Near-Capacity Detection and Decoding: Code Design for Dynamic User Loads in Gaussian Multiple Access Channels

This paper considers the forward error correction (FEC) code design for approaching the capacity of a dynamic multiple access channel (MAC) where both the number of users and their respective signal powers keep constantly changing, resembling the scenario of an actual wireless cellular system. To obtain a low-complexity non-orthogonal multiple access (NOMA) scheme, we propose a serial concatenation of a low-density parity-check (LDPC) code and a repetition code (REP), this way achieving near Gaussian MAC (GMAC) capacity performance while coping with the dynamics of the MAC system. The joint optimization of the LDPC and REP codes is addressed by matching the analytical extrinsic information transfer (EXIT) functions of the sub-optimal multi-user detector (MUD) and the channel code for a specific and static MAC system, achieving near-GMAC capacity. We show that the near-capacity performance can be flexibly maintained with the same LDPC code regardless of the variations in the number of users and power levels. This flexibility (or elasticity) is provided by the REP code, acting as "user-load and power equalizer", dramatically simplifying the practical implementation of NOMA schemes, as only a single LDPC code is needed to cope with the dynamics of the MAC system.

==> tikz/Data/BER_30user_Rep_1_snrs.dat <==
   0.3872415e+00   4.9572367e-01
   1.3872415e+00   4.0572367e-01
   2.3872415e+00   3.9572367e-01
   2.4872415e+00   3.9039933e-01
   2.6872415e+00   3.8541000e-01
   2.7872415e+00   3.4113083e-01
   3.0872415e+00   2.9417950e-01
   3.3872415e+00   2.2304567e-01
   3.5872415e+00   2.1410350e-01
   3.7872415e+00   1.6165167e-01
   4.1872415e+00   1.5802500e-01
   4.2872415e+00   1.2258200e-01
   4.4872415e+00   1.0440133e-01
   4.6872415e+00   1.0199300e-01
   4.7872415e+00   6.6747667e-02
   4.8872415e+00   6.3345000e-02
   5.0872415e+00   5.5168667e-02
   5.5872415e+00   3.6835333e-02
   5.7872415e+00   3.2825000e-02
   5.9872415e+00   4.5533333e-04


==> tikz/Data/BER_30user_Rep_2_snrs.dat <==
   0.3802872e+00   2.9082650e-01
   0.6802872e+00   2.4792883e-01
   1.0802872e+00   2.0082650e-01
   1.1802872e+00   1.7792883e-01
   1.2802872e+00   1.2039233e-01
   1.4802872e+00   7.5763500e-02
   1.6802872e+00   7.2587500e-02
   1.7802872e+00   3.5829833e-02
   1.8802872e+00   3.1362000e-02
   2.0802872e+00   2.8502500e-02
   2.1802872e+00   2.2467500e-02
   2.2802872e+00   4.9666667e-04
   2.3802872e+00   3.2966667e-04
   2.5802872e+00   2.5566667e-04
   2.6802872e+00   2.2333333e-04
   2.9802872e+00   1.5300000e-04
   3.1802872e+00   1.0800000e-04


==> tikz/Data/BER_30user_Rep_4_Ray_snrs.dat <==
   2.8028724e-01   2.9226666e-01
   3.8028724e-01   2.8321966e-01
   7.8028724e-01   2.5121300e-01
   8.8028724e-01   2.3965100e-01
   9.8028724e-01   1.5066333e-01
   1.0802872e+00   1.1407000e-01
   1.1802872e+00   6.3864333e-02
   1.2802872e+00   3.3835333e-02
   1.3802872e+00   1.3183667e-02
   1.4802872e+00   9.1666667e-05
   1.5802872e+00   6.4333333e-05
   1.7802872e+00   4.0333333e-05
   1.8802872e+00   8.2333333e-05
   1.9802872e+00   7.5333333e-05
   2.0802872e+00   3.9333333e-05
   2.1802872e+00   6.6000000e-05
   2.2802872e+00   2.6000000e-05


==> tikz/Data/BER_30user_Rep_4_snrs.dat <==
   2.8028724e-01   2.8326666e-01
   3.8028724e-01   2.7916900e-01
   8.8028724e-01   1.5318667e-01
   9.8028724e-01   9.8291833e-02
   1.0802872e+00   6.4156333e-02
   1.1802872e+00   9.5666667e-05
   1.2802872e+00   8.7290667e-05
   1.3802872e+00   7.5500000e-05
   1.4802872e+00   5.9833333e-05
   1.5802872e+00   7.2000000e-05
   1.6802872e+00   4.7833333e-05
   1.7802872e+00   5.4833333e-05


==> tikz/Data/BER_30user_SU_Gauss_Avg_Rep_1_snrs.dat <==
  -2.9991313e+00   2.3760250e-01
  -2.8991313e+00   2.3392500e-01
  -2.7991313e+00   2.3320250e-01
  -2.6991313e+00   2.3075000e-01
  -2.5991313e+00   2.2638250e-01
  -2.4991313e+00   2.2455500e-01
  -2.3991313e+00   2.2173000e-01
  -2.2991313e+00   2.1994500e-01
  -2.1991313e+00   2.1726000e-01
  -2.0991313e+00   2.1400500e-01
  -1.9991313e+00   2.1232250e-01
  -1.8991313e+00   2.0870000e-01
  -1.7991313e+00   2.0631750e-01
  -1.6991313e+00   2.0326500e-01
  -1.5991313e+00   2.0163500e-01
  -1.4991313e+00   1.9871500e-01
  -1.3991313e+00   1.9417000e-01
  -1.2991313e+00   1.9332250e-01
  -1.1991313e+00   1.8963750e-01
  -1.0991313e+00   1.8630250e-01
  -9.9913132e-01   1.8367500e-01
  -8.9913132e-01   1.8089500e-01
  -7.9913132e-01   1.7784750e-01
  -6.9913132e-01   1.7569000e-01
  -5.9913132e-01   1.7208000e-01
  -4.9913132e-01   1.6854750e-01
  -3.9913132e-01   1.6696000e-01
  -2.9913132e-01   1.6446000e-01
  -1.9913132e-01   1.5913250e-01
  -9.9131324e-02   1.5261000e-01
   8.6867583e-04   1.4871750e-01
   1.0086868e-01   1.3945000e-01
   2.0086868e-01   1.1341500e-01
   3.0086868e-01   8.7630000e-02
   4.0086868e-01   6.1100000e-02
   5.0086868e-01   2.2540000e-02
   6.0086868e-01   4.5650000e-03
   7.0086868e-01   8.3525000e-03
   8.0086868e-01   1.2975000e-03
   9.0086868e-01   3.9000000e-04
   1.0008687e+00   1.8250000e-04
   1.1008687e+00   1.1000000e-04
   1.2008687e+00   4.7500000e-05
   1.3008687e+00   1.0000000e-06
   1.4008687e+00   1.7500000e-05
   1.5008687e+00   8.2500000e-05


==> tikz/Data/BER_30user_SU_Gauss_Avg_Rep_4_snrs.dat <==
   0.2802872e+00   4.1296663e-01
   1.2802872e+00   3.3623183e-01
   2.2802872e+00   3.2413233e-01
   3.2802872e+00   2.0564367e-01
   3.3802872e+00   1.6325767e-01
   3.4802872e+00   1.2856067e-01
   3.5802872e+00   9.9721167e-02
   3.6802872e+00   8.3795167e-02
   3.7802872e+00   1.1700250e-01
   3.8802872e+00   8.2060000e-02
   3.9802872e+00   9.9060333e-02
   4.0802872e+00   6.9093500e-02
   4.1802872e+00   4.9749333e-02
   4.2802872e+00   1.5274833e-02
   4.3802872e+00   1.1641000e-02
   4.4802872e+00   1.2500000e-05
   4.6802872e+00   2.2000000e-05
   4.7802872e+00   3.8333333e-06
   4.8802872e+00   1.4000000e-05
   4.9802872e+00   8.3333333e-06
   5.0802872e+00   3.1666667e-06
   5.1802872e+00   8.0000000e-06
   5.2802872e+00   5.1666667e-06


==> tikz/Data/BER_30user_UnequalP_Avg_Rep_4_snrs.dat <==
  -1.1971276e-01   3.3213733e-01
  -1.9712764e-02   3.2029133e-01
   8.0287236e-02   3.1110333e-01
   1.8028724e-01   3.0733567e-01
   2.8028724e-01   3.0328300e-01
   3.8028724e-01   2.9871600e-01
   4.8028724e-01   2.9282733e-01
   5.8028724e-01   2.8360033e-01
   6.8028724e-01   2.8043600e-01
   7.8028724e-01   2.7614800e-01
   8.8028724e-01   2.6307167e-01
   9.8028724e-01   2.5830833e-01
   1.0802872e+00   2.4843500e-01
   1.1802872e+00   2.3276167e-01
   1.2802872e+00   2.2547767e-01
   1.3802872e+00   2.1411900e-01
   1.4802872e+00   1.9119500e-01
   1.5802872e+00   1.7692367e-01
   1.6802872e+00   1.3906133e-01
   1.7802872e+00   1.0101233e-01
   1.8802872e+00   6.0997667e-02
   1.9802872e+00   1.6335333e-02


==> tikz/Data/BER_30user_UnequalP_Strong_Rep_4_snrs.dat <==
  -1.1971276e-01   6.7692667e-02
  -1.9712764e-02   3.2956000e-02
   8.0287236e-02   7.5140000e-03
   1.8028724e-01   2.5720000e-03
   2.8028724e-01   2.0280000e-03
   3.8028724e-01   7.6700000e-04
   4.8028724e-01   1.8133333e-04
   5.8028724e-01   2.8733333e-04
   6.8028724e-01   3.9466667e-04
   7.8028724e-01   6.5333333e-05
   8.8028724e-01   1.4666667e-04
   9.8028724e-01   1.2333333e-04
   1.0802872e+00   1.3000000e-04
   1.1802872e+00   6.9666667e-05
   1.2802872e+00   6.9333333e-05
   1.3802872e+00   4.0333333e-05
   1.4802872e+00   6.3000000e-05
   1.5802872e+00   4.5333333e-05
   1.6802872e+00   4.6666667e-05
   1.7802872e+00   6.3333333e-05
   1.8802872e+00   2.3333333e-05
   1.9802872e+00   2.1000000e-05


==> tikz/Data/BER_30user_UnequalP_Weak_Rep_4_snrs.dat <==
  -1.1971276e-01   3.3213733e-01
  -1.9712764e-02   3.2029133e-01
   8.0287236e-02   3.1110333e-01
   1.8028724e-01   3.0733567e-01
   2.8028724e-01   3.0328300e-01
   3.8028724e-01   2.9871600e-01
   4.8028724e-01   2.9282733e-01
   5.8028724e-01   2.8360033e-01
   6.8028724e-01   2.8043600e-01
   7.8028724e-01   2.7614800e-01
   8.8028724e-01   2.6307167e-01
   9.8028724e-01   2.5830833e-01
   1.0802872e+00   2.4843500e-01
   1.1802872e+00   2.3276167e-01
   1.2802872e+00   2.2547767e-01
   1.3802872e+00   2.1411900e-01
   1.4802872e+00   1.9119500e-01
   1.5802872e+00   1.7692367e-01
   1.6802872e+00   1.3906133e-01
   1.7802872e+00   1.0101233e-01
   1.8802872e+00   6.0997667e-02
   1.9802872e+00   1.6335333e-02


==> tikz/Data/BER_32user_Rep1_0dB.dat <==
   1.0000000e+00   4.6344156e+00   4.0000000e+01   8.9350229e-03   4.2843400e-01
   1.0000000e+00   4.7443694e+00   3.9000000e+01   1.2082849e-02   4.2310564e-01
   1.0000000e+00   4.8571795e+00   3.8000000e+01   1.2286138e-02   4.2258132e-01
   1.0000000e+00   4.9729982e+00   3.7000000e+01   1.5943930e-02   4.1540432e-01
   1.0000000e+00   5.0919905e+00   3.6000000e+01   1.0061766e-02   4.2417889e-01
   1.0000000e+00   5.2143350e+00   3.5000000e+01   1.1461506e-02   4.1951286e-01
   1.0000000e+00   5.3402263e+00   3.4000000e+01   2.0194841e-02   4.0531853e-01
   1.0000000e+00   5.4698761e+00   3.3000000e+01   3.2923791e-02   3.7895667e-01
   1.0000000e+00   5.6035157e+00   3.2000000e+01   4.0034635e-02   3.5367859e-01
   1.0000000e+00   5.7413985e+00   3.1000000e+01   8.6488081e-02   2.7999484e-01
   1.0000000e+00   5.8838029e+00   3.0000000e+01   2.2678887e-01   4.1263000e-02
   1.0000000e+00   6.0310355e+00   2.9000000e+01   2.3684670e-01   1.4051724e-02
   1.0000000e+00   6.1834352e+00   2.8000000e+01   2.3341723e-01   7.4857143e-03
   1.0000000e+00   6.3413778e+00   2.7000000e+01   2.2518444e-01   7.8222222e-03
   1.0000000e+00   6.5052820e+00   2.6000000e+01   2.1850504e-01   4.7126923e-03
   1.0000000e+00   6.6756154e+00   2.5000000e+01   2.0997727e-01   4.5048000e-03
   1.0000000e+00   6.8529031e+00   2.4000000e+01   2.0296147e-01   2.5841667e-03
   1.0000000e+00   7.0377371e+00   2.3000000e+01   1.9645371e-01   7.4652174e-04
   1.0000000e+00   7.2307887e+00   2.2000000e+01   1.8814865e-01   7.1454545e-04
   1.0000000e+00   7.4328225e+00   2.1000000e+01   1.7946612e-01   8.9285714e-04
   1.0000000e+00   7.6447155e+00   2.0000000e+01   1.7125764e-01   5.4500000e-04
   1.0000000e+00   7.8674795e+00   1.9000000e+01   1.6258460e-01   8.0105263e-04
   1.0000000e+00   8.1022904e+00   1.8000000e+01   1.5405564e-01   6.9777778e-04
   1.0000000e+00   8.3505263e+00   1.7000000e+01   1.4555369e-01   6.6235294e-04
   1.0000000e+00   8.6138157e+00   1.6000000e+01   1.3712801e-01   4.5812500e-04
   1.0000000e+00   8.8941029e+00   1.5000000e+01   1.2853915e-01   5.2733333e-04
   1.0000000e+00   9.1937351e+00   1.4000000e+01   1.2019104e-01   2.8642857e-04
   1.0000000e+00   9.5155820e+00   1.3000000e+01   1.1157132e-01   4.1000000e-04
   1.0000000e+00   9.8632030e+00   1.2000000e+01   1.0299978e-01   2.9583333e-04
   1.0000000e+00   1.0241089e+01   1.1000000e+01   9.4408798e-02   3.1181818e-04
   1.0000000e+00   1.0655015e+01   1.0000000e+01   8.5845185e-02   2.3300000e-04
   1.0000000e+00   1.1112590e+01   9.0000000e+00   7.7330399e-02   1.6333333e-04
   1.0000000e+00   1.1624116e+01   8.0000000e+00   6.8767648e-02   8.1250000e-05
   1.0000000e+00   1.2204035e+01   7.0000000e+00   6.0179250e-02   9.2857143e-05
   1.0000000e+00   1.2873503e+01   6.0000000e+00   5.1594905e-02   2.0000000e-05
   1.0000000e+00   1.3665315e+01   5.0000000e+00   4.2999626e-02   1.0000000e-06
   1.0000000e+00   1.4634416e+01   4.0000000e+00   3.4376999e-02   6.0000000e-05
   1.0000000e+00   1.5883803e+01   3.0000000e+00   2.5799790e-02   1.0000000e-06
   1.0000000e+00   1.7644716e+01   2.0000000e+00   1.7199951e-02   1.0000000e-06


==> tikz/Data/BER_32user_Rep2_0dB.dat <==
   2.0000000e+00   9.0443971e-01   4.0000000e+01   3.9847383e-02   3.9677025e-01
   2.0000000e+00   1.0143936e+00   3.9000000e+01   3.9911165e-02   3.9543077e-01
   2.0000000e+00   1.1272037e+00   3.8000000e+01   4.2469136e-02   3.9112474e-01
   2.0000000e+00   1.2430224e+00   3.7000000e+01   4.6144035e-02   3.8631270e-01
   2.0000000e+00   1.3620146e+00   3.6000000e+01   5.0834664e-02   3.8140889e-01
   2.0000000e+00   1.4843592e+00   3.5000000e+01   4.6830642e-02   3.8223200e-01
   2.0000000e+00   1.6102505e+00   3.4000000e+01   7.7777732e-02   3.5815206e-01
   2.0000000e+00   1.7399002e+00   3.3000000e+01   6.6186621e-01   1.3633333e-03
   2.0000000e+00   1.8735398e+00   3.2000000e+01   6.4197451e-01   9.6812500e-04
   2.0000000e+00   2.0114227e+00   3.1000000e+01   6.2226626e-01   9.0870968e-04
   2.0000000e+00   2.1538271e+00   3.0000000e+01   6.0252018e-01   1.1930000e-03
   2.0000000e+00   2.3010596e+00   2.9000000e+01   5.8318647e-01   8.4413793e-04
   2.0000000e+00   2.4534593e+00   2.8000000e+01   5.6381932e-01   5.8500000e-04
   2.0000000e+00   2.6114020e+00   2.7000000e+01   5.4432074e-01   5.0370370e-04
   2.0000000e+00   2.7753061e+00   2.6000000e+01   5.2503238e-01   4.7384615e-04
   2.0000000e+00   2.9456395e+00   2.5000000e+01   5.0470332e-01   4.5160000e-04
   2.0000000e+00   3.1229272e+00   2.4000000e+01   4.8469084e-01   4.1666667e-04
   2.0000000e+00   3.3077613e+00   2.3000000e+01   4.6436390e-01   5.0826087e-04
   2.0000000e+00   3.5008128e+00   2.2000000e+01   4.4436438e-01   3.8136364e-04
   2.0000000e+00   3.7028467e+00   2.1000000e+01   4.2455773e-01   4.0809524e-04
   2.0000000e+00   3.9147397e+00   2.0000000e+01   4.0431673e-01   3.7650000e-04
   2.0000000e+00   4.1375036e+00   1.9000000e+01   3.8406539e-01   3.2578947e-04
   2.0000000e+00   4.3723146e+00   1.8000000e+01   3.6403802e-01   3.5500000e-04
   2.0000000e+00   4.6205504e+00   1.7000000e+01   3.4402448e-01   1.8352941e-04
   2.0000000e+00   4.8838398e+00   1.6000000e+01   3.2409118e-01   1.6625000e-04
   2.0000000e+00   5.1641270e+00   1.5000000e+01   3.0398780e-01   9.3333333e-05
   2.0000000e+00   5.4637593e+00   1.4000000e+01   2.8361003e-01   2.0142857e-04
   2.0000000e+00   5.7856061e+00   1.3000000e+01   2.6338822e-01   1.3923077e-04
   2.0000000e+00   6.1332272e+00   1.2000000e+01   2.4327406e-01   1.2000000e-04
   2.0000000e+00   6.5111128e+00   1.1000000e+01   2.2286987e-01   1.4000000e-04
   2.0000000e+00   6.9250396e+00   1.0000000e+01   2.0271898e-01   9.2000000e-05
   2.0000000e+00   7.3826145e+00   9.0000000e+00   1.8265137e-01   2.8888889e-05
   2.0000000e+00   7.8941398e+00   8.0000000e+00   1.6224604e-01   5.3750000e-05
   2.0000000e+00   8.4740592e+00   7.0000000e+00   1.4205449e-01   2.7142857e-05
   2.0000000e+00   9.1435271e+00   6.0000000e+00   1.2173575e-01   3.1666667e-05
   2.0000000e+00   9.9353396e+00   5.0000000e+00   1.0147499e-01   1.2000000e-05
   2.0000000e+00   1.0904440e+01   4.0000000e+00   8.1187775e-02   1.5000000e-05
   2.0000000e+00   1.2153827e+01   3.0000000e+00   6.0899897e-02   1.0000000e-06
   2.0000000e+00   1.3914740e+01   2.0000000e+00   4.0599934e-02   1.0000000e-06


==> tikz/Data/BER_32user_Rep4_0dB.dat <==
1.099538e-01 3.370348e-01
2.199077e-01 3.323121e-01
3.327178e-01 3.271137e-01
4.485365e-01 3.200492e-01
5.675287e-01 3.085003e-01
6.898733e-01 2.970909e-01
8.157646e-01 1.750000e-04
9.454144e-01 5.909091e-06
1.079054e+00 4.687500e-07
1.216937e+00 3.080645e-05


==> tikz/Data/BER_32user_Rep6_0dB.dat <==
7.758598e-01 3.037806e-01
9.055095e-01 2.869552e-01
1.039149e+00 9.312500e-05
1.177032e+00 7.935484e-05
1.319436e+00 1.293333e-04
1.466669e+00 7.724138e-05
1.619069e+00 1.260714e-04


==> tikz/Data/BER_32user_Rep8_0dB.dat <==
7.232174e-01 2.711474e-01
8.528671e-01 2.443694e-01
9.865067e-01 1.781250e-05
1.124390e+00 3.483871e-05
1.266794e+00 4.066667e-05
1.414027e+00 1.586207e-05
1.566426e+00 1.035714e-05


==> tikz/Data/BER_32user_Rep_6_0dB.dat <==
   6.0000000e+00   7.7585976e-01   3.4000000e+01   1.4416325e-01   3.0378059e-01
   6.0000000e+00   9.0550953e-01   3.3000000e+01   1.6765449e-01   2.8695515e-01
   6.0000000e+00   1.0391491e+00   3.2000000e+01   7.8659485e-01   9.3125000e-05
   6.0000000e+00   1.1770320e+00   3.1000000e+01   7.6197329e-01   7.9354839e-05
   6.0000000e+00   1.3194364e+00   3.0000000e+01   7.3723878e-01   1.2933333e-04
   6.0000000e+00   1.4666689e+00   2.9000000e+01   7.1295935e-01   7.7241379e-05
   6.0000000e+00   1.6190686e+00   2.8000000e+01   6.8793056e-01   1.2607143e-04


==> tikz/Data/BER_32user_Rep_8_0dB.dat <==
   8.0000000e+00   7.2321736e-01   3.4000000e+01   1.8036873e-01   2.7051912e-01
   8.0000000e+00   8.5286713e-01   3.3000000e+01   2.2138809e-01   2.4512091e-01
   8.0000000e+00   9.8650675e-01   3.2000000e+01   7.9670945e-01   1.5000000e-05
   8.0000000e+00   1.1243896e+00   3.1000000e+01   7.7167972e-01   3.4838710e-05


==> tikz/Data/EXIT_LDPC_OnlyCode_40dB_1.dat <==
0.000000e+00 7.163650e-02 0.000000e+00
2.000200e-03 7.692284e-02 3.160857e-02
4.000400e-03 8.198013e-02 4.467899e-02
6.000600e-03 8.683857e-02 5.469317e-02
8.000800e-03 9.152108e-02 6.312292e-02
1.000100e-02 9.604578e-02 7.053865e-02
1.200120e-02 1.004274e-01 7.723307e-02
1.400140e-02 1.046782e-01 8.338017e-02
1.600160e-02 1.088085e-01 8.909334e-02
1.800180e-02 1.128273e-01 9.445142e-02
2.000200e-02 1.167423e-01 9.951184e-02
2.200220e-02 1.205603e-01 1.043179e-01
2.400240e-02 1.242872e-01 1.089035e-01
2.600260e-02 1.279285e-01 1.132952e-01
2.800280e-02 1.314890e-01 1.175150e-01
3.000300e-02 1.349731e-01 1.215807e-01
3.200320e-02 1.383846e-01 1.255074e-01
3.400340e-02 1.417272e-01 1.293077e-01
3.600360e-02 1.450043e-01 1.329926e-01
3.800380e-02 1.482188e-01 1.365713e-01
4.000400e-02 1.513735e-01 1.400522e-01
4.200420e-02 1.544711e-01 1.434422e-01
4.400440e-02 1.575140e-01 1.467478e-01
4.600460e-02 1.605043e-01 1.499745e-01
4.800480e-02 1.634443e-01 1.531274e-01
5.000500e-02 1.663358e-01 1.562110e-01
5.200520e-02 1.691808e-01 1.592292e-01
5.400540e-02 1.719808e-01 1.621859e-01
5.600560e-02 1.747376e-01 1.650842e-01
5.800580e-02 1.774526e-01 1.679274e-01
6.000600e-02 1.801273e-01 1.707180e-01
6.200620e-02 1.827631e-01 1.734588e-01
6.400640e-02 1.853613e-01 1.761520e-01
6.600660e-02 1.879230e-01 1.787998e-01
6.800680e-02 1.904495e-01 1.814043e-01
7.000700e-02 1.929418e-01 1.839672e-01
7.200720e-02 1.954010e-01 1.864903e-01
7.400740e-02 1.978280e-01 1.889753e-01
7.600760e-02 2.002239e-01 1.914236e-01
7.800780e-02 2.025895e-01 1.938366e-01
8.000800e-02 2.049256e-01 1.962157e-01
8.200820e-02 2.072332e-01 1.985621e-01
8.400840e-02 2.095130e-01 2.008770e-01
8.600860e-02 2.117658e-01 2.031614e-01
8.800880e-02 2.139923e-01 2.054164e-01
9.000900e-02 2.161931e-01 2.076429e-01
9.200920e-02 2.183689e-01 2.098420e-01
9.400940e-02 2.205205e-01 2.120144e-01
9.600960e-02 2.226483e-01 2.141609e-01
9.800980e-02 2.247530e-01 2.162825e-01
1.000100e-01 2.268351e-01 2.183797e-01
1.020102e-01 2.288952e-01 2.204534e-01
1.040104e-01 2.309338e-01 2.225042e-01
1.060106e-01 2.329515e-01 2.245327e-01
1.080108e-01 2.349486e-01 2.265395e-01
1.100110e-01 2.369257e-01 2.285253e-01
1.120112e-01 2.388832e-01 2.304905e-01
1.140114e-01 2.408215e-01 2.324358e-01
1.160116e-01 2.427412e-01 2.343616e-01
1.180118e-01 2.446425e-01 2.362684e-01
1.200120e-01 2.465258e-01 2.381567e-01
1.220122e-01 2.483917e-01 2.400270e-01
1.240124e-01 2.502403e-01 2.418796e-01
1.260126e-01 2.520721e-01 2.437150e-01
1.280128e-01 2.538874e-01 2.455335e-01
1.300130e-01 2.556866e-01 2.473357e-01
1.320132e-01 2.574699e-01 2.491218e-01
1.340134e-01 2.592378e-01 2.508921e-01
1.360136e-01 2.609904e-01 2.526471e-01
1.380138e-01 2.627280e-01 2.543870e-01
1.400140e-01 2.644511e-01 2.561122e-01
1.420142e-01 2.661598e-01 2.578230e-01
1.440144e-01 2.678543e-01 2.595197e-01
1.460146e-01 2.695351e-01 2.612025e-01
1.480148e-01 2.712023e-01 2.628718e-01
1.500150e-01 2.728561e-01 2.645278e-01
1.520152e-01 2.744969e-01 2.661707e-01
1.540154e-01 2.761248e-01 2.678009e-01
1.560156e-01 2.777400e-01 2.694185e-01
1.580158e-01 2.793429e-01 2.710238e-01
1.600160e-01 2.809336e-01 2.726170e-01
1.620162e-01 2.825122e-01 2.741983e-01
1.640164e-01 2.840791e-01 2.757680e-01
1.660166e-01 2.856345e-01 2.773263e-01
1.680168e-01 2.871784e-01 2.788733e-01
1.700170e-01 2.887111e-01 2.804092e-01
1.720172e-01 2.902329e-01 2.819343e-01
1.740174e-01 2.917438e-01 2.834487e-01
1.760176e-01 2.932440e-01 2.849527e-01
1.780178e-01 2.947338e-01 2.864463e-01
1.800180e-01 2.962133e-01 2.879297e-01
1.820182e-01 2.976826e-01 2.894032e-01
1.840184e-01 2.991419e-01 2.908668e-01
1.860186e-01 3.005915e-01 2.923208e-01
1.880188e-01 3.020313e-01 2.937652e-01
1.900190e-01 3.034616e-01 2.952003e-01
1.920192e-01 3.048826e-01 2.966261e-01
1.940194e-01 3.062944e-01 2.980429e-01
1.960196e-01 3.076970e-01 2.994507e-01
1.980198e-01 3.090908e-01 3.008496e-01
2.000200e-01 3.104757e-01 3.022399e-01
2.020202e-01 3.118520e-01 3.036217e-01
2.040204e-01 3.132197e-01 3.049949e-01
2.060206e-01 3.145790e-01 3.063599e-01
2.080208e-01 3.159300e-01 3.077167e-01
2.100210e-01 3.172729e-01 3.090654e-01
2.120212e-01 3.186078e-01 3.104061e-01
2.140214e-01 3.199347e-01 3.117389e-01
2.160216e-01 3.212538e-01 3.130640e-01
2.180218e-01 3.225652e-01 3.143814e-01
2.200220e-01 3.238691e-01 3.156913e-01
2.220222e-01 3.251655e-01 3.169938e-01
2.240224e-01 3.264545e-01 3.182889e-01
2.260226e-01 3.277363e-01 3.195767e-01
2.280228e-01 3.290109e-01 3.208574e-01
2.300230e-01 3.302785e-01 3.221310e-01
2.320232e-01 3.315391e-01 3.233976e-01
2.340234e-01 3.327929e-01 3.246574e-01
2.360236e-01 3.340399e-01 3.259103e-01
2.380238e-01 3.352802e-01 3.271565e-01
2.400240e-01 3.365140e-01 3.283961e-01
2.420242e-01 3.377412e-01 3.296291e-01
2.440244e-01 3.389621e-01 3.308557e-01
2.460246e-01 3.401766e-01 3.320758e-01
2.480248e-01 3.413849e-01 3.332897e-01
2.500250e-01 3.425871e-01 3.344972e-01
2.520252e-01 3.437831e-01 3.356986e-01
2.540254e-01 3.449732e-01 3.368939e-01
2.560256e-01 3.461573e-01 3.380832e-01
2.580258e-01 3.473355e-01 3.392665e-01
2.600260e-01 3.485080e-01 3.404439e-01
2.620262e-01 3.496748e-01 3.416155e-01
2.640264e-01 3.508358e-01 3.427813e-01
2.660266e-01 3.519914e-01 3.439414e-01
2.680268e-01 3.531413e-01 3.450958e-01
2.700270e-01 3.542858e-01 3.462447e-01
2.720272e-01 3.554249e-01 3.473881e-01
2.740274e-01 3.565587e-01 3.485260e-01
2.760276e-01 3.576872e-01 3.496585e-01
2.780278e-01 3.588104e-01 3.507857e-01
2.800280e-01 3.599285e-01 3.519076e-01
2.820282e-01 3.610414e-01 3.530243e-01
2.840284e-01 3.621493e-01 3.541358e-01
2.860286e-01 3.632521e-01 3.552421e-01
2.880288e-01 3.643500e-01 3.563435e-01
2.900290e-01 3.654433e-01 3.574397e-01
2.920292e-01 3.665313e-01 3.585311e-01
2.940294e-01 3.676146e-01 3.596175e-01
2.960296e-01 3.686930e-01 3.606990e-01
2.980298e-01 3.697667e-01 3.617757e-01
3.000300e-01 3.708357e-01 3.628477e-01
3.020302e-01 3.719000e-01 3.639149e-01
3.040304e-01 3.729598e-01 3.649775e-01
3.060306e-01 3.740150e-01 3.660354e-01
3.080308e-01 3.750656e-01 3.670887e-01
3.100310e-01 3.761118e-01 3.681375e-01
3.120312e-01 3.771536e-01 3.691818e-01
3.140314e-01 3.781909e-01 3.702216e-01
3.160316e-01 3.792239e-01 3.712570e-01
3.180318e-01 3.802525e-01 3.722881e-01
3.200320e-01 3.812769e-01 3.733147e-01
3.220322e-01 3.822970e-01 3.743372e-01
3.240324e-01 3.833129e-01 3.753553e-01
3.260326e-01 3.843246e-01 3.763692e-01
3.280328e-01 3.853321e-01 3.773790e-01
3.300330e-01 3.863356e-01 3.783846e-01
3.320332e-01 3.873350e-01 3.793861e-01
3.340334e-01 3.883303e-01 3.803835e-01
3.360336e-01 3.893216e-01 3.813770e-01
3.380338e-01 3.903090e-01 3.823664e-01
3.400340e-01 3.912924e-01 3.833518e-01
3.420342e-01 3.922719e-01 3.843333e-01
3.440344e-01 3.932476e-01 3.853110e-01
3.460346e-01 3.942194e-01 3.862847e-01
3.480348e-01 3.951874e-01 3.872547e-01
3.500350e-01 3.961516e-01 3.882208e-01
3.520352e-01 3.971121e-01 3.891832e-01
3.540354e-01 3.980688e-01 3.901419e-01
3.560356e-01 3.990219e-01 3.910968e-01
3.580358e-01 3.999713e-01 3.920481e-01
3.600360e-01 4.009171e-01 3.929958e-01
3.620362e-01 4.018593e-01 3.939398e-01
3.640364e-01 4.027979e-01 3.948803e-01
3.660366e-01 4.037330e-01 3.958172e-01
3.680368e-01 4.046646e-01 3.967506e-01
3.700370e-01 4.055928e-01 3.976805e-01
3.720372e-01 4.065174e-01 3.986069e-01
3.740374e-01 4.074387e-01 3.995299e-01
3.760376e-01 4.083565e-01 4.004495e-01
3.780378e-01 4.092710e-01 4.013657e-01
3.800380e-01 4.101821e-01 4.022786e-01
3.820382e-01 4.110900e-01 4.031881e-01
3.840384e-01 4.119945e-01 4.040943e-01
3.860386e-01 4.128958e-01 4.049972e-01
3.880388e-01 4.137938e-01 4.058969e-01
3.900390e-01 4.146887e-01 4.067933e-01
3.920392e-01 4.155803e-01 4.076866e-01
3.940394e-01 4.164688e-01 4.085767e-01
3.960396e-01 4.173542e-01 4.094636e-01
3.980398e-01 4.182364e-01 4.103473e-01
4.000400e-01 4.191156e-01 4.112280e-01
4.020402e-01 4.199917e-01 4.121056e-01
4.040404e-01 4.208648e-01 4.129801e-01
4.060406e-01 4.217348e-01 4.138516e-01
4.080408e-01 4.226019e-01 4.147200e-01
4.100410e-01 4.234660e-01 4.155855e-01
4.120412e-01 4.243271e-01 4.164480e-01
4.140414e-01 4.251853e-01 4.173075e-01
4.160416e-01 4.260406e-01 4.181641e-01
4.180418e-01 4.268931e-01 4.190178e-01
4.200420e-01 4.277426e-01 4.198686e-01
4.220422e-01 4.285894e-01 4.207166e-01
4.240424e-01 4.294333e-01 4.215617e-01
4.260426e-01 4.302744e-01 4.224039e-01
4.280428e-01 4.311128e-01 4.232434e-01
4.300430e-01 4.319484e-01 4.240800e-01
4.320432e-01 4.327813e-01 4.249139e-01
4.340434e-01 4.336114e-01 4.257450e-01
4.360436e-01 4.344389e-01 4.265734e-01
4.380438e-01 4.352637e-01 4.273991e-01
4.400440e-01 4.360858e-01 4.282221e-01
4.420442e-01 4.369053e-01 4.290424e-01
4.440444e-01 4.377222e-01 4.298601e-01
4.460446e-01 4.385364e-01 4.306751e-01
4.480448e-01 4.393481e-01 4.314875e-01
4.500450e-01 4.401572e-01 4.322972e-01
4.520452e-01 4.409638e-01 4.331044e-01
4.540454e-01 4.417679e-01 4.339091e-01
4.560456e-01 4.425694e-01 4.347111e-01
4.580458e-01 4.433684e-01 4.355107e-01
4.600460e-01 4.441650e-01 4.363077e-01
4.620462e-01 4.449591e-01 4.371022e-01
4.640464e-01 4.457507e-01 4.378942e-01
4.660466e-01 4.465399e-01 4.386837e-01
4.680468e-01 4.473267e-01 4.394708e-01
4.700470e-01 4.481111e-01 4.402555e-01
4.720472e-01 4.488932e-01 4.410377e-01
4.740474e-01 4.496728e-01 4.418175e-01
4.760476e-01 4.504501e-01 4.425949e-01
4.780478e-01 4.512251e-01 4.433699e-01
4.800480e-01 4.519977e-01 4.441426e-01
4.820482e-01 4.527680e-01 4.449129e-01
4.840484e-01 4.535361e-01 4.456809e-01
4.860486e-01 4.543018e-01 4.464466e-01
4.880488e-01 4.550653e-01 4.472099e-01
4.900490e-01 4.558265e-01 4.479710e-01
4.920492e-01 4.565855e-01 4.487298e-01
4.940494e-01 4.573422e-01 4.494863e-01
4.960496e-01 4.580968e-01 4.502405e-01
4.980498e-01 4.588491e-01 4.509926e-01
5.000500e-01 4.595993e-01 4.517424e-01
5.020502e-01 4.603472e-01 4.524900e-01
5.040504e-01 4.610931e-01 4.532354e-01
5.060506e-01 4.618367e-01 4.539786e-01
5.080508e-01 4.625782e-01 4.547196e-01
5.100510e-01 4.633176e-01 4.554585e-01
5.120512e-01 4.640549e-01 4.561953e-01
5.140514e-01 4.647901e-01 4.569299e-01
5.160516e-01 4.655236e-01 4.576623e-01
5.180518e-01 4.662545e-01 4.583927e-01
5.200520e-01 4.669834e-01 4.591210e-01
5.220522e-01 4.677102e-01 4.598472e-01
5.240524e-01 4.684350e-01 4.605713e-01
5.260526e-01 4.691578e-01 4.612934e-01
5.280528e-01 4.698785e-01 4.620134e-01
5.300530e-01 4.705972e-01 4.627314e-01
5.320532e-01 4.713139e-01 4.634474e-01
5.340534e-01 4.720287e-01 4.641613e-01
5.360536e-01 4.727414e-01 4.648732e-01
5.380538e-01 4.734522e-01 4.655832e-01
5.400540e-01 4.741610e-01 4.662912e-01
5.420542e-01 4.748679e-01 4.669972e-01
5.440544e-01 4.755728e-01 4.677012e-01
5.460546e-01 4.762758e-01 4.684033e-01
5.480548e-01 4.769768e-01 4.691035e-01
5.500550e-01 4.776760e-01 4.698017e-01
5.520552e-01 4.783733e-01 4.704981e-01
5.540554e-01 4.790686e-01 4.711925e-01
5.560556e-01 4.797621e-01 4.718850e-01
5.580558e-01 4.804537e-01 4.725756e-01
5.600560e-01 4.811434e-01 4.732644e-01
5.620562e-01 4.818313e-01 4.739513e-01
5.640564e-01 4.825174e-01 4.746364e-01
5.660566e-01 4.832016e-01 4.753196e-01
5.680568e-01 4.838839e-01 4.760010e-01
5.700570e-01 4.845645e-01 4.766805e-01
5.720572e-01 4.852432e-01 4.773583e-01
5.740574e-01 4.859201e-01 4.780342e-01
5.760576e-01 4.865953e-01 4.787083e-01
5.780578e-01 4.872686e-01 4.793807e-01
5.800580e-01 4.879402e-01 4.800513e-01
5.820582e-01 4.886100e-01 4.807201e-01
5.840584e-01 4.892781e-01 4.813871e-01
5.860586e-01 4.899444e-01 4.820524e-01
5.880588e-01 4.906090e-01 4.827160e-01
5.900590e-01 4.912718e-01 4.833779e-01
5.920592e-01 4.919329e-01 4.840380e-01
5.940594e-01 4.925923e-01 4.846964e-01
5.960596e-01 4.932500e-01 4.853531e-01
5.980598e-01 4.939059e-01 4.860081e-01
6.000600e-01 4.945602e-01 4.866614e-01
6.020602e-01 4.952128e-01 4.873130e-01
6.040604e-01 4.958637e-01 4.879630e-01
6.060606e-01 4.965130e-01 4.886113e-01
6.080608e-01 4.971606e-01 4.892580e-01
6.100610e-01 4.978065e-01 4.899030e-01
6.120612e-01 4.984508e-01 4.905464e-01
6.140614e-01 4.990935e-01 4.911881e-01
6.160616e-01 4.997345e-01 4.918282e-01
6.180618e-01 5.003739e-01 4.924668e-01
6.200620e-01 5.010117e-01 4.931037e-01
6.220622e-01 5.016478e-01 4.937390e-01
6.240624e-01 5.022824e-01 4.943727e-01
6.260626e-01 5.029154e-01 4.950049e-01
6.280628e-01 5.035468e-01 4.956354e-01
6.300630e-01 5.041766e-01 4.962644e-01
6.320632e-01 5.048048e-01 4.968919e-01
6.340634e-01 5.054315e-01 4.975178e-01
6.360636e-01 5.060566e-01 4.981421e-01
6.380638e-01 5.066802e-01 4.987650e-01
6.400640e-01 5.073022e-01 4.993863e-01
6.420642e-01 5.079227e-01 5.000060e-01
6.440644e-01 5.085417e-01 5.006243e-01
6.460646e-01 5.091591e-01 5.012410e-01
6.480648e-01 5.097750e-01 5.018563e-01
6.500650e-01 5.103894e-01 5.024700e-01
6.520652e-01 5.110023e-01 5.030823e-01
6.540654e-01 5.116138e-01 5.036931e-01
6.560656e-01 5.122237e-01 5.043024e-01
6.580658e-01 5.128321e-01 5.049103e-01
6.600660e-01 5.134391e-01 5.055167e-01
6.620662e-01 5.140446e-01 5.061216e-01
6.640664e-01 5.146486e-01 5.067252e-01
6.660666e-01 5.152512e-01 5.073272e-01
6.680668e-01 5.158523e-01 5.079279e-01
6.700670e-01 5.164520e-01 5.085271e-01
6.720672e-01 5.170503e-01 5.091249e-01
6.740674e-01 5.176471e-01 5.097212e-01
6.760676e-01 5.182425e-01 5.103162e-01
6.780678e-01 5.188364e-01 5.109098e-01
6.800680e-01 5.194290e-01 5.115020e-01
6.820682e-01 5.200201e-01 5.120928e-01
6.840684e-01 5.206099e-01 5.126822e-01
6.860686e-01 5.211982e-01 5.132703e-01
6.880688e-01 5.217852e-01 5.138569e-01
6.900690e-01 5.223708e-01 5.144423e-01
6.920692e-01 5.229550e-01 5.150262e-01
6.940694e-01 5.235378e-01 5.156088e-01
6.960696e-01 5.241193e-01 5.161901e-01
6.980698e-01 5.246994e-01 5.167700e-01
7.000700e-01 5.252782e-01 5.173486e-01
7.020702e-01 5.258556e-01 5.179259e-01
7.040704e-01 5.264317e-01 5.185019e-01
7.060706e-01 5.270064e-01 5.190765e-01
7.080708e-01 5.275798e-01 5.196498e-01
7.100710e-01 5.281519e-01 5.202218e-01
7.120712e-01 5.287226e-01 5.207926e-01
7.140714e-01 5.292921e-01 5.213620e-01
7.160716e-01 5.298602e-01 5.219302e-01
7.180718e-01 5.304270e-01 5.224970e-01
7.200720e-01 5.309926e-01 5.230626e-01
7.220722e-01 5.315568e-01 5.236270e-01
7.240724e-01 5.321198e-01 5.241900e-01
7.260726e-01 5.326815e-01 5.247518e-01
7.280728e-01 5.332419e-01 5.253124e-01
7.300730e-01 5.338010e-01 5.258717e-01
7.320732e-01 5.343588e-01 5.264297e-01
7.340734e-01 5.349154e-01 5.269865e-01
7.360736e-01 5.354708e-01 5.275421e-01
7.380738e-01 5.360249e-01 5.280965e-01
7.400740e-01 5.365777e-01 5.286496e-01
7.420742e-01 5.371293e-01 5.292016e-01
7.440744e-01 5.376797e-01 5.297523e-01
7.460746e-01 5.382289e-01 5.303018e-01
7.480748e-01 5.387768e-01 5.308501e-01
7.500750e-01 5.393235e-01 5.313972e-01
7.520752e-01 5.398690e-01 5.319431e-01
7.540754e-01 5.404132e-01 5.324878e-01
7.560756e-01 5.409563e-01 5.330313e-01
7.580758e-01 5.414982e-01 5.335737e-01
7.600760e-01 5.420388e-01 5.341149e-01
7.620762e-01 5.425783e-01 5.346549e-01
7.640764e-01 5.431166e-01 5.351938e-01
7.660766e-01 5.436537e-01 5.357315e-01
7.680768e-01 5.441897e-01 5.362680e-01
7.700770e-01 5.447244e-01 5.368034e-01
7.720772e-01 5.452580e-01 5.373376e-01
7.740774e-01 5.457905e-01 5.378708e-01
7.760776e-01 5.463217e-01 5.384027e-01
7.780778e-01 5.468518e-01 5.389336e-01
7.800780e-01 5.473808e-01 5.394633e-01
7.820782e-01 5.479086e-01 5.399919e-01
7.840784e-01 5.484353e-01 5.405194e-01
7.860786e-01 5.489609e-01 5.410457e-01
7.880788e-01 5.494853e-01 5.415710e-01
7.900790e-01 5.500086e-01 5.420951e-01
7.920792e-01 5.505307e-01 5.426182e-01
7.940794e-01 5.510518e-01 5.431401e-01
7.960796e-01 5.515717e-01 5.436610e-01
7.980798e-01 5.520906e-01 5.441808e-01
8.000800e-01 5.526083e-01 5.446995e-01
8.020802e-01 5.531249e-01 5.452171e-01
8.040804e-01 5.536404e-01 5.457336e-01
8.060806e-01 5.541548e-01 5.462491e-01
8.080808e-01 5.546682e-01 5.467635e-01
8.100810e-01 5.551804e-01 5.472768e-01
8.120812e-01 5.556916e-01 5.477891e-01
8.140814e-01 5.562017e-01 5.483003e-01
8.160816e-01 5.567107e-01 5.488105e-01
8.180818e-01 5.572187e-01 5.493196e-01
8.200820e-01 5.577256e-01 5.498277e-01
8.220822e-01 5.582314e-01 5.503348e-01
8.240824e-01 5.587362e-01 5.508408e-01
8.260826e-01 5.592399e-01 5.513458e-01
8.280828e-01 5.597426e-01 5.518497e-01
8.300830e-01 5.602442e-01 5.523526e-01
8.320832e-01 5.607448e-01 5.528546e-01
8.340834e-01 5.612444e-01 5.533555e-01
8.360836e-01 5.617429e-01 5.538553e-01
8.380838e-01 5.622404e-01 5.543542e-01
8.400840e-01 5.627369e-01 5.548521e-01
8.420842e-01 5.632323e-01 5.553490e-01
8.440844e-01 5.637268e-01 5.558449e-01
8.460846e-01 5.642202e-01 5.563397e-01
8.480848e-01 5.647126e-01 5.568336e-01
8.500850e-01 5.652040e-01 5.573266e-01
8.520852e-01 5.656944e-01 5.578185e-01
8.540854e-01 5.661838e-01 5.583094e-01
8.560856e-01 5.666722e-01 5.587994e-01
8.580858e-01 5.671596e-01 5.592884e-01
8.600860e-01 5.676461e-01 5.597765e-01
8.620862e-01 5.681315e-01 5.602635e-01
8.640864e-01 5.686160e-01 5.607496e-01
8.660866e-01 5.690995e-01 5.612348e-01
8.680868e-01 5.695820e-01 5.617190e-01
8.700870e-01 5.700635e-01 5.622023e-01
8.720872e-01 5.705441e-01 5.626846e-01
8.740874e-01 5.710237e-01 5.631659e-01
8.760876e-01 5.715024e-01 5.636464e-01
8.780878e-01 5.719801e-01 5.641258e-01
8.800880e-01 5.724568e-01 5.646044e-01
8.820882e-01 5.729326e-01 5.650820e-01
8.840884e-01 5.734075e-01 5.655587e-01
8.860886e-01 5.738814e-01 5.660345e-01
8.880888e-01 5.743544e-01 5.665093e-01
8.900890e-01 5.748264e-01 5.669833e-01
8.920892e-01 5.752975e-01 5.674563e-01
8.940894e-01 5.757677e-01 5.679284e-01
8.960896e-01 5.762370e-01 5.683996e-01
8.980898e-01 5.767053e-01 5.688699e-01
9.000900e-01 5.771727e-01 5.693393e-01
9.020902e-01 5.776392e-01 5.698078e-01
9.040904e-01 5.781048e-01 5.702754e-01
9.060906e-01 5.785695e-01 5.707421e-01
9.080908e-01 5.790332e-01 5.712079e-01
9.100910e-01 5.794961e-01 5.716729e-01
9.120912e-01 5.799581e-01 5.721369e-01
9.140914e-01 5.804191e-01 5.726001e-01
9.160916e-01 5.808793e-01 5.730624e-01
9.180918e-01 5.813386e-01 5.735238e-01
9.200920e-01 5.817970e-01 5.739844e-01
9.220922e-01 5.822545e-01 5.744441e-01
9.240924e-01 5.827112e-01 5.749029e-01
9.260926e-01 5.831669e-01 5.753609e-01
9.280928e-01 5.836218e-01 5.758180e-01
9.300930e-01 5.840759e-01 5.762742e-01
9.320932e-01 5.845290e-01 5.767296e-01
9.340934e-01 5.849813e-01 5.771842e-01
9.360936e-01 5.854327e-01 5.776378e-01
9.380938e-01 5.858833e-01 5.780907e-01
9.400940e-01 5.863330e-01 5.785427e-01
9.420942e-01 5.867818e-01 5.789939e-01
9.440944e-01 5.872298e-01 5.794442e-01
9.460946e-01 5.876770e-01 5.798937e-01
9.480948e-01 5.881233e-01 5.803424e-01
9.500950e-01 5.885688e-01 5.807902e-01
9.520952e-01 5.890134e-01 5.812373e-01
9.540954e-01 5.894572e-01 5.816835e-01
9.560956e-01 5.899002e-01 5.821288e-01
9.580958e-01 5.903423e-01 5.825734e-01
9.600960e-01 5.907836e-01 5.830172e-01
9.620962e-01 5.912241e-01 5.834601e-01
9.640964e-01 5.916637e-01 5.839022e-01
9.660966e-01 5.921026e-01 5.843435e-01
9.680968e-01 5.925406e-01 5.847841e-01
9.700970e-01 5.929778e-01 5.852238e-01
9.720972e-01 5.934142e-01 5.856627e-01
9.740974e-01 5.938498e-01 5.861008e-01
9.760976e-01 5.942846e-01 5.865382e-01
9.780978e-01 5.947186e-01 5.869747e-01
9.800980e-01 5.951518e-01 5.874105e-01
9.820982e-01 5.955842e-01 5.878454e-01
9.840984e-01 5.960158e-01 5.882796e-01
9.860986e-01 5.964466e-01 5.887130e-01
9.880988e-01 5.968766e-01 5.891456e-01
9.900990e-01 5.973059e-01 5.895775e-01
9.920992e-01 5.977343e-01 5.900086e-01
9.940994e-01 5.981620e-01 5.904389e-01
9.960996e-01 5.985889e-01 5.908684e-01
9.980998e-01 5.990150e-01 5.912972e-01
1.000100e+00 5.994403e-01 5.917252e-01
1.002100e+00 5.998649e-01 5.921524e-01
1.004100e+00 6.002887e-01 5.925789e-01
1.006101e+00 6.007118e-01 5.930047e-01
1.008101e+00 6.011341e-01 5.934297e-01
1.010101e+00 6.015556e-01 5.938539e-01
1.012101e+00 6.019763e-01 5.942774e-01
1.014101e+00 6.023964e-01 5.947001e-01
1.016102e+00 6.028156e-01 5.951221e-01
1.018102e+00 6.032341e-01 5.955434e-01
1.020102e+00 6.036519e-01 5.959639e-01
1.022102e+00 6.040689e-01 5.963836e-01
1.024102e+00 6.044852e-01 5.968027e-01
1.026103e+00 6.049007e-01 5.972210e-01
1.028103e+00 6.053155e-01 5.976386e-01
1.030103e+00 6.057296e-01 5.980554e-01
1.032103e+00 6.061429e-01 5.984715e-01
1.034103e+00 6.065555e-01 5.988869e-01
1.036104e+00 6.069674e-01 5.993016e-01
1.038104e+00 6.073786e-01 5.997156e-01
1.040104e+00 6.077890e-01 6.001288e-01
1.042104e+00 6.081987e-01 6.005413e-01
1.044104e+00 6.086077e-01 6.009531e-01
1.046105e+00 6.090160e-01 6.013642e-01
1.048105e+00 6.094236e-01 6.017746e-01
1.050105e+00 6.098304e-01 6.021843e-01
1.052105e+00 6.102366e-01 6.025933e-01
1.054105e+00 6.106420e-01 6.030016e-01
1.056106e+00 6.110468e-01 6.034092e-01
1.058106e+00 6.114508e-01 6.038160e-01
1.060106e+00 6.118541e-01 6.042222e-01
1.062106e+00 6.122568e-01 6.046277e-01
1.064106e+00 6.126587e-01 6.050325e-01
1.066107e+00 6.130600e-01 6.054366e-01
1.068107e+00 6.134606e-01 6.058401e-01
1.070107e+00 6.138605e-01 6.062428e-01
1.072107e+00 6.142597e-01 6.066449e-01
1.074107e+00 6.146582e-01 6.070462e-01
1.076108e+00 6.150560e-01 6.074469e-01
1.078108e+00 6.154532e-01 6.078470e-01
1.080108e+00 6.158497e-01 6.082463e-01
1.082108e+00 6.162455e-01 6.086450e-01
1.084108e+00 6.166406e-01 6.090430e-01
1.086109e+00 6.170351e-01 6.094403e-01
1.088109e+00 6.174289e-01 6.098370e-01
1.090109e+00 6.178220e-01 6.102330e-01
1.092109e+00 6.182145e-01 6.106283e-01
1.094109e+00 6.186063e-01 6.110230e-01
1.096110e+00 6.189975e-01 6.114170e-01
1.098110e+00 6.193880e-01 6.118103e-01
1.100110e+00 6.197779e-01 6.122030e-01
1.102110e+00 6.201671e-01 6.125951e-01
1.104110e+00 6.205556e-01 6.129865e-01
1.106111e+00 6.209435e-01 6.133772e-01
1.108111e+00 6.213308e-01 6.137673e-01
1.110111e+00 6.217174e-01 6.141568e-01
1.112111e+00 6.221034e-01 6.145456e-01
1.114111e+00 6.224887e-01 6.149337e-01
1.116112e+00 6.228734e-01 6.153213e-01
1.118112e+00 6.232575e-01 6.157082e-01
1.120112e+00 6.236409e-01 6.160944e-01
1.122112e+00 6.240238e-01 6.164800e-01
1.124112e+00 6.244059e-01 6.168650e-01
1.126113e+00 6.247875e-01 6.172493e-01
1.128113e+00 6.251684e-01 6.176331e-01
1.130113e+00 6.255487e-01 6.180161e-01
1.132113e+00 6.259284e-01 6.183986e-01
1.134113e+00 6.263075e-01 6.187804e-01
1.136114e+00 6.266860e-01 6.191617e-01
1.138114e+00 6.270638e-01 6.195423e-01
1.140114e+00 6.274411e-01 6.199222e-01
1.142114e+00 6.278177e-01 6.203016e-01
1.144114e+00 6.281937e-01 6.206803e-01
1.146115e+00 6.285691e-01 6.210585e-01
1.148115e+00 6.289439e-01 6.214360e-01
1.150115e+00 6.293181e-01 6.218129e-01
1.152115e+00 6.296918e-01 6.221892e-01
1.154115e+00 6.300648e-01 6.225649e-01
1.156116e+00 6.304372e-01 6.229399e-01
1.158116e+00 6.308090e-01 6.233144e-01
1.160116e+00 6.311803e-01 6.236883e-01
1.162116e+00 6.315509e-01 6.240616e-01
1.164116e+00 6.319210e-01 6.244343e-01
1.166117e+00 6.322905e-01 6.248063e-01
1.168117e+00 6.326594e-01 6.251778e-01
1.170117e+00 6.330277e-01 6.255487e-01
1.172117e+00 6.333954e-01 6.259190e-01
1.174117e+00 6.337626e-01 6.262887e-01
1.176118e+00 6.341292e-01 6.266578e-01
1.178118e+00 6.344952e-01 6.270264e-01
1.180118e+00 6.348606e-01 6.273943e-01
1.182118e+00 6.352255e-01 6.277617e-01
1.184118e+00 6.355898e-01 6.281285e-01
1.186119e+00 6.359535e-01 6.284947e-01
1.188119e+00 6.363167e-01 6.288603e-01
1.190119e+00 6.366793e-01 6.292253e-01
1.192119e+00 6.370414e-01 6.295898e-01
1.194119e+00 6.374028e-01 6.299537e-01
1.196120e+00 6.377638e-01 6.303170e-01
1.198120e+00 6.381242e-01 6.306797e-01
1.200120e+00 6.384840e-01 6.310419e-01
1.202120e+00 6.388433e-01 6.314035e-01
1.204120e+00 6.392020e-01 6.317645e-01
1.206121e+00 6.395602e-01 6.321250e-01
1.208121e+00 6.399179e-01 6.324849e-01
1.210121e+00 6.402750e-01 6.328443e-01
1.212121e+00 6.406315e-01 6.332031e-01
1.214121e+00 6.409875e-01 6.335613e-01
1.216122e+00 6.413430e-01 6.339189e-01
1.218122e+00 6.416980e-01 6.342761e-01
1.220122e+00 6.420524e-01 6.346326e-01
1.222122e+00 6.424063e-01 6.349886e-01
1.224122e+00 6.427596e-01 6.353441e-01
1.226123e+00 6.431125e-01 6.356990e-01
1.228123e+00 6.434648e-01 6.360533e-01
1.230123e+00 6.438165e-01 6.364071e-01
1.232123e+00 6.441678e-01 6.367604e-01
1.234123e+00 6.445185e-01 6.371131e-01
1.236124e+00 6.448687e-01 6.374652e-01
1.238124e+00 6.452184e-01 6.378169e-01
1.240124e+00 6.455676e-01 6.381680e-01
1.242124e+00 6.459163e-01 6.385185e-01
1.244124e+00 6.462645e-01 6.388685e-01
1.246125e+00 6.466121e-01 6.392180e-01
1.248125e+00 6.469592e-01 6.395669e-01
1.250125e+00 6.473059e-01 6.399153e-01
1.252125e+00 6.476520e-01 6.402632e-01
1.254125e+00 6.479976e-01 6.406105e-01
1.256126e+00 6.483427e-01 6.409573e-01
1.258126e+00 6.486874e-01 6.413036e-01
1.260126e+00 6.490315e-01 6.416494e-01
1.262126e+00 6.493751e-01 6.419946e-01
1.264126e+00 6.497183e-01 6.423393e-01
1.266127e+00 6.500609e-01 6.426835e-01
1.268127e+00 6.504031e-01 6.430271e-01
1.270127e+00 6.507447e-01 6.433703e-01
1.272127e+00 6.510859e-01 6.437129e-01
1.274127e+00 6.514266e-01 6.440550e-01
1.276128e+00 6.517668e-01 6.443966e-01
1.278128e+00 6.521065e-01 6.447377e-01
1.280128e+00 6.524458e-01 6.450782e-01
1.282128e+00 6.527845e-01 6.454183e-01
1.284128e+00 6.531228e-01 6.457578e-01
1.286129e+00 6.534606e-01 6.460968e-01
1.288129e+00 6.537980e-01 6.464353e-01
1.290129e+00 6.541348e-01 6.467733e-01
1.292129e+00 6.544712e-01 6.471108e-01
1.294129e+00 6.548072e-01 6.474478e-01
1.296130e+00 6.551426e-01 6.477843e-01
1.298130e+00 6.554776e-01 6.481203e-01
1.300130e+00 6.558122e-01 6.484558e-01
1.302130e+00 6.561462e-01 6.487908e-01
1.304130e+00 6.564798e-01 6.491253e-01
1.306131e+00 6.568130e-01 6.494593e-01
1.308131e+00 6.571457e-01 6.497928e-01
1.310131e+00 6.574779e-01 6.501258e-01
1.312131e+00 6.578097e-01 6.504583e-01
1.314131e+00 6.581410e-01 6.507904e-01
1.316132e+00 6.584719e-01 6.511219e-01
1.318132e+00 6.588024e-01 6.514529e-01
1.320132e+00 6.591323e-01 6.517835e-01
1.322132e+00 6.594619e-01 6.521135e-01
1.324132e+00 6.597910e-01 6.524431e-01
1.326133e+00 6.601196e-01 6.527722e-01
1.328133e+00 6.604478e-01 6.531008e-01
1.330133e+00 6.607756e-01 6.534290e-01
1.332133e+00 6.611030e-01 6.537566e-01
1.334133e+00 6.614299e-01 6.540838e-01
1.336134e+00 6.617563e-01 6.544105e-01
1.338134e+00 6.620823e-01 6.547367e-01
1.340134e+00 6.624079e-01 6.550624e-01
1.342134e+00 6.627331e-01 6.553877e-01
1.344134e+00 6.630579e-01 6.557124e-01
1.346135e+00 6.633822e-01 6.560367e-01
1.348135e+00 6.637061e-01 6.563606e-01
1.350135e+00 6.640295e-01 6.566839e-01
1.352135e+00 6.643526e-01 6.570068e-01
1.354135e+00 6.646752e-01 6.573293e-01
1.356136e+00 6.649974e-01 6.576512e-01
1.358136e+00 6.653192e-01 6.579727e-01
1.360136e+00 6.656405e-01 6.582938e-01
1.362136e+00 6.659615e-01 6.586143e-01
1.364136e+00 6.662820e-01 6.589344e-01
1.366137e+00 6.666022e-01 6.592541e-01
1.368137e+00 6.669219e-01 6.595732e-01
1.370137e+00 6.672412e-01 6.598920e-01
1.372137e+00 6.675601e-01 6.602102e-01
1.374137e+00 6.678786e-01 6.605280e-01
1.376138e+00 6.681967e-01 6.608454e-01
1.378138e+00 6.685144e-01 6.611623e-01
1.380138e+00 6.688316e-01 6.614787e-01
1.382138e+00 6.691485e-01 6.617947e-01
1.384138e+00 6.694650e-01 6.621102e-01
1.386139e+00 6.697811e-01 6.624253e-01
1.388139e+00 6.700968e-01 6.627399e-01
1.390139e+00 6.704121e-01 6.630541e-01
1.392139e+00 6.707270e-01 6.633678e-01
1.394139e+00 6.710416e-01 6.636811e-01
1.396140e+00 6.713557e-01 6.639940e-01
1.398140e+00 6.716694e-01 6.643064e-01
1.400140e+00 6.719828e-01 6.646183e-01
1.402140e+00 6.722957e-01 6.649298e-01
1.404140e+00 6.726083e-01 6.652409e-01
1.406141e+00 6.729205e-01 6.655515e-01
1.408141e+00 6.732324e-01 6.658617e-01
1.410141e+00 6.735438e-01 6.661715e-01
1.412141e+00 6.738549e-01 6.664808e-01
1.414141e+00 6.741655e-01 6.667897e-01
1.416142e+00 6.744759e-01 6.670981e-01
1.418142e+00 6.747858e-01 6.674061e-01
1.420142e+00 6.750954e-01 6.677137e-01
1.422142e+00 6.754045e-01 6.680208e-01
1.424142e+00 6.757134e-01 6.683275e-01
1.426143e+00 6.760218e-01 6.686338e-01
1.428143e+00 6.763299e-01 6.689397e-01
1.430143e+00 6.766376e-01 6.692451e-01
1.432143e+00 6.769450e-01 6.695501e-01
1.434143e+00 6.772520e-01 6.698546e-01
1.436144e+00 6.775586e-01 6.701588e-01
1.438144e+00 6.778649e-01 6.704625e-01
1.440144e+00 6.781708e-01 6.707658e-01
1.442144e+00 6.784763e-01 6.710687e-01
1.444144e+00 6.787815e-01 6.713711e-01
1.446145e+00 6.790864e-01 6.716731e-01
1.448145e+00 6.793908e-01 6.719748e-01
1.450145e+00 6.796950e-01 6.722759e-01
1.452145e+00 6.799987e-01 6.725767e-01
1.454145e+00 6.803022e-01 6.728771e-01
1.456146e+00 6.806053e-01 6.731770e-01
1.458146e+00 6.809080e-01 6.734765e-01
1.460146e+00 6.812104e-01 6.737756e-01
1.462146e+00 6.815124e-01 6.740743e-01
1.464146e+00 6.818141e-01 6.743726e-01
1.466147e+00 6.821155e-01 6.746705e-01
1.468147e+00 6.824165e-01 6.749680e-01
1.470147e+00 6.827171e-01 6.752650e-01
1.472147e+00 6.830175e-01 6.755617e-01
1.474147e+00 6.833175e-01 6.758579e-01
1.476148e+00 6.836171e-01 6.761537e-01
1.478148e+00 6.839164e-01 6.764491e-01
1.480148e+00 6.842154e-01 6.767442e-01
1.482148e+00 6.845141e-01 6.770388e-01
1.484148e+00 6.848124e-01 6.773330e-01
1.486149e+00 6.851104e-01 6.776268e-01
1.488149e+00 6.854081e-01 6.779202e-01
1.490149e+00 6.857054e-01 6.782132e-01
1.492149e+00 6.860024e-01 6.785058e-01
1.494149e+00 6.862991e-01 6.787980e-01
1.496150e+00 6.865954e-01 6.790899e-01
1.498150e+00 6.868915e-01 6.793813e-01
1.500150e+00 6.871872e-01 6.796723e-01
1.502150e+00 6.874826e-01 6.799629e-01
1.504150e+00 6.877776e-01 6.802532e-01
1.506151e+00 6.880724e-01 6.805430e-01
1.508151e+00 6.883668e-01 6.808324e-01
1.510151e+00 6.886609e-01 6.811215e-01
1.512151e+00 6.889547e-01 6.814102e-01
1.514151e+00 6.892482e-01 6.816984e-01
1.516152e+00 6.895414e-01 6.819863e-01
1.518152e+00 6.898342e-01 6.822738e-01
1.520152e+00 6.901268e-01 6.825609e-01
1.522152e+00 6.904190e-01 6.828476e-01
1.524152e+00 6.907109e-01 6.831340e-01
1.526153e+00 6.910026e-01 6.834199e-01
1.528153e+00 6.912939e-01 6.837055e-01
1.530153e+00 6.915849e-01 6.839907e-01
1.532153e+00 6.918756e-01 6.842755e-01
1.534153e+00 6.921660e-01 6.845599e-01
1.536154e+00 6.924561e-01 6.848439e-01
1.538154e+00 6.927459e-01 6.851276e-01
1.540154e+00 6.930354e-01 6.854109e-01
1.542154e+00 6.933246e-01 6.856938e-01
1.544154e+00 6.936135e-01 6.859763e-01
1.546155e+00 6.939021e-01 6.862585e-01
1.548155e+00 6.941904e-01 6.865402e-01
1.550155e+00 6.944784e-01 6.868216e-01
1.552155e+00 6.947661e-01 6.871026e-01
1.554155e+00 6.950535e-01 6.873833e-01
1.556156e+00 6.953406e-01 6.876636e-01
1.558156e+00 6.956274e-01 6.879435e-01
1.560156e+00 6.959140e-01 6.882230e-01
1.562156e+00 6.962002e-01 6.885022e-01
1.564156e+00 6.964862e-01 6.887810e-01
1.566157e+00 6.967719e-01 6.890594e-01
1.568157e+00 6.970573e-01 6.893375e-01
1.570157e+00 6.973424e-01 6.896151e-01
1.572157e+00 6.976272e-01 6.898925e-01
1.574157e+00 6.979117e-01 6.901694e-01
1.576158e+00 6.981960e-01 6.904460e-01
1.578158e+00 6.984800e-01 6.907223e-01
1.580158e+00 6.987637e-01 6.909981e-01
1.582158e+00 6.990471e-01 6.912736e-01
1.584158e+00 6.993302e-01 6.915488e-01
1.586159e+00 6.996131e-01 6.918235e-01
1.588159e+00 6.998956e-01 6.920980e-01
1.590159e+00 7.001779e-01 6.923720e-01
1.592159e+00 7.004599e-01 6.926457e-01
1.594159e+00 7.007417e-01 6.929191e-01
1.596160e+00 7.010232e-01 6.931921e-01
1.598160e+00 7.013044e-01 6.934647e-01
1.600160e+00 7.015853e-01 6.937370e-01
1.602160e+00 7.018660e-01 6.940089e-01
1.604160e+00 7.021463e-01 6.942805e-01
1.606161e+00 7.024265e-01 6.945517e-01
1.608161e+00 7.027063e-01 6.948225e-01
1.610161e+00 7.029859e-01 6.950931e-01
1.612161e+00 7.032652e-01 6.953632e-01
1.614161e+00 7.035443e-01 6.956330e-01
1.616162e+00 7.038230e-01 6.959025e-01
1.618162e+00 7.041016e-01 6.961716e-01
1.620162e+00 7.043798e-01 6.964403e-01
1.622162e+00 7.046578e-01 6.967088e-01
1.624162e+00 7.049355e-01 6.969768e-01
1.626163e+00 7.052130e-01 6.972445e-01
1.628163e+00 7.054902e-01 6.975119e-01
1.630163e+00 7.057671e-01 6.977789e-01
1.632163e+00 7.060438e-01 6.980456e-01
1.634163e+00 7.063203e-01 6.983120e-01
1.636164e+00 7.065964e-01 6.985780e-01
1.638164e+00 7.068723e-01 6.988436e-01
1.640164e+00 7.071480e-01 6.991089e-01
1.642164e+00 7.074234e-01 6.993739e-01
1.644164e+00 7.076985e-01 6.996385e-01
1.646165e+00 7.079734e-01 6.999028e-01
1.648165e+00 7.082481e-01 7.001668e-01
1.650165e+00 7.085225e-01 7.004304e-01
1.652165e+00 7.087966e-01 7.006937e-01
1.654165e+00 7.090705e-01 7.009566e-01
1.656166e+00 7.093441e-01 7.012193e-01
1.658166e+00 7.096175e-01 7.014815e-01
1.660166e+00 7.098906e-01 7.017435e-01
1.662166e+00 7.101635e-01 7.020051e-01
1.664166e+00 7.104364e-01 7.022663e-01
1.666167e+00 7.107088e-01 7.025273e-01
1.668167e+00 7.109809e-01 7.027879e-01
1.670167e+00 7.112528e-01 7.030482e-01
1.672167e+00 7.115245e-01 7.033081e-01
1.674167e+00 7.117959e-01 7.035677e-01
1.676168e+00 7.120670e-01 7.038270e-01
1.678168e+00 7.123379e-01 7.040860e-01
1.680168e+00 7.126086e-01 7.043446e-01
1.682168e+00 7.128791e-01 7.046029e-01
1.684168e+00 7.131492e-01 7.048609e-01
1.686169e+00 7.134192e-01 7.051186e-01
1.688169e+00 7.136889e-01 7.053759e-01
1.690169e+00 7.139584e-01 7.056329e-01
1.692169e+00 7.142276e-01 7.058896e-01
1.694169e+00 7.144966e-01 7.061459e-01
1.696170e+00 7.147654e-01 7.064020e-01
1.698170e+00 7.150339e-01 7.066577e-01
1.700170e+00 7.153022e-01 7.069131e-01
1.702170e+00 7.155702e-01 7.071681e-01
1.704170e+00 7.158381e-01 7.074229e-01
1.706171e+00 7.161056e-01 7.076773e-01
1.708171e+00 7.163730e-01 7.079314e-01
1.710171e+00 7.166401e-01 7.081852e-01
1.712171e+00 7.169070e-01 7.084387e-01
1.714171e+00 7.171736e-01 7.086919e-01
1.716172e+00 7.174401e-01 7.089447e-01
1.718172e+00 7.177062e-01 7.091972e-01
1.720172e+00 7.179722e-01 7.094494e-01
1.722172e+00 7.182379e-01 7.097013e-01
1.724172e+00 7.185034e-01 7.099529e-01
1.726173e+00 7.187687e-01 7.102042e-01
1.728173e+00 7.190337e-01 7.104551e-01
1.730173e+00 7.192985e-01 7.107058e-01
1.732173e+00 7.195631e-01 7.109561e-01
1.734173e+00 7.198275e-01 7.112061e-01
1.736174e+00 7.200916e-01 7.114559e-01
1.738174e+00 7.203555e-01 7.117053e-01
1.740174e+00 7.206192e-01 7.119544e-01
1.742174e+00 7.208827e-01 7.122031e-01
1.744174e+00 7.211459e-01 7.124516e-01
1.746175e+00 7.214089e-01 7.126998e-01
1.748175e+00 7.216717e-01 7.129477e-01
1.750175e+00 7.219342e-01 7.131952e-01
1.752175e+00 7.221966e-01 7.134425e-01
1.754175e+00 7.224587e-01 7.136894e-01
1.756176e+00 7.227206e-01 7.139361e-01
1.758176e+00 7.229823e-01 7.141824e-01
1.760176e+00 7.232437e-01 7.144285e-01
1.762176e+00 7.235050e-01 7.146742e-01
1.764176e+00 7.237660e-01 7.149196e-01
1.766177e+00 7.240268e-01 7.151648e-01
1.768177e+00 7.242873e-01 7.154096e-01
1.770177e+00 7.245477e-01 7.156541e-01
1.772177e+00 7.248078e-01 7.158983e-01
1.774177e+00 7.250677e-01 7.161423e-01
1.776178e+00 7.253274e-01 7.163859e-01
1.778178e+00 7.255869e-01 7.166293e-01
1.780178e+00 7.258462e-01 7.168723e-01
1.782178e+00 7.261053e-01 7.171150e-01
1.784178e+00 7.263641e-01 7.173575e-01
1.786179e+00 7.266227e-01 7.175996e-01
1.788179e+00 7.268811e-01 7.178415e-01
1.790179e+00 7.271393e-01 7.180830e-01
1.792179e+00 7.273973e-01 7.183243e-01
1.794179e+00 7.276551e-01 7.185653e-01
1.796180e+00 7.279126e-01 7.188060e-01
1.798180e+00 7.281700e-01 7.190464e-01
1.800180e+00 7.284271e-01 7.192865e-01
1.802180e+00 7.286840e-01 7.195263e-01
1.804180e+00 7.289407e-01 7.197658e-01
1.806181e+00 7.291972e-01 7.200050e-01
1.808181e+00 7.294535e-01 7.202439e-01
1.810181e+00 7.297096e-01 7.204826e-01
1.812181e+00 7.299654e-01 7.207209e-01
1.814181e+00 7.302211e-01 7.209590e-01
1.816182e+00 7.304765e-01 7.211968e-01
1.818182e+00 7.307317e-01 7.214343e-01
1.820182e+00 7.309868e-01 7.216715e-01
1.822182e+00 7.312416e-01 7.219084e-01
1.824182e+00 7.314962e-01 7.221451e-01
1.826183e+00 7.317506e-01 7.223814e-01
1.828183e+00 7.320048e-01 7.226175e-01
1.830183e+00 7.322588e-01 7.228533e-01
1.832183e+00 7.325126e-01 7.230888e-01
1.834183e+00 7.327661e-01 7.233240e-01
1.836184e+00 7.330195e-01 7.235589e-01
1.838184e+00 7.332727e-01 7.237936e-01
1.840184e+00 7.335256e-01 7.240280e-01
1.842184e+00 7.337784e-01 7.242621e-01
1.844184e+00 7.340309e-01 7.244959e-01
1.846185e+00 7.342833e-01 7.247294e-01
1.848185e+00 7.345354e-01 7.249627e-01
1.850185e+00 7.347873e-01 7.251957e-01
1.852185e+00 7.350416e-01 7.254284e-01
1.854185e+00 7.352930e-01 7.256608e-01
1.856186e+00 7.355442e-01 7.258929e-01
1.858186e+00 7.357953e-01 7.261248e-01
1.860186e+00 7.360461e-01 7.263564e-01
1.862186e+00 7.362968e-01 7.265877e-01
1.864186e+00 7.365472e-01 7.268187e-01
1.866187e+00 7.367974e-01 7.270495e-01
1.868187e+00 7.370475e-01 7.272800e-01
1.870187e+00 7.372973e-01 7.275102e-01
1.872187e+00 7.375470e-01 7.277402e-01
1.874187e+00 7.377964e-01 7.279699e-01
1.876188e+00 7.380457e-01 7.281993e-01
1.878188e+00 7.382947e-01 7.284284e-01
1.880188e+00 7.385436e-01 7.286573e-01
1.882188e+00 7.387922e-01 7.288859e-01
1.884188e+00 7.390407e-01 7.291142e-01
1.886189e+00 7.392890e-01 7.293422e-01
1.888189e+00 7.395370e-01 7.295700e-01
1.890189e+00 7.397849e-01 7.297975e-01
1.892189e+00 7.400326e-01 7.300248e-01
1.894189e+00 7.402801e-01 7.302518e-01
1.896190e+00 7.405274e-01 7.304785e-01
1.898190e+00 7.407744e-01 7.307049e-01
1.900190e+00 7.410213e-01 7.309311e-01
1.902190e+00 7.412680e-01 7.311570e-01
1.904190e+00 7.415145e-01 7.313827e-01
1.906191e+00 7.417609e-01 7.316080e-01
1.908191e+00 7.420070e-01 7.318332e-01
1.910191e+00 7.422529e-01 7.320580e-01
1.912191e+00 7.424986e-01 7.322826e-01
1.914191e+00 7.427442e-01 7.325069e-01
1.916192e+00 7.429895e-01 7.327310e-01
1.918192e+00 7.432346e-01 7.329548e-01
1.920192e+00 7.434796e-01 7.331784e-01
1.922192e+00 7.437244e-01 7.334017e-01
1.924192e+00 7.439689e-01 7.336247e-01
1.926193e+00 7.442133e-01 7.338474e-01
1.928193e+00 7.444575e-01 7.340700e-01
1.930193e+00 7.447015e-01 7.342922e-01
1.932193e+00 7.449453e-01 7.345142e-01
1.934193e+00 7.451889e-01 7.347359e-01
1.936194e+00 7.454323e-01 7.349574e-01
1.938194e+00 7.456755e-01 7.351786e-01
1.940194e+00 7.459186e-01 7.353996e-01
1.942194e+00 7.461614e-01 7.356203e-01
1.944194e+00 7.464041e-01 7.358407e-01
1.946195e+00 7.466466e-01 7.360609e-01
1.948195e+00 7.468888e-01 7.362808e-01
1.950195e+00 7.471309e-01 7.365005e-01
1.952195e+00 7.473728e-01 7.367199e-01
1.954195e+00 7.476145e-01 7.369391e-01
1.956196e+00 7.478560e-01 7.371580e-01
1.958196e+00 7.480974e-01 7.373767e-01
1.960196e+00 7.483385e-01 7.375951e-01
1.962196e+00 7.485795e-01 7.378133e-01
1.964196e+00 7.488202e-01 7.380312e-01
1.966197e+00 7.490608e-01 7.382489e-01
1.968197e+00 7.493012e-01 7.384663e-01
1.970197e+00 7.495414e-01 7.386834e-01
1.972197e+00 7.497814e-01 7.389003e-01
1.974197e+00 7.500212e-01 7.391170e-01
1.976198e+00 7.502608e-01 7.393334e-01
1.978198e+00 7.505003e-01 7.395496e-01
1.980198e+00 7.507396e-01 7.397655e-01
1.982198e+00 7.509786e-01 7.399812e-01
1.984198e+00 7.512175e-01 7.401966e-01
1.986199e+00 7.514562e-01 7.404118e-01
1.988199e+00 7.516947e-01 7.406267e-01
1.990199e+00 7.519331e-01 7.408414e-01
1.992199e+00 7.521712e-01 7.410558e-01
1.994199e+00 7.524092e-01 7.412700e-01
1.996200e+00 7.526470e-01 7.414840e-01
1.998200e+00 7.528846e-01 7.416977e-01
2.000200e+00 7.531220e-01 7.419111e-01
2.002200e+00 7.533592e-01 7.421244e-01
2.004200e+00 7.535962e-01 7.423373e-01
2.006201e+00 7.538331e-01 7.425501e-01
2.008201e+00 7.540697e-01 7.427626e-01
2.010201e+00 7.543062e-01 7.429748e-01
2.012201e+00 7.545425e-01 7.431868e-01
2.014201e+00 7.547786e-01 7.433986e-01
2.016202e+00 7.550146e-01 7.436101e-01
2.018202e+00 7.552503e-01 7.438214e-01
2.020202e+00 7.554859e-01 7.440325e-01
2.022202e+00 7.557213e-01 7.442433e-01
2.024202e+00 7.559565e-01 7.444538e-01
2.026203e+00 7.561915e-01 7.446642e-01
2.028203e+00 7.564264e-01 7.448743e-01
2.030203e+00 7.566610e-01 7.450841e-01
2.032203e+00 7.568955e-01 7.452938e-01
2.034203e+00 7.571298e-01 7.455031e-01
2.036204e+00 7.573639e-01 7.457123e-01
2.038204e+00 7.575978e-01 7.459212e-01
2.040204e+00 7.578316e-01 7.461299e-01
2.042204e+00 7.580652e-01 7.463383e-01
2.044204e+00 7.582985e-01 7.465465e-01
2.046205e+00 7.585318e-01 7.467545e-01
2.048205e+00 7.587648e-01 7.469622e-01
2.050205e+00 7.589976e-01 7.471697e-01
2.052205e+00 7.592303e-01 7.473770e-01
2.054205e+00 7.594628e-01 7.475841e-01
2.056206e+00 7.596951e-01 7.477909e-01
2.058206e+00 7.599272e-01 7.479974e-01
2.060206e+00 7.601592e-01 7.482038e-01
2.062206e+00 7.603910e-01 7.484099e-01
2.064206e+00 7.606226e-01 7.486158e-01
2.066207e+00 7.608540e-01 7.488214e-01
2.068207e+00 7.610852e-01 7.490269e-01
2.070207e+00 7.613163e-01 7.492321e-01
2.072207e+00 7.615472e-01 7.494370e-01
2.074207e+00 7.617779e-01 7.496418e-01
2.076208e+00 7.620084e-01 7.498463e-01
2.078208e+00 7.622387e-01 7.500505e-01
2.080208e+00 7.624689e-01 7.502546e-01
2.082208e+00 7.626989e-01 7.504584e-01
2.084208e+00 7.629287e-01 7.506620e-01
2.086209e+00 7.631584e-01 7.508654e-01
2.088209e+00 7.633878e-01 7.510685e-01
2.090209e+00 7.636171e-01 7.512715e-01
2.092209e+00 7.638462e-01 7.514741e-01
2.094209e+00 7.640752e-01 7.516766e-01
2.096210e+00 7.643039e-01 7.518789e-01
2.098210e+00 7.645325e-01 7.520809e-01
2.100210e+00 7.647609e-01 7.522827e-01
2.102210e+00 7.649892e-01 7.524842e-01
2.104210e+00 7.652172e-01 7.526856e-01
2.106211e+00 7.654451e-01 7.528867e-01
2.108211e+00 7.656728e-01 7.530876e-01
2.110211e+00 7.659004e-01 7.532883e-01
2.112211e+00 7.661277e-01 7.534888e-01
2.114211e+00 7.663549e-01 7.536890e-01
2.116212e+00 7.665819e-01 7.538890e-01
2.118212e+00 7.668088e-01 7.540888e-01
2.120212e+00 7.670354e-01 7.542884e-01
2.122212e+00 7.672619e-01 7.544878e-01
2.124212e+00 7.674882e-01 7.546869e-01
2.126213e+00 7.677144e-01 7.548858e-01
2.128213e+00 7.679404e-01 7.550845e-01
2.130213e+00 7.681662e-01 7.552830e-01
2.132213e+00 7.683918e-01 7.554813e-01
2.134213e+00 7.686172e-01 7.556793e-01
2.136214e+00 7.688425e-01 7.558771e-01
2.138214e+00 7.690676e-01 7.560748e-01
2.140214e+00 7.692926e-01 7.562722e-01
2.142214e+00 7.695173e-01 7.564693e-01
2.144214e+00 7.697419e-01 7.566663e-01
2.146215e+00 7.699664e-01 7.568630e-01
2.148215e+00 7.701906e-01 7.570596e-01
2.150215e+00 7.704147e-01 7.572559e-01
2.152215e+00 7.706386e-01 7.574520e-01
2.154215e+00 7.708624e-01 7.576479e-01
2.156216e+00 7.710859e-01 7.578436e-01
2.158216e+00 7.713093e-01 7.580390e-01
2.160216e+00 7.715326e-01 7.582343e-01
2.162216e+00 7.717556e-01 7.584293e-01
2.164216e+00 7.719785e-01 7.586241e-01
2.166217e+00 7.722012e-01 7.588187e-01
2.168217e+00 7.724238e-01 7.590131e-01
2.170217e+00 7.726462e-01 7.592073e-01
2.172217e+00 7.728684e-01 7.594013e-01
2.174217e+00 7.730904e-01 7.595951e-01
2.176218e+00 7.733123e-01 7.597886e-01
2.178218e+00 7.735340e-01 7.599820e-01
2.180218e+00 7.737556e-01 7.601751e-01
2.182218e+00 7.739769e-01 7.603680e-01
2.184218e+00 7.741981e-01 7.605608e-01
2.186219e+00 7.744192e-01 7.607533e-01
2.188219e+00 7.746400e-01 7.609456e-01
2.190219e+00 7.748607e-01 7.611377e-01
2.192219e+00 7.750813e-01 7.613295e-01
2.194219e+00 7.753016e-01 7.615212e-01
2.196220e+00 7.755218e-01 7.617127e-01
2.198220e+00 7.757419e-01 7.619039e-01
2.200220e+00 7.759617e-01 7.620950e-01
2.202220e+00 7.761814e-01 7.622859e-01
2.204220e+00 7.764010e-01 7.624765e-01
2.206221e+00 7.766203e-01 7.626669e-01
2.208221e+00 7.768395e-01 7.628572e-01
2.210221e+00 7.770585e-01 7.630472e-01
2.212221e+00 7.772774e-01 7.632370e-01
2.214221e+00 7.774961e-01 7.634267e-01
2.216222e+00 7.777147e-01 7.636161e-01
2.218222e+00 7.779330e-01 7.638053e-01
2.220222e+00 7.781512e-01 7.639943e-01
2.222222e+00 7.783693e-01 7.641831e-01
2.224222e+00 7.785871e-01 7.643717e-01
2.226223e+00 7.788049e-01 7.645601e-01
2.228223e+00 7.790224e-01 7.647483e-01
2.230223e+00 7.792398e-01 7.649363e-01
2.232223e+00 7.794570e-01 7.651241e-01
2.234223e+00 7.796741e-01 7.653117e-01
2.236224e+00 7.798909e-01 7.654991e-01
2.238224e+00 7.801077e-01 7.656863e-01
2.240224e+00 7.803242e-01 7.658733e-01
2.242224e+00 7.805406e-01 7.660601e-01
2.244224e+00 7.807569e-01 7.662467e-01
2.246225e+00 7.809729e-01 7.664331e-01
2.248225e+00 7.811888e-01 7.666193e-01
2.250225e+00 7.814046e-01 7.668053e-01
2.252225e+00 7.816202e-01 7.669911e-01
2.254225e+00 7.818356e-01 7.671767e-01
2.256226e+00 7.820509e-01 7.673621e-01
2.258226e+00 7.822660e-01 7.675473e-01
2.260226e+00 7.824809e-01 7.677323e-01
2.262226e+00 7.826957e-01 7.679172e-01
2.264226e+00 7.829103e-01 7.681018e-01
2.266227e+00 7.831247e-01 7.682862e-01
2.268227e+00 7.833390e-01 7.684704e-01
2.270227e+00 7.835531e-01 7.686545e-01
2.272227e+00 7.837671e-01 7.688383e-01
2.274227e+00 7.839809e-01 7.690220e-01
2.276228e+00 7.841946e-01 7.692054e-01
2.278228e+00 7.844080e-01 7.693887e-01
2.280228e+00 7.846214e-01 7.695717e-01
2.282228e+00 7.848345e-01 7.697546e-01
2.284228e+00 7.850475e-01 7.699373e-01
2.286229e+00 7.852604e-01 7.701198e-01
2.288229e+00 7.854731e-01 7.703021e-01
2.290229e+00 7.856856e-01 7.704842e-01
2.292229e+00 7.858979e-01 7.706661e-01
2.294229e+00 7.861101e-01 7.708478e-01
2.296230e+00 7.863222e-01 7.710293e-01
2.298230e+00 7.865341e-01 7.712106e-01
2.300230e+00 7.867458e-01 7.713918e-01
2.302230e+00 7.869574e-01 7.715727e-01
2.304230e+00 7.871688e-01 7.717535e-01
2.306231e+00 7.873800e-01 7.719341e-01
2.308231e+00 7.875911e-01 7.721144e-01
2.310231e+00 7.878021e-01 7.722946e-01
2.312231e+00 7.880128e-01 7.724746e-01
2.314231e+00 7.882235e-01 7.726544e-01
2.316232e+00 7.884339e-01 7.728341e-01
2.318232e+00 7.886442e-01 7.730135e-01
2.320232e+00 7.888544e-01 7.731927e-01
2.322232e+00 7.890644e-01 7.733718e-01
2.324232e+00 7.892742e-01 7.735507e-01
2.326233e+00 7.894839e-01 7.737294e-01
2.328233e+00 7.896934e-01 7.739079e-01
2.330233e+00 7.899027e-01 7.740862e-01
2.332233e+00 7.901119e-01 7.742643e-01
2.334233e+00 7.903210e-01 7.744422e-01
2.336234e+00 7.905299e-01 7.746200e-01
2.338234e+00 7.907386e-01 7.747976e-01
2.340234e+00 7.909472e-01 7.749750e-01
2.342234e+00 7.911556e-01 7.751522e-01
2.344234e+00 7.913639e-01 7.753292e-01
2.346235e+00 7.915720e-01 7.755060e-01
2.348235e+00 7.917800e-01 7.756826e-01
2.350235e+00 7.919878e-01 7.758591e-01
2.352235e+00 7.921954e-01 7.760354e-01
2.354235e+00 7.924029e-01 7.762115e-01
2.356236e+00 7.926102e-01 7.763874e-01
2.358236e+00 7.928174e-01 7.765631e-01
2.360236e+00 7.930244e-01 7.767387e-01
2.362236e+00 7.932313e-01 7.769140e-01
2.364236e+00 7.934380e-01 7.770892e-01
2.366237e+00 7.936446e-01 7.772642e-01
2.368237e+00 7.938510e-01 7.774391e-01
2.370237e+00 7.940573e-01 7.776137e-01
2.372237e+00 7.942634e-01 7.777882e-01
2.374237e+00 7.944693e-01 7.779624e-01
2.376238e+00 7.946751e-01 7.781365e-01
2.378238e+00 7.948808e-01 7.783105e-01
2.380238e+00 7.950862e-01 7.784842e-01
2.382238e+00 7.952916e-01 7.786578e-01
2.384238e+00 7.954968e-01 7.788311e-01
2.386239e+00 7.957018e-01 7.790043e-01
2.388239e+00 7.959067e-01 7.791774e-01
2.390239e+00 7.961114e-01 7.793502e-01
2.392239e+00 7.963160e-01 7.795229e-01
2.394239e+00 7.965204e-01 7.796954e-01
2.396240e+00 7.967247e-01 7.798677e-01
2.398240e+00 7.969288e-01 7.800398e-01
2.400240e+00 7.971327e-01 7.802118e-01
2.402240e+00 7.973366e-01 7.803836e-01
2.404240e+00 7.975402e-01 7.805552e-01
2.406241e+00 7.977437e-01 7.807266e-01
2.408241e+00 7.979471e-01 7.808978e-01
2.410241e+00 7.981503e-01 7.810689e-01
2.412241e+00 7.983533e-01 7.812398e-01
2.414241e+00 7.985563e-01 7.814106e-01
2.416242e+00 7.987590e-01 7.815811e-01
2.418242e+00 7.989616e-01 7.817515e-01
2.420242e+00 7.991641e-01 7.819217e-01
2.422242e+00 7.993664e-01 7.820917e-01
2.424242e+00 7.995685e-01 7.822616e-01
2.426243e+00 7.997705e-01 7.824313e-01
2.428243e+00 7.999724e-01 7.826008e-01
2.430243e+00 8.001741e-01 7.827701e-01
2.432243e+00 8.003756e-01 7.829393e-01
2.434243e+00 8.005771e-01 7.831083e-01
2.436244e+00 8.007783e-01 7.832771e-01
2.438244e+00 8.009794e-01 7.834457e-01
2.440244e+00 8.011804e-01 7.836142e-01
2.442244e+00 8.013812e-01 7.837825e-01
2.444244e+00 8.015818e-01 7.839506e-01
2.446245e+00 8.017823e-01 7.841186e-01
2.448245e+00 8.019827e-01 7.842864e-01
2.450245e+00 8.021829e-01 7.844540e-01
2.452245e+00 8.023830e-01 7.846214e-01
2.454245e+00 8.025829e-01 7.847887e-01
2.456246e+00 8.027827e-01 7.849558e-01
2.458246e+00 8.029823e-01 7.851228e-01
2.460246e+00 8.031818e-01 7.852895e-01
2.462246e+00 8.033811e-01 7.854561e-01
2.464246e+00 8.035803e-01 7.856226e-01
2.466247e+00 8.037793e-01 7.857888e-01
2.468247e+00 8.039782e-01 7.859549e-01
2.470247e+00 8.041769e-01 7.861208e-01
2.472247e+00 8.043755e-01 7.862866e-01
2.474247e+00 8.045740e-01 7.864522e-01
2.476248e+00 8.047723e-01 7.866176e-01
2.478248e+00 8.049704e-01 7.867829e-01
2.480248e+00 8.051684e-01 7.869480e-01
2.482248e+00 8.053663e-01 7.871129e-01
2.484248e+00 8.055640e-01 7.872776e-01
2.486249e+00 8.057615e-01 7.874422e-01
2.488249e+00 8.059590e-01 7.876066e-01
2.490249e+00 8.061562e-01 7.877709e-01
2.492249e+00 8.063534e-01 7.879350e-01
2.494249e+00 8.065503e-01 7.880989e-01
2.496250e+00 8.067472e-01 7.882627e-01
2.498250e+00 8.069439e-01 7.884263e-01
2.500250e+00 8.071404e-01 7.885897e-01
2.502250e+00 8.073368e-01 7.887530e-01
2.504250e+00 8.075331e-01 7.889161e-01
2.506251e+00 8.077292e-01 7.890790e-01
2.508251e+00 8.079251e-01 7.892418e-01
2.510251e+00 8.081210e-01 7.894044e-01
2.512251e+00 8.083166e-01 7.895669e-01
2.514251e+00 8.085122e-01 7.897292e-01
2.516252e+00 8.087076e-01 7.898913e-01
2.518252e+00 8.089028e-01 7.900533e-01
2.520252e+00 8.090979e-01 7.902151e-01
2.522252e+00 8.092929e-01 7.903767e-01
2.524252e+00 8.094877e-01 7.905382e-01
2.526253e+00 8.096823e-01 7.906995e-01
2.528253e+00 8.098769e-01 7.908606e-01
2.530253e+00 8.100712e-01 7.910216e-01
2.532253e+00 8.102655e-01 7.911825e-01
2.534253e+00 8.104596e-01 7.913431e-01
2.536254e+00 8.106535e-01 7.915037e-01
2.538254e+00 8.108473e-01 7.916640e-01
2.540254e+00 8.110410e-01 7.918242e-01
2.542254e+00 8.112345e-01 7.919842e-01
2.544254e+00 8.114279e-01 7.921441e-01
2.546255e+00 8.116211e-01 7.923038e-01
2.548255e+00 8.118142e-01 7.924634e-01
2.550255e+00 8.120072e-01 7.926228e-01
2.552255e+00 8.122000e-01 7.927820e-01
2.554255e+00 8.123927e-01 7.929411e-01
2.556256e+00 8.125852e-01 7.931000e-01
2.558256e+00 8.127776e-01 7.932588e-01
2.560256e+00 8.129698e-01 7.934174e-01
2.562256e+00 8.131619e-01 7.935758e-01
2.564256e+00 8.133539e-01 7.937341e-01
2.566257e+00 8.135457e-01 7.938922e-01
2.568257e+00 8.137374e-01 7.940502e-01
2.570257e+00 8.139289e-01 7.942080e-01
2.572257e+00 8.141203e-01 7.943657e-01
2.574257e+00 8.143116e-01 7.945232e-01
2.576258e+00 8.145027e-01 7.946806e-01
2.578258e+00 8.146937e-01 7.948378e-01
2.580258e+00 8.148845e-01 7.949948e-01
2.582258e+00 8.150752e-01 7.951517e-01
2.584258e+00 8.152658e-01 7.953084e-01
2.586259e+00 8.154562e-01 7.954650e-01
2.588259e+00 8.156465e-01 7.956214e-01
2.590259e+00 8.158366e-01 7.957777e-01
2.592259e+00 8.160266e-01 7.959338e-01
2.594259e+00 8.162164e-01 7.960898e-01
2.596260e+00 8.164062e-01 7.962456e-01
2.598260e+00 8.165957e-01 7.964012e-01
2.600260e+00 8.167852e-01 7.965567e-01
2.602260e+00 8.169745e-01 7.967121e-01
2.604260e+00 8.171636e-01 7.968673e-01
2.606261e+00 8.173527e-01 7.970223e-01
2.608261e+00 8.175415e-01 7.971772e-01
2.610261e+00 8.177303e-01 7.973319e-01
2.612261e+00 8.179189e-01 7.974865e-01
2.614261e+00 8.181073e-01 7.976409e-01
2.616262e+00 8.182957e-01 7.977952e-01
2.618262e+00 8.184839e-01 7.979494e-01
2.620262e+00 8.186719e-01 7.981033e-01
2.622262e+00 8.188598e-01 7.982572e-01
2.624262e+00 8.190476e-01 7.984108e-01
2.626263e+00 8.192352e-01 7.985644e-01
2.628263e+00 8.194227e-01 7.987177e-01
2.630263e+00 8.196101e-01 7.988710e-01
2.632263e+00 8.197973e-01 7.990240e-01
2.634263e+00 8.199844e-01 7.991770e-01
2.636264e+00 8.201714e-01 7.993297e-01
2.638264e+00 8.203582e-01 7.994824e-01
2.640264e+00 8.205449e-01 7.996348e-01
2.642264e+00 8.207314e-01 7.997872e-01
2.644264e+00 8.209178e-01 7.999394e-01
2.646265e+00 8.211041e-01 8.000914e-01
2.648265e+00 8.212902e-01 8.002433e-01
2.650265e+00 8.214762e-01 8.003950e-01
2.652265e+00 8.216620e-01 8.005466e-01
2.654265e+00 8.218478e-01 8.006980e-01
2.656266e+00 8.220333e-01 8.008493e-01
2.658266e+00 8.222188e-01 8.010005e-01
2.660266e+00 8.224041e-01 8.011515e-01
2.662266e+00 8.225893e-01 8.013023e-01
2.664266e+00 8.227743e-01 8.014530e-01
2.666267e+00 8.229592e-01 8.016036e-01
2.668267e+00 8.231440e-01 8.017540e-01
2.670267e+00 8.233286e-01 8.019043e-01
2.672267e+00 8.235131e-01 8.020544e-01
2.674267e+00 8.236975e-01 8.022044e-01
2.676268e+00 8.238817e-01 8.023542e-01
2.678268e+00 8.240658e-01 8.025039e-01
2.680268e+00 8.242498e-01 8.026534e-01
2.682268e+00 8.244336e-01 8.028028e-01
2.684268e+00 8.246173e-01 8.029521e-01
2.686269e+00 8.248009e-01 8.031012e-01
2.688269e+00 8.249843e-01 8.032501e-01
2.690269e+00 8.251676e-01 8.033989e-01
2.692269e+00 8.253507e-01 8.035476e-01
2.694269e+00 8.255337e-01 8.036961e-01
2.696270e+00 8.257166e-01 8.038445e-01
2.698270e+00 8.258994e-01 8.039928e-01
2.700270e+00 8.260820e-01 8.041409e-01
2.702270e+00 8.262645e-01 8.042888e-01
2.704270e+00 8.264468e-01 8.044366e-01
2.706271e+00 8.266290e-01 8.045843e-01
2.708271e+00 8.268111e-01 8.047318e-01
2.710271e+00 8.269931e-01 8.048792e-01
2.712271e+00 8.271749e-01 8.050265e-01
2.714271e+00 8.273566e-01 8.051736e-01
2.716272e+00 8.275381e-01 8.053205e-01
2.718272e+00 8.277195e-01 8.054673e-01
2.720272e+00 8.279008e-01 8.056140e-01
2.722272e+00 8.280820e-01 8.057606e-01
2.724272e+00 8.282630e-01 8.059070e-01
2.726273e+00 8.284439e-01 8.060532e-01
2.728273e+00 8.286246e-01 8.061993e-01
2.730273e+00 8.288052e-01 8.063453e-01
2.732273e+00 8.289857e-01 8.064911e-01
2.734273e+00 8.291661e-01 8.066368e-01
2.736274e+00 8.293463e-01 8.067824e-01
2.738274e+00 8.295264e-01 8.069278e-01
2.740274e+00 8.297064e-01 8.070731e-01
2.742274e+00 8.298862e-01 8.072182e-01
2.744274e+00 8.300659e-01 8.073632e-01
2.746275e+00 8.302455e-01 8.075081e-01
2.748275e+00 8.304249e-01 8.076528e-01
2.750275e+00 8.306042e-01 8.077974e-01
2.752275e+00 8.307834e-01 8.079418e-01
2.754275e+00 8.309624e-01 8.080861e-01
2.756276e+00 8.311414e-01 8.082303e-01
2.758276e+00 8.313201e-01 8.083743e-01
2.760276e+00 8.314988e-01 8.085182e-01
2.762276e+00 8.316773e-01 8.086620e-01
2.764276e+00 8.318557e-01 8.088056e-01
2.766277e+00 8.320340e-01 8.089491e-01
2.768277e+00 8.322121e-01 8.090924e-01
2.770277e+00 8.323901e-01 8.092357e-01
2.772277e+00 8.325680e-01 8.093787e-01
2.774277e+00 8.327457e-01 8.095217e-01
2.776278e+00 8.329233e-01 8.096645e-01
2.778278e+00 8.331008e-01 8.098071e-01
2.780278e+00 8.332781e-01 8.099497e-01
2.782278e+00 8.334554e-01 8.100921e-01
2.784278e+00 8.336324e-01 8.102343e-01
2.786279e+00 8.338094e-01 8.103764e-01
2.788279e+00 8.339862e-01 8.105184e-01
2.790279e+00 8.341629e-01 8.106603e-01
2.792279e+00 8.343395e-01 8.108020e-01
2.794279e+00 8.345160e-01 8.109436e-01
2.796280e+00 8.346923e-01 8.110850e-01
2.798280e+00 8.348685e-01 8.112263e-01
2.800280e+00 8.350445e-01 8.113675e-01
2.802280e+00 8.352204e-01 8.115086e-01
2.804280e+00 8.353962e-01 8.116495e-01
2.806281e+00 8.355719e-01 8.117903e-01
2.808281e+00 8.357475e-01 8.119309e-01
2.810281e+00 8.359229e-01 8.120714e-01
2.812281e+00 8.360982e-01 8.122118e-01
2.814281e+00 8.362733e-01 8.123521e-01
2.816282e+00 8.364483e-01 8.124922e-01
2.818282e+00 8.366232e-01 8.126322e-01
2.820282e+00 8.367980e-01 8.127720e-01
2.822282e+00 8.369727e-01 8.129118e-01
2.824282e+00 8.371472e-01 8.130513e-01
2.826283e+00 8.373216e-01 8.131908e-01
2.828283e+00 8.374958e-01 8.133301e-01
2.830283e+00 8.376700e-01 8.134693e-01
2.832283e+00 8.378440e-01 8.136084e-01
2.834283e+00 8.380179e-01 8.137473e-01
2.836284e+00 8.381916e-01 8.138861e-01
2.838284e+00 8.383653e-01 8.140248e-01
2.840284e+00 8.385388e-01 8.141633e-01
2.842284e+00 8.387121e-01 8.143017e-01
2.844284e+00 8.388854e-01 8.144400e-01
2.846285e+00 8.390585e-01 8.145782e-01
2.848285e+00 8.392315e-01 8.147162e-01
2.850285e+00 8.394044e-01 8.148541e-01
2.852285e+00 8.395771e-01 8.149919e-01
2.854285e+00 8.397497e-01 8.151295e-01
2.856286e+00 8.399222e-01 8.152670e-01
2.858286e+00 8.400946e-01 8.154044e-01
2.860286e+00 8.402668e-01 8.155416e-01
2.862286e+00 8.404389e-01 8.156787e-01
2.864286e+00 8.406109e-01 8.158157e-01
2.866287e+00 8.407828e-01 8.159526e-01
2.868287e+00 8.409545e-01 8.160893e-01
2.870287e+00 8.411261e-01 8.162259e-01
2.872287e+00 8.412976e-01 8.163624e-01
2.874287e+00 8.414690e-01 8.164988e-01
2.876288e+00 8.416402e-01 8.166350e-01
2.878288e+00 8.418113e-01 8.167711e-01
2.880288e+00 8.419823e-01 8.169070e-01
2.882288e+00 8.421532e-01 8.170429e-01
2.884288e+00 8.423239e-01 8.171786e-01
2.886289e+00 8.424945e-01 8.173142e-01
2.888289e+00 8.426650e-01 8.174496e-01
2.890289e+00 8.428353e-01 8.175850e-01
2.892289e+00 8.430056e-01 8.177202e-01
2.894289e+00 8.431757e-01 8.178553e-01
2.896290e+00 8.433457e-01 8.179902e-01
2.898290e+00 8.435155e-01 8.181251e-01
2.900290e+00 8.436853e-01 8.182598e-01
2.902290e+00 8.438549e-01 8.183944e-01
2.904290e+00 8.440244e-01 8.185288e-01
2.906291e+00 8.441937e-01 8.186631e-01
2.908291e+00 8.443630e-01 8.187973e-01
2.910291e+00 8.445321e-01 8.189314e-01
2.912291e+00 8.447011e-01 8.190654e-01
2.914291e+00 8.448700e-01 8.191992e-01
2.916292e+00 8.450387e-01 8.193329e-01
2.918292e+00 8.452073e-01 8.194665e-01
2.920292e+00 8.453758e-01 8.196000e-01
2.922292e+00 8.455442e-01 8.197333e-01
2.924292e+00 8.457125e-01 8.198665e-01
2.926293e+00 8.458806e-01 8.199996e-01
2.928293e+00 8.460486e-01 8.201326e-01
2.930293e+00 8.462165e-01 8.202654e-01
2.932293e+00 8.463842e-01 8.203981e-01
2.934293e+00 8.465519e-01 8.205307e-01
2.936294e+00 8.467194e-01 8.206632e-01
2.938294e+00 8.468868e-01 8.207956e-01
2.940294e+00 8.470541e-01 8.209278e-01
2.942294e+00 8.472212e-01 8.210599e-01
2.944294e+00 8.473882e-01 8.211919e-01
2.946295e+00 8.475552e-01 8.213238e-01
2.948295e+00 8.477219e-01 8.214555e-01
2.950295e+00 8.478886e-01 8.215871e-01
2.952295e+00 8.480551e-01 8.217186e-01
2.954295e+00 8.482216e-01 8.218500e-01
2.956296e+00 8.483878e-01 8.219813e-01
2.958296e+00 8.485540e-01 8.221124e-01
2.960296e+00 8.487201e-01 8.222434e-01
2.962296e+00 8.488860e-01 8.223743e-01
2.964296e+00 8.490518e-01 8.225051e-01
2.966297e+00 8.492175e-01 8.226357e-01
2.968297e+00 8.493831e-01 8.227663e-01
2.970297e+00 8.495485e-01 8.228967e-01
2.972297e+00 8.497138e-01 8.230270e-01
2.974297e+00 8.498790e-01 8.231571e-01
2.976298e+00 8.500441e-01 8.232872e-01
2.978298e+00 8.502091e-01 8.234171e-01
2.980298e+00 8.503739e-01 8.235470e-01
2.982298e+00 8.505386e-01 8.236767e-01
2.984298e+00 8.507032e-01 8.238062e-01
2.986299e+00 8.508677e-01 8.239357e-01
2.988299e+00 8.510321e-01 8.240650e-01
2.990299e+00 8.511963e-01 8.241943e-01
2.992299e+00 8.513604e-01 8.243234e-01
2.994299e+00 8.515244e-01 8.244523e-01
2.996300e+00 8.516883e-01 8.245812e-01
2.998300e+00 8.518520e-01 8.247100e-01
3.000300e+00 8.520157e-01 8.248386e-01
3.002300e+00 8.521792e-01 8.249671e-01
3.004300e+00 8.523426e-01 8.250955e-01
3.006301e+00 8.525059e-01 8.252238e-01
3.008301e+00 8.526690e-01 8.253519e-01
3.010301e+00 8.528321e-01 8.254800e-01
3.012301e+00 8.529950e-01 8.256079e-01
3.014301e+00 8.531578e-01 8.257357e-01
3.016302e+00 8.533205e-01 8.258634e-01
3.018302e+00 8.534830e-01 8.259910e-01
3.020302e+00 8.536455e-01 8.261185e-01
3.022302e+00 8.538078e-01 8.262458e-01
3.024302e+00 8.539700e-01 8.263730e-01
3.026303e+00 8.541321e-01 8.265001e-01
3.028303e+00 8.542940e-01 8.266271e-01
3.030303e+00 8.544559e-01 8.267540e-01
3.032303e+00 8.546176e-01 8.268808e-01
3.034303e+00 8.547792e-01 8.270074e-01
3.036304e+00 8.549407e-01 8.271340e-01
3.038304e+00 8.551021e-01 8.272604e-01
3.040304e+00 8.552633e-01 8.273867e-01
3.042304e+00 8.554245e-01 8.275129e-01
3.044304e+00 8.555855e-01 8.276390e-01
3.046305e+00 8.557464e-01 8.277649e-01
3.048305e+00 8.559071e-01 8.278908e-01
3.050305e+00 8.560678e-01 8.280165e-01
3.052305e+00 8.562283e-01 8.281421e-01
3.054305e+00 8.563888e-01 8.282676e-01
3.056306e+00 8.565491e-01 8.283930e-01
3.058306e+00 8.567093e-01 8.285183e-01
3.060306e+00 8.568693e-01 8.286435e-01
3.062306e+00 8.570293e-01 8.287685e-01
3.064306e+00 8.571891e-01 8.288935e-01
3.066307e+00 8.573489e-01 8.290183e-01
3.068307e+00 8.575085e-01 8.291430e-01
3.070307e+00 8.576679e-01 8.292676e-01
3.072307e+00 8.578273e-01 8.293921e-01
3.074307e+00 8.579866e-01 8.295165e-01
3.076308e+00 8.581457e-01 8.296407e-01
3.078308e+00 8.583047e-01 8.297649e-01
3.080308e+00 8.584636e-01 8.298889e-01
3.082308e+00 8.586224e-01 8.300129e-01
3.084308e+00 8.587811e-01 8.301367e-01
3.086309e+00 8.589396e-01 8.302604e-01
3.088309e+00 8.590980e-01 8.303840e-01
3.090309e+00 8.592563e-01 8.305074e-01
3.092309e+00 8.594145e-01 8.306308e-01
3.094309e+00 8.595726e-01 8.307541e-01
3.096310e+00 8.597306e-01 8.308772e-01
3.098310e+00 8.598884e-01 8.310002e-01
3.100310e+00 8.600462e-01 8.311232e-01
3.102310e+00 8.602038e-01 8.312460e-01
3.104310e+00 8.603613e-01 8.313687e-01
3.106311e+00 8.605187e-01 8.314913e-01
3.108311e+00 8.606760e-01 8.316138e-01
3.110311e+00 8.608331e-01 8.317361e-01
3.112311e+00 8.609901e-01 8.318584e-01
3.114311e+00 8.611471e-01 8.319805e-01
3.116312e+00 8.613039e-01 8.321026e-01
3.118312e+00 8.614606e-01 8.322245e-01
3.120312e+00 8.616171e-01 8.323463e-01
3.122312e+00 8.617736e-01 8.324681e-01
3.124312e+00 8.619299e-01 8.325897e-01
3.126313e+00 8.620862e-01 8.327112e-01
3.128313e+00 8.622423e-01 8.328325e-01
3.130313e+00 8.623983e-01 8.329538e-01
3.132313e+00 8.625542e-01 8.330750e-01
3.134313e+00 8.627099e-01 8.331961e-01
3.136314e+00 8.628656e-01 8.333170e-01
3.138314e+00 8.630211e-01 8.334379e-01
3.140314e+00 8.631766e-01 8.335586e-01
3.142314e+00 8.633319e-01 8.336792e-01
3.144314e+00 8.634871e-01 8.337997e-01
3.146315e+00 8.636421e-01 8.339202e-01
3.148315e+00 8.637971e-01 8.340405e-01
3.150315e+00 8.639520e-01 8.341607e-01
3.152315e+00 8.641067e-01 8.342808e-01
3.154315e+00 8.642613e-01 8.344007e-01
3.156316e+00 8.644158e-01 8.345206e-01
3.158316e+00 8.645702e-01 8.346404e-01
3.160316e+00 8.647245e-01 8.347600e-01
3.162316e+00 8.648787e-01 8.348796e-01
3.164316e+00 8.650327e-01 8.349991e-01
3.166317e+00 8.651867e-01 8.351184e-01
3.168317e+00 8.653405e-01 8.352376e-01
3.170317e+00 8.654942e-01 8.353568e-01
3.172317e+00 8.656478e-01 8.354758e-01
3.174317e+00 8.658013e-01 8.355947e-01
3.176318e+00 8.659547e-01 8.357135e-01
3.178318e+00 8.661079e-01 8.358322e-01
3.180318e+00 8.662611e-01 8.359508e-01
3.182318e+00 8.664141e-01 8.360693e-01
3.184318e+00 8.665670e-01 8.361877e-01
3.186319e+00 8.667198e-01 8.363060e-01
3.188319e+00 8.668725e-01 8.364242e-01
3.190319e+00 8.670251e-01 8.365423e-01
3.192319e+00 8.671775e-01 8.366602e-01
3.194319e+00 8.673299e-01 8.367781e-01
3.196320e+00 8.674821e-01 8.368959e-01
3.198320e+00 8.676343e-01 8.370135e-01
3.200320e+00 8.677863e-01 8.371311e-01
3.202320e+00 8.679382e-01 8.372485e-01
3.204320e+00 8.680900e-01 8.373659e-01
3.206321e+00 8.682416e-01 8.374831e-01
3.208321e+00 8.683932e-01 8.376002e-01
3.210321e+00 8.685447e-01 8.377173e-01
3.212321e+00 8.686960e-01 8.378342e-01
3.214321e+00 8.688472e-01 8.379510e-01
3.216322e+00 8.689983e-01 8.380678e-01
3.218322e+00 8.691493e-01 8.381844e-01
3.220322e+00 8.693002e-01 8.383009e-01
3.222322e+00 8.694510e-01 8.384173e-01
3.224322e+00 8.696017e-01 8.385336e-01
3.226323e+00 8.697522e-01 8.386498e-01
3.228323e+00 8.699027e-01 8.387659e-01
3.230323e+00 8.700530e-01 8.388819e-01
3.232323e+00 8.702032e-01 8.389978e-01
3.234323e+00 8.703533e-01 8.391136e-01
3.236324e+00 8.705033e-01 8.392293e-01
3.238324e+00 8.706532e-01 8.393449e-01
3.240324e+00 8.708030e-01 8.394604e-01
3.242324e+00 8.709526e-01 8.395758e-01
3.244324e+00 8.711022e-01 8.396911e-01
3.246325e+00 8.712516e-01 8.398063e-01
3.248325e+00 8.714010e-01 8.399214e-01
3.250325e+00 8.715502e-01 8.400364e-01
3.252325e+00 8.716993e-01 8.401513e-01
3.254325e+00 8.718483e-01 8.402660e-01
3.256326e+00 8.719972e-01 8.403807e-01
3.258326e+00 8.721459e-01 8.404953e-01
3.260326e+00 8.722946e-01 8.406098e-01
3.262326e+00 8.724431e-01 8.407242e-01
3.264326e+00 8.725916e-01 8.408385e-01
3.266327e+00 8.727399e-01 8.409526e-01
3.268327e+00 8.728881e-01 8.410667e-01
3.270327e+00 8.730362e-01 8.411807e-01
3.272327e+00 8.731842e-01 8.412946e-01
3.274327e+00 8.733321e-01 8.414084e-01
3.276328e+00 8.734799e-01 8.415220e-01
3.278328e+00 8.736276e-01 8.416356e-01
3.280328e+00 8.737751e-01 8.417491e-01
3.282328e+00 8.739226e-01 8.418625e-01
3.284328e+00 8.740699e-01 8.419758e-01
3.286329e+00 8.742171e-01 8.420889e-01
3.288329e+00 8.743643e-01 8.422020e-01
3.290329e+00 8.745113e-01 8.423150e-01
3.292329e+00 8.746582e-01 8.424279e-01
3.294329e+00 8.748050e-01 8.425407e-01
3.296330e+00 8.749516e-01 8.426534e-01
3.298330e+00 8.750982e-01 8.427660e-01
3.300330e+00 8.752447e-01 8.428785e-01
3.302330e+00 8.753910e-01 8.429909e-01
3.304330e+00 8.755372e-01 8.431032e-01
3.306331e+00 8.756834e-01 8.432153e-01
3.308331e+00 8.758294e-01 8.433275e-01
3.310331e+00 8.759753e-01 8.434395e-01
3.312331e+00 8.761211e-01 8.435514e-01
3.314331e+00 8.762668e-01 8.436632e-01
3.316332e+00 8.764124e-01 8.437749e-01
3.318332e+00 8.765579e-01 8.438865e-01
3.320332e+00 8.767032e-01 8.439980e-01
3.322332e+00 8.768485e-01 8.441094e-01
3.324332e+00 8.769936e-01 8.442207e-01
3.326333e+00 8.771387e-01 8.443320e-01
3.328333e+00 8.772836e-01 8.444431e-01
3.330333e+00 8.774284e-01 8.445541e-01
3.332333e+00 8.775731e-01 8.446651e-01
3.334333e+00 8.777178e-01 8.447759e-01
3.336334e+00 8.778623e-01 8.448866e-01
3.338334e+00 8.780066e-01 8.449973e-01
3.340334e+00 8.781509e-01 8.451078e-01
3.342334e+00 8.782951e-01 8.452183e-01
3.344334e+00 8.784392e-01 8.453286e-01
3.346335e+00 8.785831e-01 8.454389e-01
3.348335e+00 8.787270e-01 8.455491e-01
3.350335e+00 8.788707e-01 8.456591e-01
3.352335e+00 8.790143e-01 8.457691e-01
3.354335e+00 8.791579e-01 8.458790e-01
3.356336e+00 8.793013e-01 8.459888e-01
3.358336e+00 8.794446e-01 8.460985e-01
3.360336e+00 8.795878e-01 8.462081e-01
3.362336e+00 8.797309e-01 8.463176e-01
3.364336e+00 8.798739e-01 8.464270e-01
3.366337e+00 8.800167e-01 8.465363e-01
3.368337e+00 8.801595e-01 8.466455e-01
3.370337e+00 8.803022e-01 8.467546e-01
3.372337e+00 8.804447e-01 8.468637e-01
3.374337e+00 8.805872e-01 8.469726e-01
3.376338e+00 8.807295e-01 8.470814e-01
3.378338e+00 8.808717e-01 8.471902e-01
3.380338e+00 8.810139e-01 8.472988e-01
3.382338e+00 8.811559e-01 8.474074e-01
3.384338e+00 8.812978e-01 8.475158e-01
3.386339e+00 8.814396e-01 8.476242e-01
3.388339e+00 8.815813e-01 8.477325e-01
3.390339e+00 8.817229e-01 8.478407e-01
3.392339e+00 8.818644e-01 8.479488e-01
3.394339e+00 8.820057e-01 8.480568e-01
3.396340e+00 8.821470e-01 8.481647e-01
3.398340e+00 8.822882e-01 8.482725e-01
3.400340e+00 8.824292e-01 8.483802e-01
3.402340e+00 8.825702e-01 8.484878e-01
3.404340e+00 8.827110e-01 8.485953e-01
3.406341e+00 8.828517e-01 8.487028e-01
3.408341e+00 8.829924e-01 8.488101e-01
3.410341e+00 8.831329e-01 8.489174e-01
3.412341e+00 8.832733e-01 8.490245e-01
3.414341e+00 8.834136e-01 8.491316e-01
3.416342e+00 8.835538e-01 8.492386e-01
3.418342e+00 8.836939e-01 8.493455e-01
3.420342e+00 8.838339e-01 8.494523e-01
3.422342e+00 8.839738e-01 8.495590e-01
3.424342e+00 8.841136e-01 8.496656e-01
3.426343e+00 8.842532e-01 8.497721e-01
3.428343e+00 8.843928e-01 8.498785e-01
3.430343e+00 8.845323e-01 8.499849e-01
3.432343e+00 8.846716e-01 8.500911e-01
3.434343e+00 8.848109e-01 8.501973e-01
3.436344e+00 8.849500e-01 8.503033e-01
3.438344e+00 8.850891e-01 8.504093e-01
3.440344e+00 8.852280e-01 8.505152e-01
3.442344e+00 8.853668e-01 8.506210e-01
3.444344e+00 8.855055e-01 8.507267e-01
3.446345e+00 8.856442e-01 8.508323e-01
3.448345e+00 8.857827e-01 8.509378e-01
3.450345e+00 8.859211e-01 8.510432e-01
3.452345e+00 8.860594e-01 8.511486e-01
3.454345e+00 8.861976e-01 8.512538e-01
3.456346e+00 8.863357e-01 8.513590e-01
3.458346e+00 8.864736e-01 8.514641e-01
3.460346e+00 8.866115e-01 8.515690e-01
3.462346e+00 8.867493e-01 8.516739e-01
3.464346e+00 8.868870e-01 8.517787e-01
3.466347e+00 8.870245e-01 8.518834e-01
3.468347e+00 8.871620e-01 8.519881e-01
3.470347e+00 8.872994e-01 8.520926e-01
3.472347e+00 8.874366e-01 8.521970e-01
3.474347e+00 8.875737e-01 8.523014e-01
3.476348e+00 8.877108e-01 8.524057e-01
3.478348e+00 8.878477e-01 8.525098e-01
3.480348e+00 8.879846e-01 8.526139e-01
3.482348e+00 8.881213e-01 8.527179e-01
3.484348e+00 8.882579e-01 8.528218e-01
3.486349e+00 8.883944e-01 8.529257e-01
3.488349e+00 8.885308e-01 8.530294e-01
3.490349e+00 8.886671e-01 8.531330e-01
3.492349e+00 8.888034e-01 8.532366e-01
3.494349e+00 8.889395e-01 8.533401e-01
3.496350e+00 8.890755e-01 8.534435e-01
3.498350e+00 8.892113e-01 8.535467e-01
3.500350e+00 8.893471e-01 8.536500e-01
3.502350e+00 8.894828e-01 8.537531e-01
3.504350e+00 8.896184e-01 8.538561e-01
3.506351e+00 8.897539e-01 8.539590e-01
3.508351e+00 8.898892e-01 8.540619e-01
3.510351e+00 8.900245e-01 8.541647e-01
3.512351e+00 8.901597e-01 8.542674e-01
3.514351e+00 8.902947e-01 8.543699e-01
3.516352e+00 8.904297e-01 8.544725e-01
3.518352e+00 8.905646e-01 8.545749e-01
3.520352e+00 8.906993e-01 8.546772e-01
3.522352e+00 8.908340e-01 8.547795e-01
3.524352e+00 8.909685e-01 8.548816e-01
3.526353e+00 8.911029e-01 8.549837e-01
3.528353e+00 8.912373e-01 8.550857e-01
3.530353e+00 8.913715e-01 8.551876e-01
3.532353e+00 8.915056e-01 8.552894e-01
3.534353e+00 8.916397e-01 8.553911e-01
3.536354e+00 8.917736e-01 8.554928e-01
3.538354e+00 8.919074e-01 8.555943e-01
3.540354e+00 8.920411e-01 8.556958e-01
3.542354e+00 8.921747e-01 8.557972e-01
3.544354e+00 8.923083e-01 8.558985e-01
3.546355e+00 8.924417e-01 8.559997e-01
3.548355e+00 8.925750e-01 8.561008e-01
3.550355e+00 8.927082e-01 8.562019e-01
3.552355e+00 8.928413e-01 8.563028e-01
3.554355e+00 8.929743e-01 8.564037e-01
3.556356e+00 8.931072e-01 8.565045e-01
3.558356e+00 8.932400e-01 8.566052e-01
3.560356e+00 8.933726e-01 8.567058e-01
3.562356e+00 8.935052e-01 8.568063e-01
3.564356e+00 8.936377e-01 8.569068e-01
3.566357e+00 8.937701e-01 8.570071e-01
3.568357e+00 8.939024e-01 8.571074e-01
3.570357e+00 8.940346e-01 8.572076e-01
3.572357e+00 8.941666e-01 8.573077e-01
3.574357e+00 8.942986e-01 8.574078e-01
3.576358e+00 8.944305e-01 8.575077e-01
3.578358e+00 8.945622e-01 8.576076e-01
3.580358e+00 8.946939e-01 8.577073e-01
3.582358e+00 8.948255e-01 8.578070e-01
3.584358e+00 8.949569e-01 8.579066e-01
3.586359e+00 8.950883e-01 8.580061e-01
3.588359e+00 8.952195e-01 8.581056e-01
3.590359e+00 8.953507e-01 8.582049e-01
3.592359e+00 8.954818e-01 8.583042e-01
3.594359e+00 8.956127e-01 8.584034e-01
3.596360e+00 8.957436e-01 8.585025e-01
3.598360e+00 8.958743e-01 8.586015e-01
3.600360e+00 8.960050e-01 8.587005e-01
3.602360e+00 8.961355e-01 8.587993e-01
3.604360e+00 8.962659e-01 8.588981e-01
3.606361e+00 8.963963e-01 8.589968e-01
3.608361e+00 8.965265e-01 8.590954e-01
3.610361e+00 8.966567e-01 8.591939e-01
3.612361e+00 8.967867e-01 8.592924e-01
3.614361e+00 8.969166e-01 8.593907e-01
3.616362e+00 8.970465e-01 8.594890e-01
3.618362e+00 8.971762e-01 8.595872e-01
3.620362e+00 8.973058e-01 8.596853e-01
3.622362e+00 8.974354e-01 8.597833e-01
3.624362e+00 8.975648e-01 8.598813e-01
3.626363e+00 8.976941e-01 8.599792e-01
3.628363e+00 8.978234e-01 8.600769e-01
3.630363e+00 8.979525e-01 8.601746e-01
3.632363e+00 8.980815e-01 8.602723e-01
3.634363e+00 8.982104e-01 8.603698e-01
3.636364e+00 8.983393e-01 8.604673e-01
3.638364e+00 8.984680e-01 8.605646e-01
3.640364e+00 8.985966e-01 8.606619e-01
3.642364e+00 8.987251e-01 8.607592e-01
3.644364e+00 8.988535e-01 8.608563e-01
3.646365e+00 8.989819e-01 8.609533e-01
3.648365e+00 8.991101e-01 8.610503e-01
3.650365e+00 8.992382e-01 8.611472e-01
3.652365e+00 8.993662e-01 8.612440e-01
3.654365e+00 8.994941e-01 8.613407e-01
3.656366e+00 8.996220e-01 8.614374e-01
3.658366e+00 8.997497e-01 8.615340e-01
3.660366e+00 8.998773e-01 8.616305e-01
3.662366e+00 9.000048e-01 8.617269e-01
3.664366e+00 9.001322e-01 8.618232e-01
3.666367e+00 9.002595e-01 8.619194e-01
3.668367e+00 9.003867e-01 8.620156e-01
3.670367e+00 9.005139e-01 8.621117e-01
3.672367e+00 9.006409e-01 8.622077e-01
3.674367e+00 9.007678e-01 8.623036e-01
3.676368e+00 9.008946e-01 8.623995e-01
3.678368e+00 9.010213e-01 8.624952e-01
3.680368e+00 9.011479e-01 8.625909e-01
3.682368e+00 9.012745e-01 8.626865e-01
3.684368e+00 9.014009e-01 8.627821e-01
3.686369e+00 9.015272e-01 8.628775e-01
3.688369e+00 9.016534e-01 8.629729e-01
3.690369e+00 9.017795e-01 8.630682e-01
3.692369e+00 9.019055e-01 8.631634e-01
3.694369e+00 9.020315e-01 8.632585e-01
3.696370e+00 9.021573e-01 8.633536e-01
3.698370e+00 9.022830e-01 8.634486e-01
3.700370e+00 9.024086e-01 8.635435e-01
3.702370e+00 9.025341e-01 8.636383e-01
3.704370e+00 9.026595e-01 8.637330e-01
3.706371e+00 9.027849e-01 8.638277e-01
3.708371e+00 9.029101e-01 8.639223e-01
3.710371e+00 9.030352e-01 8.640168e-01
3.712371e+00 9.031602e-01 8.641112e-01
3.714371e+00 9.032851e-01 8.642056e-01
3.716372e+00 9.034100e-01 8.642998e-01
3.718372e+00 9.035347e-01 8.643940e-01
3.720372e+00 9.036593e-01 8.644881e-01
3.722372e+00 9.037838e-01 8.645822e-01
3.724372e+00 9.039083e-01 8.646761e-01
3.726373e+00 9.040326e-01 8.647700e-01
3.728373e+00 9.041568e-01 8.648638e-01
3.730373e+00 9.042810e-01 8.649576e-01
3.732373e+00 9.044050e-01 8.650512e-01
3.734373e+00 9.045289e-01 8.651448e-01
3.736374e+00 9.046528e-01 8.652383e-01
3.738374e+00 9.047765e-01 8.653317e-01
3.740374e+00 9.049001e-01 8.654250e-01
3.742374e+00 9.050237e-01 8.655183e-01
3.744374e+00 9.051471e-01 8.656115e-01
3.746375e+00 9.052704e-01 8.657046e-01
3.748375e+00 9.053937e-01 8.657976e-01
3.750375e+00 9.055168e-01 8.658906e-01
3.752375e+00 9.056399e-01 8.659835e-01
3.754375e+00 9.057628e-01 8.660763e-01
3.756376e+00 9.058857e-01 8.661690e-01
3.758376e+00 9.060084e-01 8.662617e-01
3.760376e+00 9.061311e-01 8.663542e-01
3.762376e+00 9.062536e-01 8.664467e-01
3.764376e+00 9.063761e-01 8.665392e-01
3.766377e+00 9.064984e-01 8.666315e-01
3.768377e+00 9.066207e-01 8.667238e-01
3.770377e+00 9.067428e-01 8.668160e-01
3.772377e+00 9.068649e-01 8.669081e-01
3.774377e+00 9.069869e-01 8.670002e-01
3.776378e+00 9.071087e-01 8.670921e-01
3.778378e+00 9.072305e-01 8.671840e-01
3.780378e+00 9.073522e-01 8.672758e-01
3.782378e+00 9.074737e-01 8.673676e-01
3.784378e+00 9.075952e-01 8.674592e-01
3.786379e+00 9.077166e-01 8.675508e-01
3.788379e+00 9.078379e-01 8.676424e-01
3.790379e+00 9.079591e-01 8.677338e-01
3.792379e+00 9.080801e-01 8.678252e-01
3.794379e+00 9.082011e-01 8.679165e-01
3.796380e+00 9.083220e-01 8.680077e-01
3.798380e+00 9.084428e-01 8.680988e-01
3.800380e+00 9.085635e-01 8.681899e-01
3.802380e+00 9.086841e-01 8.682809e-01
3.804380e+00 9.088046e-01 8.683718e-01
3.806381e+00 9.089250e-01 8.684626e-01
3.808381e+00 9.090453e-01 8.685534e-01
3.810381e+00 9.091655e-01 8.686441e-01
3.812381e+00 9.092856e-01 8.687347e-01
3.814381e+00 9.094056e-01 8.688253e-01
3.816382e+00 9.095255e-01 8.689158e-01
3.818382e+00 9.096453e-01 8.690062e-01
3.820382e+00 9.097651e-01 8.690965e-01
3.822382e+00 9.098847e-01 8.691867e-01
3.824382e+00 9.100042e-01 8.692769e-01
3.826383e+00 9.101236e-01 8.693670e-01
3.828383e+00 9.102430e-01 8.694571e-01
3.830383e+00 9.103622e-01 8.695470e-01
3.832383e+00 9.104813e-01 8.696369e-01
3.834383e+00 9.106004e-01 8.697267e-01
3.836384e+00 9.107193e-01 8.698164e-01
3.838384e+00 9.108382e-01 8.699061e-01
3.840384e+00 9.109569e-01 8.699957e-01
3.842384e+00 9.110756e-01 8.700852e-01
3.844384e+00 9.111941e-01 8.701747e-01
3.846385e+00 9.113126e-01 8.702640e-01
3.848385e+00 9.114309e-01 8.703533e-01
3.850385e+00 9.115492e-01 8.704426e-01
3.852385e+00 9.116674e-01 8.705317e-01
3.854385e+00 9.117854e-01 8.706208e-01
3.856386e+00 9.119034e-01 8.707098e-01
3.858386e+00 9.120213e-01 8.707988e-01
3.860386e+00 9.121391e-01 8.708876e-01
3.862386e+00 9.122568e-01 8.709764e-01
3.864386e+00 9.123744e-01 8.710651e-01
3.866387e+00 9.124919e-01 8.711538e-01
3.868387e+00 9.126093e-01 8.712424e-01
3.870387e+00 9.127266e-01 8.713309e-01
3.872387e+00 9.128438e-01 8.714193e-01
3.874387e+00 9.129609e-01 8.715077e-01
3.876388e+00 9.130779e-01 8.715960e-01
3.878388e+00 9.131948e-01 8.716842e-01
3.880388e+00 9.133116e-01 8.717723e-01
3.882388e+00 9.134283e-01 8.718604e-01
3.884388e+00 9.135450e-01 8.719484e-01
3.886389e+00 9.136615e-01 8.720363e-01
3.888389e+00 9.137779e-01 8.721242e-01
3.890389e+00 9.138943e-01 8.722120e-01
3.892389e+00 9.140105e-01 8.722997e-01
3.894389e+00 9.141267e-01 8.723873e-01
3.896390e+00 9.142427e-01 8.724749e-01
3.898390e+00 9.143587e-01 8.725624e-01
3.900390e+00 9.144745e-01 8.726499e-01
3.902390e+00 9.145903e-01 8.727372e-01
3.904390e+00 9.147060e-01 8.728245e-01
3.906391e+00 9.148215e-01 8.729117e-01
3.908391e+00 9.149370e-01 8.729989e-01
3.910391e+00 9.150524e-01 8.730860e-01
3.912391e+00 9.151677e-01 8.731730e-01
3.914391e+00 9.152829e-01 8.732599e-01
3.916392e+00 9.153980e-01 8.733468e-01
3.918392e+00 9.155130e-01 8.734336e-01
3.920392e+00 9.156279e-01 8.735203e-01
3.922392e+00 9.157427e-01 8.736070e-01
3.924392e+00 9.158574e-01 8.736936e-01
3.926393e+00 9.159720e-01 8.737801e-01
3.928393e+00 9.160866e-01 8.738665e-01
3.930393e+00 9.162010e-01 8.739529e-01
3.932393e+00 9.163153e-01 8.740392e-01
3.934393e+00 9.164296e-01 8.741255e-01
3.936394e+00 9.165437e-01 8.742117e-01
3.938394e+00 9.166577e-01 8.742978e-01
3.940394e+00 9.167717e-01 8.743838e-01
3.942394e+00 9.168856e-01 8.744697e-01
3.944394e+00 9.169993e-01 8.745556e-01
3.946395e+00 9.171130e-01 8.746415e-01
3.948395e+00 9.172266e-01 8.747272e-01
3.950395e+00 9.173400e-01 8.748129e-01
3.952395e+00 9.174534e-01 8.748985e-01
3.954395e+00 9.175667e-01 8.749841e-01
3.956396e+00 9.176799e-01 8.750696e-01
3.958396e+00 9.177930e-01 8.751550e-01
3.960396e+00 9.179060e-01 8.752403e-01
3.962396e+00 9.180189e-01 8.753256e-01
3.964396e+00 9.181317e-01 8.754108e-01
3.966397e+00 9.182444e-01 8.754959e-01
3.968397e+00 9.183571e-01 8.755810e-01
3.970397e+00 9.184696e-01 8.756660e-01
3.972397e+00 9.185820e-01 8.757509e-01
3.974397e+00 9.186944e-01 8.758358e-01
3.976398e+00 9.188066e-01 8.759206e-01
3.978398e+00 9.189188e-01 8.760053e-01
3.980398e+00 9.190308e-01 8.760900e-01
3.982398e+00 9.191428e-01 8.761746e-01
3.984398e+00 9.192547e-01 8.762591e-01
3.986399e+00 9.193664e-01 8.763436e-01
3.988399e+00 9.194781e-01 8.764279e-01
3.990399e+00 9.195897e-01 8.765123e-01
3.992399e+00 9.197012e-01 8.765965e-01
3.994399e+00 9.198126e-01 8.766807e-01
3.996400e+00 9.199239e-01 8.767648e-01
3.998400e+00 9.200351e-01 8.768489e-01
4.000400e+00 9.201462e-01 8.769329e-01
4.002400e+00 9.202572e-01 8.770168e-01
4.004400e+00 9.203682e-01 8.771006e-01
4.006401e+00 9.204790e-01 8.771844e-01
4.008401e+00 9.205897e-01 8.772681e-01
4.010401e+00 9.207004e-01 8.773518e-01
4.012401e+00 9.208109e-01 8.774353e-01
4.014401e+00 9.209214e-01 8.775189e-01
4.016402e+00 9.210318e-01 8.776023e-01
4.018402e+00 9.211420e-01 8.776857e-01
4.020402e+00 9.212522e-01 8.777690e-01
4.022402e+00 9.213623e-01 8.778522e-01
4.024402e+00 9.214723e-01 8.779354e-01
4.026403e+00 9.215822e-01 8.780185e-01
4.028403e+00 9.216920e-01 8.781016e-01
4.030403e+00 9.218017e-01 8.781846e-01
4.032403e+00 9.219113e-01 8.782675e-01
4.034403e+00 9.220208e-01 8.783503e-01
4.036404e+00 9.221302e-01 8.784331e-01
4.038404e+00 9.222396e-01 8.785158e-01
4.040404e+00 9.223488e-01 8.785985e-01
4.042404e+00 9.224579e-01 8.786811e-01
4.044404e+00 9.225670e-01 8.787636e-01
4.046405e+00 9.226760e-01 8.788461e-01
4.048405e+00 9.227848e-01 8.789284e-01
4.050405e+00 9.228936e-01 8.790108e-01
4.052405e+00 9.230023e-01 8.790930e-01
4.054405e+00 9.231109e-01 8.791752e-01
4.056406e+00 9.232193e-01 8.792573e-01
4.058406e+00 9.233277e-01 8.793394e-01
4.060406e+00 9.234361e-01 8.794214e-01
4.062406e+00 9.235443e-01 8.795033e-01
4.064406e+00 9.236524e-01 8.795852e-01
4.066407e+00 9.237604e-01 8.796670e-01
4.068407e+00 9.238683e-01 8.797487e-01
4.070407e+00 9.239762e-01 8.798304e-01
4.072407e+00 9.240839e-01 8.799120e-01
4.074407e+00 9.241916e-01 8.799935e-01
4.076408e+00 9.242991e-01 8.800750e-01
4.078408e+00 9.244066e-01 8.801564e-01
4.080408e+00 9.245140e-01 8.802378e-01
4.082408e+00 9.246213e-01 8.803191e-01
4.084408e+00 9.247285e-01 8.804003e-01
4.086409e+00 9.248356e-01 8.804814e-01
4.088409e+00 9.249426e-01 8.805625e-01
4.090409e+00 9.250495e-01 8.806435e-01
4.092409e+00 9.251563e-01 8.807245e-01
4.094409e+00 9.252630e-01 8.808054e-01
4.096410e+00 9.253696e-01 8.808862e-01
4.098410e+00 9.254762e-01 8.809670e-01
4.100410e+00 9.255826e-01 8.810477e-01
4.102410e+00 9.256890e-01 8.811283e-01
4.104410e+00 9.257953e-01 8.812089e-01
4.106411e+00 9.259014e-01 8.812894e-01
4.108411e+00 9.260075e-01 8.813699e-01
4.110411e+00 9.261135e-01 8.814503e-01
4.112411e+00 9.262194e-01 8.815306e-01
4.114411e+00 9.263252e-01 8.816108e-01
4.116412e+00 9.264309e-01 8.816910e-01
4.118412e+00 9.265365e-01 8.817712e-01
4.120412e+00 9.266420e-01 8.818512e-01
4.122412e+00 9.267475e-01 8.819312e-01
4.124412e+00 9.268528e-01 8.820112e-01
4.126413e+00 9.269580e-01 8.820910e-01
4.128413e+00 9.270632e-01 8.821709e-01
4.130413e+00 9.271683e-01 8.822506e-01
4.132413e+00 9.272732e-01 8.823303e-01
4.134413e+00 9.273781e-01 8.824099e-01
4.136414e+00 9.274829e-01 8.824895e-01
4.138414e+00 9.275876e-01 8.825690e-01
4.140414e+00 9.276922e-01 8.826484e-01
4.142414e+00 9.277967e-01 8.827278e-01
4.144414e+00 9.279011e-01 8.828071e-01
4.146415e+00 9.280054e-01 8.828863e-01
4.148415e+00 9.281097e-01 8.829655e-01
4.150415e+00 9.282138e-01 8.830447e-01
4.152415e+00 9.283179e-01 8.831237e-01
4.154415e+00 9.284218e-01 8.832027e-01
4.156416e+00 9.285257e-01 8.832817e-01
4.158416e+00 9.286295e-01 8.833605e-01
4.160416e+00 9.287332e-01 8.834393e-01
4.162416e+00 9.288367e-01 8.835181e-01
4.164416e+00 9.289402e-01 8.835968e-01
4.166417e+00 9.290437e-01 8.836754e-01
4.168417e+00 9.291470e-01 8.837540e-01
4.170417e+00 9.292502e-01 8.838325e-01
4.172417e+00 9.293533e-01 8.839109e-01
4.174417e+00 9.294564e-01 8.839893e-01
4.176418e+00 9.295593e-01 8.840676e-01
4.178418e+00 9.296622e-01 8.841459e-01
4.180418e+00 9.297649e-01 8.842241e-01
4.182418e+00 9.298676e-01 8.843022e-01
4.184418e+00 9.299702e-01 8.843803e-01
4.186419e+00 9.300727e-01 8.844583e-01
4.188419e+00 9.301751e-01 8.845362e-01
4.190419e+00 9.302774e-01 8.846141e-01
4.192419e+00 9.303796e-01 8.846919e-01
4.194419e+00 9.304818e-01 8.847697e-01
4.196420e+00 9.305838e-01 8.848474e-01
4.198420e+00 9.306857e-01 8.849251e-01
4.200420e+00 9.307876e-01 8.850026e-01
4.202420e+00 9.308893e-01 8.850802e-01
4.204420e+00 9.309910e-01 8.851576e-01
4.206421e+00 9.310926e-01 8.852350e-01
4.208421e+00 9.311941e-01 8.853124e-01
4.210421e+00 9.312955e-01 8.853896e-01
4.212421e+00 9.313968e-01 8.854669e-01
4.214421e+00 9.314980e-01 8.855440e-01
4.216422e+00 9.315991e-01 8.856211e-01
4.218422e+00 9.317002e-01 8.856981e-01
4.220422e+00 9.318011e-01 8.857751e-01
4.222422e+00 9.319020e-01 8.858520e-01
4.224422e+00 9.320027e-01 8.859289e-01
4.226423e+00 9.321034e-01 8.860057e-01
4.228423e+00 9.322040e-01 8.860824e-01
4.230423e+00 9.323045e-01 8.861591e-01
4.232423e+00 9.324049e-01 8.862357e-01
4.234423e+00 9.325052e-01 8.863123e-01
4.236424e+00 9.326054e-01 8.863888e-01
4.238424e+00 9.327055e-01 8.864652e-01
4.240424e+00 9.328055e-01 8.865416e-01
4.242424e+00 9.329055e-01 8.866179e-01
4.244424e+00 9.330053e-01 8.866942e-01
4.246425e+00 9.331051e-01 8.867704e-01
4.248425e+00 9.332048e-01 8.868465e-01
4.250425e+00 9.333044e-01 8.869226e-01
4.252425e+00 9.334039e-01 8.869986e-01
4.254425e+00 9.335033e-01 8.870746e-01
4.256426e+00 9.336026e-01 8.871505e-01
4.258426e+00 9.337018e-01 8.872263e-01
4.260426e+00 9.338009e-01 8.873021e-01
4.262426e+00 9.339000e-01 8.873778e-01
4.264426e+00 9.339989e-01 8.874535e-01
4.266427e+00 9.340978e-01 8.875291e-01
4.268427e+00 9.341965e-01 8.876046e-01
4.270427e+00 9.342952e-01 8.876801e-01
4.272427e+00 9.343938e-01 8.877555e-01
4.274427e+00 9.344923e-01 8.878309e-01
4.276428e+00 9.345907e-01 8.879062e-01
4.278428e+00 9.346890e-01 8.879815e-01
4.280428e+00 9.347873e-01 8.880567e-01
4.282428e+00 9.348854e-01 8.881318e-01
4.284428e+00 9.349834e-01 8.882069e-01
4.286429e+00 9.350814e-01 8.882819e-01
4.288429e+00 9.351793e-01 8.883569e-01
4.290429e+00 9.352770e-01 8.884318e-01
4.292429e+00 9.353747e-01 8.885066e-01
4.294429e+00 9.354723e-01 8.885814e-01
4.296430e+00 9.355698e-01 8.886561e-01
4.298430e+00 9.356673e-01 8.887308e-01
4.300430e+00 9.357646e-01 8.888054e-01
4.302430e+00 9.358618e-01 8.888799e-01
4.304430e+00 9.359590e-01 8.889544e-01
4.306431e+00 9.360560e-01 8.890289e-01
4.308431e+00 9.361530e-01 8.891033e-01
4.310431e+00 9.362499e-01 8.891776e-01
4.312431e+00 9.363467e-01 8.892518e-01
4.314431e+00 9.364434e-01 8.893261e-01
4.316432e+00 9.365400e-01 8.894002e-01
4.318432e+00 9.366365e-01 8.894743e-01
4.320432e+00 9.367329e-01 8.895483e-01
4.322432e+00 9.368293e-01 8.896223e-01
4.324432e+00 9.369255e-01 8.896962e-01
4.326433e+00 9.370217e-01 8.897701e-01
4.328433e+00 9.371177e-01 8.898439e-01
4.330433e+00 9.372137e-01 8.899176e-01
4.332433e+00 9.373096e-01 8.899913e-01
4.334433e+00 9.374054e-01 8.900650e-01
4.336434e+00 9.375011e-01 8.901385e-01
4.338434e+00 9.375968e-01 8.902121e-01
4.340434e+00 9.376923e-01 8.902855e-01
4.342434e+00 9.377877e-01 8.903589e-01
4.344434e+00 9.378831e-01 8.904323e-01
4.346435e+00 9.379784e-01 8.905056e-01
4.348435e+00 9.380735e-01 8.905788e-01
4.350435e+00 9.381686e-01 8.906520e-01
4.352435e+00 9.382636e-01 8.907251e-01
4.354435e+00 9.383585e-01 8.907982e-01
4.356436e+00 9.384534e-01 8.908712e-01
4.358436e+00 9.385481e-01 8.909441e-01
4.360436e+00 9.386427e-01 8.910170e-01
4.362436e+00 9.387373e-01 8.910899e-01
4.364436e+00 9.388318e-01 8.911627e-01
4.366437e+00 9.389261e-01 8.912354e-01
4.368437e+00 9.390204e-01 8.913081e-01
4.370437e+00 9.391146e-01 8.913807e-01
4.372437e+00 9.392087e-01 8.914532e-01
4.374437e+00 9.393027e-01 8.915257e-01
4.376438e+00 9.393967e-01 8.915982e-01
4.378438e+00 9.394905e-01 8.916706e-01
4.380438e+00 9.395843e-01 8.917429e-01
4.382438e+00 9.396779e-01 8.918152e-01
4.384438e+00 9.397715e-01 8.918874e-01
4.386439e+00 9.398650e-01 8.919596e-01
4.388439e+00 9.399584e-01 8.920317e-01
4.390439e+00 9.400517e-01 8.921038e-01
4.392439e+00 9.401449e-01 8.921758e-01
4.394439e+00 9.402381e-01 8.922477e-01
4.396440e+00 9.403311e-01 8.923196e-01
4.398440e+00 9.404241e-01 8.923914e-01
4.400440e+00 9.405169e-01 8.924632e-01
4.402440e+00 9.406097e-01 8.925349e-01
4.404440e+00 9.407024e-01 8.926066e-01
4.406441e+00 9.407950e-01 8.926782e-01
4.408441e+00 9.408875e-01 8.927498e-01
4.410441e+00 9.409799e-01 8.928213e-01
4.412441e+00 9.410723e-01 8.928927e-01
4.414441e+00 9.411645e-01 8.929641e-01
4.416442e+00 9.412567e-01 8.930355e-01
4.418442e+00 9.413487e-01 8.931068e-01
4.420442e+00 9.414407e-01 8.931780e-01
4.422442e+00 9.415326e-01 8.932492e-01
4.424442e+00 9.416244e-01 8.933203e-01
4.426443e+00 9.417161e-01 8.933914e-01
4.428443e+00 9.418077e-01 8.934624e-01
4.430443e+00 9.418993e-01 8.935333e-01
4.432443e+00 9.419907e-01 8.936042e-01
4.434443e+00 9.420821e-01 8.936751e-01
4.436444e+00 9.421734e-01 8.937459e-01
4.438444e+00 9.422646e-01 8.938166e-01
4.440444e+00 9.423557e-01 8.938873e-01
4.442444e+00 9.424467e-01 8.939579e-01
4.444444e+00 9.425376e-01 8.940285e-01
4.446445e+00 9.426284e-01 8.940990e-01
4.448445e+00 9.427192e-01 8.941695e-01
4.450445e+00 9.428098e-01 8.942399e-01
4.452445e+00 9.429004e-01 8.943103e-01
4.454445e+00 9.429909e-01 8.943806e-01
4.456446e+00 9.430813e-01 8.944508e-01
4.458446e+00 9.431716e-01 8.945210e-01
4.460446e+00 9.432618e-01 8.945912e-01
4.462446e+00 9.433519e-01 8.946613e-01
4.464446e+00 9.434420e-01 8.947313e-01
4.466447e+00 9.435319e-01 8.948013e-01
4.468447e+00 9.436218e-01 8.948712e-01
4.470447e+00 9.437116e-01 8.949411e-01
4.472447e+00 9.438013e-01 8.950109e-01
4.474447e+00 9.438909e-01 8.950807e-01
4.476448e+00 9.439804e-01 8.951504e-01
4.478448e+00 9.440698e-01 8.952201e-01
4.480448e+00 9.441592e-01 8.952897e-01
4.482448e+00 9.442484e-01 8.953593e-01
4.484448e+00 9.443376e-01 8.954288e-01
4.486449e+00 9.444266e-01 8.954982e-01
4.488449e+00 9.445156e-01 8.955676e-01
4.490449e+00 9.446045e-01 8.956370e-01
4.492449e+00 9.446934e-01 8.957062e-01
4.494449e+00 9.447821e-01 8.957755e-01
4.496450e+00 9.448707e-01 8.958447e-01
4.498450e+00 9.449593e-01 8.959138e-01
4.500450e+00 9.450477e-01 8.959829e-01
4.502450e+00 9.451361e-01 8.960519e-01
4.504450e+00 9.452244e-01 8.961209e-01
4.506451e+00 9.453126e-01 8.961898e-01
4.508451e+00 9.454007e-01 8.962587e-01
4.510451e+00 9.454888e-01 8.963275e-01
4.512451e+00 9.455767e-01 8.963963e-01
4.514451e+00 9.456646e-01 8.964650e-01
4.516452e+00 9.457523e-01 8.965337e-01
4.518452e+00 9.458400e-01 8.966023e-01
4.520452e+00 9.459276e-01 8.966708e-01
4.522452e+00 9.460151e-01 8.967393e-01
4.524452e+00 9.461025e-01 8.968078e-01
4.526453e+00 9.461899e-01 8.968762e-01
4.528453e+00 9.462771e-01 8.969445e-01
4.530453e+00 9.463643e-01 8.970128e-01
4.532453e+00 9.464513e-01 8.970811e-01
4.534453e+00 9.465383e-01 8.971493e-01
4.536454e+00 9.466252e-01 8.972174e-01
4.538454e+00 9.467120e-01 8.972855e-01
4.540454e+00 9.467987e-01 8.973535e-01
4.542454e+00 9.468854e-01 8.974215e-01
4.544454e+00 9.469719e-01 8.974894e-01
4.546455e+00 9.470584e-01 8.975573e-01
4.548455e+00 9.471448e-01 8.976252e-01
4.550455e+00 9.472310e-01 8.976929e-01
4.552455e+00 9.473172e-01 8.977607e-01
4.554455e+00 9.474034e-01 8.978283e-01
4.556456e+00 9.474894e-01 8.978960e-01
4.558456e+00 9.475753e-01 8.979635e-01
4.560456e+00 9.476612e-01 8.980311e-01
4.562456e+00 9.477469e-01 8.980985e-01
4.564456e+00 9.478326e-01 8.981659e-01
4.566457e+00 9.479182e-01 8.982333e-01
4.568457e+00 9.480037e-01 8.983006e-01
4.570457e+00 9.480892e-01 8.983679e-01
4.572457e+00 9.481745e-01 8.984351e-01
4.574457e+00 9.482597e-01 8.985023e-01
4.576458e+00 9.483449e-01 8.985694e-01
4.578458e+00 9.484300e-01 8.986365e-01
4.580458e+00 9.485150e-01 8.987035e-01
4.582458e+00 9.485999e-01 8.987704e-01
4.584458e+00 9.486847e-01 8.988373e-01
4.586459e+00 9.487694e-01 8.989042e-01
4.588459e+00 9.488540e-01 8.989710e-01
4.590459e+00 9.489386e-01 8.990378e-01
4.592459e+00 9.490231e-01 8.991045e-01
4.594459e+00 9.491075e-01 8.991711e-01
4.596460e+00 9.491918e-01 8.992377e-01
4.598460e+00 9.492760e-01 8.993043e-01
4.600460e+00 9.493601e-01 8.993708e-01
4.602460e+00 9.494441e-01 8.994373e-01
4.604460e+00 9.495281e-01 8.995037e-01
4.606461e+00 9.496120e-01 8.995700e-01
4.608461e+00 9.496957e-01 8.996363e-01
4.610461e+00 9.497794e-01 8.997026e-01
4.612461e+00 9.498630e-01 8.997688e-01
4.614461e+00 9.499466e-01 8.998349e-01
4.616462e+00 9.500300e-01 8.999010e-01
4.618462e+00 9.501133e-01 8.999671e-01
4.620462e+00 9.501966e-01 9.000331e-01
4.622462e+00 9.502798e-01 9.000991e-01
4.624462e+00 9.503629e-01 9.001650e-01
4.626463e+00 9.504459e-01 9.002308e-01
4.628463e+00 9.505288e-01 9.002966e-01
4.630463e+00 9.506116e-01 9.003624e-01
4.632463e+00 9.506944e-01 9.004281e-01
4.634463e+00 9.507771e-01 9.004938e-01
4.636464e+00 9.508596e-01 9.005594e-01
4.638464e+00 9.509421e-01 9.006249e-01
4.640464e+00 9.510245e-01 9.006904e-01
4.642464e+00 9.511068e-01 9.007559e-01
4.644464e+00 9.511891e-01 9.008213e-01
4.646465e+00 9.512712e-01 9.008867e-01
4.648465e+00 9.513533e-01 9.009520e-01
4.650465e+00 9.514353e-01 9.010172e-01
4.652465e+00 9.515172e-01 9.010825e-01
4.654465e+00 9.515990e-01 9.011476e-01
4.656466e+00 9.516807e-01 9.012127e-01
4.658466e+00 9.517623e-01 9.012778e-01
4.660466e+00 9.518439e-01 9.013428e-01
4.662466e+00 9.519253e-01 9.014078e-01
4.664466e+00 9.520067e-01 9.014727e-01
4.666467e+00 9.520880e-01 9.015376e-01
4.668467e+00 9.521692e-01 9.016024e-01
4.670467e+00 9.522503e-01 9.016672e-01
4.672467e+00 9.523314e-01 9.017319e-01
4.674467e+00 9.524123e-01 9.017966e-01
4.676468e+00 9.524932e-01 9.018612e-01
4.678468e+00 9.525740e-01 9.019258e-01
4.680468e+00 9.526547e-01 9.019903e-01
4.682468e+00 9.527353e-01 9.020548e-01
4.684468e+00 9.528158e-01 9.021192e-01
4.686469e+00 9.528963e-01 9.021836e-01
4.688469e+00 9.529766e-01 9.022480e-01
4.690469e+00 9.530569e-01 9.023122e-01
4.692469e+00 9.531371e-01 9.023765e-01
4.694469e+00 9.532172e-01 9.024407e-01
4.696470e+00 9.532972e-01 9.025048e-01
4.698470e+00 9.533771e-01 9.025689e-01
4.700470e+00 9.534570e-01 9.026330e-01
4.702470e+00 9.535367e-01 9.026970e-01
4.704470e+00 9.536164e-01 9.027609e-01
4.706471e+00 9.536960e-01 9.028248e-01
4.708471e+00 9.537755e-01 9.028887e-01
4.710471e+00 9.538549e-01 9.029525e-01
4.712471e+00 9.539342e-01 9.030162e-01
4.714471e+00 9.540135e-01 9.030800e-01
4.716472e+00 9.540927e-01 9.031436e-01
4.718472e+00 9.541717e-01 9.032072e-01
4.720472e+00 9.542507e-01 9.032708e-01
4.722472e+00 9.543296e-01 9.033343e-01
4.724472e+00 9.544085e-01 9.033978e-01
4.726473e+00 9.544872e-01 9.034612e-01
4.728473e+00 9.545659e-01 9.035246e-01
4.730473e+00 9.546444e-01 9.035879e-01
4.732473e+00 9.547229e-01 9.036512e-01
4.734473e+00 9.548013e-01 9.037145e-01
4.736474e+00 9.548796e-01 9.037777e-01
4.738474e+00 9.549579e-01 9.038408e-01
4.740474e+00 9.550360e-01 9.039039e-01
4.742474e+00 9.551141e-01 9.039669e-01
4.744474e+00 9.551921e-01 9.040299e-01
4.746475e+00 9.552700e-01 9.040929e-01
4.748475e+00 9.553478e-01 9.041558e-01
4.750475e+00 9.554255e-01 9.042187e-01
4.752475e+00 9.555031e-01 9.042815e-01
4.754475e+00 9.555807e-01 9.043442e-01
4.756476e+00 9.556582e-01 9.044070e-01
4.758476e+00 9.557356e-01 9.044696e-01
4.760476e+00 9.558129e-01 9.045323e-01
4.762476e+00 9.558901e-01 9.045948e-01
4.764476e+00 9.559672e-01 9.046574e-01
4.766477e+00 9.560443e-01 9.047199e-01
4.768477e+00 9.561213e-01 9.047823e-01
4.770477e+00 9.561981e-01 9.048447e-01
4.772477e+00 9.562749e-01 9.049070e-01
4.774477e+00 9.563516e-01 9.049693e-01
4.776478e+00 9.564283e-01 9.050316e-01
4.778478e+00 9.565048e-01 9.050938e-01
4.780478e+00 9.565813e-01 9.051560e-01
4.782478e+00 9.566577e-01 9.052181e-01
4.784478e+00 9.567340e-01 9.052801e-01
4.786479e+00 9.568102e-01 9.053422e-01
4.788479e+00 9.568863e-01 9.054041e-01
4.790479e+00 9.569623e-01 9.054661e-01
4.792479e+00 9.570383e-01 9.055279e-01
4.794479e+00 9.571142e-01 9.055898e-01
4.796480e+00 9.571900e-01 9.056516e-01
4.798480e+00 9.572657e-01 9.057133e-01
4.800480e+00 9.573413e-01 9.057750e-01
4.802480e+00 9.574168e-01 9.058367e-01
4.804480e+00 9.574923e-01 9.058983e-01
4.806481e+00 9.575677e-01 9.059598e-01
4.808481e+00 9.576430e-01 9.060214e-01
4.810481e+00 9.577182e-01 9.060828e-01
4.812481e+00 9.577933e-01 9.061442e-01
4.814481e+00 9.578683e-01 9.062056e-01
4.816482e+00 9.579433e-01 9.062670e-01
4.818482e+00 9.580182e-01 9.063282e-01
4.820482e+00 9.580929e-01 9.063895e-01
4.822482e+00 9.581676e-01 9.064507e-01
4.824482e+00 9.582423e-01 9.065118e-01
4.826483e+00 9.583168e-01 9.065729e-01
4.828483e+00 9.583913e-01 9.066340e-01
4.830483e+00 9.584656e-01 9.066950e-01
4.832483e+00 9.585399e-01 9.067560e-01
4.834483e+00 9.586141e-01 9.068169e-01
4.836484e+00 9.586882e-01 9.068778e-01
4.838484e+00 9.587623e-01 9.069386e-01
4.840484e+00 9.588362e-01 9.069994e-01
4.842484e+00 9.589101e-01 9.070602e-01
4.844484e+00 9.589839e-01 9.071209e-01
4.846485e+00 9.590576e-01 9.071815e-01
4.848485e+00 9.591312e-01 9.072421e-01
4.850485e+00 9.592047e-01 9.073027e-01
4.852485e+00 9.592782e-01 9.073632e-01
4.854485e+00 9.593516e-01 9.074237e-01
4.856486e+00 9.594249e-01 9.074841e-01
4.858486e+00 9.594981e-01 9.075445e-01
4.860486e+00 9.595712e-01 9.076048e-01
4.862486e+00 9.596442e-01 9.076651e-01
4.864486e+00 9.597172e-01 9.077254e-01
4.866487e+00 9.597901e-01 9.077856e-01
4.868487e+00 9.598628e-01 9.078457e-01
4.870487e+00 9.599355e-01 9.079059e-01
4.872487e+00 9.600082e-01 9.079659e-01
4.874487e+00 9.600807e-01 9.080260e-01
4.876488e+00 9.601532e-01 9.080859e-01
4.878488e+00 9.602255e-01 9.081459e-01
4.880488e+00 9.602978e-01 9.082058e-01
4.882488e+00 9.603700e-01 9.082656e-01
4.884488e+00 9.604422e-01 9.083254e-01
4.886489e+00 9.605142e-01 9.083852e-01
4.888489e+00 9.605862e-01 9.084449e-01
4.890489e+00 9.606581e-01 9.085046e-01
4.892489e+00 9.607299e-01 9.085642e-01
4.894489e+00 9.608016e-01 9.086238e-01
4.896490e+00 9.608732e-01 9.086833e-01
4.898490e+00 9.609447e-01 9.087428e-01
4.900490e+00 9.610162e-01 9.088023e-01
4.902490e+00 9.610876e-01 9.088617e-01
4.904490e+00 9.611589e-01 9.089211e-01
4.906491e+00 9.612301e-01 9.089804e-01
4.908491e+00 9.613012e-01 9.090397e-01
4.910491e+00 9.613723e-01 9.090989e-01
4.912491e+00 9.614433e-01 9.091581e-01
4.914491e+00 9.615142e-01 9.092173e-01
4.916492e+00 9.615850e-01 9.092764e-01
4.918492e+00 9.616557e-01 9.093354e-01
4.920492e+00 9.617263e-01 9.093944e-01
4.922492e+00 9.617969e-01 9.094534e-01
4.924492e+00 9.618674e-01 9.095123e-01
4.926493e+00 9.619378e-01 9.095712e-01
4.928493e+00 9.620081e-01 9.096301e-01
4.930493e+00 9.620783e-01 9.096889e-01
4.932493e+00 9.621485e-01 9.097476e-01
4.934493e+00 9.622185e-01 9.098063e-01
4.936494e+00 9.622885e-01 9.098650e-01
4.938494e+00 9.623584e-01 9.099236e-01
4.940494e+00 9.624282e-01 9.099822e-01
4.942494e+00 9.624980e-01 9.100408e-01
4.944494e+00 9.625676e-01 9.100993e-01
4.946495e+00 9.626372e-01 9.101577e-01
4.948495e+00 9.627067e-01 9.102161e-01
4.950495e+00 9.627761e-01 9.102745e-01
4.952495e+00 9.628454e-01 9.103328e-01
4.954495e+00 9.629147e-01 9.103911e-01
4.956496e+00 9.629838e-01 9.104493e-01
4.958496e+00 9.630529e-01 9.105075e-01
4.960496e+00 9.631219e-01 9.105657e-01
4.962496e+00 9.631908e-01 9.106238e-01
4.964496e+00 9.632597e-01 9.106819e-01
4.966497e+00 9.633284e-01 9.107399e-01
4.968497e+00 9.633971e-01 9.107979e-01
4.970497e+00 9.634657e-01 9.108558e-01
4.972497e+00 9.635342e-01 9.109137e-01
4.974497e+00 9.636026e-01 9.109716e-01
4.976498e+00 9.636710e-01 9.110294e-01
4.978498e+00 9.637393e-01 9.110872e-01
4.980498e+00 9.638074e-01 9.111449e-01
4.982498e+00 9.638756e-01 9.112026e-01
4.984498e+00 9.639436e-01 9.112602e-01
4.986499e+00 9.640115e-01 9.113178e-01
4.988499e+00 9.640794e-01 9.113754e-01
4.990499e+00 9.641472e-01 9.114329e-01
4.992499e+00 9.642148e-01 9.114904e-01
4.994499e+00 9.642825e-01 9.115478e-01
4.996500e+00 9.643500e-01 9.116052e-01
4.998500e+00 9.644175e-01 9.116625e-01
5.000500e+00 9.644848e-01 9.117199e-01
5.002500e+00 9.645521e-01 9.117771e-01
5.004500e+00 9.646193e-01 9.118343e-01
5.006501e+00 9.646865e-01 9.118915e-01
5.008501e+00 9.647535e-01 9.119487e-01
5.010501e+00 9.648205e-01 9.120058e-01
5.012501e+00 9.648873e-01 9.120628e-01
5.014501e+00 9.649542e-01 9.121198e-01
5.016502e+00 9.650209e-01 9.121768e-01
5.018502e+00 9.650875e-01 9.122337e-01
5.020502e+00 9.651541e-01 9.122906e-01
5.022502e+00 9.652206e-01 9.123475e-01
5.024502e+00 9.652870e-01 9.124043e-01
5.026503e+00 9.653533e-01 9.124610e-01
5.028503e+00 9.654195e-01 9.125178e-01
5.030503e+00 9.654857e-01 9.125744e-01
5.032503e+00 9.655517e-01 9.126311e-01
5.034503e+00 9.656177e-01 9.126877e-01
5.036504e+00 9.656837e-01 9.127442e-01
5.038504e+00 9.657495e-01 9.128007e-01
5.040504e+00 9.658152e-01 9.128572e-01
5.042504e+00 9.658809e-01 9.129137e-01
5.044504e+00 9.659465e-01 9.129700e-01
5.046505e+00 9.660120e-01 9.130264e-01
5.048505e+00 9.660774e-01 9.130827e-01
5.050505e+00 9.661428e-01 9.131390e-01
5.052505e+00 9.662081e-01 9.131952e-01
5.054505e+00 9.662733e-01 9.132514e-01
5.056506e+00 9.663384e-01 9.133075e-01
5.058506e+00 9.664034e-01 9.133636e-01
5.060506e+00 9.664683e-01 9.134197e-01
5.062506e+00 9.665332e-01 9.134757e-01
5.064506e+00 9.665980e-01 9.135317e-01
5.066507e+00 9.666627e-01 9.135876e-01
5.068507e+00 9.667273e-01 9.136435e-01
5.070507e+00 9.667919e-01 9.136994e-01
5.072507e+00 9.668563e-01 9.137552e-01
5.074507e+00 9.669207e-01 9.138110e-01
5.076508e+00 9.669850e-01 9.138667e-01
5.078508e+00 9.670493e-01 9.139224e-01
5.080508e+00 9.671134e-01 9.139781e-01
5.082508e+00 9.671775e-01 9.140337e-01
5.084508e+00 9.672415e-01 9.140893e-01
5.086509e+00 9.673054e-01 9.141448e-01
5.088509e+00 9.673692e-01 9.142003e-01
5.090509e+00 9.674329e-01 9.142558e-01
5.092509e+00 9.674966e-01 9.143112e-01
5.094509e+00 9.675602e-01 9.143665e-01
5.096510e+00 9.676237e-01 9.144219e-01
5.098510e+00 9.676871e-01 9.144772e-01
5.100510e+00 9.677505e-01 9.145324e-01
5.102510e+00 9.678137e-01 9.145876e-01
5.104510e+00 9.678769e-01 9.146428e-01
5.106511e+00 9.679400e-01 9.146979e-01
5.108511e+00 9.680030e-01 9.147530e-01
5.110511e+00 9.680660e-01 9.148081e-01
5.112511e+00 9.681289e-01 9.148631e-01
5.114511e+00 9.681917e-01 9.149181e-01
5.116512e+00 9.682544e-01 9.149730e-01
5.118512e+00 9.683170e-01 9.150279e-01
5.120512e+00 9.683795e-01 9.150827e-01
5.122512e+00 9.684420e-01 9.151376e-01
5.124512e+00 9.685044e-01 9.151923e-01
5.126513e+00 9.685667e-01 9.152471e-01
5.128513e+00 9.686289e-01 9.153018e-01
5.130513e+00 9.686911e-01 9.153564e-01
5.132513e+00 9.687532e-01 9.154110e-01
5.134513e+00 9.688152e-01 9.154656e-01
5.136514e+00 9.688771e-01 9.155201e-01
5.138514e+00 9.689389e-01 9.155746e-01
5.140514e+00 9.690007e-01 9.156291e-01
5.142514e+00 9.690623e-01 9.156835e-01
5.144514e+00 9.691239e-01 9.157379e-01
5.146515e+00 9.691855e-01 9.157922e-01
5.148515e+00 9.692469e-01 9.158465e-01
5.150515e+00 9.693083e-01 9.159008e-01
5.152515e+00 9.693695e-01 9.159550e-01
5.154515e+00 9.694307e-01 9.160092e-01
5.156516e+00 9.694919e-01 9.160633e-01
5.158516e+00 9.695529e-01 9.161174e-01
5.160516e+00 9.696139e-01 9.161715e-01
5.162516e+00 9.696748e-01 9.162255e-01
5.164516e+00 9.697356e-01 9.162795e-01
5.166517e+00 9.697963e-01 9.163334e-01
5.168517e+00 9.698569e-01 9.163873e-01
5.170517e+00 9.699175e-01 9.164412e-01
5.172517e+00 9.699780e-01 9.164950e-01
5.174517e+00 9.700384e-01 9.165488e-01
5.176518e+00 9.700988e-01 9.166025e-01
5.178518e+00 9.701590e-01 9.166563e-01
5.180518e+00 9.702192e-01 9.167099e-01
5.182518e+00 9.702793e-01 9.167636e-01
5.184518e+00 9.703393e-01 9.168172e-01
5.186519e+00 9.703993e-01 9.168707e-01
5.188519e+00 9.704591e-01 9.169242e-01
5.190519e+00 9.705189e-01 9.169777e-01
5.192519e+00 9.705786e-01 9.170311e-01
5.194519e+00 9.706382e-01 9.170845e-01
5.196520e+00 9.706978e-01 9.171379e-01
5.198520e+00 9.707573e-01 9.171912e-01
5.200520e+00 9.708167e-01 9.172445e-01
5.202520e+00 9.708760e-01 9.172978e-01
5.204520e+00 9.709352e-01 9.173510e-01
5.206521e+00 9.709944e-01 9.174041e-01
5.208521e+00 9.710535e-01 9.174573e-01
5.210521e+00 9.711125e-01 9.175104e-01
5.212521e+00 9.711714e-01 9.175634e-01
5.214521e+00 9.712302e-01 9.176164e-01
5.216522e+00 9.712890e-01 9.176694e-01
5.218522e+00 9.713477e-01 9.177224e-01
5.220522e+00 9.714063e-01 9.177753e-01
5.222522e+00 9.714648e-01 9.178281e-01
5.224522e+00 9.715233e-01 9.178809e-01
5.226523e+00 9.715817e-01 9.179337e-01
5.228523e+00 9.716400e-01 9.179865e-01
5.230523e+00 9.716982e-01 9.180392e-01
5.232523e+00 9.717563e-01 9.180919e-01
5.234523e+00 9.718144e-01 9.181445e-01
5.236524e+00 9.718724e-01 9.181971e-01
5.238524e+00 9.719303e-01 9.182497e-01
5.240524e+00 9.719881e-01 9.183022e-01
5.242524e+00 9.720459e-01 9.183547e-01
5.244524e+00 9.721036e-01 9.184071e-01
5.246525e+00 9.721612e-01 9.184595e-01
5.248525e+00 9.722187e-01 9.185119e-01
5.250525e+00 9.722761e-01 9.185642e-01
5.252525e+00 9.723335e-01 9.186165e-01
5.254525e+00 9.723908e-01 9.186688e-01
5.256526e+00 9.724480e-01 9.187210e-01
5.258526e+00 9.725052e-01 9.187732e-01
5.260526e+00 9.725622e-01 9.188253e-01
5.262526e+00 9.726192e-01 9.188774e-01
5.264526e+00 9.726761e-01 9.189295e-01
5.266527e+00 9.727329e-01 9.189815e-01
5.268527e+00 9.727897e-01 9.190335e-01
5.270527e+00 9.728464e-01 9.190855e-01
5.272527e+00 9.729029e-01 9.191374e-01
5.274527e+00 9.729595e-01 9.191893e-01
5.276528e+00 9.730159e-01 9.192411e-01
5.278528e+00 9.730723e-01 9.192929e-01
5.280528e+00 9.731286e-01 9.193447e-01
5.282528e+00 9.731848e-01 9.193964e-01
5.284528e+00 9.732409e-01 9.194481e-01
5.286529e+00 9.732970e-01 9.194998e-01
5.288529e+00 9.733529e-01 9.195514e-01
5.290529e+00 9.734088e-01 9.196030e-01
5.292529e+00 9.734647e-01 9.196546e-01
5.294529e+00 9.735204e-01 9.197061e-01
5.296530e+00 9.735761e-01 9.197575e-01
5.298530e+00 9.736317e-01 9.198090e-01
5.300530e+00 9.736872e-01 9.198604e-01
5.302530e+00 9.737427e-01 9.199117e-01
5.304530e+00 9.737980e-01 9.199631e-01
5.306531e+00 9.738533e-01 9.200144e-01
5.308531e+00 9.739085e-01 9.200656e-01
5.310531e+00 9.739637e-01 9.201168e-01
5.312531e+00 9.740187e-01 9.201680e-01
5.314531e+00 9.740737e-01 9.202192e-01
5.316532e+00 9.741286e-01 9.202703e-01
5.318532e+00 9.741834e-01 9.203213e-01
5.320532e+00 9.742382e-01 9.203724e-01
5.322532e+00 9.742929e-01 9.204234e-01
5.324532e+00 9.743475e-01 9.204743e-01
5.326533e+00 9.744020e-01 9.205252e-01
5.328533e+00 9.744565e-01 9.205761e-01
5.330533e+00 9.745108e-01 9.206270e-01
5.332533e+00 9.745651e-01 9.206778e-01
5.334533e+00 9.746193e-01 9.207286e-01
5.336534e+00 9.746735e-01 9.207793e-01
5.338534e+00 9.747276e-01 9.208300e-01
5.340534e+00 9.747816e-01 9.208807e-01
5.342534e+00 9.748355e-01 9.209313e-01
5.344534e+00 9.748893e-01 9.209819e-01
5.346535e+00 9.749431e-01 9.210325e-01
5.348535e+00 9.749968e-01 9.210830e-01
5.350535e+00 9.750504e-01 9.211335e-01
5.352535e+00 9.751039e-01 9.211839e-01
5.354535e+00 9.751574e-01 9.212344e-01
5.356536e+00 9.752108e-01 9.212847e-01
5.358536e+00 9.752641e-01 9.213351e-01
5.360536e+00 9.753173e-01 9.213854e-01
5.362536e+00 9.753705e-01 9.214357e-01
5.364536e+00 9.754236e-01 9.214859e-01
5.366537e+00 9.754766e-01 9.215361e-01
5.368537e+00 9.755295e-01 9.215863e-01
5.370537e+00 9.755824e-01 9.216364e-01
5.372537e+00 9.756351e-01 9.216865e-01
5.374537e+00 9.756879e-01 9.217365e-01
5.376538e+00 9.757405e-01 9.217866e-01
5.378538e+00 9.757930e-01 9.218366e-01
5.380538e+00 9.758455e-01 9.218865e-01
5.382538e+00 9.758979e-01 9.219364e-01
5.384538e+00 9.759503e-01 9.219863e-01
5.386539e+00 9.760025e-01 9.220361e-01
5.388539e+00 9.760547e-01 9.220859e-01
5.390539e+00 9.761068e-01 9.221357e-01
5.392539e+00 9.761588e-01 9.221855e-01
5.394539e+00 9.762108e-01 9.222352e-01
5.396540e+00 9.762627e-01 9.222848e-01
5.398540e+00 9.763145e-01 9.223344e-01
5.400540e+00 9.763662e-01 9.223840e-01
5.402540e+00 9.764179e-01 9.224336e-01
5.404540e+00 9.764694e-01 9.224831e-01
5.406541e+00 9.765209e-01 9.225326e-01
5.408541e+00 9.765724e-01 9.225821e-01
5.410541e+00 9.766237e-01 9.226315e-01
5.412541e+00 9.766750e-01 9.226809e-01
5.414541e+00 9.767262e-01 9.227302e-01
5.416542e+00 9.767774e-01 9.227795e-01
5.418542e+00 9.768284e-01 9.228288e-01
5.420542e+00 9.768794e-01 9.228781e-01
5.422542e+00 9.769303e-01 9.229273e-01
5.424542e+00 9.769811e-01 9.229764e-01
5.426543e+00 9.770319e-01 9.230256e-01
5.428543e+00 9.770826e-01 9.230747e-01
5.430543e+00 9.771332e-01 9.231237e-01
5.432543e+00 9.771837e-01 9.231728e-01
5.434543e+00 9.772342e-01 9.232218e-01
5.436544e+00 9.772846e-01 9.232707e-01
5.438544e+00 9.773349e-01 9.233197e-01
5.440544e+00 9.773851e-01 9.233686e-01
5.442544e+00 9.774353e-01 9.234174e-01
5.444544e+00 9.774854e-01 9.234662e-01
5.446545e+00 9.775354e-01 9.235150e-01
5.448545e+00 9.775854e-01 9.235638e-01
5.450545e+00 9.776352e-01 9.236125e-01
5.452545e+00 9.776850e-01 9.236612e-01
5.454545e+00 9.777347e-01 9.237098e-01
5.456546e+00 9.777844e-01 9.237585e-01
5.458546e+00 9.778340e-01 9.238070e-01
5.460546e+00 9.778835e-01 9.238556e-01
5.462546e+00 9.779329e-01 9.239041e-01
5.464546e+00 9.779823e-01 9.239526e-01
5.466547e+00 9.780315e-01 9.240010e-01
5.468547e+00 9.780807e-01 9.240494e-01
5.470547e+00 9.781299e-01 9.240978e-01
5.472547e+00 9.781789e-01 9.241461e-01
5.474547e+00 9.782279e-01 9.241945e-01
5.476548e+00 9.782768e-01 9.242427e-01
5.478548e+00 9.783257e-01 9.242910e-01
5.480548e+00 9.783744e-01 9.243392e-01
5.482548e+00 9.784231e-01 9.243873e-01
5.484548e+00 9.784717e-01 9.244355e-01
5.486549e+00 9.785203e-01 9.244836e-01
5.488549e+00 9.785688e-01 9.245316e-01
5.490549e+00 9.786172e-01 9.245797e-01
5.492549e+00 9.786655e-01 9.246277e-01
5.494549e+00 9.787137e-01 9.246756e-01
5.496550e+00 9.787619e-01 9.247236e-01
5.498550e+00 9.788100e-01 9.247715e-01
5.500550e+00 9.788581e-01 9.248193e-01
5.502550e+00 9.789060e-01 9.248672e-01
5.504550e+00 9.789539e-01 9.249150e-01
5.506551e+00 9.790017e-01 9.249627e-01
5.508551e+00 9.790495e-01 9.250105e-01
5.510551e+00 9.790971e-01 9.250581e-01
5.512551e+00 9.791447e-01 9.251058e-01
5.514551e+00 9.791922e-01 9.251534e-01
5.516552e+00 9.792397e-01 9.252010e-01
5.518552e+00 9.792871e-01 9.252486e-01
5.520552e+00 9.793344e-01 9.252961e-01
5.522552e+00 9.793816e-01 9.253436e-01
5.524552e+00 9.794288e-01 9.253911e-01
5.526553e+00 9.794759e-01 9.254385e-01
5.528553e+00 9.795229e-01 9.254859e-01
5.530553e+00 9.795698e-01 9.255332e-01
5.532553e+00 9.796167e-01 9.255806e-01
5.534553e+00 9.796635e-01 9.256279e-01
5.536554e+00 9.797102e-01 9.256751e-01
5.538554e+00 9.797569e-01 9.257223e-01
5.540554e+00 9.798035e-01 9.257695e-01
5.542554e+00 9.798500e-01 9.258167e-01
5.544554e+00 9.798964e-01 9.258638e-01
5.546555e+00 9.799428e-01 9.259109e-01
5.548555e+00 9.799891e-01 9.259580e-01
5.550555e+00 9.800353e-01 9.260050e-01
5.552555e+00 9.800814e-01 9.260520e-01
5.554555e+00 9.801275e-01 9.260989e-01
5.556556e+00 9.801735e-01 9.261459e-01
5.558556e+00 9.802195e-01 9.261927e-01
5.560556e+00 9.802653e-01 9.262396e-01
5.562556e+00 9.803111e-01 9.262864e-01
5.564556e+00 9.803568e-01 9.263332e-01
5.566557e+00 9.804025e-01 9.263800e-01
5.568557e+00 9.804481e-01 9.264267e-01
5.570557e+00 9.804936e-01 9.264734e-01
5.572557e+00 9.805390e-01 9.265201e-01
5.574557e+00 9.805844e-01 9.265667e-01
5.576558e+00 9.806296e-01 9.266133e-01
5.578558e+00 9.806749e-01 9.266599e-01
5.580558e+00 9.807200e-01 9.267064e-01
5.582558e+00 9.807651e-01 9.267529e-01
5.584558e+00 9.808101e-01 9.267993e-01
5.586559e+00 9.808550e-01 9.268458e-01
5.588559e+00 9.808999e-01 9.268922e-01
5.590559e+00 9.809447e-01 9.269385e-01
5.592559e+00 9.809894e-01 9.269849e-01
5.594559e+00 9.810340e-01 9.270312e-01
5.596560e+00 9.810786e-01 9.270774e-01
5.598560e+00 9.811231e-01 9.271237e-01
5.600560e+00 9.811676e-01 9.271699e-01
5.602560e+00 9.812119e-01 9.272161e-01
5.604560e+00 9.812562e-01 9.272622e-01
5.606561e+00 9.813004e-01 9.273083e-01
5.608561e+00 9.813446e-01 9.273544e-01
5.610561e+00 9.813887e-01 9.274004e-01
5.612561e+00 9.814327e-01 9.274464e-01
5.614561e+00 9.814766e-01 9.274924e-01
5.616562e+00 9.815205e-01 9.275383e-01
5.618562e+00 9.815643e-01 9.275842e-01
5.620562e+00 9.816080e-01 9.276301e-01
5.622562e+00 9.816517e-01 9.276760e-01
5.624562e+00 9.816953e-01 9.277218e-01
5.626563e+00 9.817388e-01 9.277676e-01
5.628563e+00 9.817822e-01 9.278133e-01
5.630563e+00 9.818256e-01 9.278590e-01
5.632563e+00 9.818689e-01 9.279047e-01
5.634563e+00 9.819122e-01 9.279504e-01
5.636564e+00 9.819553e-01 9.279960e-01
5.638564e+00 9.819984e-01 9.280416e-01
5.640564e+00 9.820415e-01 9.280871e-01
5.642564e+00 9.820844e-01 9.281327e-01
5.644564e+00 9.821273e-01 9.281782e-01
5.646565e+00 9.821701e-01 9.282236e-01
5.648565e+00 9.822129e-01 9.282691e-01
5.650565e+00 9.822555e-01 9.283145e-01
5.652565e+00 9.822981e-01 9.283598e-01
5.654565e+00 9.823407e-01 9.284052e-01
5.656566e+00 9.823832e-01 9.284505e-01
5.658566e+00 9.824256e-01 9.284957e-01
5.660566e+00 9.824679e-01 9.285410e-01
5.662566e+00 9.825101e-01 9.285862e-01
5.664566e+00 9.825523e-01 9.286314e-01
5.666567e+00 9.825944e-01 9.286765e-01
5.668567e+00 9.826365e-01 9.287216e-01
5.670567e+00 9.826785e-01 9.287667e-01
5.672567e+00 9.827204e-01 9.288117e-01
5.674567e+00 9.827622e-01 9.288568e-01
5.676568e+00 9.828040e-01 9.289017e-01
5.678568e+00 9.828457e-01 9.289467e-01
5.680568e+00 9.828873e-01 9.289916e-01
5.682568e+00 9.829289e-01 9.290365e-01
5.684568e+00 9.829704e-01 9.290814e-01
5.686569e+00 9.830118e-01 9.291262e-01
5.688569e+00 9.830532e-01 9.291710e-01
5.690569e+00 9.830945e-01 9.292158e-01
5.692569e+00 9.831357e-01 9.292605e-01
5.694569e+00 9.831769e-01 9.293052e-01
5.696570e+00 9.832179e-01 9.293499e-01
5.698570e+00 9.832590e-01 9.293945e-01
5.700570e+00 9.832999e-01 9.294391e-01
5.702570e+00 9.833408e-01 9.294837e-01
5.704570e+00 9.833816e-01 9.295282e-01
5.706571e+00 9.834223e-01 9.295728e-01
5.708571e+00 9.834630e-01 9.296172e-01
5.710571e+00 9.835036e-01 9.296617e-01
5.712571e+00 9.835441e-01 9.297061e-01
5.714571e+00 9.835846e-01 9.297505e-01
5.716572e+00 9.836250e-01 9.297949e-01
5.718572e+00 9.836653e-01 9.298392e-01
5.720572e+00 9.837056e-01 9.298835e-01
5.722572e+00 9.837458e-01 9.299278e-01
5.724572e+00 9.837859e-01 9.299720e-01
5.726573e+00 9.838260e-01 9.300162e-01
5.728573e+00 9.838660e-01 9.300604e-01
5.730573e+00 9.839059e-01 9.301045e-01
5.732573e+00 9.839457e-01 9.301486e-01
5.734573e+00 9.839855e-01 9.301927e-01
5.736574e+00 9.840252e-01 9.302368e-01
5.738574e+00 9.840649e-01 9.302808e-01
5.740574e+00 9.841045e-01 9.303248e-01
5.742574e+00 9.841440e-01 9.303687e-01
5.744574e+00 9.841834e-01 9.304127e-01
5.746575e+00 9.842228e-01 9.304566e-01
5.748575e+00 9.842621e-01 9.305004e-01
5.750575e+00 9.843014e-01 9.305443e-01
5.752575e+00 9.843405e-01 9.305881e-01
5.754575e+00 9.843797e-01 9.306319e-01
5.756576e+00 9.844187e-01 9.306756e-01
5.758576e+00 9.844577e-01 9.307193e-01
5.760576e+00 9.844966e-01 9.307630e-01
5.762576e+00 9.845354e-01 9.308067e-01
5.764576e+00 9.845742e-01 9.308503e-01
5.766577e+00 9.846129e-01 9.308939e-01
5.768577e+00 9.846515e-01 9.309374e-01
5.770577e+00 9.846901e-01 9.309810e-01
5.772577e+00 9.847286e-01 9.310245e-01
5.774577e+00 9.847670e-01 9.310679e-01
5.776578e+00 9.848054e-01 9.311114e-01
5.778578e+00 9.848437e-01 9.311548e-01
5.780578e+00 9.848820e-01 9.311982e-01
5.782578e+00 9.849201e-01 9.312415e-01
5.784578e+00 9.849582e-01 9.312848e-01
5.786579e+00 9.849963e-01 9.313281e-01
5.788579e+00 9.850342e-01 9.313714e-01
5.790579e+00 9.850721e-01 9.314146e-01
5.792579e+00 9.851100e-01 9.314578e-01
5.794579e+00 9.851478e-01 9.315010e-01
5.796580e+00 9.851855e-01 9.315441e-01
5.798580e+00 9.852231e-01 9.315872e-01
5.800580e+00 9.852607e-01 9.316303e-01
5.802580e+00 9.852982e-01 9.316734e-01
5.804580e+00 9.853356e-01 9.317164e-01
5.806581e+00 9.853730e-01 9.317594e-01
5.808581e+00 9.854103e-01 9.318023e-01
5.810581e+00 9.854475e-01 9.318453e-01
5.812581e+00 9.854847e-01 9.318882e-01
5.814581e+00 9.855218e-01 9.319310e-01
5.816582e+00 9.855589e-01 9.319739e-01
5.818582e+00 9.855958e-01 9.320167e-01
5.820582e+00 9.856328e-01 9.320595e-01
5.822582e+00 9.856696e-01 9.321022e-01
5.824582e+00 9.857064e-01 9.321450e-01
5.826583e+00 9.857431e-01 9.321876e-01
5.828583e+00 9.857797e-01 9.322303e-01
5.830583e+00 9.858163e-01 9.322729e-01
5.832583e+00 9.858528e-01 9.323155e-01
5.834583e+00 9.858893e-01 9.323581e-01
5.836584e+00 9.859257e-01 9.324007e-01
5.838584e+00 9.859620e-01 9.324432e-01
5.840584e+00 9.859983e-01 9.324857e-01
5.842584e+00 9.860345e-01 9.325281e-01
5.844584e+00 9.860706e-01 9.325705e-01
5.846585e+00 9.861066e-01 9.326129e-01
5.848585e+00 9.861426e-01 9.326553e-01
5.850585e+00 9.861786e-01 9.326976e-01
5.852585e+00 9.862144e-01 9.327400e-01
5.854585e+00 9.862502e-01 9.327822e-01
5.856586e+00 9.862860e-01 9.328245e-01
5.858586e+00 9.863216e-01 9.328667e-01
5.860586e+00 9.863572e-01 9.329089e-01
5.862586e+00 9.863928e-01 9.329511e-01
5.864586e+00 9.864283e-01 9.329932e-01
5.866587e+00 9.864637e-01 9.330353e-01
5.868587e+00 9.864990e-01 9.330774e-01
5.870587e+00 9.865343e-01 9.331194e-01
5.872587e+00 9.865695e-01 9.331614e-01
5.874587e+00 9.866047e-01 9.332034e-01
5.876588e+00 9.866398e-01 9.332454e-01
5.878588e+00 9.866748e-01 9.332873e-01
5.880588e+00 9.867098e-01 9.333292e-01
5.882588e+00 9.867447e-01 9.333711e-01
5.884588e+00 9.867795e-01 9.334129e-01
5.886589e+00 9.868143e-01 9.334547e-01
5.888589e+00 9.868490e-01 9.334965e-01
5.890589e+00 9.868836e-01 9.335383e-01
5.892589e+00 9.869182e-01 9.335800e-01
5.894589e+00 9.869527e-01 9.336217e-01
5.896590e+00 9.869871e-01 9.336634e-01
5.898590e+00 9.870215e-01 9.337050e-01
5.900590e+00 9.870559e-01 9.337466e-01
5.902590e+00 9.870901e-01 9.337882e-01
5.904590e+00 9.871243e-01 9.338297e-01
5.906591e+00 9.871584e-01 9.338713e-01
5.908591e+00 9.871925e-01 9.339128e-01
5.910591e+00 9.872265e-01 9.339542e-01
5.912591e+00 9.872605e-01 9.339957e-01
5.914591e+00 9.872943e-01 9.340371e-01
5.916592e+00 9.873281e-01 9.340785e-01
5.918592e+00 9.873619e-01 9.341198e-01
5.920592e+00 9.873956e-01 9.341611e-01
5.922592e+00 9.874292e-01 9.342024e-01
5.924592e+00 9.874628e-01 9.342437e-01
5.926593e+00 9.874963e-01 9.342849e-01
5.928593e+00 9.875297e-01 9.343261e-01
5.930593e+00 9.875631e-01 9.343673e-01
5.932593e+00 9.875964e-01 9.344085e-01
5.934593e+00 9.876296e-01 9.344496e-01
5.936594e+00 9.876628e-01 9.344907e-01
5.938594e+00 9.876959e-01 9.345318e-01
5.940594e+00 9.877290e-01 9.345728e-01
5.942594e+00 9.877620e-01 9.346138e-01
5.944594e+00 9.877949e-01 9.346548e-01
5.946595e+00 9.878278e-01 9.346958e-01
5.948595e+00 9.878606e-01 9.347367e-01
5.950595e+00 9.878933e-01 9.347776e-01
5.952595e+00 9.879260e-01 9.348185e-01
5.954595e+00 9.879587e-01 9.348593e-01
5.956596e+00 9.879912e-01 9.349001e-01
5.958596e+00 9.880237e-01 9.349409e-01
5.960596e+00 9.880561e-01 9.349817e-01
5.962596e+00 9.880885e-01 9.350224e-01
5.964596e+00 9.881208e-01 9.350631e-01
5.966597e+00 9.881531e-01 9.351038e-01
5.968597e+00 9.881853e-01 9.351444e-01
5.970597e+00 9.882174e-01 9.351850e-01
5.972597e+00 9.882495e-01 9.352256e-01
5.974597e+00 9.882815e-01 9.352662e-01
5.976598e+00 9.883134e-01 9.353067e-01
5.978598e+00 9.883453e-01 9.353472e-01
5.980598e+00 9.883771e-01 9.353877e-01
5.982598e+00 9.884088e-01 9.354281e-01
5.984598e+00 9.884405e-01 9.354686e-01
5.986599e+00 9.884722e-01 9.355089e-01
5.988599e+00 9.885037e-01 9.355493e-01
5.990599e+00 9.885352e-01 9.355897e-01
5.992599e+00 9.885667e-01 9.356300e-01
5.994599e+00 9.885981e-01 9.356702e-01
5.996600e+00 9.886294e-01 9.357105e-01
5.998600e+00 9.886607e-01 9.357507e-01
6.000600e+00 9.886919e-01 9.357909e-01
6.002600e+00 9.887230e-01 9.358311e-01
6.004600e+00 9.887541e-01 9.358712e-01
6.006601e+00 9.887851e-01 9.359114e-01
6.008601e+00 9.888161e-01 9.359515e-01
6.010601e+00 9.888470e-01 9.359915e-01
6.012601e+00 9.888778e-01 9.360315e-01
6.014601e+00 9.889086e-01 9.360716e-01
6.016602e+00 9.889393e-01 9.361115e-01
6.018602e+00 9.889700e-01 9.361515e-01
6.020602e+00 9.890006e-01 9.361914e-01
6.022602e+00 9.890311e-01 9.362313e-01
6.024602e+00 9.890616e-01 9.362712e-01
6.026603e+00 9.890920e-01 9.363110e-01
6.028603e+00 9.891224e-01 9.363508e-01
6.030603e+00 9.891527e-01 9.363906e-01
6.032603e+00 9.891829e-01 9.364304e-01
6.034603e+00 9.892131e-01 9.364701e-01
6.036604e+00 9.892432e-01 9.365098e-01
6.038604e+00 9.892732e-01 9.365495e-01
6.040604e+00 9.893032e-01 9.365891e-01
6.042604e+00 9.893332e-01 9.366288e-01
6.044604e+00 9.893631e-01 9.366684e-01
6.046605e+00 9.893929e-01 9.367079e-01
6.048605e+00 9.894226e-01 9.367475e-01
6.050605e+00 9.894523e-01 9.367870e-01
6.052605e+00 9.894820e-01 9.368265e-01
6.054605e+00 9.895115e-01 9.368659e-01
6.056606e+00 9.895411e-01 9.369054e-01
6.058606e+00 9.895705e-01 9.369448e-01
6.060606e+00 9.895999e-01 9.369842e-01
6.062606e+00 9.896293e-01 9.370235e-01
6.064606e+00 9.896585e-01 9.370628e-01
6.066607e+00 9.896878e-01 9.371021e-01
6.068607e+00 9.897169e-01 9.371414e-01
6.070607e+00 9.897460e-01 9.371806e-01
6.072607e+00 9.897751e-01 9.372199e-01
6.074607e+00 9.898041e-01 9.372591e-01
6.076608e+00 9.898330e-01 9.372982e-01
6.078608e+00 9.898619e-01 9.373374e-01
6.080608e+00 9.898907e-01 9.373765e-01
6.082608e+00 9.899194e-01 9.374156e-01
6.084608e+00 9.899481e-01 9.374546e-01
6.086609e+00 9.899768e-01 9.374936e-01
6.088609e+00 9.900053e-01 9.375326e-01
6.090609e+00 9.900338e-01 9.375716e-01
6.092609e+00 9.900623e-01 9.376106e-01
6.094609e+00 9.900907e-01 9.376495e-01
6.096610e+00 9.901191e-01 9.376884e-01
6.098610e+00 9.901473e-01 9.377273e-01
6.100610e+00 9.901756e-01 9.377661e-01
6.102610e+00 9.902037e-01 9.378049e-01
6.104610e+00 9.902318e-01 9.378437e-01
6.106611e+00 9.902599e-01 9.378825e-01
6.108611e+00 9.902879e-01 9.379212e-01
6.110611e+00 9.903158e-01 9.379599e-01
6.112611e+00 9.903437e-01 9.379986e-01
6.114611e+00 9.903715e-01 9.380373e-01
6.116612e+00 9.903993e-01 9.380759e-01
6.118612e+00 9.904270e-01 9.381145e-01
6.120612e+00 9.904546e-01 9.381531e-01
6.122612e+00 9.904822e-01 9.381916e-01
6.124612e+00 9.905098e-01 9.382302e-01
6.126613e+00 9.905372e-01 9.382687e-01
6.128613e+00 9.905647e-01 9.383071e-01
6.130613e+00 9.905920e-01 9.383456e-01
6.132613e+00 9.906193e-01 9.383840e-01
6.134613e+00 9.906466e-01 9.384224e-01
6.136614e+00 9.906738e-01 9.384608e-01
6.138614e+00 9.907009e-01 9.384991e-01
6.140614e+00 9.907280e-01 9.385374e-01
6.142614e+00 9.907550e-01 9.385757e-01
6.144614e+00 9.907820e-01 9.386140e-01
6.146615e+00 9.908089e-01 9.386522e-01
6.148615e+00 9.908357e-01 9.386904e-01
6.150615e+00 9.908625e-01 9.387286e-01
6.152615e+00 9.908892e-01 9.387668e-01
6.154615e+00 9.909159e-01 9.388049e-01
6.156616e+00 9.909425e-01 9.388430e-01
6.158616e+00 9.909691e-01 9.388811e-01
6.160616e+00 9.909956e-01 9.389191e-01
6.162616e+00 9.910221e-01 9.389572e-01
6.164616e+00 9.910485e-01 9.389952e-01
6.166617e+00 9.910748e-01 9.390332e-01
6.168617e+00 9.911011e-01 9.390711e-01
6.170617e+00 9.911273e-01 9.391090e-01
6.172617e+00 9.911535e-01 9.391469e-01
6.174617e+00 9.911796e-01 9.391848e-01
6.176618e+00 9.912057e-01 9.392227e-01
6.178618e+00 9.912317e-01 9.392605e-01
6.180618e+00 9.912576e-01 9.392983e-01
6.182618e+00 9.912835e-01 9.393360e-01
6.184618e+00 9.913094e-01 9.393738e-01
6.186619e+00 9.913352e-01 9.394115e-01
6.188619e+00 9.913609e-01 9.394492e-01
6.190619e+00 9.913866e-01 9.394869e-01
6.192619e+00 9.914122e-01 9.395245e-01
6.194619e+00 9.914377e-01 9.395621e-01
6.196620e+00 9.914632e-01 9.395997e-01
6.198620e+00 9.914887e-01 9.396373e-01
6.200620e+00 9.915141e-01 9.396748e-01
6.202620e+00 9.915394e-01 9.397123e-01
6.204620e+00 9.915647e-01 9.397498e-01
6.206621e+00 9.915900e-01 9.397873e-01
6.208621e+00 9.916151e-01 9.398247e-01
6.210621e+00 9.916403e-01 9.398621e-01
6.212621e+00 9.916653e-01 9.398995e-01
6.214621e+00 9.916903e-01 9.399369e-01
6.216622e+00 9.917153e-01 9.399742e-01
6.218622e+00 9.917402e-01 9.400115e-01
6.220622e+00 9.917650e-01 9.400488e-01
6.222622e+00 9.917898e-01 9.400861e-01
6.224622e+00 9.918146e-01 9.401233e-01
6.226623e+00 9.918393e-01 9.401605e-01
6.228623e+00 9.918639e-01 9.401977e-01
6.230623e+00 9.918885e-01 9.402349e-01
6.232623e+00 9.919130e-01 9.402720e-01
6.234623e+00 9.919375e-01 9.403091e-01
6.236624e+00 9.919619e-01 9.403462e-01
6.238624e+00 9.919862e-01 9.403832e-01
6.240624e+00 9.920105e-01 9.404203e-01
6.242624e+00 9.920348e-01 9.404573e-01
6.244624e+00 9.920590e-01 9.404943e-01
6.246625e+00 9.920831e-01 9.405312e-01
6.248625e+00 9.921072e-01 9.405682e-01
6.250625e+00 9.921313e-01 9.406051e-01
6.252625e+00 9.921553e-01 9.406419e-01
6.254625e+00 9.921792e-01 9.406788e-01
6.256626e+00 9.922031e-01 9.407156e-01
6.258626e+00 9.922269e-01 9.407524e-01
6.260626e+00 9.922507e-01 9.407892e-01
6.262626e+00 9.922744e-01 9.408260e-01
6.264626e+00 9.922981e-01 9.408627e-01
6.266627e+00 9.923217e-01 9.408994e-01
6.268627e+00 9.923452e-01 9.409361e-01
6.270627e+00 9.923687e-01 9.409728e-01
6.272627e+00 9.923922e-01 9.410094e-01
6.274627e+00 9.924156e-01 9.410460e-01
6.276628e+00 9.924389e-01 9.410826e-01
6.278628e+00 9.924622e-01 9.411191e-01
6.280628e+00 9.924855e-01 9.411557e-01
6.282628e+00 9.925087e-01 9.411922e-01
6.284628e+00 9.925318e-01 9.412287e-01
6.286629e+00 9.925549e-01 9.412651e-01
6.288629e+00 9.925779e-01 9.413015e-01
6.290629e+00 9.926009e-01 9.413380e-01
6.292629e+00 9.926238e-01 9.413743e-01
6.294629e+00 9.926467e-01 9.414107e-01
6.296630e+00 9.926695e-01 9.414470e-01
6.298630e+00 9.926923e-01 9.414833e-01
6.300630e+00 9.927150e-01 9.415196e-01
6.302630e+00 9.927377e-01 9.415559e-01
6.304630e+00 9.927603e-01 9.415921e-01
6.306631e+00 9.927829e-01 9.416283e-01
6.308631e+00 9.928054e-01 9.416645e-01
6.310631e+00 9.928278e-01 9.417007e-01
6.312631e+00 9.928503e-01 9.417368e-01
6.314631e+00 9.928726e-01 9.417729e-01
6.316632e+00 9.928949e-01 9.418090e-01
6.318632e+00 9.929172e-01 9.418451e-01
6.320632e+00 9.929394e-01 9.418811e-01
6.322632e+00 9.929615e-01 9.419172e-01
6.324632e+00 9.929836e-01 9.419532e-01
6.326633e+00 9.930057e-01 9.419891e-01
6.328633e+00 9.930277e-01 9.420251e-01
6.330633e+00 9.930496e-01 9.420610e-01
6.332633e+00 9.930715e-01 9.420969e-01
6.334633e+00 9.930934e-01 9.421328e-01
6.336634e+00 9.931152e-01 9.421686e-01
6.338634e+00 9.931369e-01 9.422044e-01
6.340634e+00 9.931586e-01 9.422402e-01
6.342634e+00 9.931803e-01 9.422760e-01
6.344634e+00 9.932019e-01 9.423117e-01
6.346635e+00 9.932234e-01 9.423475e-01
6.348635e+00 9.932449e-01 9.423832e-01
6.350635e+00 9.932663e-01 9.424188e-01
6.352635e+00 9.932877e-01 9.424545e-01
6.354635e+00 9.933091e-01 9.424901e-01
6.356636e+00 9.933304e-01 9.425257e-01
6.358636e+00 9.933516e-01 9.425613e-01
6.360636e+00 9.933728e-01 9.425969e-01
6.362636e+00 9.933939e-01 9.426324e-01
6.364636e+00 9.934150e-01 9.426679e-01
6.366637e+00 9.934361e-01 9.427034e-01
6.368637e+00 9.934571e-01 9.427389e-01
6.370637e+00 9.934780e-01 9.427743e-01
6.372637e+00 9.934989e-01 9.428097e-01
6.374637e+00 9.935197e-01 9.428451e-01
6.376638e+00 9.935405e-01 9.428805e-01
6.378638e+00 9.935613e-01 9.429158e-01
6.380638e+00 9.935820e-01 9.429511e-01
6.382638e+00 9.936026e-01 9.429864e-01
6.384638e+00 9.936232e-01 9.430217e-01
6.386639e+00 9.936437e-01 9.430569e-01
6.388639e+00 9.936642e-01 9.430922e-01
6.390639e+00 9.936847e-01 9.431274e-01
6.392639e+00 9.937051e-01 9.431625e-01
6.394639e+00 9.937254e-01 9.431977e-01
6.396640e+00 9.937457e-01 9.432328e-01
6.398640e+00 9.937660e-01 9.432679e-01
6.400640e+00 9.937862e-01 9.433030e-01
6.402640e+00 9.938064e-01 9.433380e-01
6.404640e+00 9.938265e-01 9.433731e-01
6.406641e+00 9.938465e-01 9.434081e-01
6.408641e+00 9.938665e-01 9.434431e-01
6.410641e+00 9.938865e-01 9.434780e-01
6.412641e+00 9.939064e-01 9.435130e-01
6.414641e+00 9.939263e-01 9.435479e-01
6.416642e+00 9.939461e-01 9.435828e-01
6.418642e+00 9.939659e-01 9.436176e-01
6.420642e+00 9.939856e-01 9.436525e-01
6.422642e+00 9.940053e-01 9.436873e-01
6.424642e+00 9.940249e-01 9.437221e-01
6.426643e+00 9.940445e-01 9.437569e-01
6.428643e+00 9.940640e-01 9.437916e-01
6.430643e+00 9.940835e-01 9.438264e-01
6.432643e+00 9.941029e-01 9.438611e-01
6.434643e+00 9.941223e-01 9.438957e-01
6.436644e+00 9.941416e-01 9.439304e-01
6.438644e+00 9.941609e-01 9.439650e-01
6.440644e+00 9.941802e-01 9.439996e-01
6.442644e+00 9.941994e-01 9.440342e-01
6.444644e+00 9.942185e-01 9.440688e-01
6.446645e+00 9.942376e-01 9.441033e-01
6.448645e+00 9.942567e-01 9.441379e-01
6.450645e+00 9.942757e-01 9.441723e-01
6.452645e+00 9.942946e-01 9.442068e-01
6.454645e+00 9.943135e-01 9.442413e-01
6.456646e+00 9.943324e-01 9.442757e-01
6.458646e+00 9.943512e-01 9.443101e-01
6.460646e+00 9.943700e-01 9.443445e-01
6.462646e+00 9.943887e-01 9.443788e-01
6.464646e+00 9.944074e-01 9.444132e-01
6.466647e+00 9.944260e-01 9.444475e-01
6.468647e+00 9.944446e-01 9.444818e-01
6.470647e+00 9.944632e-01 9.445160e-01
6.472647e+00 9.944817e-01 9.445503e-01
6.474647e+00 9.945001e-01 9.445845e-01
6.476648e+00 9.945185e-01 9.446187e-01
6.478648e+00 9.945369e-01 9.446528e-01
6.480648e+00 9.945552e-01 9.446870e-01
6.482648e+00 9.945734e-01 9.447211e-01
6.484648e+00 9.945916e-01 9.447552e-01
6.486649e+00 9.946098e-01 9.447893e-01
6.488649e+00 9.946279e-01 9.448234e-01
6.490649e+00 9.946460e-01 9.448574e-01
6.492649e+00 9.946641e-01 9.448914e-01
6.494649e+00 9.946820e-01 9.449254e-01
6.496650e+00 9.947000e-01 9.449593e-01
6.498650e+00 9.947179e-01 9.449933e-01
6.500650e+00 9.947357e-01 9.450272e-01
6.502650e+00 9.947535e-01 9.450611e-01
6.504650e+00 9.947713e-01 9.450950e-01
6.506651e+00 9.947890e-01 9.451288e-01
6.508651e+00 9.948067e-01 9.451627e-01
6.510651e+00 9.948243e-01 9.451965e-01
6.512651e+00 9.948419e-01 9.452303e-01
6.514651e+00 9.948594e-01 9.452640e-01
6.516652e+00 9.948769e-01 9.452977e-01
6.518652e+00 9.948944e-01 9.453315e-01
6.520652e+00 9.949118e-01 9.453652e-01
6.522652e+00 9.949291e-01 9.453988e-01
6.524652e+00 9.949464e-01 9.454325e-01
6.526653e+00 9.949637e-01 9.454661e-01
6.528653e+00 9.949809e-01 9.454997e-01
6.530653e+00 9.949981e-01 9.455333e-01
6.532653e+00 9.950153e-01 9.455668e-01
6.534653e+00 9.950323e-01 9.456004e-01
6.536654e+00 9.950494e-01 9.456339e-01
6.538654e+00 9.950664e-01 9.456674e-01
6.540654e+00 9.950833e-01 9.457008e-01
6.542654e+00 9.951003e-01 9.457343e-01
6.544654e+00 9.951171e-01 9.457677e-01
6.546655e+00 9.951340e-01 9.458011e-01
6.548655e+00 9.951507e-01 9.458345e-01
6.550655e+00 9.951675e-01 9.458678e-01
6.552655e+00 9.951842e-01 9.459012e-01
6.554655e+00 9.952008e-01 9.459345e-01
6.556656e+00 9.952174e-01 9.459678e-01
6.558656e+00 9.952340e-01 9.460010e-01
6.560656e+00 9.952505e-01 9.460343e-01
6.562656e+00 9.952670e-01 9.460675e-01
6.564656e+00 9.952834e-01 9.461007e-01
6.566657e+00 9.952998e-01 9.461339e-01
6.568657e+00 9.953162e-01 9.461670e-01
6.570657e+00 9.953325e-01 9.462002e-01
6.572657e+00 9.953487e-01 9.462333e-01
6.574657e+00 9.953650e-01 9.462664e-01
6.576658e+00 9.953811e-01 9.462994e-01
6.578658e+00 9.953973e-01 9.463325e-01
6.580658e+00 9.954134e-01 9.463655e-01
6.582658e+00 9.954294e-01 9.463985e-01
6.584658e+00 9.954454e-01 9.464315e-01
6.586659e+00 9.954614e-01 9.464644e-01
6.588659e+00 9.954773e-01 9.464974e-01
6.590659e+00 9.954932e-01 9.465303e-01
6.592659e+00 9.955090e-01 9.465632e-01
6.594659e+00 9.955248e-01 9.465961e-01
6.596660e+00 9.955406e-01 9.466289e-01
6.598660e+00 9.955563e-01 9.466617e-01
6.600660e+00 9.955719e-01 9.466945e-01
6.602660e+00 9.955876e-01 9.467273e-01
6.604660e+00 9.956031e-01 9.467601e-01
6.606661e+00 9.956187e-01 9.467928e-01
6.608661e+00 9.956342e-01 9.468255e-01
6.610661e+00 9.956496e-01 9.468582e-01
6.612661e+00 9.956651e-01 9.468909e-01
6.614661e+00 9.956804e-01 9.469235e-01
6.616662e+00 9.956958e-01 9.469562e-01
6.618662e+00 9.957111e-01 9.469888e-01
6.620662e+00 9.957263e-01 9.470214e-01
6.622662e+00 9.957415e-01 9.470539e-01
6.624662e+00 9.957567e-01 9.470865e-01
6.626663e+00 9.957718e-01 9.471190e-01
6.628663e+00 9.957869e-01 9.471515e-01
6.630663e+00 9.958019e-01 9.471839e-01
6.632663e+00 9.958170e-01 9.472164e-01
6.634663e+00 9.958319e-01 9.472488e-01
6.636664e+00 9.958468e-01 9.472812e-01
6.638664e+00 9.958617e-01 9.473136e-01
6.640664e+00 9.958766e-01 9.473460e-01
6.642664e+00 9.958914e-01 9.473783e-01
6.644664e+00 9.959061e-01 9.474107e-01
6.646665e+00 9.959208e-01 9.474430e-01
6.648665e+00 9.959355e-01 9.474753e-01
6.650665e+00 9.959502e-01 9.475075e-01
6.652665e+00 9.959648e-01 9.475398e-01
6.654665e+00 9.959793e-01 9.475720e-01
6.656666e+00 9.959938e-01 9.476042e-01
6.658666e+00 9.960083e-01 9.476363e-01
6.660666e+00 9.960227e-01 9.476685e-01
6.662666e+00 9.960371e-01 9.477006e-01
6.664666e+00 9.960515e-01 9.477327e-01
6.666667e+00 9.960658e-01 9.477648e-01
6.668667e+00 9.960801e-01 9.477969e-01
6.670667e+00 9.960943e-01 9.478289e-01
6.672667e+00 9.961085e-01 9.478610e-01
6.674667e+00 9.961227e-01 9.478930e-01
6.676668e+00 9.961368e-01 9.479249e-01
6.678668e+00 9.961509e-01 9.479569e-01
6.680668e+00 9.961649e-01 9.479888e-01
6.682668e+00 9.961789e-01 9.480208e-01
6.684668e+00 9.961929e-01 9.480527e-01
6.686669e+00 9.962068e-01 9.480845e-01
6.688669e+00 9.962207e-01 9.481164e-01
6.690669e+00 9.962346e-01 9.481482e-01
6.692669e+00 9.962484e-01 9.481800e-01
6.694669e+00 9.962621e-01 9.482118e-01
6.696670e+00 9.962759e-01 9.482436e-01
6.698670e+00 9.962896e-01 9.482753e-01
6.700670e+00 9.963032e-01 9.483071e-01
6.702670e+00 9.963168e-01 9.483388e-01
6.704670e+00 9.963304e-01 9.483705e-01
6.706671e+00 9.963439e-01 9.484021e-01
6.708671e+00 9.963574e-01 9.484338e-01
6.710671e+00 9.963709e-01 9.484654e-01
6.712671e+00 9.963843e-01 9.484970e-01
6.714671e+00 9.963977e-01 9.485286e-01
6.716672e+00 9.964110e-01 9.485601e-01
6.718672e+00 9.964244e-01 9.485917e-01
6.720672e+00 9.964376e-01 9.486232e-01
6.722672e+00 9.964509e-01 9.486547e-01
6.724672e+00 9.964641e-01 9.486861e-01
6.726673e+00 9.964772e-01 9.487176e-01
6.728673e+00 9.964903e-01 9.487490e-01
6.730673e+00 9.965034e-01 9.487804e-01
6.732673e+00 9.965164e-01 9.488118e-01
6.734673e+00 9.965295e-01 9.488432e-01
6.736674e+00 9.965424e-01 9.488746e-01
6.738674e+00 9.965554e-01 9.489059e-01
6.740674e+00 9.965682e-01 9.489372e-01
6.742674e+00 9.965811e-01 9.489685e-01
6.744674e+00 9.965939e-01 9.489997e-01
6.746675e+00 9.966067e-01 9.490310e-01
6.748675e+00 9.966195e-01 9.490622e-01
6.750675e+00 9.966322e-01 9.490934e-01
6.752675e+00 9.966448e-01 9.491246e-01
6.754675e+00 9.966575e-01 9.491558e-01
6.756676e+00 9.966701e-01 9.491869e-01
6.758676e+00 9.966826e-01 9.492180e-01
6.760676e+00 9.966951e-01 9.492491e-01
6.762676e+00 9.967076e-01 9.492802e-01
6.764676e+00 9.967201e-01 9.493113e-01
6.766677e+00 9.967325e-01 9.493423e-01
6.768677e+00 9.967449e-01 9.493733e-01
6.770677e+00 9.967572e-01 9.494043e-01
6.772677e+00 9.967695e-01 9.494353e-01
6.774677e+00 9.967818e-01 9.494663e-01
6.776678e+00 9.967940e-01 9.494972e-01
6.778678e+00 9.968062e-01 9.495281e-01
6.780678e+00 9.968184e-01 9.495590e-01
6.782678e+00 9.968305e-01 9.495899e-01
6.784678e+00 9.968426e-01 9.496207e-01
6.786679e+00 9.968547e-01 9.496516e-01
6.788679e+00 9.968667e-01 9.496824e-01
6.790679e+00 9.968787e-01 9.497132e-01
6.792679e+00 9.968906e-01 9.497440e-01
6.794679e+00 9.969025e-01 9.497747e-01
6.796680e+00 9.969144e-01 9.498054e-01
6.798680e+00 9.969262e-01 9.498362e-01
6.800680e+00 9.969381e-01 9.498668e-01
6.802680e+00 9.969498e-01 9.498975e-01
6.804680e+00 9.969616e-01 9.499282e-01
6.806681e+00 9.969733e-01 9.499588e-01
6.808681e+00 9.969849e-01 9.499894e-01
6.810681e+00 9.969966e-01 9.500200e-01
6.812681e+00 9.970082e-01 9.500506e-01
6.814681e+00 9.970197e-01 9.500811e-01
6.816682e+00 9.970312e-01 9.501116e-01
6.818682e+00 9.970427e-01 9.501422e-01
6.820682e+00 9.970542e-01 9.501726e-01
6.822682e+00 9.970656e-01 9.502031e-01
6.824682e+00 9.970770e-01 9.502336e-01
6.826683e+00 9.970884e-01 9.502640e-01
6.828683e+00 9.970997e-01 9.502944e-01
6.830683e+00 9.971110e-01 9.503248e-01
6.832683e+00 9.971222e-01 9.503552e-01
6.834683e+00 9.971334e-01 9.503855e-01
6.836684e+00 9.971446e-01 9.504158e-01
6.838684e+00 9.971558e-01 9.504461e-01
6.840684e+00 9.971669e-01 9.504764e-01
6.842684e+00 9.971780e-01 9.505067e-01
6.844684e+00 9.971890e-01 9.505369e-01
6.846685e+00 9.972000e-01 9.505672e-01
6.848685e+00 9.972110e-01 9.505974e-01
6.850685e+00 9.972220e-01 9.506276e-01
6.852685e+00 9.972329e-01 9.506577e-01
6.854685e+00 9.972437e-01 9.506879e-01
6.856686e+00 9.972546e-01 9.507180e-01
6.858686e+00 9.972654e-01 9.507481e-01
6.860686e+00 9.972762e-01 9.507782e-01
6.862686e+00 9.972869e-01 9.508083e-01
6.864686e+00 9.972976e-01 9.508383e-01
6.866687e+00 9.973083e-01 9.508684e-01
6.868687e+00 9.973190e-01 9.508984e-01
6.870687e+00 9.973296e-01 9.509283e-01
6.872687e+00 9.973402e-01 9.509583e-01
6.874687e+00 9.973507e-01 9.509883e-01
6.876688e+00 9.973612e-01 9.510182e-01
6.878688e+00 9.973717e-01 9.510481e-01
6.880688e+00 9.973822e-01 9.510780e-01
6.882688e+00 9.973926e-01 9.511079e-01
6.884688e+00 9.974030e-01 9.511377e-01
6.886689e+00 9.974133e-01 9.511676e-01
6.888689e+00 9.974237e-01 9.511974e-01
6.890689e+00 9.974339e-01 9.512272e-01
6.892689e+00 9.974442e-01 9.512569e-01
6.894689e+00 9.974544e-01 9.512867e-01
6.896690e+00 9.974646e-01 9.513164e-01
6.898690e+00 9.974748e-01 9.513461e-01
6.900690e+00 9.974849e-01 9.513758e-01
6.902690e+00 9.974950e-01 9.514055e-01
6.904690e+00 9.975051e-01 9.514351e-01
6.906691e+00 9.975151e-01 9.514648e-01
6.908691e+00 9.975251e-01 9.514944e-01
6.910691e+00 9.975351e-01 9.515240e-01
6.912691e+00 9.975450e-01 9.515536e-01
6.914691e+00 9.975549e-01 9.515831e-01
6.916692e+00 9.975648e-01 9.516127e-01
6.918692e+00 9.975746e-01 9.516422e-01
6.920692e+00 9.975845e-01 9.516717e-01
6.922692e+00 9.975942e-01 9.517012e-01
6.924692e+00 9.976040e-01 9.517306e-01
6.926693e+00 9.976137e-01 9.517601e-01
6.928693e+00 9.976234e-01 9.517895e-01
6.930693e+00 9.976331e-01 9.518189e-01
6.932693e+00 9.976427e-01 9.518483e-01
6.934693e+00 9.976523e-01 9.518776e-01
6.936694e+00 9.976618e-01 9.519070e-01
6.938694e+00 9.976714e-01 9.519363e-01
6.940694e+00 9.976809e-01 9.519656e-01
6.942694e+00 9.976904e-01 9.519949e-01
6.944694e+00 9.976998e-01 9.520242e-01
6.946695e+00 9.977092e-01 9.520534e-01
6.948695e+00 9.977186e-01 9.520826e-01
6.950695e+00 9.977280e-01 9.521118e-01
6.952695e+00 9.977373e-01 9.521410e-01
6.954695e+00 9.977466e-01 9.521702e-01
6.956696e+00 9.977558e-01 9.521993e-01
6.958696e+00 9.977651e-01 9.522285e-01
6.960696e+00 9.977743e-01 9.522576e-01
6.962696e+00 9.977834e-01 9.522867e-01
6.964696e+00 9.977926e-01 9.523158e-01
6.966697e+00 9.978017e-01 9.523448e-01
6.968697e+00 9.978108e-01 9.523738e-01
6.970697e+00 9.978198e-01 9.524029e-01
6.972697e+00 9.978289e-01 9.524319e-01
6.974697e+00 9.978378e-01 9.524608e-01
6.976698e+00 9.978468e-01 9.524898e-01
6.978698e+00 9.978557e-01 9.525187e-01
6.980698e+00 9.978647e-01 9.525477e-01
6.982698e+00 9.978735e-01 9.525766e-01
6.984698e+00 9.978824e-01 9.526055e-01
6.986699e+00 9.978912e-01 9.526343e-01
6.988699e+00 9.979000e-01 9.526632e-01
6.990699e+00 9.979087e-01 9.526920e-01
6.992699e+00 9.979175e-01 9.527208e-01
6.994699e+00 9.979262e-01 9.527496e-01
6.996700e+00 9.979349e-01 9.527784e-01
6.998700e+00 9.979435e-01 9.528071e-01
7.000700e+00 9.979521e-01 9.528358e-01
7.002700e+00 9.979607e-01 9.528646e-01
7.004700e+00 9.979693e-01 9.528932e-01
7.006701e+00 9.979778e-01 9.529219e-01
7.008701e+00 9.979863e-01 9.529506e-01
7.010701e+00 9.979948e-01 9.529792e-01
7.012701e+00 9.980032e-01 9.530078e-01
7.014701e+00 9.980116e-01 9.530364e-01
7.016702e+00 9.980200e-01 9.530650e-01
7.018702e+00 9.980284e-01 9.530936e-01
7.020702e+00 9.980367e-01 9.531221e-01
7.022702e+00 9.980450e-01 9.531507e-01
7.024702e+00 9.980533e-01 9.531792e-01
7.026703e+00 9.980616e-01 9.532076e-01
7.028703e+00 9.980698e-01 9.532361e-01
7.030703e+00 9.980780e-01 9.532646e-01
7.032703e+00 9.980861e-01 9.532930e-01
7.034703e+00 9.980943e-01 9.533214e-01
7.036704e+00 9.981024e-01 9.533498e-01
7.038704e+00 9.981105e-01 9.533782e-01
7.040704e+00 9.981185e-01 9.534065e-01
7.042704e+00 9.981266e-01 9.534349e-01
7.044704e+00 9.981346e-01 9.534632e-01
7.046705e+00 9.981425e-01 9.534915e-01
7.048705e+00 9.981505e-01 9.535198e-01
7.050705e+00 9.981584e-01 9.535481e-01
7.052705e+00 9.981663e-01 9.535763e-01
7.054705e+00 9.981742e-01 9.536045e-01
7.056706e+00 9.981820e-01 9.536327e-01
7.058706e+00 9.981898e-01 9.536609e-01
7.060706e+00 9.981976e-01 9.536891e-01
7.062706e+00 9.982054e-01 9.537173e-01
7.064706e+00 9.982131e-01 9.537454e-01
7.066707e+00 9.982208e-01 9.537735e-01
7.068707e+00 9.982285e-01 9.538016e-01
7.070707e+00 9.982362e-01 9.538297e-01
7.072707e+00 9.982438e-01 9.538577e-01
7.074707e+00 9.982514e-01 9.538858e-01
7.076708e+00 9.982590e-01 9.539138e-01
7.078708e+00 9.982665e-01 9.539418e-01
7.080708e+00 9.982740e-01 9.539698e-01
7.082708e+00 9.982815e-01 9.539978e-01
7.084708e+00 9.982890e-01 9.540257e-01
7.086709e+00 9.982964e-01 9.540537e-01
7.088709e+00 9.983039e-01 9.540816e-01
7.090709e+00 9.983113e-01 9.541095e-01
7.092709e+00 9.983186e-01 9.541374e-01
7.094709e+00 9.983260e-01 9.541652e-01
7.096710e+00 9.983333e-01 9.541931e-01
7.098710e+00 9.983406e-01 9.542209e-01
7.100710e+00 9.983478e-01 9.542487e-01
7.102710e+00 9.983551e-01 9.542765e-01
7.104710e+00 9.983623e-01 9.543042e-01
7.106711e+00 9.983695e-01 9.543320e-01
7.108711e+00 9.983766e-01 9.543597e-01
7.110711e+00 9.983838e-01 9.543874e-01
7.112711e+00 9.983909e-01 9.544151e-01
7.114711e+00 9.983980e-01 9.544428e-01
7.116712e+00 9.984051e-01 9.544705e-01
7.118712e+00 9.984121e-01 9.544981e-01
7.120712e+00 9.984191e-01 9.545257e-01
7.122712e+00 9.984261e-01 9.545534e-01
7.124712e+00 9.984331e-01 9.545809e-01
7.126713e+00 9.984400e-01 9.546085e-01
7.128713e+00 9.984469e-01 9.546361e-01
7.130713e+00 9.984538e-01 9.546636e-01
7.132713e+00 9.984607e-01 9.546911e-01
7.134713e+00 9.984675e-01 9.547186e-01
7.136714e+00 9.984743e-01 9.547461e-01
7.138714e+00 9.984811e-01 9.547736e-01
7.140714e+00 9.984879e-01 9.548010e-01
7.142714e+00 9.984946e-01 9.548284e-01
7.144714e+00 9.985014e-01 9.548558e-01
7.146715e+00 9.985080e-01 9.548832e-01
7.148715e+00 9.985147e-01 9.549106e-01
7.150715e+00 9.985214e-01 9.549380e-01
7.152715e+00 9.985280e-01 9.549653e-01
7.154715e+00 9.985346e-01 9.549926e-01
7.156716e+00 9.985412e-01 9.550199e-01
7.158716e+00 9.985477e-01 9.550472e-01
7.160716e+00 9.985543e-01 9.550745e-01
7.162716e+00 9.985608e-01 9.551017e-01
7.164716e+00 9.985672e-01 9.551289e-01
7.166717e+00 9.985737e-01 9.551562e-01
7.168717e+00 9.985801e-01 9.551834e-01
7.170717e+00 9.985865e-01 9.552105e-01
7.172717e+00 9.985929e-01 9.552377e-01
7.174717e+00 9.985993e-01 9.552648e-01
7.176718e+00 9.986056e-01 9.552920e-01
7.178718e+00 9.986120e-01 9.553191e-01
7.180718e+00 9.986183e-01 9.553461e-01
7.182718e+00 9.986245e-01 9.553732e-01
7.184718e+00 9.986308e-01 9.554003e-01
7.186719e+00 9.986370e-01 9.554273e-01
7.188719e+00 9.986432e-01 9.554543e-01
7.190719e+00 9.986494e-01 9.554813e-01
7.192719e+00 9.986555e-01 9.555083e-01
7.194719e+00 9.986617e-01 9.555353e-01
7.196720e+00 9.986678e-01 9.555622e-01
7.198720e+00 9.986739e-01 9.555892e-01
7.200720e+00 9.986800e-01 9.556161e-01
7.202720e+00 9.986860e-01 9.556430e-01
7.204720e+00 9.986920e-01 9.556698e-01
7.206721e+00 9.986980e-01 9.556967e-01
7.208721e+00 9.987040e-01 9.557235e-01
7.210721e+00 9.987100e-01 9.557504e-01
7.212721e+00 9.987159e-01 9.557772e-01
7.214721e+00 9.987218e-01 9.558040e-01
7.216722e+00 9.987277e-01 9.558307e-01
7.218722e+00 9.987336e-01 9.558575e-01
7.220722e+00 9.987394e-01 9.558842e-01
7.222722e+00 9.987452e-01 9.559109e-01
7.224722e+00 9.987510e-01 9.559377e-01
7.226723e+00 9.987568e-01 9.559643e-01
7.228723e+00 9.987626e-01 9.559910e-01
7.230723e+00 9.987683e-01 9.560177e-01
7.232723e+00 9.987740e-01 9.560443e-01
7.234723e+00 9.987797e-01 9.560709e-01
7.236724e+00 9.987854e-01 9.560975e-01
7.238724e+00 9.987911e-01 9.561241e-01
7.240724e+00 9.987967e-01 9.561507e-01
7.242724e+00 9.988023e-01 9.561772e-01
7.244724e+00 9.988079e-01 9.562037e-01
7.246725e+00 9.988135e-01 9.562302e-01
7.248725e+00 9.988190e-01 9.562567e-01
7.250725e+00 9.988245e-01 9.562832e-01
7.252725e+00 9.988300e-01 9.563097e-01
7.254725e+00 9.988355e-01 9.563361e-01
7.256726e+00 9.988410e-01 9.563625e-01
7.258726e+00 9.988464e-01 9.563890e-01
7.260726e+00 9.988518e-01 9.564153e-01
7.262726e+00 9.988572e-01 9.564417e-01
7.264726e+00 9.988626e-01 9.564681e-01
7.266727e+00 9.988680e-01 9.564944e-01
7.268727e+00 9.988733e-01 9.565207e-01
7.270727e+00 9.988786e-01 9.565470e-01
7.272727e+00 9.988839e-01 9.565733e-01
7.274727e+00 9.988892e-01 9.565996e-01
7.276728e+00 9.988945e-01 9.566259e-01
7.278728e+00 9.988997e-01 9.566521e-01
7.280728e+00 9.989049e-01 9.566783e-01
7.282728e+00 9.989101e-01 9.567045e-01
7.284728e+00 9.989153e-01 9.567307e-01
7.286729e+00 9.989205e-01 9.567569e-01
7.288729e+00 9.989256e-01 9.567830e-01
7.290729e+00 9.989307e-01 9.568092e-01
7.292729e+00 9.989358e-01 9.568353e-01
7.294729e+00 9.989409e-01 9.568614e-01
7.296730e+00 9.989460e-01 9.568875e-01
7.298730e+00 9.989510e-01 9.569135e-01
7.300730e+00 9.989560e-01 9.569396e-01
7.302730e+00 9.989610e-01 9.569656e-01
7.304730e+00 9.989660e-01 9.569917e-01
7.306731e+00 9.989709e-01 9.570177e-01
7.308731e+00 9.989759e-01 9.570436e-01
7.310731e+00 9.989808e-01 9.570696e-01
7.312731e+00 9.989857e-01 9.570956e-01
7.314731e+00 9.989906e-01 9.571215e-01
7.316732e+00 9.989955e-01 9.571474e-01
7.318732e+00 9.990003e-01 9.571733e-01
7.320732e+00 9.990051e-01 9.571992e-01
7.322732e+00 9.990099e-01 9.572251e-01
7.324732e+00 9.990147e-01 9.572509e-01
7.326733e+00 9.990195e-01 9.572767e-01
7.328733e+00 9.990242e-01 9.573025e-01
7.330733e+00 9.990290e-01 9.573283e-01
7.332733e+00 9.990337e-01 9.573541e-01
7.334733e+00 9.990384e-01 9.573799e-01
7.336734e+00 9.990431e-01 9.574056e-01
7.338734e+00 9.990477e-01 9.574314e-01
7.340734e+00 9.990523e-01 9.574571e-01
7.342734e+00 9.990570e-01 9.574828e-01
7.344734e+00 9.990616e-01 9.575085e-01
7.346735e+00 9.990662e-01 9.575341e-01
7.348735e+00 9.990707e-01 9.575598e-01
7.350735e+00 9.990753e-01 9.575854e-01
7.352735e+00 9.990798e-01 9.576110e-01
7.354735e+00 9.990843e-01 9.576366e-01
7.356736e+00 9.990888e-01 9.576622e-01
7.358736e+00 9.990933e-01 9.576878e-01
7.360736e+00 9.990977e-01 9.577133e-01
7.362736e+00 9.991022e-01 9.577389e-01
7.364736e+00 9.991066e-01 9.577644e-01
7.366737e+00 9.991110e-01 9.577899e-01
7.368737e+00 9.991154e-01 9.578154e-01
7.370737e+00 9.991197e-01 9.578408e-01
7.372737e+00 9.991241e-01 9.578663e-01
7.374737e+00 9.991284e-01 9.578917e-01
7.376738e+00 9.991327e-01 9.579171e-01
7.378738e+00 9.991370e-01 9.579425e-01
7.380738e+00 9.991413e-01 9.579679e-01
7.382738e+00 9.991456e-01 9.579933e-01
7.384738e+00 9.991498e-01 9.580186e-01
7.386739e+00 9.991540e-01 9.580440e-01
7.388739e+00 9.991582e-01 9.580693e-01
7.390739e+00 9.991624e-01 9.580946e-01
7.392739e+00 9.991666e-01 9.581199e-01
7.394739e+00 9.991708e-01 9.581451e-01
7.396740e+00 9.991749e-01 9.581704e-01
7.398740e+00 9.991790e-01 9.581956e-01
7.400740e+00 9.991831e-01 9.582209e-01
7.402740e+00 9.991872e-01 9.582461e-01
7.404740e+00 9.991913e-01 9.582713e-01
7.406741e+00 9.991954e-01 9.582964e-01
7.408741e+00 9.991994e-01 9.583216e-01
7.410741e+00 9.992034e-01 9.583467e-01
7.412741e+00 9.992074e-01 9.583718e-01
7.414741e+00 9.992114e-01 9.583969e-01
7.416742e+00 9.992154e-01 9.584220e-01
7.418742e+00 9.992194e-01 9.584471e-01
7.420742e+00 9.992233e-01 9.584722e-01
7.422742e+00 9.992272e-01 9.584972e-01
7.424742e+00 9.992311e-01 9.585222e-01
7.426743e+00 9.992350e-01 9.585472e-01
7.428743e+00 9.992389e-01 9.585722e-01
7.430743e+00 9.992428e-01 9.585972e-01
7.432743e+00 9.992466e-01 9.586222e-01
7.434743e+00 9.992504e-01 9.586471e-01
7.436744e+00 9.992542e-01 9.586721e-01
7.438744e+00 9.992580e-01 9.586970e-01
7.440744e+00 9.992618e-01 9.587219e-01
7.442744e+00 9.992656e-01 9.587467e-01
7.444744e+00 9.992693e-01 9.587716e-01
7.446745e+00 9.992731e-01 9.587965e-01
7.448745e+00 9.992768e-01 9.588213e-01
7.450745e+00 9.992805e-01 9.588461e-01
7.452745e+00 9.992842e-01 9.588709e-01
7.454745e+00 9.992878e-01 9.588957e-01
7.456746e+00 9.992915e-01 9.589205e-01
7.458746e+00 9.992951e-01 9.589452e-01
7.460746e+00 9.992987e-01 9.589699e-01
7.462746e+00 9.993023e-01 9.589947e-01
7.464746e+00 9.993059e-01 9.590194e-01
7.466747e+00 9.993095e-01 9.590441e-01
7.468747e+00 9.993131e-01 9.590687e-01
7.470747e+00 9.993166e-01 9.590934e-01
7.472747e+00 9.993202e-01 9.591180e-01
7.474747e+00 9.993237e-01 9.591427e-01
7.476748e+00 9.993272e-01 9.591673e-01
7.478748e+00 9.993307e-01 9.591919e-01
7.480748e+00 9.993341e-01 9.592164e-01
7.482748e+00 9.993376e-01 9.592410e-01
7.484748e+00 9.993410e-01 9.592655e-01
7.486749e+00 9.993445e-01 9.592901e-01
7.488749e+00 9.993479e-01 9.593146e-01
7.490749e+00 9.993513e-01 9.593391e-01
7.492749e+00 9.993546e-01 9.593636e-01
7.494749e+00 9.993580e-01 9.593880e-01
7.496750e+00 9.993614e-01 9.594125e-01
7.498750e+00 9.993647e-01 9.594369e-01
7.500750e+00 9.993680e-01 9.594613e-01
7.502750e+00 9.993713e-01 9.594857e-01
7.504750e+00 9.993746e-01 9.595101e-01
7.506751e+00 9.993779e-01 9.595345e-01
7.508751e+00 9.993812e-01 9.595589e-01
7.510751e+00 9.993844e-01 9.595832e-01
7.512751e+00 9.993877e-01 9.596075e-01
7.514751e+00 9.993909e-01 9.596318e-01
7.516752e+00 9.993941e-01 9.596561e-01
7.518752e+00 9.993973e-01 9.596804e-01
7.520752e+00 9.994005e-01 9.597047e-01
7.522752e+00 9.994037e-01 9.597289e-01
7.524752e+00 9.994068e-01 9.597531e-01
7.526753e+00 9.994099e-01 9.597774e-01
7.528753e+00 9.994131e-01 9.598016e-01
7.530753e+00 9.994162e-01 9.598257e-01
7.532753e+00 9.994193e-01 9.598499e-01
7.534753e+00 9.994224e-01 9.598741e-01
7.536754e+00 9.994254e-01 9.598982e-01
7.538754e+00 9.994285e-01 9.599223e-01
7.540754e+00 9.994316e-01 9.599464e-01
7.542754e+00 9.994346e-01 9.599705e-01
7.544754e+00 9.994376e-01 9.599946e-01
7.546755e+00 9.994406e-01 9.600187e-01
7.548755e+00 9.994436e-01 9.600427e-01
7.550755e+00 9.994466e-01 9.600667e-01
7.552755e+00 9.994495e-01 9.600908e-01
7.554755e+00 9.994525e-01 9.601147e-01
7.556756e+00 9.994554e-01 9.601387e-01
7.558756e+00 9.994584e-01 9.601627e-01
7.560756e+00 9.994613e-01 9.601867e-01
7.562756e+00 9.994642e-01 9.602106e-01
7.564756e+00 9.994671e-01 9.602345e-01
7.566757e+00 9.994699e-01 9.602584e-01
7.568757e+00 9.994728e-01 9.602823e-01
7.570757e+00 9.994756e-01 9.603062e-01
7.572757e+00 9.994785e-01 9.603300e-01
7.574757e+00 9.994813e-01 9.603539e-01
7.576758e+00 9.994841e-01 9.603777e-01
7.578758e+00 9.994869e-01 9.604015e-01
7.580758e+00 9.994897e-01 9.604253e-01
7.582758e+00 9.994924e-01 9.604491e-01
7.584758e+00 9.994952e-01 9.604729e-01
7.586759e+00 9.994980e-01 9.604966e-01
7.588759e+00 9.995007e-01 9.605204e-01
7.590759e+00 9.995034e-01 9.605441e-01
7.592759e+00 9.995061e-01 9.605678e-01
7.594759e+00 9.995088e-01 9.605915e-01
7.596760e+00 9.995115e-01 9.606152e-01
7.598760e+00 9.995142e-01 9.606388e-01
7.600760e+00 9.995168e-01 9.606625e-01
7.602760e+00 9.995195e-01 9.606861e-01
7.604760e+00 9.995221e-01 9.607097e-01
7.606761e+00 9.995247e-01 9.607333e-01
7.608761e+00 9.995273e-01 9.607569e-01
7.610761e+00 9.995299e-01 9.607805e-01
7.612761e+00 9.995325e-01 9.608040e-01
7.614761e+00 9.995351e-01 9.608276e-01
7.616762e+00 9.995377e-01 9.608511e-01
7.618762e+00 9.995402e-01 9.608746e-01
7.620762e+00 9.995428e-01 9.608981e-01
7.622762e+00 9.995453e-01 9.609216e-01
7.624762e+00 9.995478e-01 9.609450e-01
7.626763e+00 9.995503e-01 9.609685e-01
7.628763e+00 9.995528e-01 9.609919e-01
7.630763e+00 9.995553e-01 9.610154e-01
7.632763e+00 9.995578e-01 9.610388e-01
7.634763e+00 9.995602e-01 9.610621e-01
7.636764e+00 9.995627e-01 9.610855e-01
7.638764e+00 9.995651e-01 9.611089e-01
7.640764e+00 9.995675e-01 9.611322e-01
7.642764e+00 9.995699e-01 9.611556e-01
7.644764e+00 9.995723e-01 9.611789e-01
7.646765e+00 9.995747e-01 9.612022e-01
7.648765e+00 9.995771e-01 9.612255e-01
7.650765e+00 9.995795e-01 9.612487e-01
7.652765e+00 9.995818e-01 9.612720e-01
7.654765e+00 9.995842e-01 9.612952e-01
7.656766e+00 9.995865e-01 9.613184e-01
7.658766e+00 9.995888e-01 9.613417e-01
7.660766e+00 9.995912e-01 9.613648e-01
7.662766e+00 9.995935e-01 9.613880e-01
7.664766e+00 9.995957e-01 9.614112e-01
7.666767e+00 9.995980e-01 9.614343e-01
7.668767e+00 9.996003e-01 9.614575e-01
7.670767e+00 9.996026e-01 9.614806e-01
7.672767e+00 9.996048e-01 9.615037e-01
7.674767e+00 9.996070e-01 9.615268e-01
7.676768e+00 9.996093e-01 9.615499e-01
7.678768e+00 9.996115e-01 9.615729e-01
7.680768e+00 9.996137e-01 9.615960e-01
7.682768e+00 9.996159e-01 9.616190e-01
7.684768e+00 9.996181e-01 9.616420e-01
7.686769e+00 9.996202e-01 9.616650e-01
7.688769e+00 9.996224e-01 9.616880e-01
7.690769e+00 9.996246e-01 9.617110e-01
7.692769e+00 9.996267e-01 9.617340e-01
7.694769e+00 9.996288e-01 9.617569e-01
7.696770e+00 9.996310e-01 9.617798e-01
7.698770e+00 9.996331e-01 9.618027e-01
7.700770e+00 9.996352e-01 9.618256e-01
7.702770e+00 9.996373e-01 9.618485e-01
7.704770e+00 9.996393e-01 9.618714e-01
7.706771e+00 9.996414e-01 9.618943e-01
7.708771e+00 9.996435e-01 9.619171e-01
7.710771e+00 9.996455e-01 9.619399e-01
7.712771e+00 9.996476e-01 9.619627e-01
7.714771e+00 9.996496e-01 9.619855e-01
7.716772e+00 9.996516e-01 9.620083e-01
7.718772e+00 9.996536e-01 9.620311e-01
7.720772e+00 9.996556e-01 9.620538e-01
7.722772e+00 9.996576e-01 9.620766e-01
7.724772e+00 9.996596e-01 9.620993e-01
7.726773e+00 9.996616e-01 9.621220e-01
7.728773e+00 9.996636e-01 9.621447e-01
7.730773e+00 9.996655e-01 9.621674e-01
7.732773e+00 9.996674e-01 9.621901e-01
7.734773e+00 9.996694e-01 9.622127e-01
7.736774e+00 9.996713e-01 9.622353e-01
7.738774e+00 9.996732e-01 9.622580e-01
7.740774e+00 9.996751e-01 9.622806e-01
7.742774e+00 9.996770e-01 9.623032e-01
7.744774e+00 9.996789e-01 9.623258e-01
7.746775e+00 9.996808e-01 9.623483e-01
7.748775e+00 9.996827e-01 9.623709e-01
7.750775e+00 9.996845e-01 9.623934e-01
7.752775e+00 9.996864e-01 9.624159e-01
7.754775e+00 9.996882e-01 9.624384e-01
7.756776e+00 9.996900e-01 9.624609e-01
7.758776e+00 9.996919e-01 9.624834e-01
7.760776e+00 9.996937e-01 9.625059e-01
7.762776e+00 9.996955e-01 9.625283e-01
7.764776e+00 9.996973e-01 9.625508e-01
7.766777e+00 9.996991e-01 9.625732e-01
7.768777e+00 9.997008e-01 9.625956e-01
7.770777e+00 9.997026e-01 9.626180e-01
7.772777e+00 9.997044e-01 9.626404e-01
7.774777e+00 9.997061e-01 9.626627e-01
7.776778e+00 9.997079e-01 9.626851e-01
7.778778e+00 9.997096e-01 9.627074e-01
7.780778e+00 9.997113e-01 9.627297e-01
7.782778e+00 9.997130e-01 9.627520e-01
7.784778e+00 9.997148e-01 9.627743e-01
7.786779e+00 9.997165e-01 9.627966e-01
7.788779e+00 9.997181e-01 9.628189e-01
7.790779e+00 9.997198e-01 9.628411e-01
7.792779e+00 9.997215e-01 9.628634e-01
7.794779e+00 9.997232e-01 9.628856e-01
7.796780e+00 9.997248e-01 9.629078e-01
7.798780e+00 9.997265e-01 9.629300e-01
7.800780e+00 9.997281e-01 9.629522e-01
7.802780e+00 9.997297e-01 9.629743e-01
7.804780e+00 9.997314e-01 9.629965e-01
7.806781e+00 9.997330e-01 9.630186e-01
7.808781e+00 9.997346e-01 9.630408e-01
7.810781e+00 9.997362e-01 9.630629e-01
7.812781e+00 9.997378e-01 9.630850e-01
7.814781e+00 9.997394e-01 9.631070e-01
7.816782e+00 9.997409e-01 9.631291e-01
7.818782e+00 9.997425e-01 9.631512e-01
7.820782e+00 9.997441e-01 9.631732e-01
7.822782e+00 9.997456e-01 9.631952e-01
7.824782e+00 9.997471e-01 9.632172e-01
7.826783e+00 9.997487e-01 9.632392e-01
7.828783e+00 9.997502e-01 9.632612e-01
7.830783e+00 9.997517e-01 9.632832e-01
7.832783e+00 9.997532e-01 9.633051e-01
7.834783e+00 9.997547e-01 9.633271e-01
7.836784e+00 9.997562e-01 9.633490e-01
7.838784e+00 9.997577e-01 9.633709e-01
7.840784e+00 9.997592e-01 9.633928e-01
7.842784e+00 9.997607e-01 9.634147e-01
7.844784e+00 9.997621e-01 9.634366e-01
7.846785e+00 9.997636e-01 9.634584e-01
7.848785e+00 9.997650e-01 9.634803e-01
7.850785e+00 9.997665e-01 9.635021e-01
7.852785e+00 9.997679e-01 9.635239e-01
7.854785e+00 9.997693e-01 9.635457e-01
7.856786e+00 9.997708e-01 9.635675e-01
7.858786e+00 9.997722e-01 9.635893e-01
7.860786e+00 9.997736e-01 9.636110e-01
7.862786e+00 9.997750e-01 9.636328e-01
7.864786e+00 9.997764e-01 9.636545e-01
7.866787e+00 9.997777e-01 9.636762e-01
7.868787e+00 9.997791e-01 9.636979e-01
7.870787e+00 9.997805e-01 9.637196e-01
7.872787e+00 9.997818e-01 9.637413e-01
7.874787e+00 9.997832e-01 9.637630e-01
7.876788e+00 9.997845e-01 9.637846e-01
7.878788e+00 9.997859e-01 9.638062e-01
7.880788e+00 9.997872e-01 9.638279e-01
7.882788e+00 9.997885e-01 9.638495e-01
7.884788e+00 9.997899e-01 9.638711e-01
7.886789e+00 9.997912e-01 9.638927e-01
7.888789e+00 9.997925e-01 9.639142e-01
7.890789e+00 9.997938e-01 9.639358e-01
7.892789e+00 9.997951e-01 9.639573e-01
7.894789e+00 9.997963e-01 9.639788e-01
7.896790e+00 9.997976e-01 9.640003e-01
7.898790e+00 9.997989e-01 9.640218e-01
7.900790e+00 9.998001e-01 9.640433e-01
7.902790e+00 9.998014e-01 9.640648e-01
7.904790e+00 9.998027e-01 9.640863e-01
7.906791e+00 9.998039e-01 9.641077e-01
7.908791e+00 9.998051e-01 9.641291e-01
7.910791e+00 9.998064e-01 9.641505e-01
7.912791e+00 9.998076e-01 9.641720e-01
7.914791e+00 9.998088e-01 9.641933e-01
7.916792e+00 9.998100e-01 9.642147e-01
7.918792e+00 9.998112e-01 9.642361e-01
7.920792e+00 9.998124e-01 9.642574e-01
7.922792e+00 9.998136e-01 9.642788e-01
7.924792e+00 9.998148e-01 9.643001e-01
7.926793e+00 9.998159e-01 9.643214e-01
7.928793e+00 9.998171e-01 9.643427e-01
7.930793e+00 9.998183e-01 9.643640e-01
7.932793e+00 9.998194e-01 9.643852e-01
7.934793e+00 9.998206e-01 9.644065e-01
7.936794e+00 9.998217e-01 9.644277e-01
7.938794e+00 9.998229e-01 9.644490e-01
7.940794e+00 9.998240e-01 9.644702e-01
7.942794e+00 9.998251e-01 9.644914e-01
7.944794e+00 9.998263e-01 9.645126e-01
7.946795e+00 9.998274e-01 9.645337e-01
7.948795e+00 9.998285e-01 9.645549e-01
7.950795e+00 9.998296e-01 9.645760e-01
7.952795e+00 9.998307e-01 9.645972e-01
7.954795e+00 9.998318e-01 9.646183e-01
7.956796e+00 9.998328e-01 9.646394e-01
7.958796e+00 9.998339e-01 9.646605e-01
7.960796e+00 9.998350e-01 9.646816e-01
7.962796e+00 9.998361e-01 9.647026e-01
7.964796e+00 9.998371e-01 9.647237e-01
7.966797e+00 9.998382e-01 9.647447e-01
7.968797e+00 9.998392e-01 9.647657e-01
7.970797e+00 9.998403e-01 9.647867e-01
7.972797e+00 9.998413e-01 9.648077e-01
7.974797e+00 9.998423e-01 9.648287e-01
7.976798e+00 9.998434e-01 9.648497e-01
7.978798e+00 9.998444e-01 9.648707e-01
7.980798e+00 9.998454e-01 9.648916e-01
7.982798e+00 9.998464e-01 9.649125e-01
7.984798e+00 9.998474e-01 9.649335e-01
7.986799e+00 9.998484e-01 9.649544e-01
7.988799e+00 9.998494e-01 9.649753e-01
7.990799e+00 9.998504e-01 9.649961e-01
7.992799e+00 9.998513e-01 9.650170e-01
7.994799e+00 9.998523e-01 9.650379e-01
7.996800e+00 9.998533e-01 9.650587e-01
7.998800e+00 9.998543e-01 9.650795e-01
8.000800e+00 9.998552e-01 9.651003e-01
8.002800e+00 9.998562e-01 9.651211e-01
8.004800e+00 9.998571e-01 9.651419e-01
8.006801e+00 9.998580e-01 9.651627e-01
8.008801e+00 9.998590e-01 9.651835e-01
8.010801e+00 9.998599e-01 9.652042e-01
8.012801e+00 9.998608e-01 9.652249e-01
8.014801e+00 9.998618e-01 9.652457e-01
8.016802e+00 9.998627e-01 9.652664e-01
8.018802e+00 9.998636e-01 9.652871e-01
8.020802e+00 9.998645e-01 9.653077e-01
8.022802e+00 9.998654e-01 9.653284e-01
8.024802e+00 9.998663e-01 9.653491e-01
8.026803e+00 9.998672e-01 9.653697e-01
8.028803e+00 9.998681e-01 9.653903e-01
8.030803e+00 9.998689e-01 9.654110e-01
8.032803e+00 9.998698e-01 9.654316e-01
8.034803e+00 9.998707e-01 9.654521e-01
8.036804e+00 9.998715e-01 9.654727e-01
8.038804e+00 9.998724e-01 9.654933e-01
8.040804e+00 9.998733e-01 9.655138e-01
8.042804e+00 9.998741e-01 9.655344e-01
8.044804e+00 9.998749e-01 9.655549e-01
8.046805e+00 9.998758e-01 9.655754e-01
8.048805e+00 9.998766e-01 9.655959e-01
8.050805e+00 9.998775e-01 9.656164e-01
8.052805e+00 9.998783e-01 9.656369e-01
8.054805e+00 9.998791e-01 9.656573e-01
8.056806e+00 9.998799e-01 9.656778e-01
8.058806e+00 9.998807e-01 9.656982e-01
8.060806e+00 9.998815e-01 9.657186e-01
8.062806e+00 9.998823e-01 9.657390e-01
8.064806e+00 9.998831e-01 9.657594e-01
8.066807e+00 9.998839e-01 9.657798e-01
8.068807e+00 9.998847e-01 9.658002e-01
8.070807e+00 9.998855e-01 9.658205e-01
8.072807e+00 9.998863e-01 9.658409e-01
8.074807e+00 9.998870e-01 9.658612e-01
8.076808e+00 9.998878e-01 9.658815e-01
8.078808e+00 9.998886e-01 9.659018e-01
8.080808e+00 9.998893e-01 9.659221e-01
8.082808e+00 9.998901e-01 9.659424e-01
8.084808e+00 9.998908e-01 9.659627e-01
8.086809e+00 9.998916e-01 9.659829e-01
8.088809e+00 9.998923e-01 9.660032e-01
8.090809e+00 9.998931e-01 9.660234e-01
8.092809e+00 9.998938e-01 9.660436e-01
8.094809e+00 9.998945e-01 9.660638e-01
8.096810e+00 9.998952e-01 9.660840e-01
8.098810e+00 9.998960e-01 9.661042e-01
8.100810e+00 9.998967e-01 9.661244e-01
8.102810e+00 9.998974e-01 9.661445e-01
8.104810e+00 9.998981e-01 9.661646e-01
8.106811e+00 9.998988e-01 9.661848e-01
8.108811e+00 9.998995e-01 9.662049e-01
8.110811e+00 9.999002e-01 9.662250e-01
8.112811e+00 9.999009e-01 9.662451e-01
8.114811e+00 9.999016e-01 9.662652e-01
8.116812e+00 9.999023e-01 9.662852e-01
8.118812e+00 9.999029e-01 9.663053e-01
8.120812e+00 9.999036e-01 9.663253e-01
8.122812e+00 9.999043e-01 9.663453e-01
8.124812e+00 9.999049e-01 9.663653e-01
8.126813e+00 9.999056e-01 9.663853e-01
8.128813e+00 9.999063e-01 9.664053e-01
8.130813e+00 9.999069e-01 9.664253e-01
8.132813e+00 9.999076e-01 9.664453e-01
8.134813e+00 9.999082e-01 9.664652e-01
8.136814e+00 9.999089e-01 9.664852e-01
8.138814e+00 9.999095e-01 9.665051e-01
8.140814e+00 9.999101e-01 9.665250e-01
8.142814e+00 9.999108e-01 9.665449e-01
8.144814e+00 9.999114e-01 9.665648e-01
8.146815e+00 9.999120e-01 9.665846e-01
8.148815e+00 9.999126e-01 9.666045e-01
8.150815e+00 9.999132e-01 9.666244e-01
8.152815e+00 9.999139e-01 9.666442e-01
8.154815e+00 9.999145e-01 9.666640e-01
8.156816e+00 9.999151e-01 9.666838e-01
8.158816e+00 9.999157e-01 9.667036e-01
8.160816e+00 9.999163e-01 9.667234e-01
8.162816e+00 9.999169e-01 9.667432e-01
8.164816e+00 9.999174e-01 9.667629e-01
8.166817e+00 9.999180e-01 9.667827e-01
8.168817e+00 9.999186e-01 9.668024e-01
8.170817e+00 9.999192e-01 9.668222e-01
8.172817e+00 9.999198e-01 9.668419e-01
8.174817e+00 9.999203e-01 9.668616e-01
8.176818e+00 9.999209e-01 9.668813e-01
8.178818e+00 9.999215e-01 9.669009e-01
8.180818e+00 9.999220e-01 9.669206e-01
8.182818e+00 9.999226e-01 9.669402e-01
8.184818e+00 9.999231e-01 9.669599e-01
8.186819e+00 9.999237e-01 9.669795e-01
8.188819e+00 9.999242e-01 9.669991e-01
8.190819e+00 9.999248e-01 9.670187e-01
8.192819e+00 9.999253e-01 9.670383e-01
8.194819e+00 9.999259e-01 9.670579e-01
8.196820e+00 9.999264e-01 9.670774e-01
8.198820e+00 9.999269e-01 9.670970e-01
8.200820e+00 9.999274e-01 9.671165e-01
8.202820e+00 9.999280e-01 9.671361e-01
8.204820e+00 9.999285e-01 9.671556e-01
8.206821e+00 9.999290e-01 9.671751e-01
8.208821e+00 9.999295e-01 9.671946e-01
8.210821e+00 9.999300e-01 9.672140e-01
8.212821e+00 9.999305e-01 9.672335e-01
8.214821e+00 9.999310e-01 9.672530e-01
8.216822e+00 9.999315e-01 9.672724e-01
8.218822e+00 9.999320e-01 9.672918e-01
8.220822e+00 9.999325e-01 9.673112e-01
8.222822e+00 9.999330e-01 9.673306e-01
8.224822e+00 9.999335e-01 9.673500e-01
8.226823e+00 9.999340e-01 9.673694e-01
8.228823e+00 9.999345e-01 9.673888e-01
8.230823e+00 9.999350e-01 9.674081e-01
8.232823e+00 9.999354e-01 9.674275e-01
8.234823e+00 9.999359e-01 9.674468e-01
8.236824e+00 9.999364e-01 9.674661e-01
8.238824e+00 9.999368e-01 9.674854e-01
8.240824e+00 9.999373e-01 9.675047e-01
8.242824e+00 9.999378e-01 9.675240e-01
8.244824e+00 9.999382e-01 9.675433e-01
8.246825e+00 9.999387e-01 9.675625e-01
8.248825e+00 9.999391e-01 9.675818e-01
8.250825e+00 9.999396e-01 9.676010e-01
8.252825e+00 9.999400e-01 9.676202e-01
8.254825e+00 9.999405e-01 9.676394e-01
8.256826e+00 9.999409e-01 9.676586e-01
8.258826e+00 9.999413e-01 9.676778e-01
8.260826e+00 9.999418e-01 9.676970e-01
8.262826e+00 9.999422e-01 9.677161e-01
8.264826e+00 9.999426e-01 9.677353e-01
8.266827e+00 9.999431e-01 9.677544e-01
8.268827e+00 9.999435e-01 9.677736e-01
8.270827e+00 9.999439e-01 9.677927e-01
8.272827e+00 9.999443e-01 9.678118e-01
8.274827e+00 9.999447e-01 9.678309e-01
8.276828e+00 9.999452e-01 9.678499e-01
8.278828e+00 9.999456e-01 9.678690e-01
8.280828e+00 9.999460e-01 9.678881e-01
8.282828e+00 9.999464e-01 9.679071e-01
8.284828e+00 9.999468e-01 9.679261e-01
8.286829e+00 9.999472e-01 9.679451e-01
8.288829e+00 9.999476e-01 9.679641e-01
8.290829e+00 9.999480e-01 9.679831e-01
8.292829e+00 9.999484e-01 9.680021e-01
8.294829e+00 9.999487e-01 9.680211e-01
8.296830e+00 9.999491e-01 9.680400e-01
8.298830e+00 9.999495e-01 9.680590e-01
8.300830e+00 9.999499e-01 9.680779e-01
8.302830e+00 9.999503e-01 9.680968e-01
8.304830e+00 9.999506e-01 9.681158e-01
8.306831e+00 9.999510e-01 9.681346e-01
8.308831e+00 9.999514e-01 9.681535e-01
8.310831e+00 9.999518e-01 9.681724e-01
8.312831e+00 9.999521e-01 9.681913e-01
8.314831e+00 9.999525e-01 9.682101e-01
8.316832e+00 9.999529e-01 9.682290e-01
8.318832e+00 9.999532e-01 9.682478e-01
8.320832e+00 9.999536e-01 9.682666e-01
8.322832e+00 9.999539e-01 9.682854e-01
8.324832e+00 9.999543e-01 9.683042e-01
8.326833e+00 9.999546e-01 9.683230e-01
8.328833e+00 9.999550e-01 9.683417e-01
8.330833e+00 9.999553e-01 9.683605e-01
8.332833e+00 9.999557e-01 9.683792e-01
8.334833e+00 9.999560e-01 9.683980e-01
8.336834e+00 9.999563e-01 9.684167e-01
8.338834e+00 9.999567e-01 9.684354e-01
8.340834e+00 9.999570e-01 9.684541e-01
8.342834e+00 9.999573e-01 9.684728e-01
8.344834e+00 9.999577e-01 9.684915e-01
8.346835e+00 9.999580e-01 9.685101e-01
8.348835e+00 9.999583e-01 9.685288e-01
8.350835e+00 9.999586e-01 9.685474e-01
8.352835e+00 9.999590e-01 9.685660e-01
8.354835e+00 9.999593e-01 9.685846e-01
8.356836e+00 9.999596e-01 9.686032e-01
8.358836e+00 9.999599e-01 9.686218e-01
8.360836e+00 9.999602e-01 9.686404e-01
8.362836e+00 9.999605e-01 9.686590e-01
8.364836e+00 9.999608e-01 9.686775e-01
8.366837e+00 9.999611e-01 9.686961e-01
8.368837e+00 9.999614e-01 9.687146e-01
8.370837e+00 9.999617e-01 9.687331e-01
8.372837e+00 9.999620e-01 9.687517e-01
8.374837e+00 9.999623e-01 9.687702e-01
8.376838e+00 9.999626e-01 9.687886e-01
8.378838e+00 9.999629e-01 9.688071e-01
8.380838e+00 9.999632e-01 9.688256e-01
8.382838e+00 9.999635e-01 9.688440e-01
8.384838e+00 9.999638e-01 9.688625e-01
8.386839e+00 9.999641e-01 9.688809e-01
8.388839e+00 9.999643e-01 9.688993e-01
8.390839e+00 9.999646e-01 9.689177e-01
8.392839e+00 9.999649e-01 9.689361e-01
8.394839e+00 9.999652e-01 9.689545e-01
8.396840e+00 9.999655e-01 9.689729e-01
8.398840e+00 9.999657e-01 9.689912e-01
8.400840e+00 9.999660e-01 9.690096e-01
8.402840e+00 9.999663e-01 9.690279e-01
8.404840e+00 9.999665e-01 9.690462e-01
8.406841e+00 9.999668e-01 9.690646e-01
8.408841e+00 9.999671e-01 9.690829e-01
8.410841e+00 9.999673e-01 9.691012e-01
8.412841e+00 9.999676e-01 9.691194e-01
8.414841e+00 9.999678e-01 9.691377e-01
8.416842e+00 9.999681e-01 9.691560e-01
8.418842e+00 9.999684e-01 9.691742e-01
8.420842e+00 9.999686e-01 9.691924e-01
8.422842e+00 9.999689e-01 9.692107e-01
8.424842e+00 9.999691e-01 9.692289e-01
8.426843e+00 9.999694e-01 9.692471e-01
8.428843e+00 9.999696e-01 9.692653e-01
8.430843e+00 9.999698e-01 9.692834e-01
8.432843e+00 9.999701e-01 9.693016e-01
8.434843e+00 9.999703e-01 9.693198e-01
8.436844e+00 9.999706e-01 9.693379e-01
8.438844e+00 9.999708e-01 9.693560e-01
8.440844e+00 9.999710e-01 9.693741e-01
8.442844e+00 9.999713e-01 9.693923e-01
8.444844e+00 9.999715e-01 9.694104e-01
8.446845e+00 9.999717e-01 9.694284e-01
8.448845e+00 9.999720e-01 9.694465e-01
8.450845e+00 9.999722e-01 9.694646e-01
8.452845e+00 9.999724e-01 9.694826e-01
8.454845e+00 9.999726e-01 9.695007e-01
8.456846e+00 9.999729e-01 9.695187e-01
8.458846e+00 9.999731e-01 9.695367e-01
8.460846e+00 9.999733e-01 9.695547e-01
8.462846e+00 9.999735e-01 9.695727e-01
8.464846e+00 9.999737e-01 9.695907e-01
8.466847e+00 9.999739e-01 9.696087e-01
8.468847e+00 9.999742e-01 9.696266e-01
8.470847e+00 9.999744e-01 9.696446e-01
8.472847e+00 9.999746e-01 9.696625e-01
8.474847e+00 9.999748e-01 9.696805e-01
8.476848e+00 9.999750e-01 9.696984e-01
8.478848e+00 9.999752e-01 9.697163e-01
8.480848e+00 9.999754e-01 9.697342e-01
8.482848e+00 9.999756e-01 9.697521e-01
8.484848e+00 9.999758e-01 9.697699e-01
8.486849e+00 9.999760e-01 9.697878e-01
8.488849e+00 9.999762e-01 9.698056e-01
8.490849e+00 9.999764e-01 9.698235e-01
8.492849e+00 9.999766e-01 9.698413e-01
8.494849e+00 9.999768e-01 9.698591e-01
8.496850e+00 9.999770e-01 9.698769e-01
8.498850e+00 9.999772e-01 9.698947e-01
8.500850e+00 9.999774e-01 9.699125e-01
8.502850e+00 9.999775e-01 9.699303e-01
8.504850e+00 9.999777e-01 9.699480e-01
8.506851e+00 9.999779e-01 9.699658e-01
8.508851e+00 9.999781e-01 9.699835e-01
8.510851e+00 9.999783e-01 9.700013e-01
8.512851e+00 9.999785e-01 9.700190e-01
8.514851e+00 9.999786e-01 9.700367e-01
8.516852e+00 9.999788e-01 9.700544e-01
8.518852e+00 9.999790e-01 9.700721e-01
8.520852e+00 9.999792e-01 9.700897e-01
8.522852e+00 9.999793e-01 9.701074e-01
8.524852e+00 9.999795e-01 9.701250e-01
8.526853e+00 9.999797e-01 9.701427e-01
8.528853e+00 9.999799e-01 9.701603e-01
8.530853e+00 9.999800e-01 9.701779e-01
8.532853e+00 9.999802e-01 9.701955e-01
8.534853e+00 9.999804e-01 9.702131e-01
8.536854e+00 9.999805e-01 9.702307e-01
8.538854e+00 9.999807e-01 9.702483e-01
8.540854e+00 9.999809e-01 9.702659e-01
8.542854e+00 9.999810e-01 9.702834e-01
8.544854e+00 9.999812e-01 9.703009e-01
8.546855e+00 9.999813e-01 9.703185e-01
8.548855e+00 9.999815e-01 9.703360e-01
8.550855e+00 9.999817e-01 9.703535e-01
8.552855e+00 9.999818e-01 9.703710e-01
8.554855e+00 9.999820e-01 9.703885e-01
8.556856e+00 9.999821e-01 9.704060e-01
8.558856e+00 9.999823e-01 9.704234e-01
8.560856e+00 9.999824e-01 9.704409e-01
8.562856e+00 9.999826e-01 9.704583e-01
8.564856e+00 9.999827e-01 9.704758e-01
8.566857e+00 9.999829e-01 9.704932e-01
8.568857e+00 9.999830e-01 9.705106e-01
8.570857e+00 9.999832e-01 9.705280e-01
8.572857e+00 9.999833e-01 9.705454e-01
8.574857e+00 9.999834e-01 9.705627e-01
8.576858e+00 9.999836e-01 9.705801e-01
8.578858e+00 9.999837e-01 9.705975e-01
8.580858e+00 9.999839e-01 9.706148e-01
8.582858e+00 9.999840e-01 9.706321e-01
8.584858e+00 9.999841e-01 9.706495e-01
8.586859e+00 9.999843e-01 9.706668e-01
8.588859e+00 9.999844e-01 9.706841e-01
8.590859e+00 9.999845e-01 9.707014e-01
8.592859e+00 9.999847e-01 9.707187e-01
8.594859e+00 9.999848e-01 9.707359e-01
8.596860e+00 9.999849e-01 9.707532e-01
8.598860e+00 9.999851e-01 9.707704e-01
8.600860e+00 9.999852e-01 9.707877e-01
8.602860e+00 9.999853e-01 9.708049e-01
8.604860e+00 9.999855e-01 9.708221e-01
8.606861e+00 9.999856e-01 9.708393e-01
8.608861e+00 9.999857e-01 9.708565e-01
8.610861e+00 9.999858e-01 9.708737e-01
8.612861e+00 9.999860e-01 9.708909e-01
8.614861e+00 9.999861e-01 9.709080e-01
8.616862e+00 9.999862e-01 9.709252e-01
8.618862e+00 9.999863e-01 9.709423e-01
8.620862e+00 9.999864e-01 9.709595e-01
8.622862e+00 9.999866e-01 9.709766e-01
8.624862e+00 9.999867e-01 9.709937e-01
8.626863e+00 9.999868e-01 9.710108e-01
8.628863e+00 9.999869e-01 9.710279e-01
8.630863e+00 9.999870e-01 9.710449e-01
8.632863e+00 9.999871e-01 9.710620e-01
8.634863e+00 9.999873e-01 9.710791e-01
8.636864e+00 9.999874e-01 9.710961e-01
8.638864e+00 9.999875e-01 9.711131e-01
8.640864e+00 9.999876e-01 9.711302e-01
8.642864e+00 9.999877e-01 9.711472e-01
8.644864e+00 9.999878e-01 9.711642e-01
8.646865e+00 9.999879e-01 9.711812e-01
8.648865e+00 9.999880e-01 9.711982e-01
8.650865e+00 9.999881e-01 9.712151e-01
8.652865e+00 9.999882e-01 9.712321e-01
8.654865e+00 9.999883e-01 9.712490e-01
8.656866e+00 9.999884e-01 9.712660e-01
8.658866e+00 9.999885e-01 9.712829e-01
8.660866e+00 9.999887e-01 9.712998e-01
8.662866e+00 9.999888e-01 9.713167e-01
8.664866e+00 9.999889e-01 9.713336e-01
8.666867e+00 9.999890e-01 9.713505e-01
8.668867e+00 9.999891e-01 9.713674e-01
8.670867e+00 9.999891e-01 9.713843e-01
8.672867e+00 9.999892e-01 9.714011e-01
8.674867e+00 9.999893e-01 9.714180e-01
8.676868e+00 9.999894e-01 9.714348e-01
8.678868e+00 9.999895e-01 9.714516e-01
8.680868e+00 9.999896e-01 9.714684e-01
8.682868e+00 9.999897e-01 9.714852e-01
8.684868e+00 9.999898e-01 9.715020e-01
8.686869e+00 9.999899e-01 9.715188e-01
8.688869e+00 9.999900e-01 9.715356e-01
8.690869e+00 9.999901e-01 9.715523e-01
8.692869e+00 9.999902e-01 9.715691e-01
8.694869e+00 9.999903e-01 9.715858e-01
8.696870e+00 9.999904e-01 9.716026e-01
8.698870e+00 9.999904e-01 9.716193e-01
8.700870e+00 9.999905e-01 9.716360e-01
8.702870e+00 9.999906e-01 9.716527e-01
8.704870e+00 9.999907e-01 9.716694e-01
8.706871e+00 9.999908e-01 9.716861e-01
8.708871e+00 9.999909e-01 9.717027e-01
8.710871e+00 9.999910e-01 9.717194e-01
8.712871e+00 9.999910e-01 9.717360e-01
8.714871e+00 9.999911e-01 9.717527e-01
8.716872e+00 9.999912e-01 9.717693e-01
8.718872e+00 9.999913e-01 9.717859e-01
8.720872e+00 9.999914e-01 9.718025e-01
8.722872e+00 9.999914e-01 9.718191e-01
8.724872e+00 9.999915e-01 9.718357e-01
8.726873e+00 9.999916e-01 9.718523e-01
8.728873e+00 9.999917e-01 9.718688e-01
8.730873e+00 1.000000e+00 9.718854e-01
8.732873e+00 1.000000e+00 9.719019e-01
8.734873e+00 1.000000e+00 9.719185e-01
8.736874e+00 1.000000e+00 9.719350e-01
8.738874e+00 1.000000e+00 9.719515e-01
8.740874e+00 1.000000e+00 9.719680e-01
8.742874e+00 1.000000e+00 9.719845e-01
8.744874e+00 1.000000e+00 9.720010e-01
8.746875e+00 1.000000e+00 9.720174e-01
8.748875e+00 1.000000e+00 9.720339e-01
8.750875e+00 1.000000e+00 9.720504e-01
8.752875e+00 1.000000e+00 9.720668e-01
8.754875e+00 1.000000e+00 9.720832e-01
8.756876e+00 1.000000e+00 9.720997e-01
8.758876e+00 1.000000e+00 9.721161e-01
8.760876e+00 1.000000e+00 9.721325e-01
8.762876e+00 1.000000e+00 9.721489e-01
8.764876e+00 1.000000e+00 9.721652e-01
8.766877e+00 1.000000e+00 9.721816e-01
8.768877e+00 1.000000e+00 9.721980e-01
8.770877e+00 1.000000e+00 9.722143e-01
8.772877e+00 1.000000e+00 9.722307e-01
8.774877e+00 1.000000e+00 9.722470e-01
8.776878e+00 1.000000e+00 9.722633e-01
8.778878e+00 1.000000e+00 9.722796e-01
8.780878e+00 1.000000e+00 9.722959e-01
8.782878e+00 1.000000e+00 9.723122e-01
8.784878e+00 1.000000e+00 9.723285e-01
8.786879e+00 1.000000e+00 9.723447e-01
8.788879e+00 1.000000e+00 9.723610e-01
8.790879e+00 1.000000e+00 9.723773e-01
8.792879e+00 1.000000e+00 9.723935e-01
8.794879e+00 1.000000e+00 9.724097e-01
8.796880e+00 1.000000e+00 9.724259e-01
8.798880e+00 1.000000e+00 9.724422e-01
8.800880e+00 1.000000e+00 9.724583e-01
8.802880e+00 1.000000e+00 9.724745e-01
8.804880e+00 1.000000e+00 9.724907e-01
8.806881e+00 1.000000e+00 9.725069e-01
8.808881e+00 1.000000e+00 9.725230e-01
8.810881e+00 1.000000e+00 9.725392e-01
8.812881e+00 1.000000e+00 9.725553e-01
8.814881e+00 1.000000e+00 9.725715e-01
8.816882e+00 1.000000e+00 9.725876e-01
8.818882e+00 1.000000e+00 9.726037e-01
8.820882e+00 1.000000e+00 9.726198e-01
8.822882e+00 1.000000e+00 9.726359e-01
8.824882e+00 1.000000e+00 9.726520e-01
8.826883e+00 1.000000e+00 9.726680e-01
8.828883e+00 1.000000e+00 9.726841e-01
8.830883e+00 1.000000e+00 9.727001e-01
8.832883e+00 1.000000e+00 9.727162e-01
8.834883e+00 1.000000e+00 9.727322e-01
8.836884e+00 1.000000e+00 9.727482e-01
8.838884e+00 1.000000e+00 9.727642e-01
8.840884e+00 1.000000e+00 9.727802e-01
8.842884e+00 1.000000e+00 9.727962e-01
8.844884e+00 1.000000e+00 9.728122e-01
8.846885e+00 1.000000e+00 9.728282e-01
8.848885e+00 1.000000e+00 9.728441e-01
8.850885e+00 1.000000e+00 9.728601e-01
8.852885e+00 1.000000e+00 9.728760e-01
8.854885e+00 1.000000e+00 9.728919e-01
8.856886e+00 1.000000e+00 9.729079e-01
8.858886e+00 1.000000e+00 9.729238e-01
8.860886e+00 1.000000e+00 9.729397e-01
8.862886e+00 1.000000e+00 9.729556e-01
8.864886e+00 1.000000e+00 9.729714e-01
8.866887e+00 1.000000e+00 9.729873e-01
8.868887e+00 1.000000e+00 9.730032e-01
8.870887e+00 1.000000e+00 9.730190e-01
8.872887e+00 1.000000e+00 9.730349e-01
8.874887e+00 1.000000e+00 9.730507e-01
8.876888e+00 1.000000e+00 9.730665e-01
8.878888e+00 1.000000e+00 9.730823e-01
8.880888e+00 1.000000e+00 9.730981e-01
8.882888e+00 1.000000e+00 9.731139e-01
8.884888e+00 1.000000e+00 9.731297e-01
8.886889e+00 1.000000e+00 9.731455e-01
8.888889e+00 1.000000e+00 9.731612e-01
8.890889e+00 1.000000e+00 9.731770e-01
8.892889e+00 1.000000e+00 9.731927e-01
8.894889e+00 1.000000e+00 9.732085e-01
8.896890e+00 1.000000e+00 9.732242e-01
8.898890e+00 1.000000e+00 9.732399e-01
8.900890e+00 1.000000e+00 9.732556e-01
8.902890e+00 1.000000e+00 9.732713e-01
8.904890e+00 1.000000e+00 9.732870e-01
8.906891e+00 1.000000e+00 9.733027e-01
8.908891e+00 1.000000e+00 9.733183e-01
8.910891e+00 1.000000e+00 9.733340e-01
8.912891e+00 1.000000e+00 9.733496e-01
8.914891e+00 1.000000e+00 9.733653e-01
8.916892e+00 1.000000e+00 9.733809e-01
8.918892e+00 1.000000e+00 9.733965e-01
8.920892e+00 1.000000e+00 9.734121e-01
8.922892e+00 1.000000e+00 9.734277e-01
8.924892e+00 1.000000e+00 9.734433e-01
8.926893e+00 1.000000e+00 9.734589e-01
8.928893e+00 1.000000e+00 9.734745e-01
8.930893e+00 1.000000e+00 9.734900e-01
8.932893e+00 1.000000e+00 9.735056e-01
8.934893e+00 1.000000e+00 9.735211e-01
8.936894e+00 1.000000e+00 9.735367e-01
8.938894e+00 1.000000e+00 9.735522e-01
8.940894e+00 1.000000e+00 9.735677e-01
8.942894e+00 1.000000e+00 9.735832e-01
8.944894e+00 1.000000e+00 9.735987e-01
8.946895e+00 1.000000e+00 9.736142e-01
8.948895e+00 1.000000e+00 9.736296e-01
8.950895e+00 1.000000e+00 9.736451e-01
8.952895e+00 1.000000e+00 9.736606e-01
8.954895e+00 1.000000e+00 9.736760e-01
8.956896e+00 1.000000e+00 9.736914e-01
8.958896e+00 1.000000e+00 9.737069e-01
8.960896e+00 1.000000e+00 9.737223e-01
8.962896e+00 1.000000e+00 9.737377e-01
8.964896e+00 1.000000e+00 9.737531e-01
8.966897e+00 1.000000e+00 9.737685e-01
8.968897e+00 1.000000e+00 9.737839e-01
8.970897e+00 1.000000e+00 9.737992e-01
8.972897e+00 1.000000e+00 9.738146e-01
8.974897e+00 1.000000e+00 9.738299e-01
8.976898e+00 1.000000e+00 9.738453e-01
8.978898e+00 1.000000e+00 9.738606e-01
8.980898e+00 1.000000e+00 9.738759e-01
8.982898e+00 1.000000e+00 9.738912e-01
8.984898e+00 1.000000e+00 9.739065e-01
8.986899e+00 1.000000e+00 9.739218e-01
8.988899e+00 1.000000e+00 9.739371e-01
8.990899e+00 1.000000e+00 9.739524e-01
8.992899e+00 1.000000e+00 9.739677e-01
8.994899e+00 1.000000e+00 9.739829e-01
8.996900e+00 1.000000e+00 9.739982e-01
8.998900e+00 1.000000e+00 9.740134e-01
9.000900e+00 1.000000e+00 9.740286e-01
9.002900e+00 1.000000e+00 9.740438e-01
9.004900e+00 1.000000e+00 9.740590e-01
9.006901e+00 1.000000e+00 9.740742e-01
9.008901e+00 1.000000e+00 9.740894e-01
9.010901e+00 1.000000e+00 9.741046e-01
9.012901e+00 1.000000e+00 9.741198e-01
9.014901e+00 1.000000e+00 9.741350e-01
9.016902e+00 1.000000e+00 9.741501e-01
9.018902e+00 1.000000e+00 9.741652e-01
9.020902e+00 1.000000e+00 9.741804e-01
9.022902e+00 1.000000e+00 9.741955e-01
9.024902e+00 1.000000e+00 9.742106e-01
9.026903e+00 1.000000e+00 9.742257e-01
9.028903e+00 1.000000e+00 9.742408e-01
9.030903e+00 1.000000e+00 9.742559e-01
9.032903e+00 1.000000e+00 9.742710e-01
9.034903e+00 1.000000e+00 9.742861e-01
9.036904e+00 1.000000e+00 9.743011e-01
9.038904e+00 1.000000e+00 9.743162e-01
9.040904e+00 1.000000e+00 9.743312e-01
9.042904e+00 1.000000e+00 9.743462e-01
9.044904e+00 1.000000e+00 9.743613e-01
9.046905e+00 1.000000e+00 9.743763e-01
9.048905e+00 1.000000e+00 9.743913e-01
9.050905e+00 1.000000e+00 9.744063e-01
9.052905e+00 1.000000e+00 9.744213e-01
9.054905e+00 1.000000e+00 9.744362e-01
9.056906e+00 1.000000e+00 9.744512e-01
9.058906e+00 1.000000e+00 9.744662e-01
9.060906e+00 1.000000e+00 9.744811e-01
9.062906e+00 1.000000e+00 9.744960e-01
9.064906e+00 1.000000e+00 9.745110e-01
9.066907e+00 1.000000e+00 9.745259e-01
9.068907e+00 1.000000e+00 9.745408e-01
9.070907e+00 1.000000e+00 9.745557e-01
9.072907e+00 1.000000e+00 9.745706e-01
9.074907e+00 1.000000e+00 9.745855e-01
9.076908e+00 1.000000e+00 9.746004e-01
9.078908e+00 1.000000e+00 9.746152e-01
9.080908e+00 1.000000e+00 9.746301e-01
9.082908e+00 1.000000e+00 9.746449e-01
9.084908e+00 1.000000e+00 9.746598e-01
9.086909e+00 1.000000e+00 9.746746e-01
9.088909e+00 1.000000e+00 9.746894e-01
9.090909e+00 1.000000e+00 9.747042e-01
9.092909e+00 1.000000e+00 9.747190e-01
9.094909e+00 1.000000e+00 9.747338e-01
9.096910e+00 1.000000e+00 9.747486e-01
9.098910e+00 1.000000e+00 9.747634e-01
9.100910e+00 1.000000e+00 9.747782e-01
9.102910e+00 1.000000e+00 9.747929e-01
9.104910e+00 1.000000e+00 9.748077e-01
9.106911e+00 1.000000e+00 9.748224e-01
9.108911e+00 1.000000e+00 9.748371e-01
9.110911e+00 1.000000e+00 9.748518e-01
9.112911e+00 1.000000e+00 9.748666e-01
9.114911e+00 1.000000e+00 9.748813e-01
9.116912e+00 1.000000e+00 9.748960e-01
9.118912e+00 1.000000e+00 9.749106e-01
9.120912e+00 1.000000e+00 9.749253e-01
9.122912e+00 1.000000e+00 9.749400e-01
9.124912e+00 1.000000e+00 9.749546e-01
9.126913e+00 1.000000e+00 9.749693e-01
9.128913e+00 1.000000e+00 9.749839e-01
9.130913e+00 1.000000e+00 9.749986e-01
9.132913e+00 1.000000e+00 9.750132e-01
9.134913e+00 1.000000e+00 9.750278e-01
9.136914e+00 1.000000e+00 9.750424e-01
9.138914e+00 1.000000e+00 9.750570e-01
9.140914e+00 1.000000e+00 9.750716e-01
9.142914e+00 1.000000e+00 9.750861e-01
9.144914e+00 1.000000e+00 9.751007e-01
9.146915e+00 1.000000e+00 9.751153e-01
9.148915e+00 1.000000e+00 9.751298e-01
9.150915e+00 1.000000e+00 9.751444e-01
9.152915e+00 1.000000e+00 9.751589e-01
9.154915e+00 1.000000e+00 9.751734e-01
9.156916e+00 1.000000e+00 9.751879e-01
9.158916e+00 1.000000e+00 9.752024e-01
9.160916e+00 1.000000e+00 9.752169e-01
9.162916e+00 1.000000e+00 9.752314e-01
9.164916e+00 1.000000e+00 9.752459e-01
9.166917e+00 1.000000e+00 9.752604e-01
9.168917e+00 1.000000e+00 9.752748e-01
9.170917e+00 1.000000e+00 9.752893e-01
9.172917e+00 1.000000e+00 9.753037e-01
9.174917e+00 1.000000e+00 9.753181e-01
9.176918e+00 1.000000e+00 9.753326e-01
9.178918e+00 1.000000e+00 9.753470e-01
9.180918e+00 1.000000e+00 9.753614e-01
9.182918e+00 1.000000e+00 9.753758e-01
9.184918e+00 1.000000e+00 9.753902e-01
9.186919e+00 1.000000e+00 9.754046e-01
9.188919e+00 1.000000e+00 9.754189e-01
9.190919e+00 1.000000e+00 9.754333e-01
9.192919e+00 1.000000e+00 9.754477e-01
9.194919e+00 1.000000e+00 9.754620e-01
9.196920e+00 1.000000e+00 9.754763e-01
9.198920e+00 1.000000e+00 9.754907e-01
9.200920e+00 1.000000e+00 9.755050e-01
9.202920e+00 1.000000e+00 9.755193e-01
9.204920e+00 1.000000e+00 9.755336e-01
9.206921e+00 1.000000e+00 9.755479e-01
9.208921e+00 1.000000e+00 9.755622e-01
9.210921e+00 1.000000e+00 9.755764e-01
9.212921e+00 1.000000e+00 9.755907e-01
9.214921e+00 1.000000e+00 9.756050e-01
9.216922e+00 1.000000e+00 9.756192e-01
9.218922e+00 1.000000e+00 9.756335e-01
9.220922e+00 1.000000e+00 9.756477e-01
9.222922e+00 1.000000e+00 9.756619e-01
9.224922e+00 1.000000e+00 9.756761e-01
9.226923e+00 1.000000e+00 9.756903e-01
9.228923e+00 1.000000e+00 9.757045e-01
9.230923e+00 1.000000e+00 9.757187e-01
9.232923e+00 1.000000e+00 9.757329e-01
9.234923e+00 1.000000e+00 9.757471e-01
9.236924e+00 1.000000e+00 9.757612e-01
9.238924e+00 1.000000e+00 9.757754e-01
9.240924e+00 1.000000e+00 9.757895e-01
9.242924e+00 1.000000e+00 9.758037e-01
9.244924e+00 1.000000e+00 9.758178e-01
9.246925e+00 1.000000e+00 9.758319e-01
9.248925e+00 1.000000e+00 9.758460e-01
9.250925e+00 1.000000e+00 9.758601e-01
9.252925e+00 1.000000e+00 9.758742e-01
9.254925e+00 1.000000e+00 9.758883e-01
9.256926e+00 1.000000e+00 9.759024e-01
9.258926e+00 1.000000e+00 9.759164e-01
9.260926e+00 1.000000e+00 9.759305e-01
9.262926e+00 1.000000e+00 9.759445e-01
9.264926e+00 1.000000e+00 9.759586e-01
9.266927e+00 1.000000e+00 9.759726e-01
9.268927e+00 1.000000e+00 9.759866e-01
9.270927e+00 1.000000e+00 9.760006e-01
9.272927e+00 1.000000e+00 9.760147e-01
9.274927e+00 1.000000e+00 9.760287e-01
9.276928e+00 1.000000e+00 9.760426e-01
9.278928e+00 1.000000e+00 9.760566e-01
9.280928e+00 1.000000e+00 9.760706e-01
9.282928e+00 1.000000e+00 9.760846e-01
9.284928e+00 1.000000e+00 9.760985e-01
9.286929e+00 1.000000e+00 9.761125e-01
9.288929e+00 1.000000e+00 9.761264e-01
9.290929e+00 1.000000e+00 9.761403e-01
9.292929e+00 1.000000e+00 9.761542e-01
9.294929e+00 1.000000e+00 9.761682e-01
9.296930e+00 1.000000e+00 9.761821e-01
9.298930e+00 1.000000e+00 9.761960e-01
9.300930e+00 1.000000e+00 9.762098e-01
9.302930e+00 1.000000e+00 9.762237e-01
9.304930e+00 1.000000e+00 9.762376e-01
9.306931e+00 1.000000e+00 9.762515e-01
9.308931e+00 1.000000e+00 9.762653e-01
9.310931e+00 1.000000e+00 9.762792e-01
9.312931e+00 1.000000e+00 9.762930e-01
9.314931e+00 1.000000e+00 9.763068e-01
9.316932e+00 1.000000e+00 9.763206e-01
9.318932e+00 1.000000e+00 9.763344e-01
9.320932e+00 1.000000e+00 9.763482e-01
9.322932e+00 1.000000e+00 9.763620e-01
9.324932e+00 1.000000e+00 9.763758e-01
9.326933e+00 1.000000e+00 9.763896e-01
9.328933e+00 1.000000e+00 9.764034e-01
9.330933e+00 1.000000e+00 9.764171e-01
9.332933e+00 1.000000e+00 9.764309e-01
9.334933e+00 1.000000e+00 9.764446e-01
9.336934e+00 1.000000e+00 9.764584e-01
9.338934e+00 1.000000e+00 9.764721e-01
9.340934e+00 1.000000e+00 9.764858e-01
9.342934e+00 1.000000e+00 9.764995e-01
9.344934e+00 1.000000e+00 9.765132e-01
9.346935e+00 1.000000e+00 9.765269e-01
9.348935e+00 1.000000e+00 9.765406e-01
9.350935e+00 1.000000e+00 9.765543e-01
9.352935e+00 1.000000e+00 9.765679e-01
9.354935e+00 1.000000e+00 9.765816e-01
9.356936e+00 1.000000e+00 9.765952e-01
9.358936e+00 1.000000e+00 9.766089e-01
9.360936e+00 1.000000e+00 9.766225e-01
9.362936e+00 1.000000e+00 9.766361e-01
9.364936e+00 1.000000e+00 9.766498e-01
9.366937e+00 1.000000e+00 9.766634e-01
9.368937e+00 1.000000e+00 9.766770e-01
9.370937e+00 1.000000e+00 9.766906e-01
9.372937e+00 1.000000e+00 9.767041e-01
9.374937e+00 1.000000e+00 9.767177e-01
9.376938e+00 1.000000e+00 9.767313e-01
9.378938e+00 1.000000e+00 9.767449e-01
9.380938e+00 1.000000e+00 9.767584e-01
9.382938e+00 1.000000e+00 9.767719e-01
9.384938e+00 1.000000e+00 9.767855e-01
9.386939e+00 1.000000e+00 9.767990e-01
9.388939e+00 1.000000e+00 9.768125e-01
9.390939e+00 1.000000e+00 9.768260e-01
9.392939e+00 1.000000e+00 9.768395e-01
9.394939e+00 1.000000e+00 9.768530e-01
9.396940e+00 1.000000e+00 9.768665e-01
9.398940e+00 1.000000e+00 9.768800e-01
9.400940e+00 1.000000e+00 9.768935e-01
9.402940e+00 1.000000e+00 9.769069e-01
9.404940e+00 1.000000e+00 9.769204e-01
9.406941e+00 1.000000e+00 9.769338e-01
9.408941e+00 1.000000e+00 9.769472e-01
9.410941e+00 1.000000e+00 9.769607e-01
9.412941e+00 1.000000e+00 9.769741e-01
9.414941e+00 1.000000e+00 9.769875e-01
9.416942e+00 1.000000e+00 9.770009e-01
9.418942e+00 1.000000e+00 9.770143e-01
9.420942e+00 1.000000e+00 9.770277e-01
9.422942e+00 1.000000e+00 9.770411e-01
9.424942e+00 1.000000e+00 9.770544e-01
9.426943e+00 1.000000e+00 9.770678e-01
9.428943e+00 1.000000e+00 9.770812e-01
9.430943e+00 1.000000e+00 9.770945e-01
9.432943e+00 1.000000e+00 9.771078e-01
9.434943e+00 1.000000e+00 9.771212e-01
9.436944e+00 1.000000e+00 9.771345e-01
9.438944e+00 1.000000e+00 9.771478e-01
9.440944e+00 1.000000e+00 9.771611e-01
9.442944e+00 1.000000e+00 9.771744e-01
9.444944e+00 1.000000e+00 9.771877e-01
9.446945e+00 1.000000e+00 9.772010e-01
9.448945e+00 1.000000e+00 9.772142e-01
9.450945e+00 1.000000e+00 9.772275e-01
9.452945e+00 1.000000e+00 9.772408e-01
9.454945e+00 1.000000e+00 9.772540e-01
9.456946e+00 1.000000e+00 9.772673e-01
9.458946e+00 1.000000e+00 9.772805e-01
9.460946e+00 1.000000e+00 9.772937e-01
9.462946e+00 1.000000e+00 9.773069e-01
9.464946e+00 1.000000e+00 9.773201e-01
9.466947e+00 1.000000e+00 9.773333e-01
9.468947e+00 1.000000e+00 9.773465e-01
9.470947e+00 1.000000e+00 9.773597e-01
9.472947e+00 1.000000e+00 9.773729e-01
9.474947e+00 1.000000e+00 9.773861e-01
9.476948e+00 1.000000e+00 9.773992e-01
9.478948e+00 1.000000e+00 9.774124e-01
9.480948e+00 1.000000e+00 9.774255e-01
9.482948e+00 1.000000e+00 9.774386e-01
9.484948e+00 1.000000e+00 9.774518e-01
9.486949e+00 1.000000e+00 9.774649e-01
9.488949e+00 1.000000e+00 9.774780e-01
9.490949e+00 1.000000e+00 9.774911e-01
9.492949e+00 1.000000e+00 9.775042e-01
9.494949e+00 1.000000e+00 9.775173e-01
9.496950e+00 1.000000e+00 9.775304e-01
9.498950e+00 1.000000e+00 9.775434e-01
9.500950e+00 1.000000e+00 9.775565e-01
9.502950e+00 1.000000e+00 9.775696e-01
9.504950e+00 1.000000e+00 9.775826e-01
9.506951e+00 1.000000e+00 9.775956e-01
9.508951e+00 1.000000e+00 9.776087e-01
9.510951e+00 1.000000e+00 9.776217e-01
9.512951e+00 1.000000e+00 9.776347e-01
9.514951e+00 1.000000e+00 9.776477e-01
9.516952e+00 1.000000e+00 9.776607e-01
9.518952e+00 1.000000e+00 9.776737e-01
9.520952e+00 1.000000e+00 9.776867e-01
9.522952e+00 1.000000e+00 9.776997e-01
9.524952e+00 1.000000e+00 9.777126e-01
9.526953e+00 1.000000e+00 9.777256e-01
9.528953e+00 1.000000e+00 9.777386e-01
9.530953e+00 1.000000e+00 9.777515e-01
9.532953e+00 1.000000e+00 9.777644e-01
9.534953e+00 1.000000e+00 9.777774e-01
9.536954e+00 1.000000e+00 9.777903e-01
9.538954e+00 1.000000e+00 9.778032e-01
9.540954e+00 1.000000e+00 9.778161e-01
9.542954e+00 1.000000e+00 9.778290e-01
9.544954e+00 1.000000e+00 9.778419e-01
9.546955e+00 1.000000e+00 9.778548e-01
9.548955e+00 1.000000e+00 9.778677e-01
9.550955e+00 1.000000e+00 9.778805e-01
9.552955e+00 1.000000e+00 9.778934e-01
9.554955e+00 1.000000e+00 9.779062e-01
9.556956e+00 1.000000e+00 9.779191e-01
9.558956e+00 1.000000e+00 9.779319e-01
9.560956e+00 1.000000e+00 9.779447e-01
9.562956e+00 1.000000e+00 9.779576e-01
9.564956e+00 1.000000e+00 9.779704e-01
9.566957e+00 1.000000e+00 9.779832e-01
9.568957e+00 1.000000e+00 9.779960e-01
9.570957e+00 1.000000e+00 9.780088e-01
9.572957e+00 1.000000e+00 9.780215e-01
9.574957e+00 1.000000e+00 9.780343e-01
9.576958e+00 1.000000e+00 9.780471e-01
9.578958e+00 1.000000e+00 9.780598e-01
9.580958e+00 1.000000e+00 9.780726e-01
9.582958e+00 1.000000e+00 9.780853e-01
9.584958e+00 1.000000e+00 9.780981e-01
9.586959e+00 1.000000e+00 9.781108e-01
9.588959e+00 1.000000e+00 9.781235e-01
9.590959e+00 1.000000e+00 9.781362e-01
9.592959e+00 1.000000e+00 9.781489e-01
9.594959e+00 1.000000e+00 9.781616e-01
9.596960e+00 1.000000e+00 9.781743e-01
9.598960e+00 1.000000e+00 9.781870e-01
9.600960e+00 1.000000e+00 9.781996e-01
9.602960e+00 1.000000e+00 9.782123e-01
9.604960e+00 1.000000e+00 9.782250e-01
9.606961e+00 1.000000e+00 9.782376e-01
9.608961e+00 1.000000e+00 9.782503e-01
9.610961e+00 1.000000e+00 9.782629e-01
9.612961e+00 1.000000e+00 9.782755e-01
9.614961e+00 1.000000e+00 9.782881e-01
9.616962e+00 1.000000e+00 9.783007e-01
9.618962e+00 1.000000e+00 9.783133e-01
9.620962e+00 1.000000e+00 9.783259e-01
9.622962e+00 1.000000e+00 9.783385e-01
9.624962e+00 1.000000e+00 9.783511e-01
9.626963e+00 1.000000e+00 9.783637e-01
9.628963e+00 1.000000e+00 9.783762e-01
9.630963e+00 1.000000e+00 9.783888e-01
9.632963e+00 1.000000e+00 9.784014e-01
9.634963e+00 1.000000e+00 9.784139e-01
9.636964e+00 1.000000e+00 9.784264e-01
9.638964e+00 1.000000e+00 9.784390e-01
9.640964e+00 1.000000e+00 9.784515e-01
9.642964e+00 1.000000e+00 9.784640e-01
9.644964e+00 1.000000e+00 9.784765e-01
9.646965e+00 1.000000e+00 9.784890e-01
9.648965e+00 1.000000e+00 9.785015e-01
9.650965e+00 1.000000e+00 9.785140e-01
9.652965e+00 1.000000e+00 9.785264e-01
9.654965e+00 1.000000e+00 9.785389e-01
9.656966e+00 1.000000e+00 9.785514e-01
9.658966e+00 1.000000e+00 9.785638e-01
9.660966e+00 1.000000e+00 9.785762e-01
9.662966e+00 1.000000e+00 9.785887e-01
9.664966e+00 1.000000e+00 9.786011e-01
9.666967e+00 1.000000e+00 9.786135e-01
9.668967e+00 1.000000e+00 9.786259e-01
9.670967e+00 1.000000e+00 9.786383e-01
9.672967e+00 1.000000e+00 9.786507e-01
9.674967e+00 1.000000e+00 9.786631e-01
9.676968e+00 1.000000e+00 9.786755e-01
9.678968e+00 1.000000e+00 9.786879e-01
9.680968e+00 1.000000e+00 9.787003e-01
9.682968e+00 1.000000e+00 9.787126e-01
9.684968e+00 1.000000e+00 9.787250e-01
9.686969e+00 1.000000e+00 9.787373e-01
9.688969e+00 1.000000e+00 9.787497e-01
9.690969e+00 1.000000e+00 9.787620e-01
9.692969e+00 1.000000e+00 9.787743e-01
9.694969e+00 1.000000e+00 9.787866e-01
9.696970e+00 1.000000e+00 9.787989e-01
9.698970e+00 1.000000e+00 9.788112e-01
9.700970e+00 1.000000e+00 9.788235e-01
9.702970e+00 1.000000e+00 9.788358e-01
9.704970e+00 1.000000e+00 9.788481e-01
9.706971e+00 1.000000e+00 9.788604e-01
9.708971e+00 1.000000e+00 9.788726e-01
9.710971e+00 1.000000e+00 9.788849e-01
9.712971e+00 1.000000e+00 9.788971e-01
9.714971e+00 1.000000e+00 9.789094e-01
9.716972e+00 1.000000e+00 9.789216e-01
9.718972e+00 1.000000e+00 9.789338e-01
9.720972e+00 1.000000e+00 9.789460e-01
9.722972e+00 1.000000e+00 9.789583e-01
9.724972e+00 1.000000e+00 9.789705e-01
9.726973e+00 1.000000e+00 9.789827e-01
9.728973e+00 1.000000e+00 9.789948e-01
9.730973e+00 1.000000e+00 9.790070e-01
9.732973e+00 1.000000e+00 9.790192e-01
9.734973e+00 1.000000e+00 9.790314e-01
9.736974e+00 1.000000e+00 9.790435e-01
9.738974e+00 1.000000e+00 9.790557e-01
9.740974e+00 1.000000e+00 9.790678e-01
9.742974e+00 1.000000e+00 9.790800e-01
9.744974e+00 1.000000e+00 9.790921e-01
9.746975e+00 1.000000e+00 9.791042e-01
9.748975e+00 1.000000e+00 9.791163e-01
9.750975e+00 1.000000e+00 9.791284e-01
9.752975e+00 1.000000e+00 9.791405e-01
9.754975e+00 1.000000e+00 9.791526e-01
9.756976e+00 1.000000e+00 9.791647e-01
9.758976e+00 1.000000e+00 9.791768e-01
9.760976e+00 1.000000e+00 9.791889e-01
9.762976e+00 1.000000e+00 9.792009e-01
9.764976e+00 1.000000e+00 9.792130e-01
9.766977e+00 1.000000e+00 9.792250e-01
9.768977e+00 1.000000e+00 9.792371e-01
9.770977e+00 1.000000e+00 9.792491e-01
9.772977e+00 1.000000e+00 9.792611e-01
9.774977e+00 1.000000e+00 9.792732e-01
9.776978e+00 1.000000e+00 9.792852e-01
9.778978e+00 1.000000e+00 9.792972e-01
9.780978e+00 1.000000e+00 9.793092e-01
9.782978e+00 1.000000e+00 9.793212e-01
9.784978e+00 1.000000e+00 9.793332e-01
9.786979e+00 1.000000e+00 9.793451e-01
9.788979e+00 1.000000e+00 9.793571e-01
9.790979e+00 1.000000e+00 9.793691e-01
9.792979e+00 1.000000e+00 9.793810e-01
9.794979e+00 1.000000e+00 9.793930e-01
9.796980e+00 1.000000e+00 9.794049e-01
9.798980e+00 1.000000e+00 9.794168e-01
9.800980e+00 1.000000e+00 9.794288e-01
9.802980e+00 1.000000e+00 9.794407e-01
9.804980e+00 1.000000e+00 9.794526e-01
9.806981e+00 1.000000e+00 9.794645e-01
9.808981e+00 1.000000e+00 9.794764e-01
9.810981e+00 1.000000e+00 9.794883e-01
9.812981e+00 1.000000e+00 9.795002e-01
9.814981e+00 1.000000e+00 9.795120e-01
9.816982e+00 1.000000e+00 9.795239e-01
9.818982e+00 1.000000e+00 9.795358e-01
9.820982e+00 1.000000e+00 9.795476e-01
9.822982e+00 1.000000e+00 9.795595e-01
9.824982e+00 1.000000e+00 9.795713e-01
9.826983e+00 1.000000e+00 9.795831e-01
9.828983e+00 1.000000e+00 9.795950e-01
9.830983e+00 1.000000e+00 9.796068e-01
9.832983e+00 1.000000e+00 9.796186e-01
9.834983e+00 1.000000e+00 9.796304e-01
9.836984e+00 1.000000e+00 9.796422e-01
9.838984e+00 1.000000e+00 9.796540e-01
9.840984e+00 1.000000e+00 9.796658e-01
9.842984e+00 1.000000e+00 9.796775e-01
9.844984e+00 1.000000e+00 9.796893e-01
9.846985e+00 1.000000e+00 9.797011e-01
9.848985e+00 1.000000e+00 9.797128e-01
9.850985e+00 1.000000e+00 9.797246e-01
9.852985e+00 1.000000e+00 9.797363e-01
9.854985e+00 1.000000e+00 9.797480e-01
9.856986e+00 1.000000e+00 9.797598e-01
9.858986e+00 1.000000e+00 9.797715e-01
9.860986e+00 1.000000e+00 9.797832e-01
9.862986e+00 1.000000e+00 9.797949e-01
9.864986e+00 1.000000e+00 9.798066e-01
9.866987e+00 1.000000e+00 9.798183e-01
9.868987e+00 1.000000e+00 9.798300e-01
9.870987e+00 1.000000e+00 9.798416e-01
9.872987e+00 1.000000e+00 9.798533e-01
9.874987e+00 1.000000e+00 9.798650e-01
9.876988e+00 1.000000e+00 9.798766e-01
9.878988e+00 1.000000e+00 9.798883e-01
9.880988e+00 1.000000e+00 9.798999e-01
9.882988e+00 1.000000e+00 9.799116e-01
9.884988e+00 1.000000e+00 9.799232e-01
9.886989e+00 1.000000e+00 9.799348e-01
9.888989e+00 1.000000e+00 9.799464e-01
9.890989e+00 1.000000e+00 9.799580e-01
9.892989e+00 1.000000e+00 9.799696e-01
9.894989e+00 1.000000e+00 9.799812e-01
9.896990e+00 1.000000e+00 9.799928e-01
9.898990e+00 1.000000e+00 9.800044e-01
9.900990e+00 1.000000e+00 9.800159e-01
9.902990e+00 1.000000e+00 9.800275e-01
9.904990e+00 1.000000e+00 9.800391e-01
9.906991e+00 1.000000e+00 9.800506e-01
9.908991e+00 1.000000e+00 9.800622e-01
9.910991e+00 1.000000e+00 9.800737e-01
9.912991e+00 1.000000e+00 9.800852e-01
9.914991e+00 1.000000e+00 9.800967e-01
9.916992e+00 1.000000e+00 9.801083e-01
9.918992e+00 1.000000e+00 9.801198e-01
9.920992e+00 1.000000e+00 9.801313e-01
9.922992e+00 1.000000e+00 9.801428e-01
9.924992e+00 1.000000e+00 9.801542e-01
9.926993e+00 1.000000e+00 9.801657e-01
9.928993e+00 1.000000e+00 9.801772e-01
9.930993e+00 1.000000e+00 9.801887e-01
9.932993e+00 1.000000e+00 9.802001e-01
9.934993e+00 1.000000e+00 9.802116e-01
9.936994e+00 1.000000e+00 9.802230e-01
9.938994e+00 1.000000e+00 9.802345e-01
9.940994e+00 1.000000e+00 9.802459e-01
9.942994e+00 1.000000e+00 9.802573e-01
9.944994e+00 1.000000e+00 9.802687e-01
9.946995e+00 1.000000e+00 9.802801e-01
9.948995e+00 1.000000e+00 9.802915e-01
9.950995e+00 1.000000e+00 9.803029e-01
9.952995e+00 1.000000e+00 9.803143e-01
9.954995e+00 1.000000e+00 9.803257e-01
9.956996e+00 1.000000e+00 9.803371e-01
9.958996e+00 1.000000e+00 9.803485e-01
9.960996e+00 1.000000e+00 9.803598e-01
9.962996e+00 1.000000e+00 9.803712e-01
9.964996e+00 1.000000e+00 9.803825e-01
9.966997e+00 1.000000e+00 9.803939e-01
9.968997e+00 1.000000e+00 9.804052e-01
9.970997e+00 1.000000e+00 9.804165e-01
9.972997e+00 1.000000e+00 9.804279e-01
9.974997e+00 1.000000e+00 9.804392e-01
9.976998e+00 1.000000e+00 9.804505e-01
9.978998e+00 1.000000e+00 9.804618e-01
9.980998e+00 1.000000e+00 9.804731e-01
9.982998e+00 1.000000e+00 9.804844e-01
9.984998e+00 1.000000e+00 9.804956e-01
9.986999e+00 1.000000e+00 9.805069e-01
9.988999e+00 1.000000e+00 9.805182e-01
9.990999e+00 1.000000e+00 9.805294e-01
9.992999e+00 1.000000e+00 9.805407e-01
9.994999e+00 1.000000e+00 9.805519e-01
9.997000e+00 1.000000e+00 9.805632e-01
9.999000e+00 1.000000e+00 9.805744e-01
1.000100e+01 1.000000e+00 9.805856e-01
1.000300e+01 1.000000e+00 9.805969e-01
1.000500e+01 1.000000e+00 9.806081e-01
1.000700e+01 1.000000e+00 9.806193e-01
1.000900e+01 1.000000e+00 9.806305e-01
1.001100e+01 1.000000e+00 9.806417e-01
1.001300e+01 1.000000e+00 9.806529e-01
1.001500e+01 1.000000e+00 9.806640e-01
1.001700e+01 1.000000e+00 9.806752e-01
1.001900e+01 1.000000e+00 9.806864e-01
1.002100e+01 1.000000e+00 9.806975e-01
1.002300e+01 1.000000e+00 9.807087e-01
1.002500e+01 1.000000e+00 9.807198e-01
1.002700e+01 1.000000e+00 9.807310e-01
1.002900e+01 1.000000e+00 9.807421e-01
1.003100e+01 1.000000e+00 9.807532e-01
1.003300e+01 1.000000e+00 9.807643e-01
1.003500e+01 1.000000e+00 9.807755e-01
1.003700e+01 1.000000e+00 9.807866e-01
1.003900e+01 1.000000e+00 9.807977e-01
1.004100e+01 1.000000e+00 9.808087e-01
1.004300e+01 1.000000e+00 9.808198e-01
1.004500e+01 1.000000e+00 9.808309e-01
1.004700e+01 1.000000e+00 9.808420e-01
1.004900e+01 1.000000e+00 9.808530e-01
1.005101e+01 1.000000e+00 9.808641e-01
1.005301e+01 1.000000e+00 9.808752e-01
1.005501e+01 1.000000e+00 9.808862e-01
1.005701e+01 1.000000e+00 9.808972e-01
1.005901e+01 1.000000e+00 9.809083e-01
1.006101e+01 1.000000e+00 9.809193e-01
1.006301e+01 1.000000e+00 9.809303e-01
1.006501e+01 1.000000e+00 9.809413e-01
1.006701e+01 1.000000e+00 9.809523e-01
1.006901e+01 1.000000e+00 9.809633e-01
1.007101e+01 1.000000e+00 9.809743e-01
1.007301e+01 1.000000e+00 9.809853e-01
1.007501e+01 1.000000e+00 9.809963e-01
1.007701e+01 1.000000e+00 9.810073e-01
1.007901e+01 1.000000e+00 9.810182e-01
1.008101e+01 1.000000e+00 9.810292e-01
1.008301e+01 1.000000e+00 9.810401e-01
1.008501e+01 1.000000e+00 9.810511e-01
1.008701e+01 1.000000e+00 9.810620e-01
1.008901e+01 1.000000e+00 9.810730e-01
1.009101e+01 1.000000e+00 9.810839e-01
1.009301e+01 1.000000e+00 9.810948e-01
1.009501e+01 1.000000e+00 9.811057e-01
1.009701e+01 1.000000e+00 9.811166e-01
1.009901e+01 1.000000e+00 9.811275e-01
1.010101e+01 1.000000e+00 9.811384e-01
1.010301e+01 1.000000e+00 9.811493e-01
1.010501e+01 1.000000e+00 9.811602e-01
1.010701e+01 1.000000e+00 9.811711e-01
1.010901e+01 1.000000e+00 9.811819e-01
1.011101e+01 1.000000e+00 9.811928e-01
1.011301e+01 1.000000e+00 9.812036e-01
1.011501e+01 1.000000e+00 9.812145e-01
1.011701e+01 1.000000e+00 9.812253e-01
1.011901e+01 1.000000e+00 9.812362e-01
1.012101e+01 1.000000e+00 9.812470e-01
1.012301e+01 1.000000e+00 9.812578e-01
1.012501e+01 1.000000e+00 9.812686e-01
1.012701e+01 1.000000e+00 9.812794e-01
1.012901e+01 1.000000e+00 9.812902e-01
1.013101e+01 1.000000e+00 9.813010e-01
1.013301e+01 1.000000e+00 9.813118e-01
1.013501e+01 1.000000e+00 9.813226e-01
1.013701e+01 1.000000e+00 9.813334e-01
1.013901e+01 1.000000e+00 9.813441e-01
1.014101e+01 1.000000e+00 9.813549e-01
1.014301e+01 1.000000e+00 9.813657e-01
1.014501e+01 1.000000e+00 9.813764e-01
1.014701e+01 1.000000e+00 9.813872e-01
1.014901e+01 1.000000e+00 9.813979e-01
1.015102e+01 1.000000e+00 9.814086e-01
1.015302e+01 1.000000e+00 9.814193e-01
1.015502e+01 1.000000e+00 9.814301e-01
1.015702e+01 1.000000e+00 9.814408e-01
1.015902e+01 1.000000e+00 9.814515e-01
1.016102e+01 1.000000e+00 9.814622e-01
1.016302e+01 1.000000e+00 9.814729e-01
1.016502e+01 1.000000e+00 9.814836e-01
1.016702e+01 1.000000e+00 9.814942e-01
1.016902e+01 1.000000e+00 9.815049e-01
1.017102e+01 1.000000e+00 9.815156e-01
1.017302e+01 1.000000e+00 9.815262e-01
1.017502e+01 1.000000e+00 9.815369e-01
1.017702e+01 1.000000e+00 9.815475e-01
1.017902e+01 1.000000e+00 9.815582e-01
1.018102e+01 1.000000e+00 9.815688e-01
1.018302e+01 1.000000e+00 9.815794e-01
1.018502e+01 1.000000e+00 9.815901e-01
1.018702e+01 1.000000e+00 9.816007e-01
1.018902e+01 1.000000e+00 9.816113e-01
1.019102e+01 1.000000e+00 9.816219e-01
1.019302e+01 1.000000e+00 9.816325e-01
1.019502e+01 1.000000e+00 9.816431e-01
1.019702e+01 1.000000e+00 9.816536e-01
1.019902e+01 1.000000e+00 9.816642e-01
1.020102e+01 1.000000e+00 9.816748e-01
1.020302e+01 1.000000e+00 9.816854e-01
1.020502e+01 1.000000e+00 9.816959e-01
1.020702e+01 1.000000e+00 9.817065e-01
1.020902e+01 1.000000e+00 9.817170e-01
1.021102e+01 1.000000e+00 9.817276e-01
1.021302e+01 1.000000e+00 9.817381e-01
1.021502e+01 1.000000e+00 9.817486e-01
1.021702e+01 1.000000e+00 9.817591e-01
1.021902e+01 1.000000e+00 9.817696e-01
1.022102e+01 1.000000e+00 9.817802e-01
1.022302e+01 1.000000e+00 9.817907e-01
1.022502e+01 1.000000e+00 9.818011e-01
1.022702e+01 1.000000e+00 9.818116e-01
1.022902e+01 1.000000e+00 9.818221e-01
1.023102e+01 1.000000e+00 9.818326e-01
1.023302e+01 1.000000e+00 9.818431e-01
1.023502e+01 1.000000e+00 9.818535e-01
1.023702e+01 1.000000e+00 9.818640e-01
1.023902e+01 1.000000e+00 9.818744e-01
1.024102e+01 1.000000e+00 9.818849e-01
1.024302e+01 1.000000e+00 9.818953e-01
1.024502e+01 1.000000e+00 9.819057e-01
1.024702e+01 1.000000e+00 9.819162e-01
1.024902e+01 1.000000e+00 9.819266e-01
1.025103e+01 1.000000e+00 9.819370e-01
1.025303e+01 1.000000e+00 9.819474e-01
1.025503e+01 1.000000e+00 9.819578e-01
1.025703e+01 1.000000e+00 9.819682e-01
1.025903e+01 1.000000e+00 9.819786e-01
1.026103e+01 1.000000e+00 9.819890e-01
1.026303e+01 1.000000e+00 9.819993e-01
1.026503e+01 1.000000e+00 9.820097e-01
1.026703e+01 1.000000e+00 9.820201e-01
1.026903e+01 1.000000e+00 9.820304e-01
1.027103e+01 1.000000e+00 9.820408e-01
1.027303e+01 1.000000e+00 9.820511e-01
1.027503e+01 1.000000e+00 9.820615e-01
1.027703e+01 1.000000e+00 9.820718e-01
1.027903e+01 1.000000e+00 9.820821e-01
1.028103e+01 1.000000e+00 9.820924e-01
1.028303e+01 1.000000e+00 9.821028e-01
1.028503e+01 1.000000e+00 9.821131e-01
1.028703e+01 1.000000e+00 9.821234e-01
1.028903e+01 1.000000e+00 9.821337e-01
1.029103e+01 1.000000e+00 9.821440e-01
1.029303e+01 1.000000e+00 9.821542e-01
1.029503e+01 1.000000e+00 9.821645e-01
1.029703e+01 1.000000e+00 9.821748e-01
1.029903e+01 1.000000e+00 9.821850e-01
1.030103e+01 1.000000e+00 9.821953e-01
1.030303e+01 1.000000e+00 9.822056e-01
1.030503e+01 1.000000e+00 9.822158e-01
1.030703e+01 1.000000e+00 9.822260e-01
1.030903e+01 1.000000e+00 9.822363e-01
1.031103e+01 1.000000e+00 9.822465e-01
1.031303e+01 1.000000e+00 9.822567e-01
1.031503e+01 1.000000e+00 9.822669e-01
1.031703e+01 1.000000e+00 9.822771e-01
1.031903e+01 1.000000e+00 9.822873e-01
1.032103e+01 1.000000e+00 9.822975e-01
1.032303e+01 1.000000e+00 9.823077e-01
1.032503e+01 1.000000e+00 9.823179e-01
1.032703e+01 1.000000e+00 9.823281e-01
1.032903e+01 1.000000e+00 9.823383e-01
1.033103e+01 1.000000e+00 9.823484e-01
1.033303e+01 1.000000e+00 9.823586e-01
1.033503e+01 1.000000e+00 9.823687e-01
1.033703e+01 1.000000e+00 9.823789e-01
1.033903e+01 1.000000e+00 9.823890e-01
1.034103e+01 1.000000e+00 9.823992e-01
1.034303e+01 1.000000e+00 9.824093e-01
1.034503e+01 1.000000e+00 9.824194e-01
1.034703e+01 1.000000e+00 9.824295e-01
1.034903e+01 1.000000e+00 9.824397e-01
1.035104e+01 1.000000e+00 9.824498e-01
1.035304e+01 1.000000e+00 9.824599e-01
1.035504e+01 1.000000e+00 9.824700e-01
1.035704e+01 1.000000e+00 9.824800e-01
1.035904e+01 1.000000e+00 9.824901e-01
1.036104e+01 1.000000e+00 9.825002e-01
1.036304e+01 1.000000e+00 9.825103e-01
1.036504e+01 1.000000e+00 9.825203e-01
1.036704e+01 1.000000e+00 9.825304e-01
1.036904e+01 1.000000e+00 9.825404e-01
1.037104e+01 1.000000e+00 9.825505e-01
1.037304e+01 1.000000e+00 9.825605e-01
1.037504e+01 1.000000e+00 9.825706e-01
1.037704e+01 1.000000e+00 9.825806e-01
1.037904e+01 1.000000e+00 9.825906e-01
1.038104e+01 1.000000e+00 9.826006e-01
1.038304e+01 1.000000e+00 9.826106e-01
1.038504e+01 1.000000e+00 9.826206e-01
1.038704e+01 1.000000e+00 9.826306e-01
1.038904e+01 1.000000e+00 9.826406e-01
1.039104e+01 1.000000e+00 9.826506e-01
1.039304e+01 1.000000e+00 9.826606e-01
1.039504e+01 1.000000e+00 9.826706e-01
1.039704e+01 1.000000e+00 9.826805e-01
1.039904e+01 1.000000e+00 9.826905e-01
1.040104e+01 1.000000e+00 9.827004e-01
1.040304e+01 1.000000e+00 9.827104e-01
1.040504e+01 1.000000e+00 9.827203e-01
1.040704e+01 1.000000e+00 9.827303e-01
1.040904e+01 1.000000e+00 9.827402e-01
1.041104e+01 1.000000e+00 9.827501e-01
1.041304e+01 1.000000e+00 9.827600e-01
1.041504e+01 1.000000e+00 9.827700e-01
1.041704e+01 1.000000e+00 9.827799e-01
1.041904e+01 1.000000e+00 9.827898e-01
1.042104e+01 1.000000e+00 9.827997e-01
1.042304e+01 1.000000e+00 9.828095e-01
1.042504e+01 1.000000e+00 9.828194e-01
1.042704e+01 1.000000e+00 9.828293e-01
1.042904e+01 1.000000e+00 9.828392e-01
1.043104e+01 1.000000e+00 9.828490e-01
1.043304e+01 1.000000e+00 9.828589e-01
1.043504e+01 1.000000e+00 9.828688e-01
1.043704e+01 1.000000e+00 9.828786e-01
1.043904e+01 1.000000e+00 9.828885e-01
1.044104e+01 1.000000e+00 9.828983e-01
1.044304e+01 1.000000e+00 9.829081e-01
1.044504e+01 1.000000e+00 9.829179e-01
1.044704e+01 1.000000e+00 9.829278e-01
1.044904e+01 1.000000e+00 9.829376e-01
1.045105e+01 1.000000e+00 9.829474e-01
1.045305e+01 1.000000e+00 9.829572e-01
1.045505e+01 1.000000e+00 9.829670e-01
1.045705e+01 1.000000e+00 9.829768e-01
1.045905e+01 1.000000e+00 9.829866e-01
1.046105e+01 1.000000e+00 9.829963e-01
1.046305e+01 1.000000e+00 9.830061e-01
1.046505e+01 1.000000e+00 9.830159e-01
1.046705e+01 1.000000e+00 9.830256e-01
1.046905e+01 1.000000e+00 9.830354e-01
1.047105e+01 1.000000e+00 9.830451e-01
1.047305e+01 1.000000e+00 9.830549e-01
1.047505e+01 1.000000e+00 9.830646e-01
1.047705e+01 1.000000e+00 9.830743e-01
1.047905e+01 1.000000e+00 9.830841e-01
1.048105e+01 1.000000e+00 9.830938e-01
1.048305e+01 1.000000e+00 9.831035e-01
1.048505e+01 1.000000e+00 9.831132e-01
1.048705e+01 1.000000e+00 9.831229e-01
1.048905e+01 1.000000e+00 9.831326e-01
1.049105e+01 1.000000e+00 9.831423e-01
1.049305e+01 1.000000e+00 9.831520e-01
1.049505e+01 1.000000e+00 9.831617e-01
1.049705e+01 1.000000e+00 9.831713e-01
1.049905e+01 1.000000e+00 9.831810e-01
1.050105e+01 1.000000e+00 9.831907e-01
1.050305e+01 1.000000e+00 9.832003e-01
1.050505e+01 1.000000e+00 9.832100e-01
1.050705e+01 1.000000e+00 9.832196e-01
1.050905e+01 1.000000e+00 9.832293e-01
1.051105e+01 1.000000e+00 9.832389e-01
1.051305e+01 1.000000e+00 9.832485e-01
1.051505e+01 1.000000e+00 9.832581e-01
1.051705e+01 1.000000e+00 9.832678e-01
1.051905e+01 1.000000e+00 9.832774e-01
1.052105e+01 1.000000e+00 9.832870e-01
1.052305e+01 1.000000e+00 9.832966e-01
1.052505e+01 1.000000e+00 9.833062e-01
1.052705e+01 1.000000e+00 9.833158e-01
1.052905e+01 1.000000e+00 9.833253e-01
1.053105e+01 1.000000e+00 9.833349e-01
1.053305e+01 1.000000e+00 9.833445e-01
1.053505e+01 1.000000e+00 9.833540e-01
1.053705e+01 1.000000e+00 9.833636e-01
1.053905e+01 1.000000e+00 9.833732e-01
1.054105e+01 1.000000e+00 9.833827e-01
1.054305e+01 1.000000e+00 9.833922e-01
1.054505e+01 1.000000e+00 9.834018e-01
1.054705e+01 1.000000e+00 9.834113e-01
1.054905e+01 1.000000e+00 9.834208e-01
1.055106e+01 1.000000e+00 9.834303e-01
1.055306e+01 1.000000e+00 9.834399e-01
1.055506e+01 1.000000e+00 9.834494e-01
1.055706e+01 1.000000e+00 9.834589e-01
1.055906e+01 1.000000e+00 9.834684e-01
1.056106e+01 1.000000e+00 9.834779e-01
1.056306e+01 1.000000e+00 9.834873e-01
1.056506e+01 1.000000e+00 9.834968e-01
1.056706e+01 1.000000e+00 9.835063e-01
1.056906e+01 1.000000e+00 9.835158e-01
1.057106e+01 1.000000e+00 9.835252e-01
1.057306e+01 1.000000e+00 9.835347e-01
1.057506e+01 1.000000e+00 9.835441e-01
1.057706e+01 1.000000e+00 9.835536e-01
1.057906e+01 1.000000e+00 9.835630e-01
1.058106e+01 1.000000e+00 9.835724e-01
1.058306e+01 1.000000e+00 9.835819e-01
1.058506e+01 1.000000e+00 9.835913e-01
1.058706e+01 1.000000e+00 9.836007e-01
1.058906e+01 1.000000e+00 9.836101e-01
1.059106e+01 1.000000e+00 9.836195e-01
1.059306e+01 1.000000e+00 9.836289e-01
1.059506e+01 1.000000e+00 9.836383e-01
1.059706e+01 1.000000e+00 9.836477e-01
1.059906e+01 1.000000e+00 9.836571e-01
1.060106e+01 1.000000e+00 9.836665e-01
1.060306e+01 1.000000e+00 9.836758e-01
1.060506e+01 1.000000e+00 9.836852e-01
1.060706e+01 1.000000e+00 9.836946e-01
1.060906e+01 1.000000e+00 9.837039e-01
1.061106e+01 1.000000e+00 9.837133e-01
1.061306e+01 1.000000e+00 9.837226e-01
1.061506e+01 1.000000e+00 9.837320e-01
1.061706e+01 1.000000e+00 9.837413e-01
1.061906e+01 1.000000e+00 9.837506e-01
1.062106e+01 1.000000e+00 9.837599e-01
1.062306e+01 1.000000e+00 9.837693e-01
1.062506e+01 1.000000e+00 9.837786e-01
1.062706e+01 1.000000e+00 9.837879e-01
1.062906e+01 1.000000e+00 9.837972e-01
1.063106e+01 1.000000e+00 9.838065e-01
1.063306e+01 1.000000e+00 9.838158e-01
1.063506e+01 1.000000e+00 9.838250e-01
1.063706e+01 1.000000e+00 9.838343e-01
1.063906e+01 1.000000e+00 9.838436e-01
1.064106e+01 1.000000e+00 9.838529e-01
1.064306e+01 1.000000e+00 9.838621e-01
1.064506e+01 1.000000e+00 9.838714e-01
1.064706e+01 1.000000e+00 9.838806e-01
1.064906e+01 1.000000e+00 9.838899e-01
1.065107e+01 1.000000e+00 9.838991e-01
1.065307e+01 1.000000e+00 9.839083e-01
1.065507e+01 1.000000e+00 9.839176e-01
1.065707e+01 1.000000e+00 9.839268e-01
1.065907e+01 1.000000e+00 9.839360e-01
1.066107e+01 1.000000e+00 9.839452e-01
1.066307e+01 1.000000e+00 9.839544e-01
1.066507e+01 1.000000e+00 9.839636e-01
1.066707e+01 1.000000e+00 9.839728e-01
1.066907e+01 1.000000e+00 9.839820e-01
1.067107e+01 1.000000e+00 9.839912e-01
1.067307e+01 1.000000e+00 9.840004e-01
1.067507e+01 1.000000e+00 9.840095e-01
1.067707e+01 1.000000e+00 9.840187e-01
1.067907e+01 1.000000e+00 9.840279e-01
1.068107e+01 1.000000e+00 9.840370e-01
1.068307e+01 1.000000e+00 9.840462e-01
1.068507e+01 1.000000e+00 9.840553e-01
1.068707e+01 1.000000e+00 9.840645e-01
1.068907e+01 1.000000e+00 9.840736e-01
1.069107e+01 1.000000e+00 9.840827e-01
1.069307e+01 1.000000e+00 9.840919e-01
1.069507e+01 1.000000e+00 9.841010e-01
1.069707e+01 1.000000e+00 9.841101e-01
1.069907e+01 1.000000e+00 9.841192e-01
1.070107e+01 1.000000e+00 9.841283e-01
1.070307e+01 1.000000e+00 9.841374e-01
1.070507e+01 1.000000e+00 9.841465e-01
1.070707e+01 1.000000e+00 9.841556e-01
1.070907e+01 1.000000e+00 9.841647e-01
1.071107e+01 1.000000e+00 9.841737e-01
1.071307e+01 1.000000e+00 9.841828e-01
1.071507e+01 1.000000e+00 9.841919e-01
1.071707e+01 1.000000e+00 9.842009e-01
1.071907e+01 1.000000e+00 9.842100e-01
1.072107e+01 1.000000e+00 9.842190e-01
1.072307e+01 1.000000e+00 9.842281e-01
1.072507e+01 1.000000e+00 9.842371e-01
1.072707e+01 1.000000e+00 9.842461e-01
1.072907e+01 1.000000e+00 9.842552e-01
1.073107e+01 1.000000e+00 9.842642e-01
1.073307e+01 1.000000e+00 9.842732e-01
1.073507e+01 1.000000e+00 9.842822e-01
1.073707e+01 1.000000e+00 9.842912e-01
1.073907e+01 1.000000e+00 9.843002e-01
1.074107e+01 1.000000e+00 9.843092e-01
1.074307e+01 1.000000e+00 9.843182e-01
1.074507e+01 1.000000e+00 9.843272e-01
1.074707e+01 1.000000e+00 9.843362e-01
1.074907e+01 1.000000e+00 9.843451e-01
1.075108e+01 1.000000e+00 9.843541e-01
1.075308e+01 1.000000e+00 9.843631e-01
1.075508e+01 1.000000e+00 9.843720e-01
1.075708e+01 1.000000e+00 9.843810e-01
1.075908e+01 1.000000e+00 9.843899e-01
1.076108e+01 1.000000e+00 9.843989e-01
1.076308e+01 1.000000e+00 9.844078e-01
1.076508e+01 1.000000e+00 9.844167e-01
1.076708e+01 1.000000e+00 9.844257e-01
1.076908e+01 1.000000e+00 9.844346e-01
1.077108e+01 1.000000e+00 9.844435e-01
1.077308e+01 1.000000e+00 9.844524e-01
1.077508e+01 1.000000e+00 9.844613e-01
1.077708e+01 1.000000e+00 9.844702e-01
1.077908e+01 1.000000e+00 9.844791e-01
1.078108e+01 1.000000e+00 9.844880e-01
1.078308e+01 1.000000e+00 9.844969e-01
1.078508e+01 1.000000e+00 9.845057e-01
1.078708e+01 1.000000e+00 9.845146e-01
1.078908e+01 1.000000e+00 9.845235e-01
1.079108e+01 1.000000e+00 9.845323e-01
1.079308e+01 1.000000e+00 9.845412e-01
1.079508e+01 1.000000e+00 9.845501e-01
1.079708e+01 1.000000e+00 9.845589e-01
1.079908e+01 1.000000e+00 9.845677e-01
1.080108e+01 1.000000e+00 9.845766e-01
1.080308e+01 1.000000e+00 9.845854e-01
1.080508e+01 1.000000e+00 9.845942e-01
1.080708e+01 1.000000e+00 9.846031e-01
1.080908e+01 1.000000e+00 9.846119e-01
1.081108e+01 1.000000e+00 9.846207e-01
1.081308e+01 1.000000e+00 9.846295e-01
1.081508e+01 1.000000e+00 9.846383e-01
1.081708e+01 1.000000e+00 9.846471e-01
1.081908e+01 1.000000e+00 9.846559e-01
1.082108e+01 1.000000e+00 9.846646e-01
1.082308e+01 1.000000e+00 9.846734e-01
1.082508e+01 1.000000e+00 9.846822e-01
1.082708e+01 1.000000e+00 9.846910e-01
1.082908e+01 1.000000e+00 9.846997e-01
1.083108e+01 1.000000e+00 9.847085e-01
1.083308e+01 1.000000e+00 9.847172e-01
1.083508e+01 1.000000e+00 9.847260e-01
1.083708e+01 1.000000e+00 9.847347e-01
1.083908e+01 1.000000e+00 9.847435e-01
1.084108e+01 1.000000e+00 9.847522e-01
1.084308e+01 1.000000e+00 9.847609e-01
1.084508e+01 1.000000e+00 9.847696e-01
1.084708e+01 1.000000e+00 9.847784e-01
1.084908e+01 1.000000e+00 9.847871e-01
1.085109e+01 1.000000e+00 9.847958e-01
1.085309e+01 1.000000e+00 9.848045e-01
1.085509e+01 1.000000e+00 9.848132e-01
1.085709e+01 1.000000e+00 9.848219e-01
1.085909e+01 1.000000e+00 9.848305e-01
1.086109e+01 1.000000e+00 9.848392e-01
1.086309e+01 1.000000e+00 9.848479e-01
1.086509e+01 1.000000e+00 9.848566e-01
1.086709e+01 1.000000e+00 9.848652e-01
1.086909e+01 1.000000e+00 9.848739e-01
1.087109e+01 1.000000e+00 9.848825e-01
1.087309e+01 1.000000e+00 9.848912e-01
1.087509e+01 1.000000e+00 9.848998e-01
1.087709e+01 1.000000e+00 9.849085e-01
1.087909e+01 1.000000e+00 9.849171e-01
1.088109e+01 1.000000e+00 9.849257e-01
1.088309e+01 1.000000e+00 9.849344e-01
1.088509e+01 1.000000e+00 9.849430e-01
1.088709e+01 1.000000e+00 9.849516e-01
1.088909e+01 1.000000e+00 9.849602e-01
1.089109e+01 1.000000e+00 9.849688e-01
1.089309e+01 1.000000e+00 9.849774e-01
1.089509e+01 1.000000e+00 9.849860e-01
1.089709e+01 1.000000e+00 9.849946e-01
1.089909e+01 1.000000e+00 9.850032e-01
1.090109e+01 1.000000e+00 9.850117e-01
1.090309e+01 1.000000e+00 9.850203e-01
1.090509e+01 1.000000e+00 9.850289e-01
1.090709e+01 1.000000e+00 9.850374e-01
1.090909e+01 1.000000e+00 9.850460e-01
1.091109e+01 1.000000e+00 9.850545e-01
1.091309e+01 1.000000e+00 9.850631e-01
1.091509e+01 1.000000e+00 9.850716e-01
1.091709e+01 1.000000e+00 9.850802e-01
1.091909e+01 1.000000e+00 9.850887e-01
1.092109e+01 1.000000e+00 9.850972e-01
1.092309e+01 1.000000e+00 9.851057e-01
1.092509e+01 1.000000e+00 9.851143e-01
1.092709e+01 1.000000e+00 9.851228e-01
1.092909e+01 1.000000e+00 9.851313e-01
1.093109e+01 1.000000e+00 9.851398e-01
1.093309e+01 1.000000e+00 9.851483e-01
1.093509e+01 1.000000e+00 9.851568e-01
1.093709e+01 1.000000e+00 9.851652e-01
1.093909e+01 1.000000e+00 9.851737e-01
1.094109e+01 1.000000e+00 9.851822e-01
1.094309e+01 1.000000e+00 9.851907e-01
1.094509e+01 1.000000e+00 9.851991e-01
1.094709e+01 1.000000e+00 9.852076e-01
1.094909e+01 1.000000e+00 9.852161e-01
1.095110e+01 1.000000e+00 9.852245e-01
1.095310e+01 1.000000e+00 9.852330e-01
1.095510e+01 1.000000e+00 9.852414e-01
1.095710e+01 1.000000e+00 9.852498e-01
1.095910e+01 1.000000e+00 9.852583e-01
1.096110e+01 1.000000e+00 9.852667e-01
1.096310e+01 1.000000e+00 9.852751e-01
1.096510e+01 1.000000e+00 9.852835e-01
1.096710e+01 1.000000e+00 9.852919e-01
1.096910e+01 1.000000e+00 9.853003e-01
1.097110e+01 1.000000e+00 9.853087e-01
1.097310e+01 1.000000e+00 9.853171e-01
1.097510e+01 1.000000e+00 9.853255e-01
1.097710e+01 1.000000e+00 9.853339e-01
1.097910e+01 1.000000e+00 9.853423e-01
1.098110e+01 1.000000e+00 9.853507e-01
1.098310e+01 1.000000e+00 9.853590e-01
1.098510e+01 1.000000e+00 9.853674e-01
1.098710e+01 1.000000e+00 9.853758e-01
1.098910e+01 1.000000e+00 9.853841e-01
1.099110e+01 1.000000e+00 9.853925e-01
1.099310e+01 1.000000e+00 9.854008e-01
1.099510e+01 1.000000e+00 9.854092e-01
1.099710e+01 1.000000e+00 9.854175e-01
1.099910e+01 1.000000e+00 9.854258e-01
1.100110e+01 1.000000e+00 9.854342e-01
1.100310e+01 1.000000e+00 9.854425e-01
1.100510e+01 1.000000e+00 9.854508e-01
1.100710e+01 1.000000e+00 9.854591e-01
1.100910e+01 1.000000e+00 9.854674e-01
1.101110e+01 1.000000e+00 9.854757e-01
1.101310e+01 1.000000e+00 9.854840e-01
1.101510e+01 1.000000e+00 9.854923e-01
1.101710e+01 1.000000e+00 9.855006e-01
1.101910e+01 1.000000e+00 9.855089e-01
1.102110e+01 1.000000e+00 9.855171e-01
1.102310e+01 1.000000e+00 9.855254e-01
1.102510e+01 1.000000e+00 9.855337e-01
1.102710e+01 1.000000e+00 9.855420e-01
1.102910e+01 1.000000e+00 9.855502e-01
1.103110e+01 1.000000e+00 9.855585e-01
1.103310e+01 1.000000e+00 9.855667e-01
1.103510e+01 1.000000e+00 9.855750e-01
1.103710e+01 1.000000e+00 9.855832e-01
1.103910e+01 1.000000e+00 9.855914e-01
1.104110e+01 1.000000e+00 9.855997e-01
1.104310e+01 1.000000e+00 9.856079e-01
1.104510e+01 1.000000e+00 9.856161e-01
1.104710e+01 1.000000e+00 9.856243e-01
1.104910e+01 1.000000e+00 9.856325e-01
1.105111e+01 1.000000e+00 9.856407e-01
1.105311e+01 1.000000e+00 9.856489e-01
1.105511e+01 1.000000e+00 9.856571e-01
1.105711e+01 1.000000e+00 9.856653e-01
1.105911e+01 1.000000e+00 9.856735e-01
1.106111e+01 1.000000e+00 9.856817e-01
1.106311e+01 1.000000e+00 9.856898e-01
1.106511e+01 1.000000e+00 9.856980e-01
1.106711e+01 1.000000e+00 9.857062e-01
1.106911e+01 1.000000e+00 9.857143e-01
1.107111e+01 1.000000e+00 9.857225e-01
1.107311e+01 1.000000e+00 9.857306e-01
1.107511e+01 1.000000e+00 9.857388e-01
1.107711e+01 1.000000e+00 9.857469e-01
1.107911e+01 1.000000e+00 9.857551e-01
1.108111e+01 1.000000e+00 9.857632e-01
1.108311e+01 1.000000e+00 9.857713e-01
1.108511e+01 1.000000e+00 9.857794e-01
1.108711e+01 1.000000e+00 9.857876e-01
1.108911e+01 1.000000e+00 9.857957e-01
1.109111e+01 1.000000e+00 9.858038e-01
1.109311e+01 1.000000e+00 9.858119e-01
1.109511e+01 1.000000e+00 9.858200e-01
1.109711e+01 1.000000e+00 9.858281e-01
1.109911e+01 1.000000e+00 9.858362e-01
1.110111e+01 1.000000e+00 9.858443e-01
1.110311e+01 1.000000e+00 9.858523e-01
1.110511e+01 1.000000e+00 9.858604e-01
1.110711e+01 1.000000e+00 9.858685e-01
1.110911e+01 1.000000e+00 9.858765e-01
1.111111e+01 1.000000e+00 9.858846e-01
1.111311e+01 1.000000e+00 9.858927e-01
1.111511e+01 1.000000e+00 9.859007e-01
1.111711e+01 1.000000e+00 9.859087e-01
1.111911e+01 1.000000e+00 9.859168e-01
1.112111e+01 1.000000e+00 9.859248e-01
1.112311e+01 1.000000e+00 9.859329e-01
1.112511e+01 1.000000e+00 9.859409e-01
1.112711e+01 1.000000e+00 9.859489e-01
1.112911e+01 1.000000e+00 9.859569e-01
1.113111e+01 1.000000e+00 9.859649e-01
1.113311e+01 1.000000e+00 9.859729e-01
1.113511e+01 1.000000e+00 9.859809e-01
1.113711e+01 1.000000e+00 9.859889e-01
1.113911e+01 1.000000e+00 9.859969e-01
1.114111e+01 1.000000e+00 9.860049e-01
1.114311e+01 1.000000e+00 9.860129e-01
1.114511e+01 1.000000e+00 9.860209e-01
1.114711e+01 1.000000e+00 9.860289e-01
1.114911e+01 1.000000e+00 9.860368e-01
1.115112e+01 1.000000e+00 9.860448e-01
1.115312e+01 1.000000e+00 9.860528e-01
1.115512e+01 1.000000e+00 9.860607e-01
1.115712e+01 1.000000e+00 9.860687e-01
1.115912e+01 1.000000e+00 9.860766e-01
1.116112e+01 1.000000e+00 9.860845e-01
1.116312e+01 1.000000e+00 9.860925e-01
1.116512e+01 1.000000e+00 9.861004e-01
1.116712e+01 1.000000e+00 9.861083e-01
1.116912e+01 1.000000e+00 9.861163e-01
1.117112e+01 1.000000e+00 9.861242e-01
1.117312e+01 1.000000e+00 9.861321e-01
1.117512e+01 1.000000e+00 9.861400e-01
1.117712e+01 1.000000e+00 9.861479e-01
1.117912e+01 1.000000e+00 9.861558e-01
1.118112e+01 1.000000e+00 9.861637e-01
1.118312e+01 1.000000e+00 9.861716e-01
1.118512e+01 1.000000e+00 9.861795e-01
1.118712e+01 1.000000e+00 9.861874e-01
1.118912e+01 1.000000e+00 9.861952e-01
1.119112e+01 1.000000e+00 9.862031e-01
1.119312e+01 1.000000e+00 9.862110e-01
1.119512e+01 1.000000e+00 9.862188e-01
1.119712e+01 1.000000e+00 9.862267e-01
1.119912e+01 1.000000e+00 9.862345e-01
1.120112e+01 1.000000e+00 9.862424e-01
1.120312e+01 1.000000e+00 9.862502e-01
1.120512e+01 1.000000e+00 9.862581e-01
1.120712e+01 1.000000e+00 9.862659e-01
1.120912e+01 1.000000e+00 9.862737e-01
1.121112e+01 1.000000e+00 9.862816e-01
1.121312e+01 1.000000e+00 9.862894e-01
1.121512e+01 1.000000e+00 9.862972e-01
1.121712e+01 1.000000e+00 9.863050e-01
1.121912e+01 1.000000e+00 9.863128e-01
1.122112e+01 1.000000e+00 9.863206e-01
1.122312e+01 1.000000e+00 9.863284e-01
1.122512e+01 1.000000e+00 9.863362e-01
1.122712e+01 1.000000e+00 9.863440e-01
1.122912e+01 1.000000e+00 9.863518e-01
1.123112e+01 1.000000e+00 9.863596e-01
1.123312e+01 1.000000e+00 9.863673e-01
1.123512e+01 1.000000e+00 9.863751e-01
1.123712e+01 1.000000e+00 9.863829e-01
1.123912e+01 1.000000e+00 9.863906e-01
1.124112e+01 1.000000e+00 9.863984e-01
1.124312e+01 1.000000e+00 9.864061e-01
1.124512e+01 1.000000e+00 9.864139e-01
1.124712e+01 1.000000e+00 9.864216e-01
1.124912e+01 1.000000e+00 9.864294e-01
1.125113e+01 1.000000e+00 9.864371e-01
1.125313e+01 1.000000e+00 9.864448e-01
1.125513e+01 1.000000e+00 9.864526e-01
1.125713e+01 1.000000e+00 9.864603e-01
1.125913e+01 1.000000e+00 9.864680e-01
1.126113e+01 1.000000e+00 9.864757e-01
1.126313e+01 1.000000e+00 9.864834e-01
1.126513e+01 1.000000e+00 9.864911e-01
1.126713e+01 1.000000e+00 9.864988e-01
1.126913e+01 1.000000e+00 9.865065e-01
1.127113e+01 1.000000e+00 9.865142e-01
1.127313e+01 1.000000e+00 9.865219e-01
1.127513e+01 1.000000e+00 9.865295e-01
1.127713e+01 1.000000e+00 9.865372e-01
1.127913e+01 1.000000e+00 9.865449e-01
1.128113e+01 1.000000e+00 9.865526e-01
1.128313e+01 1.000000e+00 9.865602e-01
1.128513e+01 1.000000e+00 9.865679e-01
1.128713e+01 1.000000e+00 9.865755e-01
1.128913e+01 1.000000e+00 9.865832e-01
1.129113e+01 1.000000e+00 9.865908e-01
1.129313e+01 1.000000e+00 9.865984e-01
1.129513e+01 1.000000e+00 9.866061e-01
1.129713e+01 1.000000e+00 9.866137e-01
1.129913e+01 1.000000e+00 9.866213e-01
1.130113e+01 1.000000e+00 9.866290e-01
1.130313e+01 1.000000e+00 9.866366e-01
1.130513e+01 1.000000e+00 9.866442e-01
1.130713e+01 1.000000e+00 9.866518e-01
1.130913e+01 1.000000e+00 9.866594e-01
1.131113e+01 1.000000e+00 9.866670e-01
1.131313e+01 1.000000e+00 9.866746e-01
1.131513e+01 1.000000e+00 9.866822e-01
1.131713e+01 1.000000e+00 9.866898e-01
1.131913e+01 1.000000e+00 9.866973e-01
1.132113e+01 1.000000e+00 9.867049e-01
1.132313e+01 1.000000e+00 9.867125e-01
1.132513e+01 1.000000e+00 9.867200e-01
1.132713e+01 1.000000e+00 9.867276e-01
1.132913e+01 1.000000e+00 9.867352e-01
1.133113e+01 1.000000e+00 9.867427e-01
1.133313e+01 1.000000e+00 9.867503e-01
1.133513e+01 1.000000e+00 9.867578e-01
1.133713e+01 1.000000e+00 9.867653e-01
1.133913e+01 1.000000e+00 9.867729e-01
1.134113e+01 1.000000e+00 9.867804e-01
1.134313e+01 1.000000e+00 9.867879e-01
1.134513e+01 1.000000e+00 9.867955e-01
1.134713e+01 1.000000e+00 9.868030e-01
1.134913e+01 1.000000e+00 9.868105e-01
1.135114e+01 1.000000e+00 9.868180e-01
1.135314e+01 1.000000e+00 9.868255e-01
1.135514e+01 1.000000e+00 9.868330e-01
1.135714e+01 1.000000e+00 9.868405e-01
1.135914e+01 1.000000e+00 9.868480e-01
1.136114e+01 1.000000e+00 9.868555e-01
1.136314e+01 1.000000e+00 9.868630e-01
1.136514e+01 1.000000e+00 9.868704e-01
1.136714e+01 1.000000e+00 9.868779e-01
1.136914e+01 1.000000e+00 9.868854e-01
1.137114e+01 1.000000e+00 9.868928e-01
1.137314e+01 1.000000e+00 9.869003e-01
1.137514e+01 1.000000e+00 9.869078e-01
1.137714e+01 1.000000e+00 9.869152e-01
1.137914e+01 1.000000e+00 9.869227e-01
1.138114e+01 1.000000e+00 9.869301e-01
1.138314e+01 1.000000e+00 9.869375e-01
1.138514e+01 1.000000e+00 9.869450e-01
1.138714e+01 1.000000e+00 9.869524e-01
1.138914e+01 1.000000e+00 9.869598e-01
1.139114e+01 1.000000e+00 9.869672e-01
1.139314e+01 1.000000e+00 9.869747e-01
1.139514e+01 1.000000e+00 9.869821e-01
1.139714e+01 1.000000e+00 9.869895e-01
1.139914e+01 1.000000e+00 9.869969e-01
1.140114e+01 1.000000e+00 9.870043e-01
1.140314e+01 1.000000e+00 9.870117e-01
1.140514e+01 1.000000e+00 9.870191e-01
1.140714e+01 1.000000e+00 9.870265e-01
1.140914e+01 1.000000e+00 9.870338e-01
1.141114e+01 1.000000e+00 9.870412e-01
1.141314e+01 1.000000e+00 9.870486e-01
1.141514e+01 1.000000e+00 9.870560e-01
1.141714e+01 1.000000e+00 9.870633e-01
1.141914e+01 1.000000e+00 9.870707e-01
1.142114e+01 1.000000e+00 9.870780e-01
1.142314e+01 1.000000e+00 9.870854e-01
1.142514e+01 1.000000e+00 9.870927e-01
1.142714e+01 1.000000e+00 9.871001e-01
1.142914e+01 1.000000e+00 9.871074e-01
1.143114e+01 1.000000e+00 9.871147e-01
1.143314e+01 1.000000e+00 9.871221e-01
1.143514e+01 1.000000e+00 9.871294e-01
1.143714e+01 1.000000e+00 9.871367e-01
1.143914e+01 1.000000e+00 9.871440e-01
1.144114e+01 1.000000e+00 9.871513e-01
1.144314e+01 1.000000e+00 9.871587e-01
1.144514e+01 1.000000e+00 9.871660e-01
1.144714e+01 1.000000e+00 9.871733e-01
1.144914e+01 1.000000e+00 9.871806e-01
1.145115e+01 1.000000e+00 9.871878e-01
1.145315e+01 1.000000e+00 9.871951e-01
1.145515e+01 1.000000e+00 9.872024e-01
1.145715e+01 1.000000e+00 9.872097e-01
1.145915e+01 1.000000e+00 9.872170e-01
1.146115e+01 1.000000e+00 9.872242e-01
1.146315e+01 1.000000e+00 9.872315e-01
1.146515e+01 1.000000e+00 9.872388e-01
1.146715e+01 1.000000e+00 9.872460e-01
1.146915e+01 1.000000e+00 9.872533e-01
1.147115e+01 1.000000e+00 9.872605e-01
1.147315e+01 1.000000e+00 9.872678e-01
1.147515e+01 1.000000e+00 9.872750e-01
1.147715e+01 1.000000e+00 9.872822e-01
1.147915e+01 1.000000e+00 9.872895e-01
1.148115e+01 1.000000e+00 9.872967e-01
1.148315e+01 1.000000e+00 9.873039e-01
1.148515e+01 1.000000e+00 9.873111e-01
1.148715e+01 1.000000e+00 9.873183e-01
1.148915e+01 1.000000e+00 9.873256e-01
1.149115e+01 1.000000e+00 9.873328e-01
1.149315e+01 1.000000e+00 9.873400e-01
1.149515e+01 1.000000e+00 9.873472e-01
1.149715e+01 1.000000e+00 9.873544e-01
1.149915e+01 1.000000e+00 9.873615e-01
1.150115e+01 1.000000e+00 9.873687e-01
1.150315e+01 1.000000e+00 9.873759e-01
1.150515e+01 1.000000e+00 9.873831e-01
1.150715e+01 1.000000e+00 9.873903e-01
1.150915e+01 1.000000e+00 9.873974e-01
1.151115e+01 1.000000e+00 9.874046e-01
1.151315e+01 1.000000e+00 9.874117e-01
1.151515e+01 1.000000e+00 9.874189e-01
1.151715e+01 1.000000e+00 9.874260e-01
1.151915e+01 1.000000e+00 9.874332e-01
1.152115e+01 1.000000e+00 9.874403e-01
1.152315e+01 1.000000e+00 9.874475e-01
1.152515e+01 1.000000e+00 9.874546e-01
1.152715e+01 1.000000e+00 9.874617e-01
1.152915e+01 1.000000e+00 9.874689e-01
1.153115e+01 1.000000e+00 9.874760e-01
1.153315e+01 1.000000e+00 9.874831e-01
1.153515e+01 1.000000e+00 9.874902e-01
1.153715e+01 1.000000e+00 9.874973e-01
1.153915e+01 1.000000e+00 9.875044e-01
1.154115e+01 1.000000e+00 9.875115e-01
1.154315e+01 1.000000e+00 9.875186e-01
1.154515e+01 1.000000e+00 9.875257e-01
1.154715e+01 1.000000e+00 9.875328e-01
1.154915e+01 1.000000e+00 9.875399e-01
1.155116e+01 1.000000e+00 9.875470e-01
1.155316e+01 1.000000e+00 9.875540e-01
1.155516e+01 1.000000e+00 9.875611e-01
1.155716e+01 1.000000e+00 9.875682e-01
1.155916e+01 1.000000e+00 9.875752e-01
1.156116e+01 1.000000e+00 9.875823e-01
1.156316e+01 1.000000e+00 9.875894e-01
1.156516e+01 1.000000e+00 9.875964e-01
1.156716e+01 1.000000e+00 9.876035e-01
1.156916e+01 1.000000e+00 9.876105e-01
1.157116e+01 1.000000e+00 9.876175e-01
1.157316e+01 1.000000e+00 9.876246e-01
1.157516e+01 1.000000e+00 9.876316e-01
1.157716e+01 1.000000e+00 9.876386e-01
1.157916e+01 1.000000e+00 9.876456e-01
1.158116e+01 1.000000e+00 9.876527e-01
1.158316e+01 1.000000e+00 9.876597e-01
1.158516e+01 1.000000e+00 9.876667e-01
1.158716e+01 1.000000e+00 9.876737e-01
1.158916e+01 1.000000e+00 9.876807e-01
1.159116e+01 1.000000e+00 9.876877e-01
1.159316e+01 1.000000e+00 9.876947e-01
1.159516e+01 1.000000e+00 9.877017e-01
1.159716e+01 1.000000e+00 9.877087e-01
1.159916e+01 1.000000e+00 9.877156e-01
1.160116e+01 1.000000e+00 9.877226e-01
1.160316e+01 1.000000e+00 9.877296e-01
1.160516e+01 1.000000e+00 9.877365e-01
1.160716e+01 1.000000e+00 9.877435e-01
1.160916e+01 1.000000e+00 9.877505e-01
1.161116e+01 1.000000e+00 9.877574e-01
1.161316e+01 1.000000e+00 9.877644e-01
1.161516e+01 1.000000e+00 9.877713e-01
1.161716e+01 1.000000e+00 9.877783e-01
1.161916e+01 1.000000e+00 9.877852e-01
1.162116e+01 1.000000e+00 9.877921e-01
1.162316e+01 1.000000e+00 9.877991e-01
1.162516e+01 1.000000e+00 9.878060e-01
1.162716e+01 1.000000e+00 9.878129e-01
1.162916e+01 1.000000e+00 9.878198e-01
1.163116e+01 1.000000e+00 9.878268e-01
1.163316e+01 1.000000e+00 9.878337e-01
1.163516e+01 1.000000e+00 9.878406e-01
1.163716e+01 1.000000e+00 9.878475e-01
1.163916e+01 1.000000e+00 9.878544e-01
1.164116e+01 1.000000e+00 9.878613e-01
1.164316e+01 1.000000e+00 9.878682e-01
1.164516e+01 1.000000e+00 9.878751e-01
1.164716e+01 1.000000e+00 9.878819e-01
1.164916e+01 1.000000e+00 9.878888e-01
1.165117e+01 1.000000e+00 9.878957e-01
1.165317e+01 1.000000e+00 9.879026e-01
1.165517e+01 1.000000e+00 9.879094e-01
1.165717e+01 1.000000e+00 9.879163e-01
1.165917e+01 1.000000e+00 9.879231e-01
1.166117e+01 1.000000e+00 9.879300e-01
1.166317e+01 1.000000e+00 9.879369e-01
1.166517e+01 1.000000e+00 9.879437e-01
1.166717e+01 1.000000e+00 9.879505e-01
1.166917e+01 1.000000e+00 9.879574e-01
1.167117e+01 1.000000e+00 9.879642e-01
1.167317e+01 1.000000e+00 9.879710e-01
1.167517e+01 1.000000e+00 9.879779e-01
1.167717e+01 1.000000e+00 9.879847e-01
1.167917e+01 1.000000e+00 9.879915e-01
1.168117e+01 1.000000e+00 9.879983e-01
1.168317e+01 1.000000e+00 9.880051e-01
1.168517e+01 1.000000e+00 9.880119e-01
1.168717e+01 1.000000e+00 9.880187e-01
1.168917e+01 1.000000e+00 9.880255e-01
1.169117e+01 1.000000e+00 9.880323e-01
1.169317e+01 1.000000e+00 9.880391e-01
1.169517e+01 1.000000e+00 9.880459e-01
1.169717e+01 1.000000e+00 9.880527e-01
1.169917e+01 1.000000e+00 9.880595e-01
1.170117e+01 1.000000e+00 9.880663e-01
1.170317e+01 1.000000e+00 9.880730e-01
1.170517e+01 1.000000e+00 9.880798e-01
1.170717e+01 1.000000e+00 9.880866e-01
1.170917e+01 1.000000e+00 9.880933e-01
1.171117e+01 1.000000e+00 9.881001e-01
1.171317e+01 1.000000e+00 9.881068e-01
1.171517e+01 1.000000e+00 9.881136e-01
1.171717e+01 1.000000e+00 9.881203e-01
1.171917e+01 1.000000e+00 9.881270e-01
1.172117e+01 1.000000e+00 9.881338e-01
1.172317e+01 1.000000e+00 9.881405e-01
1.172517e+01 1.000000e+00 9.881472e-01
1.172717e+01 1.000000e+00 9.881540e-01
1.172917e+01 1.000000e+00 9.881607e-01
1.173117e+01 1.000000e+00 9.881674e-01
1.173317e+01 1.000000e+00 9.881741e-01
1.173517e+01 1.000000e+00 9.881808e-01
1.173717e+01 1.000000e+00 9.881875e-01
1.173917e+01 1.000000e+00 9.881942e-01
1.174117e+01 1.000000e+00 9.882009e-01
1.174317e+01 1.000000e+00 9.882076e-01
1.174517e+01 1.000000e+00 9.882143e-01
1.174717e+01 1.000000e+00 9.882210e-01
1.174917e+01 1.000000e+00 9.882277e-01
1.175118e+01 1.000000e+00 9.882343e-01
1.175318e+01 1.000000e+00 9.882410e-01
1.175518e+01 1.000000e+00 9.882477e-01
1.175718e+01 1.000000e+00 9.882543e-01
1.175918e+01 1.000000e+00 9.882610e-01
1.176118e+01 1.000000e+00 9.882677e-01
1.176318e+01 1.000000e+00 9.882743e-01
1.176518e+01 1.000000e+00 9.882810e-01
1.176718e+01 1.000000e+00 9.882876e-01
1.176918e+01 1.000000e+00 9.882942e-01
1.177118e+01 1.000000e+00 9.883009e-01
1.177318e+01 1.000000e+00 9.883075e-01
1.177518e+01 1.000000e+00 9.883141e-01
1.177718e+01 1.000000e+00 9.883208e-01
1.177918e+01 1.000000e+00 9.883274e-01
1.178118e+01 1.000000e+00 9.883340e-01
1.178318e+01 1.000000e+00 9.883406e-01
1.178518e+01 1.000000e+00 9.883472e-01
1.178718e+01 1.000000e+00 9.883538e-01
1.178918e+01 1.000000e+00 9.883604e-01
1.179118e+01 1.000000e+00 9.883670e-01
1.179318e+01 1.000000e+00 9.883736e-01
1.179518e+01 1.000000e+00 9.883802e-01
1.179718e+01 1.000000e+00 9.883868e-01
1.179918e+01 1.000000e+00 9.883934e-01
1.180118e+01 1.000000e+00 9.884000e-01
1.180318e+01 1.000000e+00 9.884065e-01
1.180518e+01 1.000000e+00 9.884131e-01
1.180718e+01 1.000000e+00 9.884197e-01
1.180918e+01 1.000000e+00 9.884263e-01
1.181118e+01 1.000000e+00 9.884328e-01
1.181318e+01 1.000000e+00 9.884394e-01
1.181518e+01 1.000000e+00 9.884459e-01
1.181718e+01 1.000000e+00 9.884525e-01
1.181918e+01 1.000000e+00 9.884590e-01
1.182118e+01 1.000000e+00 9.884656e-01
1.182318e+01 1.000000e+00 9.884721e-01
1.182518e+01 1.000000e+00 9.884786e-01
1.182718e+01 1.000000e+00 9.884852e-01
1.182918e+01 1.000000e+00 9.884917e-01
1.183118e+01 1.000000e+00 9.884982e-01
1.183318e+01 1.000000e+00 9.885047e-01
1.183518e+01 1.000000e+00 9.885112e-01
1.183718e+01 1.000000e+00 9.885177e-01
1.183918e+01 1.000000e+00 9.885242e-01
1.184118e+01 1.000000e+00 9.885307e-01
1.184318e+01 1.000000e+00 9.885372e-01
1.184518e+01 1.000000e+00 9.885437e-01
1.184718e+01 1.000000e+00 9.885502e-01
1.184918e+01 1.000000e+00 9.885567e-01
1.185119e+01 1.000000e+00 9.885632e-01
1.185319e+01 1.000000e+00 9.885697e-01
1.185519e+01 1.000000e+00 9.885762e-01
1.185719e+01 1.000000e+00 9.885826e-01
1.185919e+01 1.000000e+00 9.885891e-01
1.186119e+01 1.000000e+00 9.885956e-01
1.186319e+01 1.000000e+00 9.886020e-01
1.186519e+01 1.000000e+00 9.886085e-01
1.186719e+01 1.000000e+00 9.886149e-01
1.186919e+01 1.000000e+00 9.886214e-01
1.187119e+01 1.000000e+00 9.886278e-01
1.187319e+01 1.000000e+00 9.886343e-01
1.187519e+01 1.000000e+00 9.886407e-01
1.187719e+01 1.000000e+00 9.886471e-01
1.187919e+01 1.000000e+00 9.886536e-01
1.188119e+01 1.000000e+00 9.886600e-01
1.188319e+01 1.000000e+00 9.886664e-01
1.188519e+01 1.000000e+00 9.886728e-01
1.188719e+01 1.000000e+00 9.886793e-01
1.188919e+01 1.000000e+00 9.886857e-01
1.189119e+01 1.000000e+00 9.886921e-01
1.189319e+01 1.000000e+00 9.886985e-01
1.189519e+01 1.000000e+00 9.887049e-01
1.189719e+01 1.000000e+00 9.887113e-01
1.189919e+01 1.000000e+00 9.887177e-01
1.190119e+01 1.000000e+00 9.887241e-01
1.190319e+01 1.000000e+00 9.887305e-01
1.190519e+01 1.000000e+00 9.887368e-01
1.190719e+01 1.000000e+00 9.887432e-01
1.190919e+01 1.000000e+00 9.887496e-01
1.191119e+01 1.000000e+00 9.887560e-01
1.191319e+01 1.000000e+00 9.887623e-01
1.191519e+01 1.000000e+00 9.887687e-01
1.191719e+01 1.000000e+00 9.887750e-01
1.191919e+01 1.000000e+00 9.887814e-01
1.192119e+01 1.000000e+00 9.887878e-01
1.192319e+01 1.000000e+00 9.887941e-01
1.192519e+01 1.000000e+00 9.888004e-01
1.192719e+01 1.000000e+00 9.888068e-01
1.192919e+01 1.000000e+00 9.888131e-01
1.193119e+01 1.000000e+00 9.888195e-01
1.193319e+01 1.000000e+00 9.888258e-01
1.193519e+01 1.000000e+00 9.888321e-01
1.193719e+01 1.000000e+00 9.888384e-01
1.193919e+01 1.000000e+00 9.888448e-01
1.194119e+01 1.000000e+00 9.888511e-01
1.194319e+01 1.000000e+00 9.888574e-01
1.194519e+01 1.000000e+00 9.888637e-01
1.194719e+01 1.000000e+00 9.888700e-01
1.194919e+01 1.000000e+00 9.888763e-01
1.195120e+01 1.000000e+00 9.888826e-01
1.195320e+01 1.000000e+00 9.888889e-01
1.195520e+01 1.000000e+00 9.888952e-01
1.195720e+01 1.000000e+00 9.889015e-01
1.195920e+01 1.000000e+00 9.889077e-01
1.196120e+01 1.000000e+00 9.889140e-01
1.196320e+01 1.000000e+00 9.889203e-01
1.196520e+01 1.000000e+00 9.889266e-01
1.196720e+01 1.000000e+00 9.889328e-01
1.196920e+01 1.000000e+00 9.889391e-01
1.197120e+01 1.000000e+00 9.889454e-01
1.197320e+01 1.000000e+00 9.889516e-01
1.197520e+01 1.000000e+00 9.889579e-01
1.197720e+01 1.000000e+00 9.889641e-01
1.197920e+01 1.000000e+00 9.889704e-01
1.198120e+01 1.000000e+00 9.889766e-01
1.198320e+01 1.000000e+00 9.889828e-01
1.198520e+01 1.000000e+00 9.889891e-01
1.198720e+01 1.000000e+00 9.889953e-01
1.198920e+01 1.000000e+00 9.890015e-01
1.199120e+01 1.000000e+00 9.890078e-01
1.199320e+01 1.000000e+00 9.890140e-01
1.199520e+01 1.000000e+00 9.890202e-01
1.199720e+01 1.000000e+00 9.890264e-01
1.199920e+01 1.000000e+00 9.890326e-01
1.200120e+01 1.000000e+00 9.890388e-01
1.200320e+01 1.000000e+00 9.890450e-01
1.200520e+01 1.000000e+00 9.890512e-01
1.200720e+01 1.000000e+00 9.890574e-01
1.200920e+01 1.000000e+00 9.890636e-01
1.201120e+01 1.000000e+00 9.890698e-01
1.201320e+01 1.000000e+00 9.890760e-01
1.201520e+01 1.000000e+00 9.890822e-01
1.201720e+01 1.000000e+00 9.890883e-01
1.201920e+01 1.000000e+00 9.890945e-01
1.202120e+01 1.000000e+00 9.891007e-01
1.202320e+01 1.000000e+00 9.891068e-01
1.202520e+01 1.000000e+00 9.891130e-01
1.202720e+01 1.000000e+00 9.891192e-01
1.202920e+01 1.000000e+00 9.891253e-01
1.203120e+01 1.000000e+00 9.891315e-01
1.203320e+01 1.000000e+00 9.891376e-01
1.203520e+01 1.000000e+00 9.891438e-01
1.203720e+01 1.000000e+00 9.891499e-01
1.203920e+01 1.000000e+00 9.891560e-01
1.204120e+01 1.000000e+00 9.891622e-01
1.204320e+01 1.000000e+00 9.891683e-01
1.204520e+01 1.000000e+00 9.891744e-01
1.204720e+01 1.000000e+00 9.891806e-01
1.204920e+01 1.000000e+00 9.891867e-01
1.205121e+01 1.000000e+00 9.891928e-01
1.205321e+01 1.000000e+00 9.891989e-01
1.205521e+01 1.000000e+00 9.892050e-01
1.205721e+01 1.000000e+00 9.892111e-01
1.205921e+01 1.000000e+00 9.892172e-01
1.206121e+01 1.000000e+00 9.892233e-01
1.206321e+01 1.000000e+00 9.892294e-01
1.206521e+01 1.000000e+00 9.892355e-01
1.206721e+01 1.000000e+00 9.892416e-01
1.206921e+01 1.000000e+00 9.892477e-01
1.207121e+01 1.000000e+00 9.892538e-01
1.207321e+01 1.000000e+00 9.892598e-01
1.207521e+01 1.000000e+00 9.892659e-01
1.207721e+01 1.000000e+00 9.892720e-01
1.207921e+01 1.000000e+00 9.892780e-01
1.208121e+01 1.000000e+00 9.892841e-01
1.208321e+01 1.000000e+00 9.892902e-01
1.208521e+01 1.000000e+00 9.892962e-01
1.208721e+01 1.000000e+00 9.893023e-01
1.208921e+01 1.000000e+00 9.893083e-01
1.209121e+01 1.000000e+00 9.893144e-01
1.209321e+01 1.000000e+00 9.893204e-01
1.209521e+01 1.000000e+00 9.893264e-01
1.209721e+01 1.000000e+00 9.893325e-01
1.209921e+01 1.000000e+00 9.893385e-01
1.210121e+01 1.000000e+00 9.893445e-01
1.210321e+01 1.000000e+00 9.893506e-01
1.210521e+01 1.000000e+00 9.893566e-01
1.210721e+01 1.000000e+00 9.893626e-01
1.210921e+01 1.000000e+00 9.893686e-01
1.211121e+01 1.000000e+00 9.893746e-01
1.211321e+01 1.000000e+00 9.893806e-01
1.211521e+01 1.000000e+00 9.893866e-01
1.211721e+01 1.000000e+00 9.893926e-01
1.211921e+01 1.000000e+00 9.893986e-01
1.212121e+01 1.000000e+00 9.894046e-01
1.212321e+01 1.000000e+00 9.894106e-01
1.212521e+01 1.000000e+00 9.894166e-01
1.212721e+01 1.000000e+00 9.894226e-01
1.212921e+01 1.000000e+00 9.894285e-01
1.213121e+01 1.000000e+00 9.894345e-01
1.213321e+01 1.000000e+00 9.894405e-01
1.213521e+01 1.000000e+00 9.894465e-01
1.213721e+01 1.000000e+00 9.894524e-01
1.213921e+01 1.000000e+00 9.894584e-01
1.214121e+01 1.000000e+00 9.894643e-01
1.214321e+01 1.000000e+00 9.894703e-01
1.214521e+01 1.000000e+00 9.894762e-01
1.214721e+01 1.000000e+00 9.894822e-01
1.214921e+01 1.000000e+00 9.894881e-01
1.215122e+01 1.000000e+00 9.894941e-01
1.215322e+01 1.000000e+00 9.895000e-01
1.215522e+01 1.000000e+00 9.895059e-01
1.215722e+01 1.000000e+00 9.895119e-01
1.215922e+01 1.000000e+00 9.895178e-01
1.216122e+01 1.000000e+00 9.895237e-01
1.216322e+01 1.000000e+00 9.895296e-01
1.216522e+01 1.000000e+00 9.895356e-01
1.216722e+01 1.000000e+00 9.895415e-01
1.216922e+01 1.000000e+00 9.895474e-01
1.217122e+01 1.000000e+00 9.895533e-01
1.217322e+01 1.000000e+00 9.895592e-01
1.217522e+01 1.000000e+00 9.895651e-01
1.217722e+01 1.000000e+00 9.895710e-01
1.217922e+01 1.000000e+00 9.895769e-01
1.218122e+01 1.000000e+00 9.895828e-01
1.218322e+01 1.000000e+00 9.895886e-01
1.218522e+01 1.000000e+00 9.895945e-01
1.218722e+01 1.000000e+00 9.896004e-01
1.218922e+01 1.000000e+00 9.896063e-01
1.219122e+01 1.000000e+00 9.896121e-01
1.219322e+01 1.000000e+00 9.896180e-01
1.219522e+01 1.000000e+00 9.896239e-01
1.219722e+01 1.000000e+00 9.896297e-01
1.219922e+01 1.000000e+00 9.896356e-01
1.220122e+01 1.000000e+00 9.896414e-01
1.220322e+01 1.000000e+00 9.896473e-01
1.220522e+01 1.000000e+00 9.896531e-01
1.220722e+01 1.000000e+00 9.896590e-01
1.220922e+01 1.000000e+00 9.896648e-01
1.221122e+01 1.000000e+00 9.896707e-01
1.221322e+01 1.000000e+00 9.896765e-01
1.221522e+01 1.000000e+00 9.896823e-01
1.221722e+01 1.000000e+00 9.896882e-01
1.221922e+01 1.000000e+00 9.896940e-01
1.222122e+01 1.000000e+00 9.896998e-01
1.222322e+01 1.000000e+00 9.897056e-01
1.222522e+01 1.000000e+00 9.897114e-01
1.222722e+01 1.000000e+00 9.897172e-01
1.222922e+01 1.000000e+00 9.897230e-01
1.223122e+01 1.000000e+00 9.897288e-01
1.223322e+01 1.000000e+00 9.897346e-01
1.223522e+01 1.000000e+00 9.897404e-01
1.223722e+01 1.000000e+00 9.897462e-01
1.223922e+01 1.000000e+00 9.897520e-01
1.224122e+01 1.000000e+00 9.897578e-01
1.224322e+01 1.000000e+00 9.897636e-01
1.224522e+01 1.000000e+00 9.897694e-01
1.224722e+01 1.000000e+00 9.897752e-01
1.224922e+01 1.000000e+00 9.897809e-01
1.225123e+01 1.000000e+00 9.897867e-01
1.225323e+01 1.000000e+00 9.897925e-01
1.225523e+01 1.000000e+00 9.897982e-01
1.225723e+01 1.000000e+00 9.898040e-01
1.225923e+01 1.000000e+00 9.898097e-01
1.226123e+01 1.000000e+00 9.898155e-01
1.226323e+01 1.000000e+00 9.898212e-01
1.226523e+01 1.000000e+00 9.898270e-01
1.226723e+01 1.000000e+00 9.898327e-01
1.226923e+01 1.000000e+00 9.898385e-01
1.227123e+01 1.000000e+00 9.898442e-01
1.227323e+01 1.000000e+00 9.898499e-01
1.227523e+01 1.000000e+00 9.898557e-01
1.227723e+01 1.000000e+00 9.898614e-01
1.227923e+01 1.000000e+00 9.898671e-01
1.228123e+01 1.000000e+00 9.898728e-01
1.228323e+01 1.000000e+00 9.898786e-01
1.228523e+01 1.000000e+00 9.898843e-01
1.228723e+01 1.000000e+00 9.898900e-01
1.228923e+01 1.000000e+00 9.898957e-01
1.229123e+01 1.000000e+00 9.899014e-01
1.229323e+01 1.000000e+00 9.899071e-01
1.229523e+01 1.000000e+00 9.899128e-01
1.229723e+01 1.000000e+00 9.899185e-01
1.229923e+01 1.000000e+00 9.899242e-01
1.230123e+01 1.000000e+00 9.899298e-01
1.230323e+01 1.000000e+00 9.899355e-01
1.230523e+01 1.000000e+00 9.899412e-01
1.230723e+01 1.000000e+00 9.899469e-01
1.230923e+01 1.000000e+00 9.899526e-01
1.231123e+01 1.000000e+00 9.899582e-01
1.231323e+01 1.000000e+00 9.899639e-01
1.231523e+01 1.000000e+00 9.899696e-01
1.231723e+01 1.000000e+00 9.899752e-01
1.231923e+01 1.000000e+00 9.899809e-01
1.232123e+01 1.000000e+00 9.899865e-01
1.232323e+01 1.000000e+00 9.899922e-01
1.232523e+01 1.000000e+00 9.899978e-01
1.232723e+01 1.000000e+00 9.900035e-01
1.232923e+01 1.000000e+00 9.900091e-01
1.233123e+01 1.000000e+00 9.900147e-01
1.233323e+01 1.000000e+00 9.900204e-01
1.233523e+01 1.000000e+00 9.900260e-01
1.233723e+01 1.000000e+00 9.900316e-01
1.233923e+01 1.000000e+00 9.900373e-01
1.234123e+01 1.000000e+00 9.900429e-01
1.234323e+01 1.000000e+00 9.900485e-01
1.234523e+01 1.000000e+00 9.900541e-01
1.234723e+01 1.000000e+00 9.900597e-01
1.234923e+01 1.000000e+00 9.900653e-01
1.235124e+01 1.000000e+00 9.900709e-01
1.235324e+01 1.000000e+00 9.900765e-01
1.235524e+01 1.000000e+00 9.900821e-01
1.235724e+01 1.000000e+00 9.900877e-01
1.235924e+01 1.000000e+00 9.900933e-01
1.236124e+01 1.000000e+00 9.900989e-01
1.236324e+01 1.000000e+00 9.901045e-01
1.236524e+01 1.000000e+00 9.901101e-01
1.236724e+01 1.000000e+00 9.901156e-01
1.236924e+01 1.000000e+00 9.901212e-01
1.237124e+01 1.000000e+00 9.901268e-01
1.237324e+01 1.000000e+00 9.901324e-01
1.237524e+01 1.000000e+00 9.901379e-01
1.237724e+01 1.000000e+00 9.901435e-01
1.237924e+01 1.000000e+00 9.901491e-01
1.238124e+01 1.000000e+00 9.901546e-01
1.238324e+01 1.000000e+00 9.901602e-01
1.238524e+01 1.000000e+00 9.901657e-01
1.238724e+01 1.000000e+00 9.901713e-01
1.238924e+01 1.000000e+00 9.901768e-01
1.239124e+01 1.000000e+00 9.901823e-01
1.239324e+01 1.000000e+00 9.901879e-01
1.239524e+01 1.000000e+00 9.901934e-01
1.239724e+01 1.000000e+00 9.901989e-01
1.239924e+01 1.000000e+00 9.902045e-01
1.240124e+01 1.000000e+00 9.902100e-01
1.240324e+01 1.000000e+00 9.902155e-01
1.240524e+01 1.000000e+00 9.902210e-01
1.240724e+01 1.000000e+00 9.902265e-01
1.240924e+01 1.000000e+00 9.902320e-01
1.241124e+01 1.000000e+00 9.902376e-01
1.241324e+01 1.000000e+00 9.902431e-01
1.241524e+01 1.000000e+00 9.902486e-01
1.241724e+01 1.000000e+00 9.902541e-01
1.241924e+01 1.000000e+00 9.902595e-01
1.242124e+01 1.000000e+00 9.902650e-01
1.242324e+01 1.000000e+00 9.902705e-01
1.242524e+01 1.000000e+00 9.902760e-01
1.242724e+01 1.000000e+00 9.902815e-01
1.242924e+01 1.000000e+00 9.902870e-01
1.243124e+01 1.000000e+00 9.902925e-01
1.243324e+01 1.000000e+00 9.902979e-01
1.243524e+01 1.000000e+00 9.903034e-01
1.243724e+01 1.000000e+00 9.903089e-01
1.243924e+01 1.000000e+00 9.903143e-01
1.244124e+01 1.000000e+00 9.903198e-01
1.244324e+01 1.000000e+00 9.903252e-01
1.244524e+01 1.000000e+00 9.903307e-01
1.244724e+01 1.000000e+00 9.903361e-01
1.244924e+01 1.000000e+00 9.903416e-01
1.245125e+01 1.000000e+00 9.903470e-01
1.245325e+01 1.000000e+00 9.903525e-01
1.245525e+01 1.000000e+00 9.903579e-01
1.245725e+01 1.000000e+00 9.903633e-01
1.245925e+01 1.000000e+00 9.903688e-01
1.246125e+01 1.000000e+00 9.903742e-01
1.246325e+01 1.000000e+00 9.903796e-01
1.246525e+01 1.000000e+00 9.903850e-01
1.246725e+01 1.000000e+00 9.903905e-01
1.246925e+01 1.000000e+00 9.903959e-01
1.247125e+01 1.000000e+00 9.904013e-01
1.247325e+01 1.000000e+00 9.904067e-01
1.247525e+01 1.000000e+00 9.904121e-01
1.247725e+01 1.000000e+00 9.904175e-01
1.247925e+01 1.000000e+00 9.904229e-01
1.248125e+01 1.000000e+00 9.904283e-01
1.248325e+01 1.000000e+00 9.904337e-01
1.248525e+01 1.000000e+00 9.904391e-01
1.248725e+01 1.000000e+00 9.904445e-01
1.248925e+01 1.000000e+00 9.904499e-01
1.249125e+01 1.000000e+00 9.904552e-01
1.249325e+01 1.000000e+00 9.904606e-01
1.249525e+01 1.000000e+00 9.904660e-01
1.249725e+01 1.000000e+00 9.904714e-01
1.249925e+01 1.000000e+00 9.904767e-01
1.250125e+01 1.000000e+00 9.904821e-01
1.250325e+01 1.000000e+00 9.904875e-01
1.250525e+01 1.000000e+00 9.904928e-01
1.250725e+01 1.000000e+00 9.904982e-01
1.250925e+01 1.000000e+00 9.905035e-01
1.251125e+01 1.000000e+00 9.905089e-01
1.251325e+01 1.000000e+00 9.905142e-01
1.251525e+01 1.000000e+00 9.905196e-01
1.251725e+01 1.000000e+00 9.905249e-01
1.251925e+01 1.000000e+00 9.905303e-01
1.252125e+01 1.000000e+00 9.905356e-01
1.252325e+01 1.000000e+00 9.905409e-01
1.252525e+01 1.000000e+00 9.905462e-01
1.252725e+01 1.000000e+00 9.905516e-01
1.252925e+01 1.000000e+00 9.905569e-01
1.253125e+01 1.000000e+00 9.905622e-01
1.253325e+01 1.000000e+00 9.905675e-01
1.253525e+01 1.000000e+00 9.905728e-01
1.253725e+01 1.000000e+00 9.905781e-01
1.253925e+01 1.000000e+00 9.905835e-01
1.254125e+01 1.000000e+00 9.905888e-01
1.254325e+01 1.000000e+00 9.905941e-01
1.254525e+01 1.000000e+00 9.905994e-01
1.254725e+01 1.000000e+00 9.906047e-01
1.254925e+01 1.000000e+00 9.906099e-01
1.255126e+01 1.000000e+00 9.906152e-01
1.255326e+01 1.000000e+00 9.906205e-01
1.255526e+01 1.000000e+00 9.906258e-01
1.255726e+01 1.000000e+00 9.906311e-01
1.255926e+01 1.000000e+00 9.906364e-01
1.256126e+01 1.000000e+00 9.906416e-01
1.256326e+01 1.000000e+00 9.906469e-01
1.256526e+01 1.000000e+00 9.906522e-01
1.256726e+01 1.000000e+00 9.906574e-01
1.256926e+01 1.000000e+00 9.906627e-01
1.257126e+01 1.000000e+00 9.906679e-01
1.257326e+01 1.000000e+00 9.906732e-01
1.257526e+01 1.000000e+00 9.906784e-01
1.257726e+01 1.000000e+00 9.906837e-01
1.257926e+01 1.000000e+00 9.906889e-01
1.258126e+01 1.000000e+00 9.906942e-01
1.258326e+01 1.000000e+00 9.906994e-01
1.258526e+01 1.000000e+00 9.907047e-01
1.258726e+01 1.000000e+00 9.907099e-01
1.258926e+01 1.000000e+00 9.907151e-01
1.259126e+01 1.000000e+00 9.907204e-01
1.259326e+01 1.000000e+00 9.907256e-01
1.259526e+01 1.000000e+00 9.907308e-01
1.259726e+01 1.000000e+00 9.907360e-01
1.259926e+01 1.000000e+00 9.907412e-01
1.260126e+01 1.000000e+00 9.907464e-01
1.260326e+01 1.000000e+00 9.907517e-01
1.260526e+01 1.000000e+00 9.907569e-01
1.260726e+01 1.000000e+00 9.907621e-01
1.260926e+01 1.000000e+00 9.907673e-01
1.261126e+01 1.000000e+00 9.907725e-01
1.261326e+01 1.000000e+00 9.907777e-01
1.261526e+01 1.000000e+00 9.907828e-01
1.261726e+01 1.000000e+00 9.907880e-01
1.261926e+01 1.000000e+00 9.907932e-01
1.262126e+01 1.000000e+00 9.907984e-01
1.262326e+01 1.000000e+00 9.908036e-01
1.262526e+01 1.000000e+00 9.908088e-01
1.262726e+01 1.000000e+00 9.908139e-01
1.262926e+01 1.000000e+00 9.908191e-01
1.263126e+01 1.000000e+00 9.908243e-01
1.263326e+01 1.000000e+00 9.908294e-01
1.263526e+01 1.000000e+00 9.908346e-01
1.263726e+01 1.000000e+00 9.908397e-01
1.263926e+01 1.000000e+00 9.908449e-01
1.264126e+01 1.000000e+00 9.908501e-01
1.264326e+01 1.000000e+00 9.908552e-01
1.264526e+01 1.000000e+00 9.908603e-01
1.264726e+01 1.000000e+00 9.908655e-01
1.264926e+01 1.000000e+00 9.908706e-01
1.265127e+01 1.000000e+00 9.908758e-01
1.265327e+01 1.000000e+00 9.908809e-01
1.265527e+01 1.000000e+00 9.908860e-01
1.265727e+01 1.000000e+00 9.908912e-01
1.265927e+01 1.000000e+00 9.908963e-01
1.266127e+01 1.000000e+00 9.909014e-01
1.266327e+01 1.000000e+00 9.909065e-01
1.266527e+01 1.000000e+00 9.909116e-01
1.266727e+01 1.000000e+00 9.909168e-01
1.266927e+01 1.000000e+00 9.909219e-01
1.267127e+01 1.000000e+00 9.909270e-01
1.267327e+01 1.000000e+00 9.909321e-01
1.267527e+01 1.000000e+00 9.909372e-01
1.267727e+01 1.000000e+00 9.909423e-01
1.267927e+01 1.000000e+00 9.909474e-01
1.268127e+01 1.000000e+00 9.909525e-01
1.268327e+01 1.000000e+00 9.909576e-01
1.268527e+01 1.000000e+00 9.909626e-01
1.268727e+01 1.000000e+00 9.909677e-01
1.268927e+01 1.000000e+00 9.909728e-01
1.269127e+01 1.000000e+00 9.909779e-01
1.269327e+01 1.000000e+00 9.909830e-01
1.269527e+01 1.000000e+00 9.909880e-01
1.269727e+01 1.000000e+00 9.909931e-01
1.269927e+01 1.000000e+00 9.909982e-01
1.270127e+01 1.000000e+00 9.910032e-01
1.270327e+01 1.000000e+00 9.910083e-01
1.270527e+01 1.000000e+00 9.910134e-01
1.270727e+01 1.000000e+00 9.910184e-01
1.270927e+01 1.000000e+00 9.910235e-01
1.271127e+01 1.000000e+00 9.910285e-01
1.271327e+01 1.000000e+00 9.910336e-01
1.271527e+01 1.000000e+00 9.910386e-01
1.271727e+01 1.000000e+00 9.910436e-01
1.271927e+01 1.000000e+00 9.910487e-01
1.272127e+01 1.000000e+00 9.910537e-01
1.272327e+01 1.000000e+00 9.910587e-01
1.272527e+01 1.000000e+00 9.910638e-01
1.272727e+01 1.000000e+00 9.910688e-01
1.272927e+01 1.000000e+00 9.910738e-01
1.273127e+01 1.000000e+00 9.910788e-01
1.273327e+01 1.000000e+00 9.910839e-01
1.273527e+01 1.000000e+00 9.910889e-01
1.273727e+01 1.000000e+00 9.910939e-01
1.273927e+01 1.000000e+00 9.910989e-01
1.274127e+01 1.000000e+00 9.911039e-01
1.274327e+01 1.000000e+00 9.911089e-01
1.274527e+01 1.000000e+00 9.911139e-01
1.274727e+01 1.000000e+00 9.911189e-01
1.274927e+01 1.000000e+00 9.911239e-01
1.275128e+01 1.000000e+00 9.911289e-01
1.275328e+01 1.000000e+00 9.911339e-01
1.275528e+01 1.000000e+00 9.911388e-01
1.275728e+01 1.000000e+00 9.911438e-01
1.275928e+01 1.000000e+00 9.911488e-01
1.276128e+01 1.000000e+00 9.911538e-01
1.276328e+01 1.000000e+00 9.911588e-01
1.276528e+01 1.000000e+00 9.911637e-01
1.276728e+01 1.000000e+00 9.911687e-01
1.276928e+01 1.000000e+00 9.911737e-01
1.277128e+01 1.000000e+00 9.911786e-01
1.277328e+01 1.000000e+00 9.911836e-01
1.277528e+01 1.000000e+00 9.911885e-01
1.277728e+01 1.000000e+00 9.911935e-01
1.277928e+01 1.000000e+00 9.911984e-01
1.278128e+01 1.000000e+00 9.912034e-01
1.278328e+01 1.000000e+00 9.912083e-01
1.278528e+01 1.000000e+00 9.912133e-01
1.278728e+01 1.000000e+00 9.912182e-01
1.278928e+01 1.000000e+00 9.912231e-01
1.279128e+01 1.000000e+00 9.912281e-01
1.279328e+01 1.000000e+00 9.912330e-01
1.279528e+01 1.000000e+00 9.912379e-01
1.279728e+01 1.000000e+00 9.912429e-01
1.279928e+01 1.000000e+00 9.912478e-01
1.280128e+01 1.000000e+00 9.912527e-01
1.280328e+01 1.000000e+00 9.912576e-01
1.280528e+01 1.000000e+00 9.912625e-01
1.280728e+01 1.000000e+00 9.912674e-01
1.280928e+01 1.000000e+00 9.912724e-01
1.281128e+01 1.000000e+00 9.912773e-01
1.281328e+01 1.000000e+00 9.912822e-01
1.281528e+01 1.000000e+00 9.912871e-01
1.281728e+01 1.000000e+00 9.912920e-01
1.281928e+01 1.000000e+00 9.912968e-01
1.282128e+01 1.000000e+00 9.913017e-01
1.282328e+01 1.000000e+00 9.913066e-01
1.282528e+01 1.000000e+00 9.913115e-01
1.282728e+01 1.000000e+00 9.913164e-01
1.282928e+01 1.000000e+00 9.913213e-01
1.283128e+01 1.000000e+00 9.913262e-01
1.283328e+01 1.000000e+00 9.913310e-01
1.283528e+01 1.000000e+00 9.913359e-01
1.283728e+01 1.000000e+00 9.913408e-01
1.283928e+01 1.000000e+00 9.913456e-01
1.284128e+01 1.000000e+00 9.913505e-01
1.284328e+01 1.000000e+00 9.913554e-01
1.284528e+01 1.000000e+00 9.913602e-01
1.284728e+01 1.000000e+00 9.913651e-01
1.284928e+01 1.000000e+00 9.913699e-01
1.285129e+01 1.000000e+00 9.913748e-01
1.285329e+01 1.000000e+00 9.913796e-01
1.285529e+01 1.000000e+00 9.913845e-01
1.285729e+01 1.000000e+00 9.913893e-01
1.285929e+01 1.000000e+00 9.913941e-01
1.286129e+01 1.000000e+00 9.913990e-01
1.286329e+01 1.000000e+00 9.914038e-01
1.286529e+01 1.000000e+00 9.914086e-01
1.286729e+01 1.000000e+00 9.914134e-01
1.286929e+01 1.000000e+00 9.914183e-01
1.287129e+01 1.000000e+00 9.914231e-01
1.287329e+01 1.000000e+00 9.914279e-01
1.287529e+01 1.000000e+00 9.914327e-01
1.287729e+01 1.000000e+00 9.914375e-01
1.287929e+01 1.000000e+00 9.914423e-01
1.288129e+01 1.000000e+00 9.914472e-01
1.288329e+01 1.000000e+00 9.914520e-01
1.288529e+01 1.000000e+00 9.914568e-01
1.288729e+01 1.000000e+00 9.914616e-01
1.288929e+01 1.000000e+00 9.914664e-01
1.289129e+01 1.000000e+00 9.914711e-01
1.289329e+01 1.000000e+00 9.914759e-01
1.289529e+01 1.000000e+00 9.914807e-01
1.289729e+01 1.000000e+00 9.914855e-01
1.289929e+01 1.000000e+00 9.914903e-01
1.290129e+01 1.000000e+00 9.914951e-01
1.290329e+01 1.000000e+00 9.914998e-01
1.290529e+01 1.000000e+00 9.915046e-01
1.290729e+01 1.000000e+00 9.915094e-01
1.290929e+01 1.000000e+00 9.915142e-01
1.291129e+01 1.000000e+00 9.915189e-01
1.291329e+01 1.000000e+00 9.915237e-01
1.291529e+01 1.000000e+00 9.915284e-01
1.291729e+01 1.000000e+00 9.915332e-01
1.291929e+01 1.000000e+00 9.915380e-01
1.292129e+01 1.000000e+00 9.915427e-01
1.292329e+01 1.000000e+00 9.915475e-01
1.292529e+01 1.000000e+00 9.915522e-01
1.292729e+01 1.000000e+00 9.915569e-01
1.292929e+01 1.000000e+00 9.915617e-01
1.293129e+01 1.000000e+00 9.915664e-01
1.293329e+01 1.000000e+00 9.915712e-01
1.293529e+01 1.000000e+00 9.915759e-01
1.293729e+01 1.000000e+00 9.915806e-01
1.293929e+01 1.000000e+00 9.915853e-01
1.294129e+01 1.000000e+00 9.915901e-01
1.294329e+01 1.000000e+00 9.915948e-01
1.294529e+01 1.000000e+00 9.915995e-01
1.294729e+01 1.000000e+00 9.916042e-01
1.294929e+01 1.000000e+00 9.916089e-01
1.295130e+01 1.000000e+00 9.916137e-01
1.295330e+01 1.000000e+00 9.916184e-01
1.295530e+01 1.000000e+00 9.916231e-01
1.295730e+01 1.000000e+00 9.916278e-01
1.295930e+01 1.000000e+00 9.916325e-01
1.296130e+01 1.000000e+00 9.916372e-01
1.296330e+01 1.000000e+00 9.916419e-01
1.296530e+01 1.000000e+00 9.916465e-01
1.296730e+01 1.000000e+00 9.916512e-01
1.296930e+01 1.000000e+00 9.916559e-01
1.297130e+01 1.000000e+00 9.916606e-01
1.297330e+01 1.000000e+00 9.916653e-01
1.297530e+01 1.000000e+00 9.916700e-01
1.297730e+01 1.000000e+00 9.916746e-01
1.297930e+01 1.000000e+00 9.916793e-01
1.298130e+01 1.000000e+00 9.916840e-01
1.298330e+01 1.000000e+00 9.916887e-01
1.298530e+01 1.000000e+00 9.916933e-01
1.298730e+01 1.000000e+00 9.916980e-01
1.298930e+01 1.000000e+00 9.917026e-01
1.299130e+01 1.000000e+00 9.917073e-01
1.299330e+01 1.000000e+00 9.917119e-01
1.299530e+01 1.000000e+00 9.917166e-01
1.299730e+01 1.000000e+00 9.917212e-01
1.299930e+01 1.000000e+00 9.917259e-01
1.300130e+01 1.000000e+00 9.917305e-01
1.300330e+01 1.000000e+00 9.917352e-01
1.300530e+01 1.000000e+00 9.917398e-01
1.300730e+01 1.000000e+00 9.917445e-01
1.300930e+01 1.000000e+00 9.917491e-01
1.301130e+01 1.000000e+00 9.917537e-01
1.301330e+01 1.000000e+00 9.917583e-01
1.301530e+01 1.000000e+00 9.917630e-01
1.301730e+01 1.000000e+00 9.917676e-01
1.301930e+01 1.000000e+00 9.917722e-01
1.302130e+01 1.000000e+00 9.917768e-01
1.302330e+01 1.000000e+00 9.917814e-01
1.302530e+01 1.000000e+00 9.917860e-01
1.302730e+01 1.000000e+00 9.917907e-01
1.302930e+01 1.000000e+00 9.917953e-01
1.303130e+01 1.000000e+00 9.917999e-01
1.303330e+01 1.000000e+00 9.918045e-01
1.303530e+01 1.000000e+00 9.918091e-01
1.303730e+01 1.000000e+00 9.918137e-01
1.303930e+01 1.000000e+00 9.918182e-01
1.304130e+01 1.000000e+00 9.918228e-01
1.304330e+01 1.000000e+00 9.918274e-01
1.304530e+01 1.000000e+00 9.918320e-01
1.304730e+01 1.000000e+00 9.918366e-01
1.304930e+01 1.000000e+00 9.918412e-01
1.305131e+01 1.000000e+00 9.918457e-01
1.305331e+01 1.000000e+00 9.918503e-01
1.305531e+01 1.000000e+00 9.918549e-01
1.305731e+01 1.000000e+00 9.918595e-01
1.305931e+01 1.000000e+00 9.918640e-01
1.306131e+01 1.000000e+00 9.918686e-01
1.306331e+01 1.000000e+00 9.918732e-01
1.306531e+01 1.000000e+00 9.918777e-01
1.306731e+01 1.000000e+00 9.918823e-01
1.306931e+01 1.000000e+00 9.918868e-01
1.307131e+01 1.000000e+00 9.918914e-01
1.307331e+01 1.000000e+00 9.918959e-01
1.307531e+01 1.000000e+00 9.919005e-01
1.307731e+01 1.000000e+00 9.919050e-01
1.307931e+01 1.000000e+00 9.919095e-01
1.308131e+01 1.000000e+00 9.919141e-01
1.308331e+01 1.000000e+00 9.919186e-01
1.308531e+01 1.000000e+00 9.919232e-01
1.308731e+01 1.000000e+00 9.919277e-01
1.308931e+01 1.000000e+00 9.919322e-01
1.309131e+01 1.000000e+00 9.919367e-01
1.309331e+01 1.000000e+00 9.919413e-01
1.309531e+01 1.000000e+00 9.919458e-01
1.309731e+01 1.000000e+00 9.919503e-01
1.309931e+01 1.000000e+00 9.919548e-01
1.310131e+01 1.000000e+00 9.919593e-01
1.310331e+01 1.000000e+00 9.919638e-01
1.310531e+01 1.000000e+00 9.919683e-01
1.310731e+01 1.000000e+00 9.919728e-01
1.310931e+01 1.000000e+00 9.919773e-01
1.311131e+01 1.000000e+00 9.919818e-01
1.311331e+01 1.000000e+00 9.919863e-01
1.311531e+01 1.000000e+00 9.919908e-01
1.311731e+01 1.000000e+00 9.919953e-01
1.311931e+01 1.000000e+00 9.919998e-01
1.312131e+01 1.000000e+00 9.920043e-01
1.312331e+01 1.000000e+00 9.920088e-01
1.312531e+01 1.000000e+00 9.920132e-01
1.312731e+01 1.000000e+00 9.920177e-01
1.312931e+01 1.000000e+00 9.920222e-01
1.313131e+01 1.000000e+00 9.920267e-01
1.313331e+01 1.000000e+00 9.920311e-01
1.313531e+01 1.000000e+00 9.920356e-01
1.313731e+01 1.000000e+00 9.920401e-01
1.313931e+01 1.000000e+00 9.920445e-01
1.314131e+01 1.000000e+00 9.920490e-01
1.314331e+01 1.000000e+00 9.920535e-01
1.314531e+01 1.000000e+00 9.920579e-01
1.314731e+01 1.000000e+00 9.920624e-01
1.314931e+01 1.000000e+00 9.920668e-01
1.315132e+01 1.000000e+00 9.920713e-01
1.315332e+01 1.000000e+00 9.920757e-01
1.315532e+01 1.000000e+00 9.920801e-01
1.315732e+01 1.000000e+00 9.920846e-01
1.315932e+01 1.000000e+00 9.920890e-01
1.316132e+01 1.000000e+00 9.920934e-01
1.316332e+01 1.000000e+00 9.920979e-01
1.316532e+01 1.000000e+00 9.921023e-01
1.316732e+01 1.000000e+00 9.921067e-01
1.316932e+01 1.000000e+00 9.921112e-01
1.317132e+01 1.000000e+00 9.921156e-01
1.317332e+01 1.000000e+00 9.921200e-01
1.317532e+01 1.000000e+00 9.921244e-01
1.317732e+01 1.000000e+00 9.921288e-01
1.317932e+01 1.000000e+00 9.921332e-01
1.318132e+01 1.000000e+00 9.921376e-01
1.318332e+01 1.000000e+00 9.921421e-01
1.318532e+01 1.000000e+00 9.921465e-01
1.318732e+01 1.000000e+00 9.921509e-01
1.318932e+01 1.000000e+00 9.921553e-01
1.319132e+01 1.000000e+00 9.921597e-01
1.319332e+01 1.000000e+00 9.921640e-01
1.319532e+01 1.000000e+00 9.921684e-01
1.319732e+01 1.000000e+00 9.921728e-01
1.319932e+01 1.000000e+00 9.921772e-01
1.320132e+01 1.000000e+00 9.921816e-01
1.320332e+01 1.000000e+00 9.921860e-01
1.320532e+01 1.000000e+00 9.921904e-01
1.320732e+01 1.000000e+00 9.921947e-01
1.320932e+01 1.000000e+00 9.921991e-01
1.321132e+01 1.000000e+00 9.922035e-01
1.321332e+01 1.000000e+00 9.922078e-01
1.321532e+01 1.000000e+00 9.922122e-01
1.321732e+01 1.000000e+00 9.922166e-01
1.321932e+01 1.000000e+00 9.922209e-01
1.322132e+01 1.000000e+00 9.922253e-01
1.322332e+01 1.000000e+00 9.922296e-01
1.322532e+01 1.000000e+00 9.922340e-01
1.322732e+01 1.000000e+00 9.922383e-01
1.322932e+01 1.000000e+00 9.922427e-01
1.323132e+01 1.000000e+00 9.922470e-01
1.323332e+01 1.000000e+00 9.922514e-01
1.323532e+01 1.000000e+00 9.922557e-01
1.323732e+01 1.000000e+00 9.922601e-01
1.323932e+01 1.000000e+00 9.922644e-01
1.324132e+01 1.000000e+00 9.922687e-01
1.324332e+01 1.000000e+00 9.922731e-01
1.324532e+01 1.000000e+00 9.922774e-01
1.324732e+01 1.000000e+00 9.922817e-01
1.324932e+01 1.000000e+00 9.922860e-01
1.325133e+01 1.000000e+00 9.922904e-01
1.325333e+01 1.000000e+00 9.922947e-01
1.325533e+01 1.000000e+00 9.922990e-01
1.325733e+01 1.000000e+00 9.923033e-01
1.325933e+01 1.000000e+00 9.923076e-01
1.326133e+01 1.000000e+00 9.923119e-01
1.326333e+01 1.000000e+00 9.923162e-01
1.326533e+01 1.000000e+00 9.923205e-01
1.326733e+01 1.000000e+00 9.923248e-01
1.326933e+01 1.000000e+00 9.923291e-01
1.327133e+01 1.000000e+00 9.923334e-01
1.327333e+01 1.000000e+00 9.923377e-01
1.327533e+01 1.000000e+00 9.923420e-01
1.327733e+01 1.000000e+00 9.923463e-01
1.327933e+01 1.000000e+00 9.923506e-01
1.328133e+01 1.000000e+00 9.923549e-01
1.328333e+01 1.000000e+00 9.923592e-01
1.328533e+01 1.000000e+00 9.923634e-01
1.328733e+01 1.000000e+00 9.923677e-01
1.328933e+01 1.000000e+00 9.923720e-01
1.329133e+01 1.000000e+00 9.923763e-01
1.329333e+01 1.000000e+00 9.923805e-01
1.329533e+01 1.000000e+00 9.923848e-01
1.329733e+01 1.000000e+00 9.923891e-01
1.329933e+01 1.000000e+00 9.923933e-01
1.330133e+01 1.000000e+00 9.923976e-01
1.330333e+01 1.000000e+00 9.924018e-01
1.330533e+01 1.000000e+00 9.924061e-01
1.330733e+01 1.000000e+00 9.924103e-01
1.330933e+01 1.000000e+00 9.924146e-01
1.331133e+01 1.000000e+00 9.924188e-01
1.331333e+01 1.000000e+00 9.924231e-01
1.331533e+01 1.000000e+00 9.924273e-01
1.331733e+01 1.000000e+00 9.924316e-01
1.331933e+01 1.000000e+00 9.924358e-01
1.332133e+01 1.000000e+00 9.924400e-01
1.332333e+01 1.000000e+00 9.924443e-01
1.332533e+01 1.000000e+00 9.924485e-01
1.332733e+01 1.000000e+00 9.924527e-01
1.332933e+01 1.000000e+00 9.924569e-01
1.333133e+01 1.000000e+00 9.924612e-01
1.333333e+01 1.000000e+00 9.924654e-01
1.333533e+01 1.000000e+00 9.924696e-01
1.333733e+01 1.000000e+00 9.924738e-01
1.333933e+01 1.000000e+00 9.924780e-01
1.334133e+01 1.000000e+00 9.924822e-01
1.334333e+01 1.000000e+00 9.924865e-01
1.334533e+01 1.000000e+00 9.924907e-01
1.334733e+01 1.000000e+00 9.924949e-01
1.334933e+01 1.000000e+00 9.924991e-01
1.335134e+01 1.000000e+00 9.925033e-01
1.335334e+01 1.000000e+00 9.925075e-01
1.335534e+01 1.000000e+00 9.925116e-01
1.335734e+01 1.000000e+00 9.925158e-01
1.335934e+01 1.000000e+00 9.925200e-01
1.336134e+01 1.000000e+00 9.925242e-01
1.336334e+01 1.000000e+00 9.925284e-01
1.336534e+01 1.000000e+00 9.925326e-01
1.336734e+01 1.000000e+00 9.925368e-01
1.336934e+01 1.000000e+00 9.925409e-01
1.337134e+01 1.000000e+00 9.925451e-01
1.337334e+01 1.000000e+00 9.925493e-01
1.337534e+01 1.000000e+00 9.925534e-01
1.337734e+01 1.000000e+00 9.925576e-01
1.337934e+01 1.000000e+00 9.925618e-01
1.338134e+01 1.000000e+00 9.925659e-01
1.338334e+01 1.000000e+00 9.925701e-01
1.338534e+01 1.000000e+00 9.925743e-01
1.338734e+01 1.000000e+00 9.925784e-01
1.338934e+01 1.000000e+00 9.925826e-01
1.339134e+01 1.000000e+00 9.925867e-01
1.339334e+01 1.000000e+00 9.925909e-01
1.339534e+01 1.000000e+00 9.925950e-01
1.339734e+01 1.000000e+00 9.925992e-01
1.339934e+01 1.000000e+00 9.926033e-01
1.340134e+01 1.000000e+00 9.926074e-01
1.340334e+01 1.000000e+00 9.926116e-01
1.340534e+01 1.000000e+00 9.926157e-01
1.340734e+01 1.000000e+00 9.926198e-01
1.340934e+01 1.000000e+00 9.926240e-01
1.341134e+01 1.000000e+00 9.926281e-01
1.341334e+01 1.000000e+00 9.926322e-01
1.341534e+01 1.000000e+00 9.926363e-01
1.341734e+01 1.000000e+00 9.926405e-01
1.341934e+01 1.000000e+00 9.926446e-01
1.342134e+01 1.000000e+00 9.926487e-01
1.342334e+01 1.000000e+00 9.926528e-01
1.342534e+01 1.000000e+00 9.926569e-01
1.342734e+01 1.000000e+00 9.926610e-01
1.342934e+01 1.000000e+00 9.926651e-01
1.343134e+01 1.000000e+00 9.926692e-01
1.343334e+01 1.000000e+00 9.926733e-01
1.343534e+01 1.000000e+00 9.926774e-01
1.343734e+01 1.000000e+00 9.926815e-01
1.343934e+01 1.000000e+00 9.926856e-01
1.344134e+01 1.000000e+00 9.926897e-01
1.344334e+01 1.000000e+00 9.926938e-01
1.344534e+01 1.000000e+00 9.926979e-01
1.344734e+01 1.000000e+00 9.927020e-01
1.344934e+01 1.000000e+00 9.927060e-01
1.345135e+01 1.000000e+00 9.927101e-01
1.345335e+01 1.000000e+00 9.927142e-01
1.345535e+01 1.000000e+00 9.927183e-01
1.345735e+01 1.000000e+00 9.927224e-01
1.345935e+01 1.000000e+00 9.927264e-01
1.346135e+01 1.000000e+00 9.927305e-01
1.346335e+01 1.000000e+00 9.927346e-01
1.346535e+01 1.000000e+00 9.927386e-01
1.346735e+01 1.000000e+00 9.927427e-01
1.346935e+01 1.000000e+00 9.927467e-01
1.347135e+01 1.000000e+00 9.927508e-01
1.347335e+01 1.000000e+00 9.927548e-01
1.347535e+01 1.000000e+00 9.927589e-01
1.347735e+01 1.000000e+00 9.927629e-01
1.347935e+01 1.000000e+00 9.927670e-01
1.348135e+01 1.000000e+00 9.927710e-01
1.348335e+01 1.000000e+00 9.927751e-01
1.348535e+01 1.000000e+00 9.927791e-01
1.348735e+01 1.000000e+00 9.927832e-01
1.348935e+01 1.000000e+00 9.927872e-01
1.349135e+01 1.000000e+00 9.927912e-01
1.349335e+01 1.000000e+00 9.927953e-01
1.349535e+01 1.000000e+00 9.927993e-01
1.349735e+01 1.000000e+00 9.928033e-01
1.349935e+01 1.000000e+00 9.928073e-01
1.350135e+01 1.000000e+00 9.928114e-01
1.350335e+01 1.000000e+00 9.928154e-01
1.350535e+01 1.000000e+00 9.928194e-01
1.350735e+01 1.000000e+00 9.928234e-01
1.350935e+01 1.000000e+00 9.928274e-01
1.351135e+01 1.000000e+00 9.928314e-01
1.351335e+01 1.000000e+00 9.928354e-01
1.351535e+01 1.000000e+00 9.928394e-01
1.351735e+01 1.000000e+00 9.928434e-01
1.351935e+01 1.000000e+00 9.928474e-01
1.352135e+01 1.000000e+00 9.928514e-01
1.352335e+01 1.000000e+00 9.928554e-01
1.352535e+01 1.000000e+00 9.928594e-01
1.352735e+01 1.000000e+00 9.928634e-01
1.352935e+01 1.000000e+00 9.928674e-01
1.353135e+01 1.000000e+00 9.928714e-01
1.353335e+01 1.000000e+00 9.928754e-01
1.353535e+01 1.000000e+00 9.928794e-01
1.353735e+01 1.000000e+00 9.928833e-01
1.353935e+01 1.000000e+00 9.928873e-01
1.354135e+01 1.000000e+00 9.928913e-01
1.354335e+01 1.000000e+00 9.928953e-01
1.354535e+01 1.000000e+00 9.928992e-01
1.354735e+01 1.000000e+00 9.929032e-01
1.354935e+01 1.000000e+00 9.929072e-01
1.355136e+01 1.000000e+00 9.929111e-01
1.355336e+01 1.000000e+00 9.929151e-01
1.355536e+01 1.000000e+00 9.929191e-01
1.355736e+01 1.000000e+00 9.929230e-01
1.355936e+01 1.000000e+00 9.929270e-01
1.356136e+01 1.000000e+00 9.929309e-01
1.356336e+01 1.000000e+00 9.929349e-01
1.356536e+01 1.000000e+00 9.929388e-01
1.356736e+01 1.000000e+00 9.929428e-01
1.356936e+01 1.000000e+00 9.929467e-01
1.357136e+01 1.000000e+00 9.929507e-01
1.357336e+01 1.000000e+00 9.929546e-01
1.357536e+01 1.000000e+00 9.929585e-01
1.357736e+01 1.000000e+00 9.929625e-01
1.357936e+01 1.000000e+00 9.929664e-01
1.358136e+01 1.000000e+00 9.929703e-01
1.358336e+01 1.000000e+00 9.929743e-01
1.358536e+01 1.000000e+00 9.929782e-01
1.358736e+01 1.000000e+00 9.929821e-01
1.358936e+01 1.000000e+00 9.929860e-01
1.359136e+01 1.000000e+00 9.929900e-01
1.359336e+01 1.000000e+00 9.929939e-01
1.359536e+01 1.000000e+00 9.929978e-01
1.359736e+01 1.000000e+00 9.930017e-01
1.359936e+01 1.000000e+00 9.930056e-01
1.360136e+01 1.000000e+00 9.930095e-01
1.360336e+01 1.000000e+00 9.930134e-01
1.360536e+01 1.000000e+00 9.930173e-01
1.360736e+01 1.000000e+00 9.930212e-01
1.360936e+01 1.000000e+00 9.930251e-01
1.361136e+01 1.000000e+00 9.930290e-01
1.361336e+01 1.000000e+00 9.930329e-01
1.361536e+01 1.000000e+00 9.930368e-01
1.361736e+01 1.000000e+00 9.930407e-01
1.361936e+01 1.000000e+00 9.930446e-01
1.362136e+01 1.000000e+00 9.930485e-01
1.362336e+01 1.000000e+00 9.930524e-01
1.362536e+01 1.000000e+00 9.930562e-01
1.362736e+01 1.000000e+00 9.930601e-01
1.362936e+01 1.000000e+00 9.930640e-01
1.363136e+01 1.000000e+00 9.930679e-01
1.363336e+01 1.000000e+00 9.930717e-01
1.363536e+01 1.000000e+00 9.930756e-01
1.363736e+01 1.000000e+00 9.930795e-01
1.363936e+01 1.000000e+00 9.930833e-01
1.364136e+01 1.000000e+00 9.930872e-01
1.364336e+01 1.000000e+00 9.930911e-01
1.364536e+01 1.000000e+00 9.930949e-01
1.364736e+01 1.000000e+00 9.930988e-01
1.364936e+01 1.000000e+00 9.931026e-01
1.365137e+01 1.000000e+00 9.931065e-01
1.365337e+01 1.000000e+00 9.931103e-01
1.365537e+01 1.000000e+00 9.931142e-01
1.365737e+01 1.000000e+00 9.931180e-01
1.365937e+01 1.000000e+00 9.931219e-01
1.366137e+01 1.000000e+00 9.931257e-01
1.366337e+01 1.000000e+00 9.931296e-01
1.366537e+01 1.000000e+00 9.931334e-01
1.366737e+01 1.000000e+00 9.931372e-01
1.366937e+01 1.000000e+00 9.931411e-01
1.367137e+01 1.000000e+00 9.931449e-01
1.367337e+01 1.000000e+00 9.931487e-01
1.367537e+01 1.000000e+00 9.931525e-01
1.367737e+01 1.000000e+00 9.931564e-01
1.367937e+01 1.000000e+00 9.931602e-01
1.368137e+01 1.000000e+00 9.931640e-01
1.368337e+01 1.000000e+00 9.931678e-01
1.368537e+01 1.000000e+00 9.931716e-01
1.368737e+01 1.000000e+00 9.931755e-01
1.368937e+01 1.000000e+00 9.931793e-01
1.369137e+01 1.000000e+00 9.931831e-01
1.369337e+01 1.000000e+00 9.931869e-01
1.369537e+01 1.000000e+00 9.931907e-01
1.369737e+01 1.000000e+00 9.931945e-01
1.369937e+01 1.000000e+00 9.931983e-01
1.370137e+01 1.000000e+00 9.932021e-01
1.370337e+01 1.000000e+00 9.932059e-01
1.370537e+01 1.000000e+00 9.932097e-01
1.370737e+01 1.000000e+00 9.932135e-01
1.370937e+01 1.000000e+00 9.932172e-01
1.371137e+01 1.000000e+00 9.932210e-01
1.371337e+01 1.000000e+00 9.932248e-01
1.371537e+01 1.000000e+00 9.932286e-01
1.371737e+01 1.000000e+00 9.932324e-01
1.371937e+01 1.000000e+00 9.932362e-01
1.372137e+01 1.000000e+00 9.932399e-01
1.372337e+01 1.000000e+00 9.932437e-01
1.372537e+01 1.000000e+00 9.932475e-01
1.372737e+01 1.000000e+00 9.932512e-01
1.372937e+01 1.000000e+00 9.932550e-01
1.373137e+01 1.000000e+00 9.932588e-01
1.373337e+01 1.000000e+00 9.932625e-01
1.373537e+01 1.000000e+00 9.932663e-01
1.373737e+01 1.000000e+00 9.932701e-01
1.373937e+01 1.000000e+00 9.932738e-01
1.374137e+01 1.000000e+00 9.932776e-01
1.374337e+01 1.000000e+00 9.932813e-01
1.374537e+01 1.000000e+00 9.932851e-01
1.374737e+01 1.000000e+00 9.932888e-01
1.374937e+01 1.000000e+00 9.932926e-01
1.375138e+01 1.000000e+00 9.932963e-01
1.375338e+01 1.000000e+00 9.933001e-01
1.375538e+01 1.000000e+00 9.933038e-01
1.375738e+01 1.000000e+00 9.933075e-01
1.375938e+01 1.000000e+00 9.933113e-01
1.376138e+01 1.000000e+00 9.933150e-01
1.376338e+01 1.000000e+00 9.933187e-01
1.376538e+01 1.000000e+00 9.933225e-01
1.376738e+01 1.000000e+00 9.933262e-01
1.376938e+01 1.000000e+00 9.933299e-01
1.377138e+01 1.000000e+00 9.933336e-01
1.377338e+01 1.000000e+00 9.933374e-01
1.377538e+01 1.000000e+00 9.933411e-01
1.377738e+01 1.000000e+00 9.933448e-01
1.377938e+01 1.000000e+00 9.933485e-01
1.378138e+01 1.000000e+00 9.933522e-01
1.378338e+01 1.000000e+00 9.933559e-01
1.378538e+01 1.000000e+00 9.933596e-01
1.378738e+01 1.000000e+00 9.933633e-01
1.378938e+01 1.000000e+00 9.933670e-01
1.379138e+01 1.000000e+00 9.933707e-01
1.379338e+01 1.000000e+00 9.933744e-01
1.379538e+01 1.000000e+00 9.933781e-01
1.379738e+01 1.000000e+00 9.933818e-01
1.379938e+01 1.000000e+00 9.933855e-01
1.380138e+01 1.000000e+00 9.933892e-01
1.380338e+01 1.000000e+00 9.933929e-01
1.380538e+01 1.000000e+00 9.933966e-01
1.380738e+01 1.000000e+00 9.934003e-01
1.380938e+01 1.000000e+00 9.934039e-01
1.381138e+01 1.000000e+00 9.934076e-01
1.381338e+01 1.000000e+00 9.934113e-01
1.381538e+01 1.000000e+00 9.934150e-01
1.381738e+01 1.000000e+00 9.934187e-01
1.381938e+01 1.000000e+00 9.934223e-01
1.382138e+01 1.000000e+00 9.934260e-01
1.382338e+01 1.000000e+00 9.934297e-01
1.382538e+01 1.000000e+00 9.934333e-01
1.382738e+01 1.000000e+00 9.934370e-01
1.382938e+01 1.000000e+00 9.934407e-01
1.383138e+01 1.000000e+00 9.934443e-01
1.383338e+01 1.000000e+00 9.934480e-01
1.383538e+01 1.000000e+00 9.934516e-01
1.383738e+01 1.000000e+00 9.934553e-01
1.383938e+01 1.000000e+00 9.934589e-01
1.384138e+01 1.000000e+00 9.934626e-01
1.384338e+01 1.000000e+00 9.934662e-01
1.384538e+01 1.000000e+00 9.934699e-01
1.384738e+01 1.000000e+00 9.934735e-01
1.384938e+01 1.000000e+00 9.934771e-01
1.385139e+01 1.000000e+00 9.934808e-01
1.385339e+01 1.000000e+00 9.934844e-01
1.385539e+01 1.000000e+00 9.934881e-01
1.385739e+01 1.000000e+00 9.934917e-01
1.385939e+01 1.000000e+00 9.934953e-01
1.386139e+01 1.000000e+00 9.934989e-01
1.386339e+01 1.000000e+00 9.935026e-01
1.386539e+01 1.000000e+00 9.935062e-01
1.386739e+01 1.000000e+00 9.935098e-01
1.386939e+01 1.000000e+00 9.935134e-01
1.387139e+01 1.000000e+00 9.935171e-01
1.387339e+01 1.000000e+00 9.935207e-01
1.387539e+01 1.000000e+00 9.935243e-01
1.387739e+01 1.000000e+00 9.935279e-01
1.387939e+01 1.000000e+00 9.935315e-01
1.388139e+01 1.000000e+00 9.935351e-01
1.388339e+01 1.000000e+00 9.935387e-01
1.388539e+01 1.000000e+00 9.935423e-01
1.388739e+01 1.000000e+00 9.935459e-01
1.388939e+01 1.000000e+00 9.935495e-01
1.389139e+01 1.000000e+00 9.935531e-01
1.389339e+01 1.000000e+00 9.935567e-01
1.389539e+01 1.000000e+00 9.935603e-01
1.389739e+01 1.000000e+00 9.935639e-01
1.389939e+01 1.000000e+00 9.935675e-01
1.390139e+01 1.000000e+00 9.935711e-01
1.390339e+01 1.000000e+00 9.935746e-01
1.390539e+01 1.000000e+00 9.935782e-01
1.390739e+01 1.000000e+00 9.935818e-01
1.390939e+01 1.000000e+00 9.935854e-01
1.391139e+01 1.000000e+00 9.935890e-01
1.391339e+01 1.000000e+00 9.935925e-01
1.391539e+01 1.000000e+00 9.935961e-01
1.391739e+01 1.000000e+00 9.935997e-01
1.391939e+01 1.000000e+00 9.936033e-01
1.392139e+01 1.000000e+00 9.936068e-01
1.392339e+01 1.000000e+00 9.936104e-01
1.392539e+01 1.000000e+00 9.936139e-01
1.392739e+01 1.000000e+00 9.936175e-01
1.392939e+01 1.000000e+00 9.936211e-01
1.393139e+01 1.000000e+00 9.936246e-01
1.393339e+01 1.000000e+00 9.936282e-01
1.393539e+01 1.000000e+00 9.936317e-01
1.393739e+01 1.000000e+00 9.936353e-01
1.393939e+01 1.000000e+00 9.936388e-01
1.394139e+01 1.000000e+00 9.936424e-01
1.394339e+01 1.000000e+00 9.936459e-01
1.394539e+01 1.000000e+00 9.936495e-01
1.394739e+01 1.000000e+00 9.936530e-01
1.394939e+01 1.000000e+00 9.936565e-01
1.395140e+01 1.000000e+00 9.936601e-01
1.395340e+01 1.000000e+00 9.936636e-01
1.395540e+01 1.000000e+00 9.936671e-01
1.395740e+01 1.000000e+00 9.936707e-01
1.395940e+01 1.000000e+00 9.936742e-01
1.396140e+01 1.000000e+00 9.936777e-01
1.396340e+01 1.000000e+00 9.936812e-01
1.396540e+01 1.000000e+00 9.936848e-01
1.396740e+01 1.000000e+00 9.936883e-01
1.396940e+01 1.000000e+00 9.936918e-01
1.397140e+01 1.000000e+00 9.936953e-01
1.397340e+01 1.000000e+00 9.936988e-01
1.397540e+01 1.000000e+00 9.937023e-01
1.397740e+01 1.000000e+00 9.937058e-01
1.397940e+01 1.000000e+00 9.937094e-01
1.398140e+01 1.000000e+00 9.937129e-01
1.398340e+01 1.000000e+00 9.937164e-01
1.398540e+01 1.000000e+00 9.937199e-01
1.398740e+01 1.000000e+00 9.937234e-01
1.398940e+01 1.000000e+00 9.937269e-01
1.399140e+01 1.000000e+00 9.937304e-01
1.399340e+01 1.000000e+00 9.937338e-01
1.399540e+01 1.000000e+00 9.937373e-01
1.399740e+01 1.000000e+00 9.937408e-01
1.399940e+01 1.000000e+00 9.937443e-01
1.400140e+01 1.000000e+00 9.937478e-01
1.400340e+01 1.000000e+00 9.937513e-01
1.400540e+01 1.000000e+00 9.937548e-01
1.400740e+01 1.000000e+00 9.937582e-01
1.400940e+01 1.000000e+00 9.937617e-01
1.401140e+01 1.000000e+00 9.937652e-01
1.401340e+01 1.000000e+00 9.937687e-01
1.401540e+01 1.000000e+00 9.937721e-01
1.401740e+01 1.000000e+00 9.937756e-01
1.401940e+01 1.000000e+00 9.937791e-01
1.402140e+01 1.000000e+00 9.937825e-01
1.402340e+01 1.000000e+00 9.937860e-01
1.402540e+01 1.000000e+00 9.937895e-01
1.402740e+01 1.000000e+00 9.937929e-01
1.402940e+01 1.000000e+00 9.937964e-01
1.403140e+01 1.000000e+00 9.937998e-01
1.403340e+01 1.000000e+00 9.938033e-01
1.403540e+01 1.000000e+00 9.938068e-01
1.403740e+01 1.000000e+00 9.938102e-01
1.403940e+01 1.000000e+00 9.938137e-01
1.404140e+01 1.000000e+00 9.938171e-01
1.404340e+01 1.000000e+00 9.938205e-01
1.404540e+01 1.000000e+00 9.938240e-01
1.404740e+01 1.000000e+00 9.938274e-01
1.404940e+01 1.000000e+00 9.938309e-01
1.405141e+01 1.000000e+00 9.938343e-01
1.405341e+01 1.000000e+00 9.938377e-01
1.405541e+01 1.000000e+00 9.938412e-01
1.405741e+01 1.000000e+00 9.938446e-01
1.405941e+01 1.000000e+00 9.938480e-01
1.406141e+01 1.000000e+00 9.938514e-01
1.406341e+01 1.000000e+00 9.938549e-01
1.406541e+01 1.000000e+00 9.938583e-01
1.406741e+01 1.000000e+00 9.938617e-01
1.406941e+01 1.000000e+00 9.938651e-01
1.407141e+01 1.000000e+00 9.938686e-01
1.407341e+01 1.000000e+00 9.938720e-01
1.407541e+01 1.000000e+00 9.938754e-01
1.407741e+01 1.000000e+00 9.938788e-01
1.407941e+01 1.000000e+00 9.938822e-01
1.408141e+01 1.000000e+00 9.938856e-01
1.408341e+01 1.000000e+00 9.938890e-01
1.408541e+01 1.000000e+00 9.938924e-01
1.408741e+01 1.000000e+00 9.938958e-01
1.408941e+01 1.000000e+00 9.938992e-01
1.409141e+01 1.000000e+00 9.939026e-01
1.409341e+01 1.000000e+00 9.939060e-01
1.409541e+01 1.000000e+00 9.939094e-01
1.409741e+01 1.000000e+00 9.939128e-01
1.409941e+01 1.000000e+00 9.939162e-01
1.410141e+01 1.000000e+00 9.939196e-01
1.410341e+01 1.000000e+00 9.939230e-01
1.410541e+01 1.000000e+00 9.939263e-01
1.410741e+01 1.000000e+00 9.939297e-01
1.410941e+01 1.000000e+00 9.939331e-01
1.411141e+01 1.000000e+00 9.939365e-01
1.411341e+01 1.000000e+00 9.939399e-01
1.411541e+01 1.000000e+00 9.939432e-01
1.411741e+01 1.000000e+00 9.939466e-01
1.411941e+01 1.000000e+00 9.939500e-01
1.412141e+01 1.000000e+00 9.939533e-01
1.412341e+01 1.000000e+00 9.939567e-01
1.412541e+01 1.000000e+00 9.939601e-01
1.412741e+01 1.000000e+00 9.939634e-01
1.412941e+01 1.000000e+00 9.939668e-01
1.413141e+01 1.000000e+00 9.939701e-01
1.413341e+01 1.000000e+00 9.939735e-01
1.413541e+01 1.000000e+00 9.939769e-01
1.413741e+01 1.000000e+00 9.939802e-01
1.413941e+01 1.000000e+00 9.939836e-01
1.414141e+01 1.000000e+00 9.939869e-01
1.414341e+01 1.000000e+00 9.939903e-01
1.414541e+01 1.000000e+00 9.939936e-01
1.414741e+01 1.000000e+00 9.939969e-01
1.414941e+01 1.000000e+00 9.940003e-01
1.415142e+01 1.000000e+00 9.940036e-01
1.415342e+01 1.000000e+00 9.940070e-01
1.415542e+01 1.000000e+00 9.940103e-01
1.415742e+01 1.000000e+00 9.940136e-01
1.415942e+01 1.000000e+00 9.940170e-01
1.416142e+01 1.000000e+00 9.940203e-01
1.416342e+01 1.000000e+00 9.940236e-01
1.416542e+01 1.000000e+00 9.940270e-01
1.416742e+01 1.000000e+00 9.940303e-01
1.416942e+01 1.000000e+00 9.940336e-01
1.417142e+01 1.000000e+00 9.940369e-01
1.417342e+01 1.000000e+00 9.940402e-01
1.417542e+01 1.000000e+00 9.940436e-01
1.417742e+01 1.000000e+00 9.940469e-01
1.417942e+01 1.000000e+00 9.940502e-01
1.418142e+01 1.000000e+00 9.940535e-01
1.418342e+01 1.000000e+00 9.940568e-01
1.418542e+01 1.000000e+00 9.940601e-01
1.418742e+01 1.000000e+00 9.940634e-01
1.418942e+01 1.000000e+00 9.940667e-01
1.419142e+01 1.000000e+00 9.940700e-01
1.419342e+01 1.000000e+00 9.940733e-01
1.419542e+01 1.000000e+00 9.940766e-01
1.419742e+01 1.000000e+00 9.940799e-01
1.419942e+01 1.000000e+00 9.940832e-01
1.420142e+01 1.000000e+00 9.940865e-01
1.420342e+01 1.000000e+00 9.940898e-01
1.420542e+01 1.000000e+00 9.940931e-01
1.420742e+01 1.000000e+00 9.940964e-01
1.420942e+01 1.000000e+00 9.940997e-01
1.421142e+01 1.000000e+00 9.941029e-01
1.421342e+01 1.000000e+00 9.941062e-01
1.421542e+01 1.000000e+00 9.941095e-01
1.421742e+01 1.000000e+00 9.941128e-01
1.421942e+01 1.000000e+00 9.941161e-01
1.422142e+01 1.000000e+00 9.941193e-01
1.422342e+01 1.000000e+00 9.941226e-01
1.422542e+01 1.000000e+00 9.941259e-01
1.422742e+01 1.000000e+00 9.941291e-01
1.422942e+01 1.000000e+00 9.941324e-01
1.423142e+01 1.000000e+00 9.941357e-01
1.423342e+01 1.000000e+00 9.941389e-01
1.423542e+01 1.000000e+00 9.941422e-01
1.423742e+01 1.000000e+00 9.941454e-01
1.423942e+01 1.000000e+00 9.941487e-01
1.424142e+01 1.000000e+00 9.941520e-01
1.424342e+01 1.000000e+00 9.941552e-01
1.424542e+01 1.000000e+00 9.941585e-01
1.424742e+01 1.000000e+00 9.941617e-01
1.424942e+01 1.000000e+00 9.941650e-01
1.425143e+01 1.000000e+00 9.941682e-01
1.425343e+01 1.000000e+00 9.941715e-01
1.425543e+01 1.000000e+00 9.941747e-01
1.425743e+01 1.000000e+00 9.941779e-01
1.425943e+01 1.000000e+00 9.941812e-01
1.426143e+01 1.000000e+00 9.941844e-01
1.426343e+01 1.000000e+00 9.941876e-01
1.426543e+01 1.000000e+00 9.941909e-01
1.426743e+01 1.000000e+00 9.941941e-01
1.426943e+01 1.000000e+00 9.941973e-01
1.427143e+01 1.000000e+00 9.942006e-01
1.427343e+01 1.000000e+00 9.942038e-01
1.427543e+01 1.000000e+00 9.942070e-01
1.427743e+01 1.000000e+00 9.942102e-01
1.427943e+01 1.000000e+00 9.942135e-01
1.428143e+01 1.000000e+00 9.942167e-01
1.428343e+01 1.000000e+00 9.942199e-01
1.428543e+01 1.000000e+00 9.942231e-01
1.428743e+01 1.000000e+00 9.942263e-01
1.428943e+01 1.000000e+00 9.942295e-01
1.429143e+01 1.000000e+00 9.942327e-01
1.429343e+01 1.000000e+00 9.942359e-01
1.429543e+01 1.000000e+00 9.942392e-01
1.429743e+01 1.000000e+00 9.942424e-01
1.429943e+01 1.000000e+00 9.942456e-01
1.430143e+01 1.000000e+00 9.942488e-01
1.430343e+01 1.000000e+00 9.942520e-01
1.430543e+01 1.000000e+00 9.942552e-01
1.430743e+01 1.000000e+00 9.942583e-01
1.430943e+01 1.000000e+00 9.942615e-01
1.431143e+01 1.000000e+00 9.942647e-01
1.431343e+01 1.000000e+00 9.942679e-01
1.431543e+01 1.000000e+00 9.942711e-01
1.431743e+01 1.000000e+00 9.942743e-01
1.431943e+01 1.000000e+00 9.942775e-01
1.432143e+01 1.000000e+00 9.942807e-01
1.432343e+01 1.000000e+00 9.942838e-01
1.432543e+01 1.000000e+00 9.942870e-01
1.432743e+01 1.000000e+00 9.942902e-01
1.432943e+01 1.000000e+00 9.942934e-01
1.433143e+01 1.000000e+00 9.942965e-01
1.433343e+01 1.000000e+00 9.942997e-01
1.433543e+01 1.000000e+00 9.943029e-01
1.433743e+01 1.000000e+00 9.943060e-01
1.433943e+01 1.000000e+00 9.943092e-01
1.434143e+01 1.000000e+00 9.943124e-01
1.434343e+01 1.000000e+00 9.943155e-01
1.434543e+01 1.000000e+00 9.943187e-01
1.434743e+01 1.000000e+00 9.943219e-01
1.434943e+01 1.000000e+00 9.943250e-01
1.435144e+01 1.000000e+00 9.943282e-01
1.435344e+01 1.000000e+00 9.943313e-01
1.435544e+01 1.000000e+00 9.943345e-01
1.435744e+01 1.000000e+00 9.943376e-01
1.435944e+01 1.000000e+00 9.943408e-01
1.436144e+01 1.000000e+00 9.943439e-01
1.436344e+01 1.000000e+00 9.943471e-01
1.436544e+01 1.000000e+00 9.943502e-01
1.436744e+01 1.000000e+00 9.943533e-01
1.436944e+01 1.000000e+00 9.943565e-01
1.437144e+01 1.000000e+00 9.943596e-01
1.437344e+01 1.000000e+00 9.943628e-01
1.437544e+01 1.000000e+00 9.943659e-01
1.437744e+01 1.000000e+00 9.943690e-01
1.437944e+01 1.000000e+00 9.943721e-01
1.438144e+01 1.000000e+00 9.943753e-01
1.438344e+01 1.000000e+00 9.943784e-01
1.438544e+01 1.000000e+00 9.943815e-01
1.438744e+01 1.000000e+00 9.943846e-01
1.438944e+01 1.000000e+00 9.943878e-01
1.439144e+01 1.000000e+00 9.943909e-01
1.439344e+01 1.000000e+00 9.943940e-01
1.439544e+01 1.000000e+00 9.943971e-01
1.439744e+01 1.000000e+00 9.944002e-01
1.439944e+01 1.000000e+00 9.944033e-01
1.440144e+01 1.000000e+00 9.944065e-01
1.440344e+01 1.000000e+00 9.944096e-01
1.440544e+01 1.000000e+00 9.944127e-01
1.440744e+01 1.000000e+00 9.944158e-01
1.440944e+01 1.000000e+00 9.944189e-01
1.441144e+01 1.000000e+00 9.944220e-01
1.441344e+01 1.000000e+00 9.944251e-01
1.441544e+01 1.000000e+00 9.944282e-01
1.441744e+01 1.000000e+00 9.944313e-01
1.441944e+01 1.000000e+00 9.944344e-01
1.442144e+01 1.000000e+00 9.944375e-01
1.442344e+01 1.000000e+00 9.944406e-01
1.442544e+01 1.000000e+00 9.944436e-01
1.442744e+01 1.000000e+00 9.944467e-01
1.442944e+01 1.000000e+00 9.944498e-01
1.443144e+01 1.000000e+00 9.944529e-01
1.443344e+01 1.000000e+00 9.944560e-01
1.443544e+01 1.000000e+00 9.944591e-01
1.443744e+01 1.000000e+00 9.944621e-01
1.443944e+01 1.000000e+00 9.944652e-01
1.444144e+01 1.000000e+00 9.944683e-01
1.444344e+01 1.000000e+00 9.944714e-01
1.444544e+01 1.000000e+00 9.944744e-01
1.444744e+01 1.000000e+00 9.944775e-01
1.444944e+01 1.000000e+00 9.944806e-01
1.445145e+01 1.000000e+00 9.944836e-01
1.445345e+01 1.000000e+00 9.944867e-01
1.445545e+01 1.000000e+00 9.944898e-01
1.445745e+01 1.000000e+00 9.944928e-01
1.445945e+01 1.000000e+00 9.944959e-01
1.446145e+01 1.000000e+00 9.944989e-01
1.446345e+01 1.000000e+00 9.945020e-01
1.446545e+01 1.000000e+00 9.945051e-01
1.446745e+01 1.000000e+00 9.945081e-01
1.446945e+01 1.000000e+00 9.945112e-01
1.447145e+01 1.000000e+00 9.945142e-01
1.447345e+01 1.000000e+00 9.945173e-01
1.447545e+01 1.000000e+00 9.945203e-01
1.447745e+01 1.000000e+00 9.945233e-01
1.447945e+01 1.000000e+00 9.945264e-01
1.448145e+01 1.000000e+00 9.945294e-01
1.448345e+01 1.000000e+00 9.945325e-01
1.448545e+01 1.000000e+00 9.945355e-01
1.448745e+01 1.000000e+00 9.945385e-01
1.448945e+01 1.000000e+00 9.945416e-01
1.449145e+01 1.000000e+00 9.945446e-01
1.449345e+01 1.000000e+00 9.945476e-01
1.449545e+01 1.000000e+00 9.945507e-01
1.449745e+01 1.000000e+00 9.945537e-01
1.449945e+01 1.000000e+00 9.945567e-01
1.450145e+01 1.000000e+00 9.945597e-01
1.450345e+01 1.000000e+00 9.945628e-01
1.450545e+01 1.000000e+00 9.945658e-01
1.450745e+01 1.000000e+00 9.945688e-01
1.450945e+01 1.000000e+00 9.945718e-01
1.451145e+01 1.000000e+00 9.945748e-01
1.451345e+01 1.000000e+00 9.945778e-01
1.451545e+01 1.000000e+00 9.945809e-01
1.451745e+01 1.000000e+00 9.945839e-01
1.451945e+01 1.000000e+00 9.945869e-01
1.452145e+01 1.000000e+00 9.945899e-01
1.452345e+01 1.000000e+00 9.945929e-01
1.452545e+01 1.000000e+00 9.945959e-01
1.452745e+01 1.000000e+00 9.945989e-01
1.452945e+01 1.000000e+00 9.946019e-01
1.453145e+01 1.000000e+00 9.946049e-01
1.453345e+01 1.000000e+00 9.946079e-01
1.453545e+01 1.000000e+00 9.946109e-01
1.453745e+01 1.000000e+00 9.946139e-01
1.453945e+01 1.000000e+00 9.946169e-01
1.454145e+01 1.000000e+00 9.946198e-01
1.454345e+01 1.000000e+00 9.946228e-01
1.454545e+01 1.000000e+00 9.946258e-01
1.454745e+01 1.000000e+00 9.946288e-01
1.454945e+01 1.000000e+00 9.946318e-01
1.455146e+01 1.000000e+00 9.946348e-01
1.455346e+01 1.000000e+00 9.946377e-01
1.455546e+01 1.000000e+00 9.946407e-01
1.455746e+01 1.000000e+00 9.946437e-01
1.455946e+01 1.000000e+00 9.946467e-01
1.456146e+01 1.000000e+00 9.946496e-01
1.456346e+01 1.000000e+00 9.946526e-01
1.456546e+01 1.000000e+00 9.946556e-01
1.456746e+01 1.000000e+00 9.946585e-01
1.456946e+01 1.000000e+00 9.946615e-01
1.457146e+01 1.000000e+00 9.946645e-01
1.457346e+01 1.000000e+00 9.946674e-01
1.457546e+01 1.000000e+00 9.946704e-01
1.457746e+01 1.000000e+00 9.946734e-01
1.457946e+01 1.000000e+00 9.946763e-01
1.458146e+01 1.000000e+00 9.946793e-01
1.458346e+01 1.000000e+00 9.946822e-01
1.458546e+01 1.000000e+00 9.946852e-01
1.458746e+01 1.000000e+00 9.946881e-01
1.458946e+01 1.000000e+00 9.946911e-01
1.459146e+01 1.000000e+00 9.946940e-01
1.459346e+01 1.000000e+00 9.946970e-01
1.459546e+01 1.000000e+00 9.946999e-01
1.459746e+01 1.000000e+00 9.947029e-01
1.459946e+01 1.000000e+00 9.947058e-01
1.460146e+01 1.000000e+00 9.947087e-01
1.460346e+01 1.000000e+00 9.947117e-01
1.460546e+01 1.000000e+00 9.947146e-01
1.460746e+01 1.000000e+00 9.947175e-01
1.460946e+01 1.000000e+00 9.947205e-01
1.461146e+01 1.000000e+00 9.947234e-01
1.461346e+01 1.000000e+00 9.947263e-01
1.461546e+01 1.000000e+00 9.947293e-01
1.461746e+01 1.000000e+00 9.947322e-01
1.461946e+01 1.000000e+00 9.947351e-01
1.462146e+01 1.000000e+00 9.947380e-01
1.462346e+01 1.000000e+00 9.947409e-01
1.462546e+01 1.000000e+00 9.947439e-01
1.462746e+01 1.000000e+00 9.947468e-01
1.462946e+01 1.000000e+00 9.947497e-01
1.463146e+01 1.000000e+00 9.947526e-01
1.463346e+01 1.000000e+00 9.947555e-01
1.463546e+01 1.000000e+00 9.947584e-01
1.463746e+01 1.000000e+00 9.947613e-01
1.463946e+01 1.000000e+00 9.947642e-01
1.464146e+01 1.000000e+00 9.947672e-01
1.464346e+01 1.000000e+00 9.947701e-01
1.464546e+01 1.000000e+00 9.947730e-01
1.464746e+01 1.000000e+00 9.947759e-01
1.464946e+01 1.000000e+00 9.947788e-01
1.465147e+01 1.000000e+00 9.947817e-01
1.465347e+01 1.000000e+00 9.947845e-01
1.465547e+01 1.000000e+00 9.947874e-01
1.465747e+01 1.000000e+00 9.947903e-01
1.465947e+01 1.000000e+00 9.947932e-01
1.466147e+01 1.000000e+00 9.947961e-01
1.466347e+01 1.000000e+00 9.947990e-01
1.466547e+01 1.000000e+00 9.948019e-01
1.466747e+01 1.000000e+00 9.948048e-01
1.466947e+01 1.000000e+00 9.948077e-01
1.467147e+01 1.000000e+00 9.948105e-01
1.467347e+01 1.000000e+00 9.948134e-01
1.467547e+01 1.000000e+00 9.948163e-01
1.467747e+01 1.000000e+00 9.948192e-01
1.467947e+01 1.000000e+00 9.948220e-01
1.468147e+01 1.000000e+00 9.948249e-01
1.468347e+01 1.000000e+00 9.948278e-01
1.468547e+01 1.000000e+00 9.948307e-01
1.468747e+01 1.000000e+00 9.948335e-01
1.468947e+01 1.000000e+00 9.948364e-01
1.469147e+01 1.000000e+00 9.948393e-01
1.469347e+01 1.000000e+00 9.948421e-01
1.469547e+01 1.000000e+00 9.948450e-01
1.469747e+01 1.000000e+00 9.948478e-01
1.469947e+01 1.000000e+00 9.948507e-01
1.470147e+01 1.000000e+00 9.948536e-01
1.470347e+01 1.000000e+00 9.948564e-01
1.470547e+01 1.000000e+00 9.948593e-01
1.470747e+01 1.000000e+00 9.948621e-01
1.470947e+01 1.000000e+00 9.948650e-01
1.471147e+01 1.000000e+00 9.948678e-01
1.471347e+01 1.000000e+00 9.948707e-01
1.471547e+01 1.000000e+00 9.948735e-01
1.471747e+01 1.000000e+00 9.948763e-01
1.471947e+01 1.000000e+00 9.948792e-01
1.472147e+01 1.000000e+00 9.948820e-01
1.472347e+01 1.000000e+00 9.948849e-01
1.472547e+01 1.000000e+00 9.948877e-01
1.472747e+01 1.000000e+00 9.948905e-01
1.472947e+01 1.000000e+00 9.948934e-01
1.473147e+01 1.000000e+00 9.948962e-01
1.473347e+01 1.000000e+00 9.948990e-01
1.473547e+01 1.000000e+00 9.949019e-01
1.473747e+01 1.000000e+00 9.949047e-01
1.473947e+01 1.000000e+00 9.949075e-01
1.474147e+01 1.000000e+00 9.949103e-01
1.474347e+01 1.000000e+00 9.949132e-01
1.474547e+01 1.000000e+00 9.949160e-01
1.474747e+01 1.000000e+00 9.949188e-01
1.474947e+01 1.000000e+00 9.949216e-01
1.475148e+01 1.000000e+00 9.949244e-01
1.475348e+01 1.000000e+00 9.949273e-01
1.475548e+01 1.000000e+00 9.949301e-01
1.475748e+01 1.000000e+00 9.949329e-01
1.475948e+01 1.000000e+00 9.949357e-01
1.476148e+01 1.000000e+00 9.949385e-01
1.476348e+01 1.000000e+00 9.949413e-01
1.476548e+01 1.000000e+00 9.949441e-01
1.476748e+01 1.000000e+00 9.949469e-01
1.476948e+01 1.000000e+00 9.949497e-01
1.477148e+01 1.000000e+00 9.949525e-01
1.477348e+01 1.000000e+00 9.949553e-01
1.477548e+01 1.000000e+00 9.949581e-01
1.477748e+01 1.000000e+00 9.949609e-01
1.477948e+01 1.000000e+00 9.949637e-01
1.478148e+01 1.000000e+00 9.949665e-01
1.478348e+01 1.000000e+00 9.949693e-01
1.478548e+01 1.000000e+00 9.949721e-01
1.478748e+01 1.000000e+00 9.949749e-01
1.478948e+01 1.000000e+00 9.949776e-01
1.479148e+01 1.000000e+00 9.949804e-01
1.479348e+01 1.000000e+00 9.949832e-01
1.479548e+01 1.000000e+00 9.949860e-01
1.479748e+01 1.000000e+00 9.949888e-01
1.479948e+01 1.000000e+00 9.949915e-01
1.480148e+01 1.000000e+00 9.949943e-01
1.480348e+01 1.000000e+00 9.949971e-01
1.480548e+01 1.000000e+00 9.949999e-01
1.480748e+01 1.000000e+00 9.950026e-01
1.480948e+01 1.000000e+00 9.950054e-01
1.481148e+01 1.000000e+00 9.950082e-01
1.481348e+01 1.000000e+00 9.950110e-01
1.481548e+01 1.000000e+00 9.950137e-01
1.481748e+01 1.000000e+00 9.950165e-01
1.481948e+01 1.000000e+00 9.950192e-01
1.482148e+01 1.000000e+00 9.950220e-01
1.482348e+01 1.000000e+00 9.950248e-01
1.482548e+01 1.000000e+00 9.950275e-01
1.482748e+01 1.000000e+00 9.950303e-01
1.482948e+01 1.000000e+00 9.950330e-01
1.483148e+01 1.000000e+00 9.950358e-01
1.483348e+01 1.000000e+00 9.950385e-01
1.483548e+01 1.000000e+00 9.950413e-01
1.483748e+01 1.000000e+00 9.950440e-01
1.483948e+01 1.000000e+00 9.950468e-01
1.484148e+01 1.000000e+00 9.950495e-01
1.484348e+01 1.000000e+00 9.950523e-01
1.484548e+01 1.000000e+00 9.950550e-01
1.484748e+01 1.000000e+00 9.950578e-01
1.484948e+01 1.000000e+00 9.950605e-01
1.485149e+01 1.000000e+00 9.950632e-01
1.485349e+01 1.000000e+00 9.950660e-01
1.485549e+01 1.000000e+00 9.950687e-01
1.485749e+01 1.000000e+00 9.950714e-01
1.485949e+01 1.000000e+00 9.950742e-01
1.486149e+01 1.000000e+00 9.950769e-01
1.486349e+01 1.000000e+00 9.950796e-01
1.486549e+01 1.000000e+00 9.950823e-01
1.486749e+01 1.000000e+00 9.950851e-01
1.486949e+01 1.000000e+00 9.950878e-01
1.487149e+01 1.000000e+00 9.950905e-01
1.487349e+01 1.000000e+00 9.950932e-01
1.487549e+01 1.000000e+00 9.950960e-01
1.487749e+01 1.000000e+00 9.950987e-01
1.487949e+01 1.000000e+00 9.951014e-01
1.488149e+01 1.000000e+00 9.951041e-01
1.488349e+01 1.000000e+00 9.951068e-01
1.488549e+01 1.000000e+00 9.951095e-01
1.488749e+01 1.000000e+00 9.951122e-01
1.488949e+01 1.000000e+00 9.951149e-01
1.489149e+01 1.000000e+00 9.951177e-01
1.489349e+01 1.000000e+00 9.951204e-01
1.489549e+01 1.000000e+00 9.951231e-01
1.489749e+01 1.000000e+00 9.951258e-01
1.489949e+01 1.000000e+00 9.951285e-01
1.490149e+01 1.000000e+00 9.951312e-01
1.490349e+01 1.000000e+00 9.951339e-01
1.490549e+01 1.000000e+00 9.951366e-01
1.490749e+01 1.000000e+00 9.951393e-01
1.490949e+01 1.000000e+00 9.951419e-01
1.491149e+01 1.000000e+00 9.951446e-01
1.491349e+01 1.000000e+00 9.951473e-01
1.491549e+01 1.000000e+00 9.951500e-01
1.491749e+01 1.000000e+00 9.951527e-01
1.491949e+01 1.000000e+00 9.951554e-01
1.492149e+01 1.000000e+00 9.951581e-01
1.492349e+01 1.000000e+00 9.951608e-01
1.492549e+01 1.000000e+00 9.951634e-01
1.492749e+01 1.000000e+00 9.951661e-01
1.492949e+01 1.000000e+00 9.951688e-01
1.493149e+01 1.000000e+00 9.951715e-01
1.493349e+01 1.000000e+00 9.951741e-01
1.493549e+01 1.000000e+00 9.951768e-01
1.493749e+01 1.000000e+00 9.951795e-01
1.493949e+01 1.000000e+00 9.951822e-01
1.494149e+01 1.000000e+00 9.951848e-01
1.494349e+01 1.000000e+00 9.951875e-01
1.494549e+01 1.000000e+00 9.951902e-01
1.494749e+01 1.000000e+00 9.951928e-01
1.494949e+01 1.000000e+00 9.951955e-01
1.495150e+01 1.000000e+00 9.951981e-01
1.495350e+01 1.000000e+00 9.952008e-01
1.495550e+01 1.000000e+00 9.952035e-01
1.495750e+01 1.000000e+00 9.952061e-01
1.495950e+01 1.000000e+00 9.952088e-01
1.496150e+01 1.000000e+00 9.952114e-01
1.496350e+01 1.000000e+00 9.952141e-01
1.496550e+01 1.000000e+00 9.952167e-01
1.496750e+01 1.000000e+00 9.952194e-01
1.496950e+01 1.000000e+00 9.952220e-01
1.497150e+01 1.000000e+00 9.952247e-01
1.497350e+01 1.000000e+00 9.952273e-01
1.497550e+01 1.000000e+00 9.952300e-01
1.497750e+01 1.000000e+00 9.952326e-01
1.497950e+01 1.000000e+00 9.952352e-01
1.498150e+01 1.000000e+00 9.952379e-01
1.498350e+01 1.000000e+00 9.952405e-01
1.498550e+01 1.000000e+00 9.952432e-01
1.498750e+01 1.000000e+00 9.952458e-01
1.498950e+01 1.000000e+00 9.952484e-01
1.499150e+01 1.000000e+00 9.952511e-01
1.499350e+01 1.000000e+00 9.952537e-01
1.499550e+01 1.000000e+00 9.952563e-01
1.499750e+01 1.000000e+00 9.952589e-01
1.499950e+01 1.000000e+00 9.952616e-01
1.500150e+01 1.000000e+00 9.952642e-01
1.500350e+01 1.000000e+00 9.952668e-01
1.500550e+01 1.000000e+00 9.952694e-01
1.500750e+01 1.000000e+00 9.952721e-01
1.500950e+01 1.000000e+00 9.952747e-01
1.501150e+01 1.000000e+00 9.952773e-01
1.501350e+01 1.000000e+00 9.952799e-01
1.501550e+01 1.000000e+00 9.952825e-01
1.501750e+01 1.000000e+00 9.952851e-01
1.501950e+01 1.000000e+00 9.952877e-01
1.502150e+01 1.000000e+00 9.952903e-01
1.502350e+01 1.000000e+00 9.952930e-01
1.502550e+01 1.000000e+00 9.952956e-01
1.502750e+01 1.000000e+00 9.952982e-01
1.502950e+01 1.000000e+00 9.953008e-01
1.503150e+01 1.000000e+00 9.953034e-01
1.503350e+01 1.000000e+00 9.953060e-01
1.503550e+01 1.000000e+00 9.953086e-01
1.503750e+01 1.000000e+00 9.953112e-01
1.503950e+01 1.000000e+00 9.953138e-01
1.504150e+01 1.000000e+00 9.953164e-01
1.504350e+01 1.000000e+00 9.953189e-01
1.504550e+01 1.000000e+00 9.953215e-01
1.504750e+01 1.000000e+00 9.953241e-01
1.504950e+01 1.000000e+00 9.953267e-01
1.505151e+01 1.000000e+00 9.953293e-01
1.505351e+01 1.000000e+00 9.953319e-01
1.505551e+01 1.000000e+00 9.953345e-01
1.505751e+01 1.000000e+00 9.953371e-01
1.505951e+01 1.000000e+00 9.953396e-01
1.506151e+01 1.000000e+00 9.953422e-01
1.506351e+01 1.000000e+00 9.953448e-01
1.506551e+01 1.000000e+00 9.953474e-01
1.506751e+01 1.000000e+00 9.953499e-01
1.506951e+01 1.000000e+00 9.953525e-01
1.507151e+01 1.000000e+00 9.953551e-01
1.507351e+01 1.000000e+00 9.953577e-01
1.507551e+01 1.000000e+00 9.953602e-01
1.507751e+01 1.000000e+00 9.953628e-01
1.507951e+01 1.000000e+00 9.953654e-01
1.508151e+01 1.000000e+00 9.953679e-01
1.508351e+01 1.000000e+00 9.953705e-01
1.508551e+01 1.000000e+00 9.953731e-01
1.508751e+01 1.000000e+00 9.953756e-01
1.508951e+01 1.000000e+00 9.953782e-01
1.509151e+01 1.000000e+00 9.953807e-01
1.509351e+01 1.000000e+00 9.953833e-01
1.509551e+01 1.000000e+00 9.953859e-01
1.509751e+01 1.000000e+00 9.953884e-01
1.509951e+01 1.000000e+00 9.953910e-01
1.510151e+01 1.000000e+00 9.953935e-01
1.510351e+01 1.000000e+00 9.953961e-01
1.510551e+01 1.000000e+00 9.953986e-01
1.510751e+01 1.000000e+00 9.954011e-01
1.510951e+01 1.000000e+00 9.954037e-01
1.511151e+01 1.000000e+00 9.954062e-01
1.511351e+01 1.000000e+00 9.954088e-01
1.511551e+01 1.000000e+00 9.954113e-01
1.511751e+01 1.000000e+00 9.954139e-01
1.511951e+01 1.000000e+00 9.954164e-01
1.512151e+01 1.000000e+00 9.954189e-01
1.512351e+01 1.000000e+00 9.954215e-01
1.512551e+01 1.000000e+00 9.954240e-01
1.512751e+01 1.000000e+00 9.954265e-01
1.512951e+01 1.000000e+00 9.954291e-01
1.513151e+01 1.000000e+00 9.954316e-01
1.513351e+01 1.000000e+00 9.954341e-01
1.513551e+01 1.000000e+00 9.954366e-01
1.513751e+01 1.000000e+00 9.954392e-01
1.513951e+01 1.000000e+00 9.954417e-01
1.514151e+01 1.000000e+00 9.954442e-01
1.514351e+01 1.000000e+00 9.954467e-01
1.514551e+01 1.000000e+00 9.954493e-01
1.514751e+01 1.000000e+00 9.954518e-01
1.514951e+01 1.000000e+00 9.954543e-01
1.515152e+01 1.000000e+00 9.954568e-01
1.515352e+01 1.000000e+00 9.954593e-01
1.515552e+01 1.000000e+00 9.954618e-01
1.515752e+01 1.000000e+00 9.954643e-01
1.515952e+01 1.000000e+00 9.954669e-01
1.516152e+01 1.000000e+00 9.954694e-01
1.516352e+01 1.000000e+00 9.954719e-01
1.516552e+01 1.000000e+00 9.954744e-01
1.516752e+01 1.000000e+00 9.954769e-01
1.516952e+01 1.000000e+00 9.954794e-01
1.517152e+01 1.000000e+00 9.954819e-01
1.517352e+01 1.000000e+00 9.954844e-01
1.517552e+01 1.000000e+00 9.954869e-01
1.517752e+01 1.000000e+00 9.954894e-01
1.517952e+01 1.000000e+00 9.954919e-01
1.518152e+01 1.000000e+00 9.954944e-01
1.518352e+01 1.000000e+00 9.954969e-01
1.518552e+01 1.000000e+00 9.954993e-01
1.518752e+01 1.000000e+00 9.955018e-01
1.518952e+01 1.000000e+00 9.955043e-01
1.519152e+01 1.000000e+00 9.955068e-01
1.519352e+01 1.000000e+00 9.955093e-01
1.519552e+01 1.000000e+00 9.955118e-01
1.519752e+01 1.000000e+00 9.955143e-01
1.519952e+01 1.000000e+00 9.955167e-01
1.520152e+01 1.000000e+00 9.955192e-01
1.520352e+01 1.000000e+00 9.955217e-01
1.520552e+01 1.000000e+00 9.955242e-01
1.520752e+01 1.000000e+00 9.955266e-01
1.520952e+01 1.000000e+00 9.955291e-01
1.521152e+01 1.000000e+00 9.955316e-01
1.521352e+01 1.000000e+00 9.955341e-01
1.521552e+01 1.000000e+00 9.955365e-01
1.521752e+01 1.000000e+00 9.955390e-01
1.521952e+01 1.000000e+00 9.955415e-01
1.522152e+01 1.000000e+00 9.955439e-01
1.522352e+01 1.000000e+00 9.955464e-01
1.522552e+01 1.000000e+00 9.955489e-01
1.522752e+01 1.000000e+00 9.955513e-01
1.522952e+01 1.000000e+00 9.955538e-01
1.523152e+01 1.000000e+00 9.955562e-01
1.523352e+01 1.000000e+00 9.955587e-01
1.523552e+01 1.000000e+00 9.955612e-01
1.523752e+01 1.000000e+00 9.955636e-01
1.523952e+01 1.000000e+00 9.955661e-01
1.524152e+01 1.000000e+00 9.955685e-01
1.524352e+01 1.000000e+00 9.955710e-01
1.524552e+01 1.000000e+00 9.955734e-01
1.524752e+01 1.000000e+00 9.955759e-01
1.524952e+01 1.000000e+00 9.955783e-01
1.525153e+01 1.000000e+00 9.955808e-01
1.525353e+01 1.000000e+00 9.955832e-01
1.525553e+01 1.000000e+00 9.955856e-01
1.525753e+01 1.000000e+00 9.955881e-01
1.525953e+01 1.000000e+00 9.955905e-01
1.526153e+01 1.000000e+00 9.955930e-01
1.526353e+01 1.000000e+00 9.955954e-01
1.526553e+01 1.000000e+00 9.955978e-01
1.526753e+01 1.000000e+00 9.956003e-01
1.526953e+01 1.000000e+00 9.956027e-01
1.527153e+01 1.000000e+00 9.956051e-01
1.527353e+01 1.000000e+00 9.956076e-01
1.527553e+01 1.000000e+00 9.956100e-01
1.527753e+01 1.000000e+00 9.956124e-01
1.527953e+01 1.000000e+00 9.956148e-01
1.528153e+01 1.000000e+00 9.956173e-01
1.528353e+01 1.000000e+00 9.956197e-01
1.528553e+01 1.000000e+00 9.956221e-01
1.528753e+01 1.000000e+00 9.956245e-01
1.528953e+01 1.000000e+00 9.956269e-01
1.529153e+01 1.000000e+00 9.956294e-01
1.529353e+01 1.000000e+00 9.956318e-01
1.529553e+01 1.000000e+00 9.956342e-01
1.529753e+01 1.000000e+00 9.956366e-01
1.529953e+01 1.000000e+00 9.956390e-01
1.530153e+01 1.000000e+00 9.956414e-01
1.530353e+01 1.000000e+00 9.956438e-01
1.530553e+01 1.000000e+00 9.956463e-01
1.530753e+01 1.000000e+00 9.956487e-01
1.530953e+01 1.000000e+00 9.956511e-01
1.531153e+01 1.000000e+00 9.956535e-01
1.531353e+01 1.000000e+00 9.956559e-01
1.531553e+01 1.000000e+00 9.956583e-01
1.531753e+01 1.000000e+00 9.956607e-01
1.531953e+01 1.000000e+00 9.956631e-01
1.532153e+01 1.000000e+00 9.956655e-01
1.532353e+01 1.000000e+00 9.956679e-01
1.532553e+01 1.000000e+00 9.956703e-01
1.532753e+01 1.000000e+00 9.956726e-01
1.532953e+01 1.000000e+00 9.956750e-01
1.533153e+01 1.000000e+00 9.956774e-01
1.533353e+01 1.000000e+00 9.956798e-01
1.533553e+01 1.000000e+00 9.956822e-01
1.533753e+01 1.000000e+00 9.956846e-01
1.533953e+01 1.000000e+00 9.956870e-01
1.534153e+01 1.000000e+00 9.956894e-01
1.534353e+01 1.000000e+00 9.956917e-01
1.534553e+01 1.000000e+00 9.956941e-01
1.534753e+01 1.000000e+00 9.956965e-01
1.534953e+01 1.000000e+00 9.956989e-01
1.535154e+01 1.000000e+00 9.957013e-01
1.535354e+01 1.000000e+00 9.957036e-01
1.535554e+01 1.000000e+00 9.957060e-01
1.535754e+01 1.000000e+00 9.957084e-01
1.535954e+01 1.000000e+00 9.957108e-01
1.536154e+01 1.000000e+00 9.957131e-01
1.536354e+01 1.000000e+00 9.957155e-01
1.536554e+01 1.000000e+00 9.957179e-01
1.536754e+01 1.000000e+00 9.957202e-01
1.536954e+01 1.000000e+00 9.957226e-01
1.537154e+01 1.000000e+00 9.957250e-01
1.537354e+01 1.000000e+00 9.957273e-01
1.537554e+01 1.000000e+00 9.957297e-01
1.537754e+01 1.000000e+00 9.957320e-01
1.537954e+01 1.000000e+00 9.957344e-01
1.538154e+01 1.000000e+00 9.957368e-01
1.538354e+01 1.000000e+00 9.957391e-01
1.538554e+01 1.000000e+00 9.957415e-01
1.538754e+01 1.000000e+00 9.957438e-01
1.538954e+01 1.000000e+00 9.957462e-01
1.539154e+01 1.000000e+00 9.957485e-01
1.539354e+01 1.000000e+00 9.957509e-01
1.539554e+01 1.000000e+00 9.957532e-01
1.539754e+01 1.000000e+00 9.957556e-01
1.539954e+01 1.000000e+00 9.957579e-01
1.540154e+01 1.000000e+00 9.957602e-01
1.540354e+01 1.000000e+00 9.957626e-01
1.540554e+01 1.000000e+00 9.957649e-01
1.540754e+01 1.000000e+00 9.957673e-01
1.540954e+01 1.000000e+00 9.957696e-01
1.541154e+01 1.000000e+00 9.957719e-01
1.541354e+01 1.000000e+00 9.957743e-01
1.541554e+01 1.000000e+00 9.957766e-01
1.541754e+01 1.000000e+00 9.957789e-01
1.541954e+01 1.000000e+00 9.957813e-01
1.542154e+01 1.000000e+00 9.957836e-01
1.542354e+01 1.000000e+00 9.957859e-01
1.542554e+01 1.000000e+00 9.957883e-01
1.542754e+01 1.000000e+00 9.957906e-01
1.542954e+01 1.000000e+00 9.957929e-01
1.543154e+01 1.000000e+00 9.957952e-01
1.543354e+01 1.000000e+00 9.957976e-01
1.543554e+01 1.000000e+00 9.957999e-01
1.543754e+01 1.000000e+00 9.958022e-01
1.543954e+01 1.000000e+00 9.958045e-01
1.544154e+01 1.000000e+00 9.958068e-01
1.544354e+01 1.000000e+00 9.958092e-01
1.544554e+01 1.000000e+00 9.958115e-01
1.544754e+01 1.000000e+00 9.958138e-01
1.544954e+01 1.000000e+00 9.958161e-01
1.545155e+01 1.000000e+00 9.958184e-01
1.545355e+01 1.000000e+00 9.958207e-01
1.545555e+01 1.000000e+00 9.958230e-01
1.545755e+01 1.000000e+00 9.958253e-01
1.545955e+01 1.000000e+00 9.958276e-01
1.546155e+01 1.000000e+00 9.958299e-01
1.546355e+01 1.000000e+00 9.958322e-01
1.546555e+01 1.000000e+00 9.958346e-01
1.546755e+01 1.000000e+00 9.958369e-01
1.546955e+01 1.000000e+00 9.958391e-01
1.547155e+01 1.000000e+00 9.958414e-01
1.547355e+01 1.000000e+00 9.958437e-01
1.547555e+01 1.000000e+00 9.958460e-01
1.547755e+01 1.000000e+00 9.958483e-01
1.547955e+01 1.000000e+00 9.958506e-01
1.548155e+01 1.000000e+00 9.958529e-01
1.548355e+01 1.000000e+00 9.958552e-01
1.548555e+01 1.000000e+00 9.958575e-01
1.548755e+01 1.000000e+00 9.958598e-01
1.548955e+01 1.000000e+00 9.958621e-01
1.549155e+01 1.000000e+00 9.958644e-01
1.549355e+01 1.000000e+00 9.958666e-01
1.549555e+01 1.000000e+00 9.958689e-01
1.549755e+01 1.000000e+00 9.958712e-01
1.549955e+01 1.000000e+00 9.958735e-01
1.550155e+01 1.000000e+00 9.958758e-01
1.550355e+01 1.000000e+00 9.958780e-01
1.550555e+01 1.000000e+00 9.958803e-01
1.550755e+01 1.000000e+00 9.958826e-01
1.550955e+01 1.000000e+00 9.958849e-01
1.551155e+01 1.000000e+00 9.958871e-01
1.551355e+01 1.000000e+00 9.958894e-01
1.551555e+01 1.000000e+00 9.958917e-01
1.551755e+01 1.000000e+00 9.958939e-01
1.551955e+01 1.000000e+00 9.958962e-01
1.552155e+01 1.000000e+00 9.958985e-01
1.552355e+01 1.000000e+00 9.959007e-01
1.552555e+01 1.000000e+00 9.959030e-01
1.552755e+01 1.000000e+00 9.959053e-01
1.552955e+01 1.000000e+00 9.959075e-01
1.553155e+01 1.000000e+00 9.959098e-01
1.553355e+01 1.000000e+00 9.959120e-01
1.553555e+01 1.000000e+00 9.959143e-01
1.553755e+01 1.000000e+00 9.959166e-01
1.553955e+01 1.000000e+00 9.959188e-01
1.554155e+01 1.000000e+00 9.959211e-01
1.554355e+01 1.000000e+00 9.959233e-01
1.554555e+01 1.000000e+00 9.959256e-01
1.554755e+01 1.000000e+00 9.959278e-01
1.554955e+01 1.000000e+00 9.959301e-01
1.555156e+01 1.000000e+00 9.959323e-01
1.555356e+01 1.000000e+00 9.959346e-01
1.555556e+01 1.000000e+00 9.959368e-01
1.555756e+01 1.000000e+00 9.959390e-01
1.555956e+01 1.000000e+00 9.959413e-01
1.556156e+01 1.000000e+00 9.959435e-01
1.556356e+01 1.000000e+00 9.959458e-01
1.556556e+01 1.000000e+00 9.959480e-01
1.556756e+01 1.000000e+00 9.959502e-01
1.556956e+01 1.000000e+00 9.959525e-01
1.557156e+01 1.000000e+00 9.959547e-01
1.557356e+01 1.000000e+00 9.959569e-01
1.557556e+01 1.000000e+00 9.959592e-01
1.557756e+01 1.000000e+00 9.959614e-01
1.557956e+01 1.000000e+00 9.959636e-01
1.558156e+01 1.000000e+00 9.959659e-01
1.558356e+01 1.000000e+00 9.959681e-01
1.558556e+01 1.000000e+00 9.959703e-01
1.558756e+01 1.000000e+00 9.959725e-01
1.558956e+01 1.000000e+00 9.959748e-01
1.559156e+01 1.000000e+00 9.959770e-01
1.559356e+01 1.000000e+00 9.959792e-01
1.559556e+01 1.000000e+00 9.959814e-01
1.559756e+01 1.000000e+00 9.959836e-01
1.559956e+01 1.000000e+00 9.959858e-01
1.560156e+01 1.000000e+00 9.959881e-01
1.560356e+01 1.000000e+00 9.959903e-01
1.560556e+01 1.000000e+00 9.959925e-01
1.560756e+01 1.000000e+00 9.959947e-01
1.560956e+01 1.000000e+00 9.959969e-01
1.561156e+01 1.000000e+00 9.959991e-01
1.561356e+01 1.000000e+00 9.960013e-01
1.561556e+01 1.000000e+00 9.960035e-01
1.561756e+01 1.000000e+00 9.960057e-01
1.561956e+01 1.000000e+00 9.960079e-01
1.562156e+01 1.000000e+00 9.960101e-01
1.562356e+01 1.000000e+00 9.960124e-01
1.562556e+01 1.000000e+00 9.960146e-01
1.562756e+01 1.000000e+00 9.960168e-01
1.562956e+01 1.000000e+00 9.960189e-01
1.563156e+01 1.000000e+00 9.960211e-01
1.563356e+01 1.000000e+00 9.960233e-01
1.563556e+01 1.000000e+00 9.960255e-01
1.563756e+01 1.000000e+00 9.960277e-01
1.563956e+01 1.000000e+00 9.960299e-01
1.564156e+01 1.000000e+00 9.960321e-01
1.564356e+01 1.000000e+00 9.960343e-01
1.564556e+01 1.000000e+00 9.960365e-01
1.564756e+01 1.000000e+00 9.960387e-01
1.564956e+01 1.000000e+00 9.960409e-01
1.565157e+01 1.000000e+00 9.960430e-01
1.565357e+01 1.000000e+00 9.960452e-01
1.565557e+01 1.000000e+00 9.960474e-01
1.565757e+01 1.000000e+00 9.960496e-01
1.565957e+01 1.000000e+00 9.960518e-01
1.566157e+01 1.000000e+00 9.960539e-01
1.566357e+01 1.000000e+00 9.960561e-01
1.566557e+01 1.000000e+00 9.960583e-01
1.566757e+01 1.000000e+00 9.960605e-01
1.566957e+01 1.000000e+00 9.960626e-01
1.567157e+01 1.000000e+00 9.960648e-01
1.567357e+01 1.000000e+00 9.960670e-01
1.567557e+01 1.000000e+00 9.960692e-01
1.567757e+01 1.000000e+00 9.960713e-01
1.567957e+01 1.000000e+00 9.960735e-01
1.568157e+01 1.000000e+00 9.960757e-01
1.568357e+01 1.000000e+00 9.960778e-01
1.568557e+01 1.000000e+00 9.960800e-01
1.568757e+01 1.000000e+00 9.960822e-01
1.568957e+01 1.000000e+00 9.960843e-01
1.569157e+01 1.000000e+00 9.960865e-01
1.569357e+01 1.000000e+00 9.960886e-01
1.569557e+01 1.000000e+00 9.960908e-01
1.569757e+01 1.000000e+00 9.960929e-01
1.569957e+01 1.000000e+00 9.960951e-01
1.570157e+01 1.000000e+00 9.960973e-01
1.570357e+01 1.000000e+00 9.960994e-01
1.570557e+01 1.000000e+00 9.961016e-01
1.570757e+01 1.000000e+00 9.961037e-01
1.570957e+01 1.000000e+00 9.961059e-01
1.571157e+01 1.000000e+00 9.961080e-01
1.571357e+01 1.000000e+00 9.961102e-01
1.571557e+01 1.000000e+00 9.961123e-01
1.571757e+01 1.000000e+00 9.961144e-01
1.571957e+01 1.000000e+00 9.961166e-01
1.572157e+01 1.000000e+00 9.961187e-01
1.572357e+01 1.000000e+00 9.961209e-01
1.572557e+01 1.000000e+00 9.961230e-01
1.572757e+01 1.000000e+00 9.961251e-01
1.572957e+01 1.000000e+00 9.961273e-01
1.573157e+01 1.000000e+00 9.961294e-01
1.573357e+01 1.000000e+00 9.961315e-01
1.573557e+01 1.000000e+00 9.961337e-01
1.573757e+01 1.000000e+00 9.961358e-01
1.573957e+01 1.000000e+00 9.961379e-01
1.574157e+01 1.000000e+00 9.961401e-01
1.574357e+01 1.000000e+00 9.961422e-01
1.574557e+01 1.000000e+00 9.961443e-01
1.574757e+01 1.000000e+00 9.961465e-01
1.574957e+01 1.000000e+00 9.961486e-01
1.575158e+01 1.000000e+00 9.961507e-01
1.575358e+01 1.000000e+00 9.961528e-01
1.575558e+01 1.000000e+00 9.961550e-01
1.575758e+01 1.000000e+00 9.961571e-01
1.575958e+01 1.000000e+00 9.961592e-01
1.576158e+01 1.000000e+00 9.961613e-01
1.576358e+01 1.000000e+00 9.961634e-01
1.576558e+01 1.000000e+00 9.961655e-01
1.576758e+01 1.000000e+00 9.961677e-01
1.576958e+01 1.000000e+00 9.961698e-01
1.577158e+01 1.000000e+00 9.961719e-01
1.577358e+01 1.000000e+00 9.961740e-01
1.577558e+01 1.000000e+00 9.961761e-01
1.577758e+01 1.000000e+00 9.961782e-01
1.577958e+01 1.000000e+00 9.961803e-01
1.578158e+01 1.000000e+00 9.961824e-01
1.578358e+01 1.000000e+00 9.961845e-01
1.578558e+01 1.000000e+00 9.961866e-01
1.578758e+01 1.000000e+00 9.961887e-01
1.578958e+01 1.000000e+00 9.961908e-01
1.579158e+01 1.000000e+00 9.961929e-01
1.579358e+01 1.000000e+00 9.961950e-01
1.579558e+01 1.000000e+00 9.961971e-01
1.579758e+01 1.000000e+00 9.961992e-01
1.579958e+01 1.000000e+00 9.962013e-01
1.580158e+01 1.000000e+00 9.962034e-01
1.580358e+01 1.000000e+00 9.962055e-01
1.580558e+01 1.000000e+00 9.962076e-01
1.580758e+01 1.000000e+00 9.962097e-01
1.580958e+01 1.000000e+00 9.962118e-01
1.581158e+01 1.000000e+00 9.962139e-01
1.581358e+01 1.000000e+00 9.962160e-01
1.581558e+01 1.000000e+00 9.962180e-01
1.581758e+01 1.000000e+00 9.962201e-01
1.581958e+01 1.000000e+00 9.962222e-01
1.582158e+01 1.000000e+00 9.962243e-01
1.582358e+01 1.000000e+00 9.962264e-01
1.582558e+01 1.000000e+00 9.962285e-01
1.582758e+01 1.000000e+00 9.962305e-01
1.582958e+01 1.000000e+00 9.962326e-01
1.583158e+01 1.000000e+00 9.962347e-01
1.583358e+01 1.000000e+00 9.962368e-01
1.583558e+01 1.000000e+00 9.962388e-01
1.583758e+01 1.000000e+00 9.962409e-01
1.583958e+01 1.000000e+00 9.962430e-01
1.584158e+01 1.000000e+00 9.962450e-01
1.584358e+01 1.000000e+00 9.962471e-01
1.584558e+01 1.000000e+00 9.962492e-01
1.584758e+01 1.000000e+00 9.962513e-01
1.584958e+01 1.000000e+00 9.962533e-01
1.585159e+01 1.000000e+00 9.962554e-01
1.585359e+01 1.000000e+00 9.962574e-01
1.585559e+01 1.000000e+00 9.962595e-01
1.585759e+01 1.000000e+00 9.962616e-01
1.585959e+01 1.000000e+00 9.962636e-01
1.586159e+01 1.000000e+00 9.962657e-01
1.586359e+01 1.000000e+00 9.962678e-01
1.586559e+01 1.000000e+00 9.962698e-01
1.586759e+01 1.000000e+00 9.962719e-01
1.586959e+01 1.000000e+00 9.962739e-01
1.587159e+01 1.000000e+00 9.962760e-01
1.587359e+01 1.000000e+00 9.962780e-01
1.587559e+01 1.000000e+00 9.962801e-01
1.587759e+01 1.000000e+00 9.962821e-01
1.587959e+01 1.000000e+00 9.962842e-01
1.588159e+01 1.000000e+00 9.962862e-01
1.588359e+01 1.000000e+00 9.962883e-01
1.588559e+01 1.000000e+00 9.962903e-01
1.588759e+01 1.000000e+00 9.962924e-01
1.588959e+01 1.000000e+00 9.962944e-01
1.589159e+01 1.000000e+00 9.962964e-01
1.589359e+01 1.000000e+00 9.962985e-01
1.589559e+01 1.000000e+00 9.963005e-01
1.589759e+01 1.000000e+00 9.963026e-01
1.589959e+01 1.000000e+00 9.963046e-01
1.590159e+01 1.000000e+00 9.963066e-01
1.590359e+01 1.000000e+00 9.963087e-01
1.590559e+01 1.000000e+00 9.963107e-01
1.590759e+01 1.000000e+00 9.963127e-01
1.590959e+01 1.000000e+00 9.963148e-01
1.591159e+01 1.000000e+00 9.963168e-01
1.591359e+01 1.000000e+00 9.963188e-01
1.591559e+01 1.000000e+00 9.963209e-01
1.591759e+01 1.000000e+00 9.963229e-01
1.591959e+01 1.000000e+00 9.963249e-01
1.592159e+01 1.000000e+00 9.963269e-01
1.592359e+01 1.000000e+00 9.963290e-01
1.592559e+01 1.000000e+00 9.963310e-01
1.592759e+01 1.000000e+00 9.963330e-01
1.592959e+01 1.000000e+00 9.963350e-01
1.593159e+01 1.000000e+00 9.963370e-01
1.593359e+01 1.000000e+00 9.963391e-01
1.593559e+01 1.000000e+00 9.963411e-01
1.593759e+01 1.000000e+00 9.963431e-01
1.593959e+01 1.000000e+00 9.963451e-01
1.594159e+01 1.000000e+00 9.963471e-01
1.594359e+01 1.000000e+00 9.963491e-01
1.594559e+01 1.000000e+00 9.963511e-01
1.594759e+01 1.000000e+00 9.963531e-01
1.594959e+01 1.000000e+00 9.963552e-01
1.595160e+01 1.000000e+00 9.963572e-01
1.595360e+01 1.000000e+00 9.963592e-01
1.595560e+01 1.000000e+00 9.963612e-01
1.595760e+01 1.000000e+00 9.963632e-01
1.595960e+01 1.000000e+00 9.963652e-01
1.596160e+01 1.000000e+00 9.963672e-01
1.596360e+01 1.000000e+00 9.963692e-01
1.596560e+01 1.000000e+00 9.963712e-01
1.596760e+01 1.000000e+00 9.963732e-01
1.596960e+01 1.000000e+00 9.963752e-01
1.597160e+01 1.000000e+00 9.963772e-01
1.597360e+01 1.000000e+00 9.963792e-01
1.597560e+01 1.000000e+00 9.963812e-01
1.597760e+01 1.000000e+00 9.963832e-01
1.597960e+01 1.000000e+00 9.963852e-01
1.598160e+01 1.000000e+00 9.963871e-01
1.598360e+01 1.000000e+00 9.963891e-01
1.598560e+01 1.000000e+00 9.963911e-01
1.598760e+01 1.000000e+00 9.963931e-01
1.598960e+01 1.000000e+00 9.963951e-01
1.599160e+01 1.000000e+00 9.963971e-01
1.599360e+01 1.000000e+00 9.963991e-01
1.599560e+01 1.000000e+00 9.964011e-01
1.599760e+01 1.000000e+00 9.964030e-01
1.599960e+01 1.000000e+00 9.964050e-01
1.600160e+01 1.000000e+00 9.964070e-01
1.600360e+01 1.000000e+00 9.964090e-01
1.600560e+01 1.000000e+00 9.964110e-01
1.600760e+01 1.000000e+00 9.964129e-01
1.600960e+01 1.000000e+00 9.964149e-01
1.601160e+01 1.000000e+00 9.964169e-01
1.601360e+01 1.000000e+00 9.964188e-01
1.601560e+01 1.000000e+00 9.964208e-01
1.601760e+01 1.000000e+00 9.964228e-01
1.601960e+01 1.000000e+00 9.964248e-01
1.602160e+01 1.000000e+00 9.964267e-01
1.602360e+01 1.000000e+00 9.964287e-01
1.602560e+01 1.000000e+00 9.964307e-01
1.602760e+01 1.000000e+00 9.964326e-01
1.602960e+01 1.000000e+00 9.964346e-01
1.603160e+01 1.000000e+00 9.964366e-01
1.603360e+01 1.000000e+00 9.964385e-01
1.603560e+01 1.000000e+00 9.964405e-01
1.603760e+01 1.000000e+00 9.964424e-01
1.603960e+01 1.000000e+00 9.964444e-01
1.604160e+01 1.000000e+00 9.964464e-01
1.604360e+01 1.000000e+00 9.964483e-01
1.604560e+01 1.000000e+00 9.964503e-01
1.604760e+01 1.000000e+00 9.964522e-01
1.604960e+01 1.000000e+00 9.964542e-01
1.605161e+01 1.000000e+00 9.964561e-01
1.605361e+01 1.000000e+00 9.964581e-01
1.605561e+01 1.000000e+00 9.964600e-01
1.605761e+01 1.000000e+00 9.964620e-01
1.605961e+01 1.000000e+00 9.964639e-01
1.606161e+01 1.000000e+00 9.964659e-01
1.606361e+01 1.000000e+00 9.964678e-01
1.606561e+01 1.000000e+00 9.964698e-01
1.606761e+01 1.000000e+00 9.964717e-01
1.606961e+01 1.000000e+00 9.964736e-01
1.607161e+01 1.000000e+00 9.964756e-01
1.607361e+01 1.000000e+00 9.964775e-01
1.607561e+01 1.000000e+00 9.964795e-01
1.607761e+01 1.000000e+00 9.964814e-01
1.607961e+01 1.000000e+00 9.964833e-01
1.608161e+01 1.000000e+00 9.964853e-01
1.608361e+01 1.000000e+00 9.964872e-01
1.608561e+01 1.000000e+00 9.964891e-01
1.608761e+01 1.000000e+00 9.964911e-01
1.608961e+01 1.000000e+00 9.964930e-01
1.609161e+01 1.000000e+00 9.964949e-01
1.609361e+01 1.000000e+00 9.964969e-01
1.609561e+01 1.000000e+00 9.964988e-01
1.609761e+01 1.000000e+00 9.965007e-01
1.609961e+01 1.000000e+00 9.965027e-01
1.610161e+01 1.000000e+00 9.965046e-01
1.610361e+01 1.000000e+00 9.965065e-01
1.610561e+01 1.000000e+00 9.965084e-01
1.610761e+01 1.000000e+00 9.965103e-01
1.610961e+01 1.000000e+00 9.965123e-01
1.611161e+01 1.000000e+00 9.965142e-01
1.611361e+01 1.000000e+00 9.965161e-01
1.611561e+01 1.000000e+00 9.965180e-01
1.611761e+01 1.000000e+00 9.965199e-01
1.611961e+01 1.000000e+00 9.965219e-01
1.612161e+01 1.000000e+00 9.965238e-01
1.612361e+01 1.000000e+00 9.965257e-01
1.612561e+01 1.000000e+00 9.965276e-01
1.612761e+01 1.000000e+00 9.965295e-01
1.612961e+01 1.000000e+00 9.965314e-01
1.613161e+01 1.000000e+00 9.965333e-01
1.613361e+01 1.000000e+00 9.965352e-01
1.613561e+01 1.000000e+00 9.965371e-01
1.613761e+01 1.000000e+00 9.965390e-01
1.613961e+01 1.000000e+00 9.965409e-01
1.614161e+01 1.000000e+00 9.965429e-01
1.614361e+01 1.000000e+00 9.965448e-01
1.614561e+01 1.000000e+00 9.965467e-01
1.614761e+01 1.000000e+00 9.965486e-01
1.614961e+01 1.000000e+00 9.965505e-01
1.615162e+01 1.000000e+00 9.965524e-01
1.615362e+01 1.000000e+00 9.965543e-01
1.615562e+01 1.000000e+00 9.965561e-01
1.615762e+01 1.000000e+00 9.965580e-01
1.615962e+01 1.000000e+00 9.965599e-01
1.616162e+01 1.000000e+00 9.965618e-01
1.616362e+01 1.000000e+00 9.965637e-01
1.616562e+01 1.000000e+00 9.965656e-01
1.616762e+01 1.000000e+00 9.965675e-01
1.616962e+01 1.000000e+00 9.965694e-01
1.617162e+01 1.000000e+00 9.965713e-01
1.617362e+01 1.000000e+00 9.965732e-01
1.617562e+01 1.000000e+00 9.965751e-01
1.617762e+01 1.000000e+00 9.965769e-01
1.617962e+01 1.000000e+00 9.965788e-01
1.618162e+01 1.000000e+00 9.965807e-01
1.618362e+01 1.000000e+00 9.965826e-01
1.618562e+01 1.000000e+00 9.965845e-01
1.618762e+01 1.000000e+00 9.965863e-01
1.618962e+01 1.000000e+00 9.965882e-01
1.619162e+01 1.000000e+00 9.965901e-01
1.619362e+01 1.000000e+00 9.965920e-01
1.619562e+01 1.000000e+00 9.965938e-01
1.619762e+01 1.000000e+00 9.965957e-01
1.619962e+01 1.000000e+00 9.965976e-01
1.620162e+01 1.000000e+00 9.965995e-01
1.620362e+01 1.000000e+00 9.966013e-01
1.620562e+01 1.000000e+00 9.966032e-01
1.620762e+01 1.000000e+00 9.966051e-01
1.620962e+01 1.000000e+00 9.966069e-01
1.621162e+01 1.000000e+00 9.966088e-01
1.621362e+01 1.000000e+00 9.966107e-01
1.621562e+01 1.000000e+00 9.966125e-01
1.621762e+01 1.000000e+00 9.966144e-01
1.621962e+01 1.000000e+00 9.966163e-01
1.622162e+01 1.000000e+00 9.966181e-01
1.622362e+01 1.000000e+00 9.966200e-01
1.622562e+01 1.000000e+00 9.966218e-01
1.622762e+01 1.000000e+00 9.966237e-01
1.622962e+01 1.000000e+00 9.966256e-01
1.623162e+01 1.000000e+00 9.966274e-01
1.623362e+01 1.000000e+00 9.966293e-01
1.623562e+01 1.000000e+00 9.966311e-01
1.623762e+01 1.000000e+00 9.966330e-01
1.623962e+01 1.000000e+00 9.966348e-01
1.624162e+01 1.000000e+00 9.966367e-01
1.624362e+01 1.000000e+00 9.966385e-01
1.624562e+01 1.000000e+00 9.966404e-01
1.624762e+01 1.000000e+00 9.966422e-01
1.624962e+01 1.000000e+00 9.966441e-01
1.625163e+01 1.000000e+00 9.966459e-01
1.625363e+01 1.000000e+00 9.966478e-01
1.625563e+01 1.000000e+00 9.966496e-01
1.625763e+01 1.000000e+00 9.966515e-01
1.625963e+01 1.000000e+00 9.966533e-01
1.626163e+01 1.000000e+00 9.966551e-01
1.626363e+01 1.000000e+00 9.966570e-01
1.626563e+01 1.000000e+00 9.966588e-01
1.626763e+01 1.000000e+00 9.966606e-01
1.626963e+01 1.000000e+00 9.966625e-01
1.627163e+01 1.000000e+00 9.966643e-01
1.627363e+01 1.000000e+00 9.966662e-01
1.627563e+01 1.000000e+00 9.966680e-01
1.627763e+01 1.000000e+00 9.966698e-01
1.627963e+01 1.000000e+00 9.966717e-01
1.628163e+01 1.000000e+00 9.966735e-01
1.628363e+01 1.000000e+00 9.966753e-01
1.628563e+01 1.000000e+00 9.966771e-01
1.628763e+01 1.000000e+00 9.966790e-01
1.628963e+01 1.000000e+00 9.966808e-01
1.629163e+01 1.000000e+00 9.966826e-01
1.629363e+01 1.000000e+00 9.966844e-01
1.629563e+01 1.000000e+00 9.966863e-01
1.629763e+01 1.000000e+00 9.966881e-01
1.629963e+01 1.000000e+00 9.966899e-01
1.630163e+01 1.000000e+00 9.966917e-01
1.630363e+01 1.000000e+00 9.966935e-01
1.630563e+01 1.000000e+00 9.966954e-01
1.630763e+01 1.000000e+00 9.966972e-01
1.630963e+01 1.000000e+00 9.966990e-01
1.631163e+01 1.000000e+00 9.967008e-01
1.631363e+01 1.000000e+00 9.967026e-01
1.631563e+01 1.000000e+00 9.967044e-01
1.631763e+01 1.000000e+00 9.967063e-01
1.631963e+01 1.000000e+00 9.967081e-01
1.632163e+01 1.000000e+00 9.967099e-01
1.632363e+01 1.000000e+00 9.967117e-01
1.632563e+01 1.000000e+00 9.967135e-01
1.632763e+01 1.000000e+00 9.967153e-01
1.632963e+01 1.000000e+00 9.967171e-01
1.633163e+01 1.000000e+00 9.967189e-01
1.633363e+01 1.000000e+00 9.967207e-01
1.633563e+01 1.000000e+00 9.967225e-01
1.633763e+01 1.000000e+00 9.967243e-01
1.633963e+01 1.000000e+00 9.967261e-01
1.634163e+01 1.000000e+00 9.967279e-01
1.634363e+01 1.000000e+00 9.967297e-01
1.634563e+01 1.000000e+00 9.967315e-01
1.634763e+01 1.000000e+00 9.967333e-01
1.634963e+01 1.000000e+00 9.967351e-01
1.635164e+01 1.000000e+00 9.967369e-01
1.635364e+01 1.000000e+00 9.967387e-01
1.635564e+01 1.000000e+00 9.967405e-01
1.635764e+01 1.000000e+00 9.967423e-01
1.635964e+01 1.000000e+00 9.967441e-01
1.636164e+01 1.000000e+00 9.967459e-01
1.636364e+01 1.000000e+00 9.967477e-01
1.636564e+01 1.000000e+00 9.967494e-01
1.636764e+01 1.000000e+00 9.967512e-01
1.636964e+01 1.000000e+00 9.967530e-01
1.637164e+01 1.000000e+00 9.967548e-01
1.637364e+01 1.000000e+00 9.967566e-01
1.637564e+01 1.000000e+00 9.967584e-01
1.637764e+01 1.000000e+00 9.967601e-01
1.637964e+01 1.000000e+00 9.967619e-01
1.638164e+01 1.000000e+00 9.967637e-01
1.638364e+01 1.000000e+00 9.967655e-01
1.638564e+01 1.000000e+00 9.967673e-01
1.638764e+01 1.000000e+00 9.967690e-01
1.638964e+01 1.000000e+00 9.967708e-01
1.639164e+01 1.000000e+00 9.967726e-01
1.639364e+01 1.000000e+00 9.967744e-01
1.639564e+01 1.000000e+00 9.967761e-01
1.639764e+01 1.000000e+00 9.967779e-01
1.639964e+01 1.000000e+00 9.967797e-01
1.640164e+01 1.000000e+00 9.967814e-01
1.640364e+01 1.000000e+00 9.967832e-01
1.640564e+01 1.000000e+00 9.967850e-01
1.640764e+01 1.000000e+00 9.967868e-01
1.640964e+01 1.000000e+00 9.967885e-01
1.641164e+01 1.000000e+00 9.967903e-01
1.641364e+01 1.000000e+00 9.967920e-01
1.641564e+01 1.000000e+00 9.967938e-01
1.641764e+01 1.000000e+00 9.967956e-01
1.641964e+01 1.000000e+00 9.967973e-01
1.642164e+01 1.000000e+00 9.967991e-01
1.642364e+01 1.000000e+00 9.968009e-01
1.642564e+01 1.000000e+00 9.968026e-01
1.642764e+01 1.000000e+00 9.968044e-01
1.642964e+01 1.000000e+00 9.968061e-01
1.643164e+01 1.000000e+00 9.968079e-01
1.643364e+01 1.000000e+00 9.968096e-01
1.643564e+01 1.000000e+00 9.968114e-01
1.643764e+01 1.000000e+00 9.968131e-01
1.643964e+01 1.000000e+00 9.968149e-01
1.644164e+01 1.000000e+00 9.968166e-01
1.644364e+01 1.000000e+00 9.968184e-01
1.644564e+01 1.000000e+00 9.968201e-01
1.644764e+01 1.000000e+00 9.968219e-01
1.644964e+01 1.000000e+00 9.968236e-01
1.645165e+01 1.000000e+00 9.968254e-01
1.645365e+01 1.000000e+00 9.968271e-01
1.645565e+01 1.000000e+00 9.968289e-01
1.645765e+01 1.000000e+00 9.968306e-01
1.645965e+01 1.000000e+00 9.968323e-01
1.646165e+01 1.000000e+00 9.968341e-01
1.646365e+01 1.000000e+00 9.968358e-01
1.646565e+01 1.000000e+00 9.968376e-01
1.646765e+01 1.000000e+00 9.968393e-01
1.646965e+01 1.000000e+00 9.968410e-01
1.647165e+01 1.000000e+00 9.968428e-01
1.647365e+01 1.000000e+00 9.968445e-01
1.647565e+01 1.000000e+00 9.968462e-01
1.647765e+01 1.000000e+00 9.968480e-01
1.647965e+01 1.000000e+00 9.968497e-01
1.648165e+01 1.000000e+00 9.968514e-01
1.648365e+01 1.000000e+00 9.968532e-01
1.648565e+01 1.000000e+00 9.968549e-01
1.648765e+01 1.000000e+00 9.968566e-01
1.648965e+01 1.000000e+00 9.968583e-01
1.649165e+01 1.000000e+00 9.968601e-01
1.649365e+01 1.000000e+00 9.968618e-01
1.649565e+01 1.000000e+00 9.968635e-01
1.649765e+01 1.000000e+00 9.968652e-01
1.649965e+01 1.000000e+00 9.968670e-01
1.650165e+01 1.000000e+00 9.968687e-01
1.650365e+01 1.000000e+00 9.968704e-01
1.650565e+01 1.000000e+00 9.968721e-01
1.650765e+01 1.000000e+00 9.968738e-01
1.650965e+01 1.000000e+00 9.968756e-01
1.651165e+01 1.000000e+00 9.968773e-01
1.651365e+01 1.000000e+00 9.968790e-01
1.651565e+01 1.000000e+00 9.968807e-01
1.651765e+01 1.000000e+00 9.968824e-01
1.651965e+01 1.000000e+00 9.968841e-01
1.652165e+01 1.000000e+00 9.968858e-01
1.652365e+01 1.000000e+00 9.968876e-01
1.652565e+01 1.000000e+00 9.968893e-01
1.652765e+01 1.000000e+00 9.968910e-01
1.652965e+01 1.000000e+00 9.968927e-01
1.653165e+01 1.000000e+00 9.968944e-01
1.653365e+01 1.000000e+00 9.968961e-01
1.653565e+01 1.000000e+00 9.968978e-01
1.653765e+01 1.000000e+00 9.968995e-01
1.653965e+01 1.000000e+00 9.969012e-01
1.654165e+01 1.000000e+00 9.969029e-01
1.654365e+01 1.000000e+00 9.969046e-01
1.654565e+01 1.000000e+00 9.969063e-01
1.654765e+01 1.000000e+00 9.969080e-01
1.654965e+01 1.000000e+00 9.969097e-01
1.655166e+01 1.000000e+00 9.969114e-01
1.655366e+01 1.000000e+00 9.969131e-01
1.655566e+01 1.000000e+00 9.969148e-01
1.655766e+01 1.000000e+00 9.969165e-01
1.655966e+01 1.000000e+00 9.969182e-01
1.656166e+01 1.000000e+00 9.969199e-01
1.656366e+01 1.000000e+00 9.969216e-01
1.656566e+01 1.000000e+00 9.969233e-01
1.656766e+01 1.000000e+00 9.969249e-01
1.656966e+01 1.000000e+00 9.969266e-01
1.657166e+01 1.000000e+00 9.969283e-01
1.657366e+01 1.000000e+00 9.969300e-01
1.657566e+01 1.000000e+00 9.969317e-01
1.657766e+01 1.000000e+00 9.969334e-01
1.657966e+01 1.000000e+00 9.969351e-01
1.658166e+01 1.000000e+00 9.969367e-01
1.658366e+01 1.000000e+00 9.969384e-01
1.658566e+01 1.000000e+00 9.969401e-01
1.658766e+01 1.000000e+00 9.969418e-01
1.658966e+01 1.000000e+00 9.969435e-01
1.659166e+01 1.000000e+00 9.969451e-01
1.659366e+01 1.000000e+00 9.969468e-01
1.659566e+01 1.000000e+00 9.969485e-01
1.659766e+01 1.000000e+00 9.969502e-01
1.659966e+01 1.000000e+00 9.969519e-01
1.660166e+01 1.000000e+00 9.969535e-01
1.660366e+01 1.000000e+00 9.969552e-01
1.660566e+01 1.000000e+00 9.969569e-01
1.660766e+01 1.000000e+00 9.969585e-01
1.660966e+01 1.000000e+00 9.969602e-01
1.661166e+01 1.000000e+00 9.969619e-01
1.661366e+01 1.000000e+00 9.969635e-01
1.661566e+01 1.000000e+00 9.969652e-01
1.661766e+01 1.000000e+00 9.969669e-01
1.661966e+01 1.000000e+00 9.969685e-01
1.662166e+01 1.000000e+00 9.969702e-01
1.662366e+01 1.000000e+00 9.969719e-01
1.662566e+01 1.000000e+00 9.969735e-01
1.662766e+01 1.000000e+00 9.969752e-01
1.662966e+01 1.000000e+00 9.969769e-01
1.663166e+01 1.000000e+00 9.969785e-01
1.663366e+01 1.000000e+00 9.969802e-01
1.663566e+01 1.000000e+00 9.969818e-01
1.663766e+01 1.000000e+00 9.969835e-01
1.663966e+01 1.000000e+00 9.969851e-01
1.664166e+01 1.000000e+00 9.969868e-01
1.664366e+01 1.000000e+00 9.969885e-01
1.664566e+01 1.000000e+00 9.969901e-01
1.664766e+01 1.000000e+00 9.969918e-01
1.664966e+01 1.000000e+00 9.969934e-01
1.665167e+01 1.000000e+00 9.969951e-01
1.665367e+01 1.000000e+00 9.969967e-01
1.665567e+01 1.000000e+00 9.969984e-01
1.665767e+01 1.000000e+00 9.970000e-01
1.665967e+01 1.000000e+00 9.970017e-01
1.666167e+01 1.000000e+00 9.970033e-01
1.666367e+01 1.000000e+00 9.970049e-01
1.666567e+01 1.000000e+00 9.970066e-01
1.666767e+01 1.000000e+00 9.970082e-01
1.666967e+01 1.000000e+00 9.970099e-01
1.667167e+01 1.000000e+00 9.970115e-01
1.667367e+01 1.000000e+00 9.970132e-01
1.667567e+01 1.000000e+00 9.970148e-01
1.667767e+01 1.000000e+00 9.970164e-01
1.667967e+01 1.000000e+00 9.970181e-01
1.668167e+01 1.000000e+00 9.970197e-01
1.668367e+01 1.000000e+00 9.970213e-01
1.668567e+01 1.000000e+00 9.970230e-01
1.668767e+01 1.000000e+00 9.970246e-01
1.668967e+01 1.000000e+00 9.970262e-01
1.669167e+01 1.000000e+00 9.970279e-01
1.669367e+01 1.000000e+00 9.970295e-01
1.669567e+01 1.000000e+00 9.970311e-01
1.669767e+01 1.000000e+00 9.970328e-01
1.669967e+01 1.000000e+00 9.970344e-01
1.670167e+01 1.000000e+00 9.970360e-01
1.670367e+01 1.000000e+00 9.970377e-01
1.670567e+01 1.000000e+00 9.970393e-01
1.670767e+01 1.000000e+00 9.970409e-01
1.670967e+01 1.000000e+00 9.970425e-01
1.671167e+01 1.000000e+00 9.970441e-01
1.671367e+01 1.000000e+00 9.970458e-01
1.671567e+01 1.000000e+00 9.970474e-01
1.671767e+01 1.000000e+00 9.970490e-01
1.671967e+01 1.000000e+00 9.970506e-01
1.672167e+01 1.000000e+00 9.970523e-01
1.672367e+01 1.000000e+00 9.970539e-01
1.672567e+01 1.000000e+00 9.970555e-01
1.672767e+01 1.000000e+00 9.970571e-01
1.672967e+01 1.000000e+00 9.970587e-01
1.673167e+01 1.000000e+00 9.970603e-01
1.673367e+01 1.000000e+00 9.970619e-01
1.673567e+01 1.000000e+00 9.970636e-01
1.673767e+01 1.000000e+00 9.970652e-01
1.673967e+01 1.000000e+00 9.970668e-01
1.674167e+01 1.000000e+00 9.970684e-01
1.674367e+01 1.000000e+00 9.970700e-01
1.674567e+01 1.000000e+00 9.970716e-01
1.674767e+01 1.000000e+00 9.970732e-01
1.674967e+01 1.000000e+00 9.970748e-01
1.675168e+01 1.000000e+00 9.970764e-01
1.675368e+01 1.000000e+00 9.970780e-01
1.675568e+01 1.000000e+00 9.970796e-01
1.675768e+01 1.000000e+00 9.970812e-01
1.675968e+01 1.000000e+00 9.970828e-01
1.676168e+01 1.000000e+00 9.970844e-01
1.676368e+01 1.000000e+00 9.970860e-01
1.676568e+01 1.000000e+00 9.970876e-01
1.676768e+01 1.000000e+00 9.970892e-01
1.676968e+01 1.000000e+00 9.970908e-01
1.677168e+01 1.000000e+00 9.970924e-01
1.677368e+01 1.000000e+00 9.970940e-01
1.677568e+01 1.000000e+00 9.970956e-01
1.677768e+01 1.000000e+00 9.970972e-01
1.677968e+01 1.000000e+00 9.970988e-01
1.678168e+01 1.000000e+00 9.971004e-01
1.678368e+01 1.000000e+00 9.971020e-01
1.678568e+01 1.000000e+00 9.971036e-01
1.678768e+01 1.000000e+00 9.971052e-01
1.678968e+01 1.000000e+00 9.971067e-01
1.679168e+01 1.000000e+00 9.971083e-01
1.679368e+01 1.000000e+00 9.971099e-01
1.679568e+01 1.000000e+00 9.971115e-01
1.679768e+01 1.000000e+00 9.971131e-01
1.679968e+01 1.000000e+00 9.971147e-01
1.680168e+01 1.000000e+00 9.971163e-01
1.680368e+01 1.000000e+00 9.971178e-01
1.680568e+01 1.000000e+00 9.971194e-01
1.680768e+01 1.000000e+00 9.971210e-01
1.680968e+01 1.000000e+00 9.971226e-01
1.681168e+01 1.000000e+00 9.971242e-01
1.681368e+01 1.000000e+00 9.971257e-01
1.681568e+01 1.000000e+00 9.971273e-01
1.681768e+01 1.000000e+00 9.971289e-01
1.681968e+01 1.000000e+00 9.971305e-01
1.682168e+01 1.000000e+00 9.971320e-01
1.682368e+01 1.000000e+00 9.971336e-01
1.682568e+01 1.000000e+00 9.971352e-01
1.682768e+01 1.000000e+00 9.971367e-01
1.682968e+01 1.000000e+00 9.971383e-01
1.683168e+01 1.000000e+00 9.971399e-01
1.683368e+01 1.000000e+00 9.971415e-01
1.683568e+01 1.000000e+00 9.971430e-01
1.683768e+01 1.000000e+00 9.971446e-01
1.683968e+01 1.000000e+00 9.971462e-01
1.684168e+01 1.000000e+00 9.971477e-01
1.684368e+01 1.000000e+00 9.971493e-01
1.684568e+01 1.000000e+00 9.971508e-01
1.684768e+01 1.000000e+00 9.971524e-01
1.684968e+01 1.000000e+00 9.971540e-01
1.685169e+01 1.000000e+00 9.971555e-01
1.685369e+01 1.000000e+00 9.971571e-01
1.685569e+01 1.000000e+00 9.971587e-01
1.685769e+01 1.000000e+00 9.971602e-01
1.685969e+01 1.000000e+00 9.971618e-01
1.686169e+01 1.000000e+00 9.971633e-01
1.686369e+01 1.000000e+00 9.971649e-01
1.686569e+01 1.000000e+00 9.971664e-01
1.686769e+01 1.000000e+00 9.971680e-01
1.686969e+01 1.000000e+00 9.971695e-01
1.687169e+01 1.000000e+00 9.971711e-01
1.687369e+01 1.000000e+00 9.971726e-01
1.687569e+01 1.000000e+00 9.971742e-01
1.687769e+01 1.000000e+00 9.971757e-01
1.687969e+01 1.000000e+00 9.971773e-01
1.688169e+01 1.000000e+00 9.971788e-01
1.688369e+01 1.000000e+00 9.971804e-01
1.688569e+01 1.000000e+00 9.971819e-01
1.688769e+01 1.000000e+00 9.971835e-01
1.688969e+01 1.000000e+00 9.971850e-01
1.689169e+01 1.000000e+00 9.971866e-01
1.689369e+01 1.000000e+00 9.971881e-01
1.689569e+01 1.000000e+00 9.971897e-01
1.689769e+01 1.000000e+00 9.971912e-01
1.689969e+01 1.000000e+00 9.971927e-01
1.690169e+01 1.000000e+00 9.971943e-01
1.690369e+01 1.000000e+00 9.971958e-01
1.690569e+01 1.000000e+00 9.971973e-01
1.690769e+01 1.000000e+00 9.971989e-01
1.690969e+01 1.000000e+00 9.972004e-01
1.691169e+01 1.000000e+00 9.972020e-01
1.691369e+01 1.000000e+00 9.972035e-01
1.691569e+01 1.000000e+00 9.972050e-01
1.691769e+01 1.000000e+00 9.972066e-01
1.691969e+01 1.000000e+00 9.972081e-01
1.692169e+01 1.000000e+00 9.972096e-01
1.692369e+01 1.000000e+00 9.972111e-01
1.692569e+01 1.000000e+00 9.972127e-01
1.692769e+01 1.000000e+00 9.972142e-01
1.692969e+01 1.000000e+00 9.972157e-01
1.693169e+01 1.000000e+00 9.972173e-01
1.693369e+01 1.000000e+00 9.972188e-01
1.693569e+01 1.000000e+00 9.972203e-01
1.693769e+01 1.000000e+00 9.972218e-01
1.693969e+01 1.000000e+00 9.972234e-01
1.694169e+01 1.000000e+00 9.972249e-01
1.694369e+01 1.000000e+00 9.972264e-01
1.694569e+01 1.000000e+00 9.972279e-01
1.694769e+01 1.000000e+00 9.972294e-01
1.694969e+01 1.000000e+00 9.972310e-01
1.695170e+01 1.000000e+00 9.972325e-01
1.695370e+01 1.000000e+00 9.972340e-01
1.695570e+01 1.000000e+00 9.972355e-01
1.695770e+01 1.000000e+00 9.972370e-01
1.695970e+01 1.000000e+00 9.972385e-01
1.696170e+01 1.000000e+00 9.972401e-01
1.696370e+01 1.000000e+00 9.972416e-01
1.696570e+01 1.000000e+00 9.972431e-01
1.696770e+01 1.000000e+00 9.972446e-01
1.696970e+01 1.000000e+00 9.972461e-01
1.697170e+01 1.000000e+00 9.972476e-01
1.697370e+01 1.000000e+00 9.972491e-01
1.697570e+01 1.000000e+00 9.972506e-01
1.697770e+01 1.000000e+00 9.972521e-01
1.697970e+01 1.000000e+00 9.972536e-01
1.698170e+01 1.000000e+00 9.972551e-01
1.698370e+01 1.000000e+00 9.972566e-01
1.698570e+01 1.000000e+00 9.972581e-01
1.698770e+01 1.000000e+00 9.972597e-01
1.698970e+01 1.000000e+00 9.972612e-01
1.699170e+01 1.000000e+00 9.972627e-01
1.699370e+01 1.000000e+00 9.972642e-01
1.699570e+01 1.000000e+00 9.972657e-01
1.699770e+01 1.000000e+00 9.972672e-01
1.699970e+01 1.000000e+00 9.972686e-01
1.700170e+01 1.000000e+00 9.972701e-01
1.700370e+01 1.000000e+00 9.972716e-01
1.700570e+01 1.000000e+00 9.972731e-01
1.700770e+01 1.000000e+00 9.972746e-01
1.700970e+01 1.000000e+00 9.972761e-01
1.701170e+01 1.000000e+00 9.972776e-01
1.701370e+01 1.000000e+00 9.972791e-01
1.701570e+01 1.000000e+00 9.972806e-01
1.701770e+01 1.000000e+00 9.972821e-01
1.701970e+01 1.000000e+00 9.972836e-01
1.702170e+01 1.000000e+00 9.972851e-01
1.702370e+01 1.000000e+00 9.972866e-01
1.702570e+01 1.000000e+00 9.972880e-01
1.702770e+01 1.000000e+00 9.972895e-01
1.702970e+01 1.000000e+00 9.972910e-01
1.703170e+01 1.000000e+00 9.972925e-01
1.703370e+01 1.000000e+00 9.972940e-01
1.703570e+01 1.000000e+00 9.972955e-01
1.703770e+01 1.000000e+00 9.972969e-01
1.703970e+01 1.000000e+00 9.972984e-01
1.704170e+01 1.000000e+00 9.972999e-01
1.704370e+01 1.000000e+00 9.973014e-01
1.704570e+01 1.000000e+00 9.973029e-01
1.704770e+01 1.000000e+00 9.973043e-01
1.704970e+01 1.000000e+00 9.973058e-01
1.705171e+01 1.000000e+00 9.973073e-01
1.705371e+01 1.000000e+00 9.973088e-01
1.705571e+01 1.000000e+00 9.973102e-01
1.705771e+01 1.000000e+00 9.973117e-01
1.705971e+01 1.000000e+00 9.973132e-01
1.706171e+01 1.000000e+00 9.973147e-01
1.706371e+01 1.000000e+00 9.973161e-01
1.706571e+01 1.000000e+00 9.973176e-01
1.706771e+01 1.000000e+00 9.973191e-01
1.706971e+01 1.000000e+00 9.973205e-01
1.707171e+01 1.000000e+00 9.973220e-01
1.707371e+01 1.000000e+00 9.973235e-01
1.707571e+01 1.000000e+00 9.973249e-01
1.707771e+01 1.000000e+00 9.973264e-01
1.707971e+01 1.000000e+00 9.973279e-01
1.708171e+01 1.000000e+00 9.973293e-01
1.708371e+01 1.000000e+00 9.973308e-01
1.708571e+01 1.000000e+00 9.973323e-01
1.708771e+01 1.000000e+00 9.973337e-01
1.708971e+01 1.000000e+00 9.973352e-01
1.709171e+01 1.000000e+00 9.973366e-01
1.709371e+01 1.000000e+00 9.973381e-01
1.709571e+01 1.000000e+00 9.973396e-01
1.709771e+01 1.000000e+00 9.973410e-01
1.709971e+01 1.000000e+00 9.973425e-01
1.710171e+01 1.000000e+00 9.973439e-01
1.710371e+01 1.000000e+00 9.973454e-01
1.710571e+01 1.000000e+00 9.973468e-01
1.710771e+01 1.000000e+00 9.973483e-01
1.710971e+01 1.000000e+00 9.973497e-01
1.711171e+01 1.000000e+00 9.973512e-01
1.711371e+01 1.000000e+00 9.973527e-01
1.711571e+01 1.000000e+00 9.973541e-01
1.711771e+01 1.000000e+00 9.973556e-01
1.711971e+01 1.000000e+00 9.973570e-01
1.712171e+01 1.000000e+00 9.973584e-01
1.712371e+01 1.000000e+00 9.973599e-01
1.712571e+01 1.000000e+00 9.973613e-01
1.712771e+01 1.000000e+00 9.973628e-01
1.712971e+01 1.000000e+00 9.973642e-01
1.713171e+01 1.000000e+00 9.973657e-01
1.713371e+01 1.000000e+00 9.973671e-01
1.713571e+01 1.000000e+00 9.973686e-01
1.713771e+01 1.000000e+00 9.973700e-01
1.713971e+01 1.000000e+00 9.973714e-01
1.714171e+01 1.000000e+00 9.973729e-01
1.714371e+01 1.000000e+00 9.973743e-01
1.714571e+01 1.000000e+00 9.973758e-01
1.714771e+01 1.000000e+00 9.973772e-01
1.714971e+01 1.000000e+00 9.973786e-01
1.715172e+01 1.000000e+00 9.973801e-01
1.715372e+01 1.000000e+00 9.973815e-01
1.715572e+01 1.000000e+00 9.973829e-01
1.715772e+01 1.000000e+00 9.973844e-01
1.715972e+01 1.000000e+00 9.973858e-01
1.716172e+01 1.000000e+00 9.973872e-01
1.716372e+01 1.000000e+00 9.973887e-01
1.716572e+01 1.000000e+00 9.973901e-01
1.716772e+01 1.000000e+00 9.973915e-01
1.716972e+01 1.000000e+00 9.973929e-01
1.717172e+01 1.000000e+00 9.973944e-01
1.717372e+01 1.000000e+00 9.973958e-01
1.717572e+01 1.000000e+00 9.973972e-01
1.717772e+01 1.000000e+00 9.973987e-01
1.717972e+01 1.000000e+00 9.974001e-01
1.718172e+01 1.000000e+00 9.974015e-01
1.718372e+01 1.000000e+00 9.974029e-01
1.718572e+01 1.000000e+00 9.974043e-01
1.718772e+01 1.000000e+00 9.974058e-01
1.718972e+01 1.000000e+00 9.974072e-01
1.719172e+01 1.000000e+00 9.974086e-01
1.719372e+01 1.000000e+00 9.974100e-01
1.719572e+01 1.000000e+00 9.974114e-01
1.719772e+01 1.000000e+00 9.974129e-01
1.719972e+01 1.000000e+00 9.974143e-01
1.720172e+01 1.000000e+00 9.974157e-01
1.720372e+01 1.000000e+00 9.974171e-01
1.720572e+01 1.000000e+00 9.974185e-01
1.720772e+01 1.000000e+00 9.974199e-01
1.720972e+01 1.000000e+00 9.974214e-01
1.721172e+01 1.000000e+00 9.974228e-01
1.721372e+01 1.000000e+00 9.974242e-01
1.721572e+01 1.000000e+00 9.974256e-01
1.721772e+01 1.000000e+00 9.974270e-01
1.721972e+01 1.000000e+00 9.974284e-01
1.722172e+01 1.000000e+00 9.974298e-01
1.722372e+01 1.000000e+00 9.974312e-01
1.722572e+01 1.000000e+00 9.974326e-01
1.722772e+01 1.000000e+00 9.974340e-01
1.722972e+01 1.000000e+00 9.974354e-01
1.723172e+01 1.000000e+00 9.974368e-01
1.723372e+01 1.000000e+00 9.974382e-01
1.723572e+01 1.000000e+00 9.974396e-01
1.723772e+01 1.000000e+00 9.974410e-01
1.723972e+01 1.000000e+00 9.974424e-01
1.724172e+01 1.000000e+00 9.974438e-01
1.724372e+01 1.000000e+00 9.974452e-01
1.724572e+01 1.000000e+00 9.974466e-01
1.724772e+01 1.000000e+00 9.974480e-01
1.724972e+01 1.000000e+00 9.974494e-01
1.725173e+01 1.000000e+00 9.974508e-01
1.725373e+01 1.000000e+00 9.974522e-01
1.725573e+01 1.000000e+00 9.974536e-01
1.725773e+01 1.000000e+00 9.974550e-01
1.725973e+01 1.000000e+00 9.974564e-01
1.726173e+01 1.000000e+00 9.974578e-01
1.726373e+01 1.000000e+00 9.974592e-01
1.726573e+01 1.000000e+00 9.974606e-01
1.726773e+01 1.000000e+00 9.974620e-01
1.726973e+01 1.000000e+00 9.974634e-01
1.727173e+01 1.000000e+00 9.974648e-01
1.727373e+01 1.000000e+00 9.974661e-01
1.727573e+01 1.000000e+00 9.974675e-01
1.727773e+01 1.000000e+00 9.974689e-01
1.727973e+01 1.000000e+00 9.974703e-01
1.728173e+01 1.000000e+00 9.974717e-01
1.728373e+01 1.000000e+00 9.974731e-01
1.728573e+01 1.000000e+00 9.974745e-01
1.728773e+01 1.000000e+00 9.974758e-01
1.728973e+01 1.000000e+00 9.974772e-01
1.729173e+01 1.000000e+00 9.974786e-01
1.729373e+01 1.000000e+00 9.974800e-01
1.729573e+01 1.000000e+00 9.974814e-01
1.729773e+01 1.000000e+00 9.974827e-01
1.729973e+01 1.000000e+00 9.974841e-01
1.730173e+01 1.000000e+00 9.974855e-01
1.730373e+01 1.000000e+00 9.974869e-01
1.730573e+01 1.000000e+00 9.974882e-01
1.730773e+01 1.000000e+00 9.974896e-01
1.730973e+01 1.000000e+00 9.974910e-01
1.731173e+01 1.000000e+00 9.974924e-01
1.731373e+01 1.000000e+00 9.974937e-01
1.731573e+01 1.000000e+00 9.974951e-01
1.731773e+01 1.000000e+00 9.974965e-01
1.731973e+01 1.000000e+00 9.974978e-01
1.732173e+01 1.000000e+00 9.974992e-01
1.732373e+01 1.000000e+00 9.975006e-01
1.732573e+01 1.000000e+00 9.975020e-01
1.732773e+01 1.000000e+00 9.975033e-01
1.732973e+01 1.000000e+00 9.975047e-01
1.733173e+01 1.000000e+00 9.975061e-01
1.733373e+01 1.000000e+00 9.975074e-01
1.733573e+01 1.000000e+00 9.975088e-01
1.733773e+01 1.000000e+00 9.975101e-01
1.733973e+01 1.000000e+00 9.975115e-01
1.734173e+01 1.000000e+00 9.975129e-01
1.734373e+01 1.000000e+00 9.975142e-01
1.734573e+01 1.000000e+00 9.975156e-01
1.734773e+01 1.000000e+00 9.975169e-01
1.734973e+01 1.000000e+00 9.975183e-01
1.735174e+01 1.000000e+00 9.975197e-01
1.735374e+01 1.000000e+00 9.975210e-01
1.735574e+01 1.000000e+00 9.975224e-01
1.735774e+01 1.000000e+00 9.975237e-01
1.735974e+01 1.000000e+00 9.975251e-01
1.736174e+01 1.000000e+00 9.975264e-01
1.736374e+01 1.000000e+00 9.975278e-01
1.736574e+01 1.000000e+00 9.975291e-01
1.736774e+01 1.000000e+00 9.975305e-01
1.736974e+01 1.000000e+00 9.975319e-01
1.737174e+01 1.000000e+00 9.975332e-01
1.737374e+01 1.000000e+00 9.975346e-01
1.737574e+01 1.000000e+00 9.975359e-01
1.737774e+01 1.000000e+00 9.975372e-01
1.737974e+01 1.000000e+00 9.975386e-01
1.738174e+01 1.000000e+00 9.975399e-01
1.738374e+01 1.000000e+00 9.975413e-01
1.738574e+01 1.000000e+00 9.975426e-01
1.738774e+01 1.000000e+00 9.975440e-01
1.738974e+01 1.000000e+00 9.975453e-01
1.739174e+01 1.000000e+00 9.975467e-01
1.739374e+01 1.000000e+00 9.975480e-01
1.739574e+01 1.000000e+00 9.975493e-01
1.739774e+01 1.000000e+00 9.975507e-01
1.739974e+01 1.000000e+00 9.975520e-01
1.740174e+01 1.000000e+00 9.975534e-01
1.740374e+01 1.000000e+00 9.975547e-01
1.740574e+01 1.000000e+00 9.975560e-01
1.740774e+01 1.000000e+00 9.975574e-01
1.740974e+01 1.000000e+00 9.975587e-01
1.741174e+01 1.000000e+00 9.975601e-01
1.741374e+01 1.000000e+00 9.975614e-01
1.741574e+01 1.000000e+00 9.975627e-01
1.741774e+01 1.000000e+00 9.975641e-01
1.741974e+01 1.000000e+00 9.975654e-01
1.742174e+01 1.000000e+00 9.975667e-01
1.742374e+01 1.000000e+00 9.975680e-01
1.742574e+01 1.000000e+00 9.975694e-01
1.742774e+01 1.000000e+00 9.975707e-01
1.742974e+01 1.000000e+00 9.975720e-01
1.743174e+01 1.000000e+00 9.975734e-01
1.743374e+01 1.000000e+00 9.975747e-01
1.743574e+01 1.000000e+00 9.975760e-01
1.743774e+01 1.000000e+00 9.975773e-01
1.743974e+01 1.000000e+00 9.975787e-01
1.744174e+01 1.000000e+00 9.975800e-01
1.744374e+01 1.000000e+00 9.975813e-01
1.744574e+01 1.000000e+00 9.975826e-01
1.744774e+01 1.000000e+00 9.975840e-01
1.744974e+01 1.000000e+00 9.975853e-01
1.745175e+01 1.000000e+00 9.975866e-01
1.745375e+01 1.000000e+00 9.975879e-01
1.745575e+01 1.000000e+00 9.975892e-01
1.745775e+01 1.000000e+00 9.975906e-01
1.745975e+01 1.000000e+00 9.975919e-01
1.746175e+01 1.000000e+00 9.975932e-01
1.746375e+01 1.000000e+00 9.975945e-01
1.746575e+01 1.000000e+00 9.975958e-01
1.746775e+01 1.000000e+00 9.975971e-01
1.746975e+01 1.000000e+00 9.975985e-01
1.747175e+01 1.000000e+00 9.975998e-01
1.747375e+01 1.000000e+00 9.976011e-01
1.747575e+01 1.000000e+00 9.976024e-01
1.747775e+01 1.000000e+00 9.976037e-01
1.747975e+01 1.000000e+00 9.976050e-01
1.748175e+01 1.000000e+00 9.976063e-01
1.748375e+01 1.000000e+00 9.976076e-01
1.748575e+01 1.000000e+00 9.976089e-01
1.748775e+01 1.000000e+00 9.976103e-01
1.748975e+01 1.000000e+00 9.976116e-01
1.749175e+01 1.000000e+00 9.976129e-01
1.749375e+01 1.000000e+00 9.976142e-01
1.749575e+01 1.000000e+00 9.976155e-01
1.749775e+01 1.000000e+00 9.976168e-01
1.749975e+01 1.000000e+00 9.976181e-01
1.750175e+01 1.000000e+00 9.976194e-01
1.750375e+01 1.000000e+00 9.976207e-01
1.750575e+01 1.000000e+00 9.976220e-01
1.750775e+01 1.000000e+00 9.976233e-01
1.750975e+01 1.000000e+00 9.976246e-01
1.751175e+01 1.000000e+00 9.976259e-01
1.751375e+01 1.000000e+00 9.976272e-01
1.751575e+01 1.000000e+00 9.976285e-01
1.751775e+01 1.000000e+00 9.976298e-01
1.751975e+01 1.000000e+00 9.976311e-01
1.752175e+01 1.000000e+00 9.976324e-01
1.752375e+01 1.000000e+00 9.976337e-01
1.752575e+01 1.000000e+00 9.976350e-01
1.752775e+01 1.000000e+00 9.976362e-01
1.752975e+01 1.000000e+00 9.976375e-01
1.753175e+01 1.000000e+00 9.976388e-01
1.753375e+01 1.000000e+00 9.976401e-01
1.753575e+01 1.000000e+00 9.976414e-01
1.753775e+01 1.000000e+00 9.976427e-01
1.753975e+01 1.000000e+00 9.976440e-01
1.754175e+01 1.000000e+00 9.976453e-01
1.754375e+01 1.000000e+00 9.976466e-01
1.754575e+01 1.000000e+00 9.976479e-01
1.754775e+01 1.000000e+00 9.976491e-01
1.754975e+01 1.000000e+00 9.976504e-01
1.755176e+01 1.000000e+00 9.976517e-01
1.755376e+01 1.000000e+00 9.976530e-01
1.755576e+01 1.000000e+00 9.976543e-01
1.755776e+01 1.000000e+00 9.976556e-01
1.755976e+01 1.000000e+00 9.976568e-01
1.756176e+01 1.000000e+00 9.976581e-01
1.756376e+01 1.000000e+00 9.976594e-01
1.756576e+01 1.000000e+00 9.976607e-01
1.756776e+01 1.000000e+00 9.976620e-01
1.756976e+01 1.000000e+00 9.976632e-01
1.757176e+01 1.000000e+00 9.976645e-01
1.757376e+01 1.000000e+00 9.976658e-01
1.757576e+01 1.000000e+00 9.976671e-01
1.757776e+01 1.000000e+00 9.976683e-01
1.757976e+01 1.000000e+00 9.976696e-01
1.758176e+01 1.000000e+00 9.976709e-01
1.758376e+01 1.000000e+00 9.976722e-01
1.758576e+01 1.000000e+00 9.976734e-01
1.758776e+01 1.000000e+00 9.976747e-01
1.758976e+01 1.000000e+00 9.976760e-01
1.759176e+01 1.000000e+00 9.976772e-01
1.759376e+01 1.000000e+00 9.976785e-01
1.759576e+01 1.000000e+00 9.976798e-01
1.759776e+01 1.000000e+00 9.976811e-01
1.759976e+01 1.000000e+00 9.976823e-01
1.760176e+01 1.000000e+00 9.976836e-01
1.760376e+01 1.000000e+00 9.976849e-01
1.760576e+01 1.000000e+00 9.976861e-01
1.760776e+01 1.000000e+00 9.976874e-01
1.760976e+01 1.000000e+00 9.976887e-01
1.761176e+01 1.000000e+00 9.976899e-01
1.761376e+01 1.000000e+00 9.976912e-01
1.761576e+01 1.000000e+00 9.976924e-01
1.761776e+01 1.000000e+00 9.976937e-01
1.761976e+01 1.000000e+00 9.976950e-01
1.762176e+01 1.000000e+00 9.976962e-01
1.762376e+01 1.000000e+00 9.976975e-01
1.762576e+01 1.000000e+00 9.976987e-01
1.762776e+01 1.000000e+00 9.977000e-01
1.762976e+01 1.000000e+00 9.977013e-01
1.763176e+01 1.000000e+00 9.977025e-01
1.763376e+01 1.000000e+00 9.977038e-01
1.763576e+01 1.000000e+00 9.977050e-01
1.763776e+01 1.000000e+00 9.977063e-01
1.763976e+01 1.000000e+00 9.977075e-01
1.764176e+01 1.000000e+00 9.977088e-01
1.764376e+01 1.000000e+00 9.977100e-01
1.764576e+01 1.000000e+00 9.977113e-01
1.764776e+01 1.000000e+00 9.977125e-01
1.764976e+01 1.000000e+00 9.977138e-01
1.765177e+01 1.000000e+00 9.977150e-01
1.765377e+01 1.000000e+00 9.977163e-01
1.765577e+01 1.000000e+00 9.977175e-01
1.765777e+01 1.000000e+00 9.977188e-01
1.765977e+01 1.000000e+00 9.977200e-01
1.766177e+01 1.000000e+00 9.977213e-01
1.766377e+01 1.000000e+00 9.977225e-01
1.766577e+01 1.000000e+00 9.977238e-01
1.766777e+01 1.000000e+00 9.977250e-01
1.766977e+01 1.000000e+00 9.977262e-01
1.767177e+01 1.000000e+00 9.977275e-01
1.767377e+01 1.000000e+00 9.977287e-01
1.767577e+01 1.000000e+00 9.977300e-01
1.767777e+01 1.000000e+00 9.977312e-01
1.767977e+01 1.000000e+00 9.977324e-01
1.768177e+01 1.000000e+00 9.977337e-01
1.768377e+01 1.000000e+00 9.977349e-01
1.768577e+01 1.000000e+00 9.977362e-01
1.768777e+01 1.000000e+00 9.977374e-01
1.768977e+01 1.000000e+00 9.977386e-01
1.769177e+01 1.000000e+00 9.977399e-01
1.769377e+01 1.000000e+00 9.977411e-01
1.769577e+01 1.000000e+00 9.977423e-01
1.769777e+01 1.000000e+00 9.977436e-01
1.769977e+01 1.000000e+00 9.977448e-01
1.770177e+01 1.000000e+00 9.977460e-01
1.770377e+01 1.000000e+00 9.977473e-01
1.770577e+01 1.000000e+00 9.977485e-01
1.770777e+01 1.000000e+00 9.977497e-01
1.770977e+01 1.000000e+00 9.977510e-01
1.771177e+01 1.000000e+00 9.977522e-01
1.771377e+01 1.000000e+00 9.977534e-01
1.771577e+01 1.000000e+00 9.977546e-01
1.771777e+01 1.000000e+00 9.977559e-01
1.771977e+01 1.000000e+00 9.977571e-01
1.772177e+01 1.000000e+00 9.977583e-01
1.772377e+01 1.000000e+00 9.977595e-01
1.772577e+01 1.000000e+00 9.977608e-01
1.772777e+01 1.000000e+00 9.977620e-01
1.772977e+01 1.000000e+00 9.977632e-01
1.773177e+01 1.000000e+00 9.977644e-01
1.773377e+01 1.000000e+00 9.977657e-01
1.773577e+01 1.000000e+00 9.977669e-01
1.773777e+01 1.000000e+00 9.977681e-01
1.773977e+01 1.000000e+00 9.977693e-01
1.774177e+01 1.000000e+00 9.977705e-01
1.774377e+01 1.000000e+00 9.977718e-01
1.774577e+01 1.000000e+00 9.977730e-01
1.774777e+01 1.000000e+00 9.977742e-01
1.774977e+01 1.000000e+00 9.977754e-01
1.775178e+01 1.000000e+00 9.977766e-01
1.775378e+01 1.000000e+00 9.977778e-01
1.775578e+01 1.000000e+00 9.977790e-01
1.775778e+01 1.000000e+00 9.977803e-01
1.775978e+01 1.000000e+00 9.977815e-01
1.776178e+01 1.000000e+00 9.977827e-01
1.776378e+01 1.000000e+00 9.977839e-01
1.776578e+01 1.000000e+00 9.977851e-01
1.776778e+01 1.000000e+00 9.977863e-01
1.776978e+01 1.000000e+00 9.977875e-01
1.777178e+01 1.000000e+00 9.977887e-01
1.777378e+01 1.000000e+00 9.977899e-01
1.777578e+01 1.000000e+00 9.977911e-01
1.777778e+01 1.000000e+00 9.977924e-01
1.777978e+01 1.000000e+00 9.977936e-01
1.778178e+01 1.000000e+00 9.977948e-01
1.778378e+01 1.000000e+00 9.977960e-01
1.778578e+01 1.000000e+00 9.977972e-01
1.778778e+01 1.000000e+00 9.977984e-01
1.778978e+01 1.000000e+00 9.977996e-01
1.779178e+01 1.000000e+00 9.978008e-01
1.779378e+01 1.000000e+00 9.978020e-01
1.779578e+01 1.000000e+00 9.978032e-01
1.779778e+01 1.000000e+00 9.978044e-01
1.779978e+01 1.000000e+00 9.978056e-01
1.780178e+01 1.000000e+00 9.978068e-01
1.780378e+01 1.000000e+00 9.978080e-01
1.780578e+01 1.000000e+00 9.978092e-01
1.780778e+01 1.000000e+00 9.978104e-01
1.780978e+01 1.000000e+00 9.978116e-01
1.781178e+01 1.000000e+00 9.978128e-01
1.781378e+01 1.000000e+00 9.978140e-01
1.781578e+01 1.000000e+00 9.978151e-01
1.781778e+01 1.000000e+00 9.978163e-01
1.781978e+01 1.000000e+00 9.978175e-01
1.782178e+01 1.000000e+00 9.978187e-01
1.782378e+01 1.000000e+00 9.978199e-01
1.782578e+01 1.000000e+00 9.978211e-01
1.782778e+01 1.000000e+00 9.978223e-01
1.782978e+01 1.000000e+00 9.978235e-01
1.783178e+01 1.000000e+00 9.978247e-01
1.783378e+01 1.000000e+00 9.978259e-01
1.783578e+01 1.000000e+00 9.978271e-01
1.783778e+01 1.000000e+00 9.978282e-01
1.783978e+01 1.000000e+00 9.978294e-01
1.784178e+01 1.000000e+00 9.978306e-01
1.784378e+01 1.000000e+00 9.978318e-01
1.784578e+01 1.000000e+00 9.978330e-01
1.784778e+01 1.000000e+00 9.978342e-01
1.784978e+01 1.000000e+00 9.978353e-01
1.785179e+01 1.000000e+00 9.978365e-01
1.785379e+01 1.000000e+00 9.978377e-01
1.785579e+01 1.000000e+00 9.978389e-01
1.785779e+01 1.000000e+00 9.978401e-01
1.785979e+01 1.000000e+00 9.978412e-01
1.786179e+01 1.000000e+00 9.978424e-01
1.786379e+01 1.000000e+00 9.978436e-01
1.786579e+01 1.000000e+00 9.978448e-01
1.786779e+01 1.000000e+00 9.978460e-01
1.786979e+01 1.000000e+00 9.978471e-01
1.787179e+01 1.000000e+00 9.978483e-01
1.787379e+01 1.000000e+00 9.978495e-01
1.787579e+01 1.000000e+00 9.978507e-01
1.787779e+01 1.000000e+00 9.978518e-01
1.787979e+01 1.000000e+00 9.978530e-01
1.788179e+01 1.000000e+00 9.978542e-01
1.788379e+01 1.000000e+00 9.978553e-01
1.788579e+01 1.000000e+00 9.978565e-01
1.788779e+01 1.000000e+00 9.978577e-01
1.788979e+01 1.000000e+00 9.978589e-01
1.789179e+01 1.000000e+00 9.978600e-01
1.789379e+01 1.000000e+00 9.978612e-01
1.789579e+01 1.000000e+00 9.978624e-01
1.789779e+01 1.000000e+00 9.978635e-01
1.789979e+01 1.000000e+00 9.978647e-01
1.790179e+01 1.000000e+00 9.978659e-01
1.790379e+01 1.000000e+00 9.978670e-01
1.790579e+01 1.000000e+00 9.978682e-01
1.790779e+01 1.000000e+00 9.978694e-01
1.790979e+01 1.000000e+00 9.978705e-01
1.791179e+01 1.000000e+00 9.978717e-01
1.791379e+01 1.000000e+00 9.978728e-01
1.791579e+01 1.000000e+00 9.978740e-01
1.791779e+01 1.000000e+00 9.978752e-01
1.791979e+01 1.000000e+00 9.978763e-01
1.792179e+01 1.000000e+00 9.978775e-01
1.792379e+01 1.000000e+00 9.978786e-01
1.792579e+01 1.000000e+00 9.978798e-01
1.792779e+01 1.000000e+00 9.978810e-01
1.792979e+01 1.000000e+00 9.978821e-01
1.793179e+01 1.000000e+00 9.978833e-01
1.793379e+01 1.000000e+00 9.978844e-01
1.793579e+01 1.000000e+00 9.978856e-01
1.793779e+01 1.000000e+00 9.978867e-01
1.793979e+01 1.000000e+00 9.978879e-01
1.794179e+01 1.000000e+00 9.978890e-01
1.794379e+01 1.000000e+00 9.978902e-01
1.794579e+01 1.000000e+00 9.978913e-01
1.794779e+01 1.000000e+00 9.978925e-01
1.794979e+01 1.000000e+00 9.978936e-01
1.795180e+01 1.000000e+00 9.978948e-01
1.795380e+01 1.000000e+00 9.978959e-01
1.795580e+01 1.000000e+00 9.978971e-01
1.795780e+01 1.000000e+00 9.978982e-01
1.795980e+01 1.000000e+00 9.978994e-01
1.796180e+01 1.000000e+00 9.979005e-01
1.796380e+01 1.000000e+00 9.979017e-01
1.796580e+01 1.000000e+00 9.979028e-01
1.796780e+01 1.000000e+00 9.979040e-01
1.796980e+01 1.000000e+00 9.979051e-01
1.797180e+01 1.000000e+00 9.979062e-01
1.797380e+01 1.000000e+00 9.979074e-01
1.797580e+01 1.000000e+00 9.979085e-01
1.797780e+01 1.000000e+00 9.979097e-01
1.797980e+01 1.000000e+00 9.979108e-01
1.798180e+01 1.000000e+00 9.979120e-01
1.798380e+01 1.000000e+00 9.979131e-01
1.798580e+01 1.000000e+00 9.979142e-01
1.798780e+01 1.000000e+00 9.979154e-01
1.798980e+01 1.000000e+00 9.979165e-01
1.799180e+01 1.000000e+00 9.979176e-01
1.799380e+01 1.000000e+00 9.979188e-01
1.799580e+01 1.000000e+00 9.979199e-01
1.799780e+01 1.000000e+00 9.979211e-01
1.799980e+01 1.000000e+00 9.979222e-01
1.800180e+01 1.000000e+00 9.979233e-01
1.800380e+01 1.000000e+00 9.979245e-01
1.800580e+01 1.000000e+00 9.979256e-01
1.800780e+01 1.000000e+00 9.979267e-01
1.800980e+01 1.000000e+00 9.979279e-01
1.801180e+01 1.000000e+00 9.979290e-01
1.801380e+01 1.000000e+00 9.979301e-01
1.801580e+01 1.000000e+00 9.979312e-01
1.801780e+01 1.000000e+00 9.979324e-01
1.801980e+01 1.000000e+00 9.979335e-01
1.802180e+01 1.000000e+00 9.979346e-01
1.802380e+01 1.000000e+00 9.979358e-01
1.802580e+01 1.000000e+00 9.979369e-01
1.802780e+01 1.000000e+00 9.979380e-01
1.802980e+01 1.000000e+00 9.979391e-01
1.803180e+01 1.000000e+00 9.979403e-01
1.803380e+01 1.000000e+00 9.979414e-01
1.803580e+01 1.000000e+00 9.979425e-01
1.803780e+01 1.000000e+00 9.979436e-01
1.803980e+01 1.000000e+00 9.979447e-01
1.804180e+01 1.000000e+00 9.979459e-01
1.804380e+01 1.000000e+00 9.979470e-01
1.804580e+01 1.000000e+00 9.979481e-01
1.804780e+01 1.000000e+00 9.979492e-01
1.804980e+01 1.000000e+00 9.979503e-01
1.805181e+01 1.000000e+00 9.979515e-01
1.805381e+01 1.000000e+00 9.979526e-01
1.805581e+01 1.000000e+00 9.979537e-01
1.805781e+01 1.000000e+00 9.979548e-01
1.805981e+01 1.000000e+00 9.979559e-01
1.806181e+01 1.000000e+00 9.979570e-01
1.806381e+01 1.000000e+00 9.979582e-01
1.806581e+01 1.000000e+00 9.979593e-01
1.806781e+01 1.000000e+00 9.979604e-01
1.806981e+01 1.000000e+00 9.979615e-01
1.807181e+01 1.000000e+00 9.979626e-01
1.807381e+01 1.000000e+00 9.979637e-01
1.807581e+01 1.000000e+00 9.979648e-01
1.807781e+01 1.000000e+00 9.979659e-01
1.807981e+01 1.000000e+00 9.979671e-01
1.808181e+01 1.000000e+00 9.979682e-01
1.808381e+01 1.000000e+00 9.979693e-01
1.808581e+01 1.000000e+00 9.979704e-01
1.808781e+01 1.000000e+00 9.979715e-01
1.808981e+01 1.000000e+00 9.979726e-01
1.809181e+01 1.000000e+00 9.979737e-01
1.809381e+01 1.000000e+00 9.979748e-01
1.809581e+01 1.000000e+00 9.979759e-01
1.809781e+01 1.000000e+00 9.979770e-01
1.809981e+01 1.000000e+00 9.979781e-01
1.810181e+01 1.000000e+00 9.979792e-01
1.810381e+01 1.000000e+00 9.979803e-01
1.810581e+01 1.000000e+00 9.979814e-01
1.810781e+01 1.000000e+00 9.979825e-01
1.810981e+01 1.000000e+00 9.979836e-01
1.811181e+01 1.000000e+00 9.979847e-01
1.811381e+01 1.000000e+00 9.979858e-01
1.811581e+01 1.000000e+00 9.979869e-01
1.811781e+01 1.000000e+00 9.979880e-01
1.811981e+01 1.000000e+00 9.979891e-01
1.812181e+01 1.000000e+00 9.979902e-01
1.812381e+01 1.000000e+00 9.979913e-01
1.812581e+01 1.000000e+00 9.979924e-01
1.812781e+01 1.000000e+00 9.979935e-01
1.812981e+01 1.000000e+00 9.979946e-01
1.813181e+01 1.000000e+00 9.979957e-01
1.813381e+01 1.000000e+00 9.979968e-01
1.813581e+01 1.000000e+00 9.979979e-01
1.813781e+01 1.000000e+00 9.979990e-01
1.813981e+01 1.000000e+00 9.980001e-01
1.814181e+01 1.000000e+00 9.980011e-01
1.814381e+01 1.000000e+00 9.980022e-01
1.814581e+01 1.000000e+00 9.980033e-01
1.814781e+01 1.000000e+00 9.980044e-01
1.814981e+01 1.000000e+00 9.980055e-01
1.815182e+01 1.000000e+00 9.980066e-01
1.815382e+01 1.000000e+00 9.980077e-01
1.815582e+01 1.000000e+00 9.980088e-01
1.815782e+01 1.000000e+00 9.980098e-01
1.815982e+01 1.000000e+00 9.980109e-01
1.816182e+01 1.000000e+00 9.980120e-01
1.816382e+01 1.000000e+00 9.980131e-01
1.816582e+01 1.000000e+00 9.980142e-01
1.816782e+01 1.000000e+00 9.980153e-01
1.816982e+01 1.000000e+00 9.980163e-01
1.817182e+01 1.000000e+00 9.980174e-01
1.817382e+01 1.000000e+00 9.980185e-01
1.817582e+01 1.000000e+00 9.980196e-01
1.817782e+01 1.000000e+00 9.980207e-01
1.817982e+01 1.000000e+00 9.980218e-01
1.818182e+01 1.000000e+00 9.980228e-01
1.818382e+01 1.000000e+00 9.980239e-01
1.818582e+01 1.000000e+00 9.980250e-01
1.818782e+01 1.000000e+00 9.980261e-01
1.818982e+01 1.000000e+00 9.980271e-01
1.819182e+01 1.000000e+00 9.980282e-01
1.819382e+01 1.000000e+00 9.980293e-01
1.819582e+01 1.000000e+00 9.980304e-01
1.819782e+01 1.000000e+00 9.980314e-01
1.819982e+01 1.000000e+00 9.980325e-01
1.820182e+01 1.000000e+00 9.980336e-01
1.820382e+01 1.000000e+00 9.980347e-01
1.820582e+01 1.000000e+00 9.980357e-01
1.820782e+01 1.000000e+00 9.980368e-01
1.820982e+01 1.000000e+00 9.980379e-01
1.821182e+01 1.000000e+00 9.980389e-01
1.821382e+01 1.000000e+00 9.980400e-01
1.821582e+01 1.000000e+00 9.980411e-01
1.821782e+01 1.000000e+00 9.980421e-01
1.821982e+01 1.000000e+00 9.980432e-01
1.822182e+01 1.000000e+00 9.980443e-01
1.822382e+01 1.000000e+00 9.980453e-01
1.822582e+01 1.000000e+00 9.980464e-01
1.822782e+01 1.000000e+00 9.980475e-01
1.822982e+01 1.000000e+00 9.980485e-01
1.823182e+01 1.000000e+00 9.980496e-01
1.823382e+01 1.000000e+00 9.980507e-01
1.823582e+01 1.000000e+00 9.980517e-01
1.823782e+01 1.000000e+00 9.980528e-01
1.823982e+01 1.000000e+00 9.980539e-01
1.824182e+01 1.000000e+00 9.980549e-01
1.824382e+01 1.000000e+00 9.980560e-01
1.824582e+01 1.000000e+00 9.980570e-01
1.824782e+01 1.000000e+00 9.980581e-01
1.824982e+01 1.000000e+00 9.980591e-01
1.825183e+01 1.000000e+00 9.980602e-01
1.825383e+01 1.000000e+00 9.980613e-01
1.825583e+01 1.000000e+00 9.980623e-01
1.825783e+01 1.000000e+00 9.980634e-01
1.825983e+01 1.000000e+00 9.980644e-01
1.826183e+01 1.000000e+00 9.980655e-01
1.826383e+01 1.000000e+00 9.980665e-01
1.826583e+01 1.000000e+00 9.980676e-01
1.826783e+01 1.000000e+00 9.980687e-01
1.826983e+01 1.000000e+00 9.980697e-01
1.827183e+01 1.000000e+00 9.980708e-01
1.827383e+01 1.000000e+00 9.980718e-01
1.827583e+01 1.000000e+00 9.980729e-01
1.827783e+01 1.000000e+00 9.980739e-01
1.827983e+01 1.000000e+00 9.980750e-01
1.828183e+01 1.000000e+00 9.980760e-01
1.828383e+01 1.000000e+00 9.980771e-01
1.828583e+01 1.000000e+00 9.980781e-01
1.828783e+01 1.000000e+00 9.980792e-01
1.828983e+01 1.000000e+00 9.980802e-01
1.829183e+01 1.000000e+00 9.980812e-01
1.829383e+01 1.000000e+00 9.980823e-01
1.829583e+01 1.000000e+00 9.980833e-01
1.829783e+01 1.000000e+00 9.980844e-01
1.829983e+01 1.000000e+00 9.980854e-01
1.830183e+01 1.000000e+00 9.980865e-01
1.830383e+01 1.000000e+00 9.980875e-01
1.830583e+01 1.000000e+00 9.980886e-01
1.830783e+01 1.000000e+00 9.980896e-01
1.830983e+01 1.000000e+00 9.980906e-01
1.831183e+01 1.000000e+00 9.980917e-01
1.831383e+01 1.000000e+00 9.980927e-01
1.831583e+01 1.000000e+00 9.980938e-01
1.831783e+01 1.000000e+00 9.980948e-01
1.831983e+01 1.000000e+00 9.980958e-01
1.832183e+01 1.000000e+00 9.980969e-01
1.832383e+01 1.000000e+00 9.980979e-01
1.832583e+01 1.000000e+00 9.980989e-01
1.832783e+01 1.000000e+00 9.981000e-01
1.832983e+01 1.000000e+00 9.981010e-01
1.833183e+01 1.000000e+00 9.981020e-01
1.833383e+01 1.000000e+00 9.981031e-01
1.833583e+01 1.000000e+00 9.981041e-01
1.833783e+01 1.000000e+00 9.981051e-01
1.833983e+01 1.000000e+00 9.981062e-01
1.834183e+01 1.000000e+00 9.981072e-01
1.834383e+01 1.000000e+00 9.981082e-01
1.834583e+01 1.000000e+00 9.981093e-01
1.834783e+01 1.000000e+00 9.981103e-01
1.834983e+01 1.000000e+00 9.981113e-01
1.835184e+01 1.000000e+00 9.981124e-01
1.835384e+01 1.000000e+00 9.981134e-01
1.835584e+01 1.000000e+00 9.981144e-01
1.835784e+01 1.000000e+00 9.981154e-01
1.835984e+01 1.000000e+00 9.981165e-01
1.836184e+01 1.000000e+00 9.981175e-01
1.836384e+01 1.000000e+00 9.981185e-01
1.836584e+01 1.000000e+00 9.981196e-01
1.836784e+01 1.000000e+00 9.981206e-01
1.836984e+01 1.000000e+00 9.981216e-01
1.837184e+01 1.000000e+00 9.981226e-01
1.837384e+01 1.000000e+00 9.981236e-01
1.837584e+01 1.000000e+00 9.981247e-01
1.837784e+01 1.000000e+00 9.981257e-01
1.837984e+01 1.000000e+00 9.981267e-01
1.838184e+01 1.000000e+00 9.981277e-01
1.838384e+01 1.000000e+00 9.981288e-01
1.838584e+01 1.000000e+00 9.981298e-01
1.838784e+01 1.000000e+00 9.981308e-01
1.838984e+01 1.000000e+00 9.981318e-01
1.839184e+01 1.000000e+00 9.981328e-01
1.839384e+01 1.000000e+00 9.981338e-01
1.839584e+01 1.000000e+00 9.981349e-01
1.839784e+01 1.000000e+00 9.981359e-01
1.839984e+01 1.000000e+00 9.981369e-01
1.840184e+01 1.000000e+00 9.981379e-01
1.840384e+01 1.000000e+00 9.981389e-01
1.840584e+01 1.000000e+00 9.981399e-01
1.840784e+01 1.000000e+00 9.981409e-01
1.840984e+01 1.000000e+00 9.981420e-01
1.841184e+01 1.000000e+00 9.981430e-01
1.841384e+01 1.000000e+00 9.981440e-01
1.841584e+01 1.000000e+00 9.981450e-01
1.841784e+01 1.000000e+00 9.981460e-01
1.841984e+01 1.000000e+00 9.981470e-01
1.842184e+01 1.000000e+00 9.981480e-01
1.842384e+01 1.000000e+00 9.981490e-01
1.842584e+01 1.000000e+00 9.981500e-01
1.842784e+01 1.000000e+00 9.981511e-01
1.842984e+01 1.000000e+00 9.981521e-01
1.843184e+01 1.000000e+00 9.981531e-01
1.843384e+01 1.000000e+00 9.981541e-01
1.843584e+01 1.000000e+00 9.981551e-01
1.843784e+01 1.000000e+00 9.981561e-01
1.843984e+01 1.000000e+00 9.981571e-01
1.844184e+01 1.000000e+00 9.981581e-01
1.844384e+01 1.000000e+00 9.981591e-01
1.844584e+01 1.000000e+00 9.981601e-01
1.844784e+01 1.000000e+00 9.981611e-01
1.844984e+01 1.000000e+00 9.981621e-01
1.845185e+01 1.000000e+00 9.981631e-01
1.845385e+01 1.000000e+00 9.981641e-01
1.845585e+01 1.000000e+00 9.981651e-01
1.845785e+01 1.000000e+00 9.981661e-01
1.845985e+01 1.000000e+00 9.981671e-01
1.846185e+01 1.000000e+00 9.981681e-01
1.846385e+01 1.000000e+00 9.981691e-01
1.846585e+01 1.000000e+00 9.981701e-01
1.846785e+01 1.000000e+00 9.981711e-01
1.846985e+01 1.000000e+00 9.981721e-01
1.847185e+01 1.000000e+00 9.981731e-01
1.847385e+01 1.000000e+00 9.981741e-01
1.847585e+01 1.000000e+00 9.981751e-01
1.847785e+01 1.000000e+00 9.981761e-01
1.847985e+01 1.000000e+00 9.981771e-01
1.848185e+01 1.000000e+00 9.981780e-01
1.848385e+01 1.000000e+00 9.981790e-01
1.848585e+01 1.000000e+00 9.981800e-01
1.848785e+01 1.000000e+00 9.981810e-01
1.848985e+01 1.000000e+00 9.981820e-01
1.849185e+01 1.000000e+00 9.981830e-01
1.849385e+01 1.000000e+00 9.981840e-01
1.849585e+01 1.000000e+00 9.981850e-01
1.849785e+01 1.000000e+00 9.981860e-01
1.849985e+01 1.000000e+00 9.981870e-01
1.850185e+01 1.000000e+00 9.981879e-01
1.850385e+01 1.000000e+00 9.981889e-01
1.850585e+01 1.000000e+00 9.981899e-01
1.850785e+01 1.000000e+00 9.981909e-01
1.850985e+01 1.000000e+00 9.981919e-01
1.851185e+01 1.000000e+00 9.981929e-01
1.851385e+01 1.000000e+00 9.981939e-01
1.851585e+01 1.000000e+00 9.981948e-01
1.851785e+01 1.000000e+00 9.981958e-01
1.851985e+01 1.000000e+00 9.981968e-01
1.852185e+01 1.000000e+00 9.981978e-01
1.852385e+01 1.000000e+00 9.981988e-01
1.852585e+01 1.000000e+00 9.981998e-01
1.852785e+01 1.000000e+00 9.982007e-01
1.852985e+01 1.000000e+00 9.982017e-01
1.853185e+01 1.000000e+00 9.982027e-01
1.853385e+01 1.000000e+00 9.982037e-01
1.853585e+01 1.000000e+00 9.982046e-01
1.853785e+01 1.000000e+00 9.982056e-01
1.853985e+01 1.000000e+00 9.982066e-01
1.854185e+01 1.000000e+00 9.982076e-01
1.854385e+01 1.000000e+00 9.982086e-01
1.854585e+01 1.000000e+00 9.982095e-01
1.854785e+01 1.000000e+00 9.982105e-01
1.854985e+01 1.000000e+00 9.982115e-01
1.855186e+01 1.000000e+00 9.982125e-01
1.855386e+01 1.000000e+00 9.982134e-01
1.855586e+01 1.000000e+00 9.982144e-01
1.855786e+01 1.000000e+00 9.982154e-01
1.855986e+01 1.000000e+00 9.982163e-01
1.856186e+01 1.000000e+00 9.982173e-01
1.856386e+01 1.000000e+00 9.982183e-01
1.856586e+01 1.000000e+00 9.982193e-01
1.856786e+01 1.000000e+00 9.982202e-01
1.856986e+01 1.000000e+00 9.982212e-01
1.857186e+01 1.000000e+00 9.982222e-01
1.857386e+01 1.000000e+00 9.982231e-01
1.857586e+01 1.000000e+00 9.982241e-01
1.857786e+01 1.000000e+00 9.982251e-01
1.857986e+01 1.000000e+00 9.982260e-01
1.858186e+01 1.000000e+00 9.982270e-01
1.858386e+01 1.000000e+00 9.982280e-01
1.858586e+01 1.000000e+00 9.982289e-01
1.858786e+01 1.000000e+00 9.982299e-01
1.858986e+01 1.000000e+00 9.982309e-01
1.859186e+01 1.000000e+00 9.982318e-01
1.859386e+01 1.000000e+00 9.982328e-01
1.859586e+01 1.000000e+00 9.982337e-01
1.859786e+01 1.000000e+00 9.982347e-01
1.859986e+01 1.000000e+00 9.982357e-01
1.860186e+01 1.000000e+00 9.982366e-01
1.860386e+01 1.000000e+00 9.982376e-01
1.860586e+01 1.000000e+00 9.982385e-01
1.860786e+01 1.000000e+00 9.982395e-01
1.860986e+01 1.000000e+00 9.982405e-01
1.861186e+01 1.000000e+00 9.982414e-01
1.861386e+01 1.000000e+00 9.982424e-01
1.861586e+01 1.000000e+00 9.982433e-01
1.861786e+01 1.000000e+00 9.982443e-01
1.861986e+01 1.000000e+00 9.982452e-01
1.862186e+01 1.000000e+00 9.982462e-01
1.862386e+01 1.000000e+00 9.982472e-01
1.862586e+01 1.000000e+00 9.982481e-01
1.862786e+01 1.000000e+00 9.982491e-01
1.862986e+01 1.000000e+00 9.982500e-01
1.863186e+01 1.000000e+00 9.982510e-01
1.863386e+01 1.000000e+00 9.982519e-01
1.863586e+01 1.000000e+00 9.982529e-01
1.863786e+01 1.000000e+00 9.982538e-01
1.863986e+01 1.000000e+00 9.982548e-01
1.864186e+01 1.000000e+00 9.982557e-01
1.864386e+01 1.000000e+00 9.982567e-01
1.864586e+01 1.000000e+00 9.982576e-01
1.864786e+01 1.000000e+00 9.982586e-01
1.864986e+01 1.000000e+00 9.982595e-01
1.865187e+01 1.000000e+00 9.982605e-01
1.865387e+01 1.000000e+00 9.982614e-01
1.865587e+01 1.000000e+00 9.982624e-01
1.865787e+01 1.000000e+00 9.982633e-01
1.865987e+01 1.000000e+00 9.982642e-01
1.866187e+01 1.000000e+00 9.982652e-01
1.866387e+01 1.000000e+00 9.982661e-01
1.866587e+01 1.000000e+00 9.982671e-01
1.866787e+01 1.000000e+00 9.982680e-01
1.866987e+01 1.000000e+00 9.982690e-01
1.867187e+01 1.000000e+00 9.982699e-01
1.867387e+01 1.000000e+00 9.982708e-01
1.867587e+01 1.000000e+00 9.982718e-01
1.867787e+01 1.000000e+00 9.982727e-01
1.867987e+01 1.000000e+00 9.982737e-01
1.868187e+01 1.000000e+00 9.982746e-01
1.868387e+01 1.000000e+00 9.982755e-01
1.868587e+01 1.000000e+00 9.982765e-01
1.868787e+01 1.000000e+00 9.982774e-01
1.868987e+01 1.000000e+00 9.982784e-01
1.869187e+01 1.000000e+00 9.982793e-01
1.869387e+01 1.000000e+00 9.982802e-01
1.869587e+01 1.000000e+00 9.982812e-01
1.869787e+01 1.000000e+00 9.982821e-01
1.869987e+01 1.000000e+00 9.982830e-01
1.870187e+01 1.000000e+00 9.982840e-01
1.870387e+01 1.000000e+00 9.982849e-01
1.870587e+01 1.000000e+00 9.982858e-01
1.870787e+01 1.000000e+00 9.982868e-01
1.870987e+01 1.000000e+00 9.982877e-01
1.871187e+01 1.000000e+00 9.982886e-01
1.871387e+01 1.000000e+00 9.982896e-01
1.871587e+01 1.000000e+00 9.982905e-01
1.871787e+01 1.000000e+00 9.982914e-01
1.871987e+01 1.000000e+00 9.982924e-01
1.872187e+01 1.000000e+00 9.982933e-01
1.872387e+01 1.000000e+00 9.982942e-01
1.872587e+01 1.000000e+00 9.982951e-01
1.872787e+01 1.000000e+00 9.982961e-01
1.872987e+01 1.000000e+00 9.982970e-01
1.873187e+01 1.000000e+00 9.982979e-01
1.873387e+01 1.000000e+00 9.982988e-01
1.873587e+01 1.000000e+00 9.982998e-01
1.873787e+01 1.000000e+00 9.983007e-01
1.873987e+01 1.000000e+00 9.983016e-01
1.874187e+01 1.000000e+00 9.983025e-01
1.874387e+01 1.000000e+00 9.983035e-01
1.874587e+01 1.000000e+00 9.983044e-01
1.874787e+01 1.000000e+00 9.983053e-01
1.874987e+01 1.000000e+00 9.983062e-01
1.875188e+01 1.000000e+00 9.983072e-01
1.875388e+01 1.000000e+00 9.983081e-01
1.875588e+01 1.000000e+00 9.983090e-01
1.875788e+01 1.000000e+00 9.983099e-01
1.875988e+01 1.000000e+00 9.983108e-01
1.876188e+01 1.000000e+00 9.983118e-01
1.876388e+01 1.000000e+00 9.983127e-01
1.876588e+01 1.000000e+00 9.983136e-01
1.876788e+01 1.000000e+00 9.983145e-01
1.876988e+01 1.000000e+00 9.983154e-01
1.877188e+01 1.000000e+00 9.983163e-01
1.877388e+01 1.000000e+00 9.983173e-01
1.877588e+01 1.000000e+00 9.983182e-01
1.877788e+01 1.000000e+00 9.983191e-01
1.877988e+01 1.000000e+00 9.983200e-01
1.878188e+01 1.000000e+00 9.983209e-01
1.878388e+01 1.000000e+00 9.983218e-01
1.878588e+01 1.000000e+00 9.983227e-01
1.878788e+01 1.000000e+00 9.983237e-01
1.878988e+01 1.000000e+00 9.983246e-01
1.879188e+01 1.000000e+00 9.983255e-01
1.879388e+01 1.000000e+00 9.983264e-01
1.879588e+01 1.000000e+00 9.983273e-01
1.879788e+01 1.000000e+00 9.983282e-01
1.879988e+01 1.000000e+00 9.983291e-01
1.880188e+01 1.000000e+00 9.983300e-01
1.880388e+01 1.000000e+00 9.983309e-01
1.880588e+01 1.000000e+00 9.983318e-01
1.880788e+01 1.000000e+00 9.983328e-01
1.880988e+01 1.000000e+00 9.983337e-01
1.881188e+01 1.000000e+00 9.983346e-01
1.881388e+01 1.000000e+00 9.983355e-01
1.881588e+01 1.000000e+00 9.983364e-01
1.881788e+01 1.000000e+00 9.983373e-01
1.881988e+01 1.000000e+00 9.983382e-01
1.882188e+01 1.000000e+00 9.983391e-01
1.882388e+01 1.000000e+00 9.983400e-01
1.882588e+01 1.000000e+00 9.983409e-01
1.882788e+01 1.000000e+00 9.983418e-01
1.882988e+01 1.000000e+00 9.983427e-01
1.883188e+01 1.000000e+00 9.983436e-01
1.883388e+01 1.000000e+00 9.983445e-01
1.883588e+01 1.000000e+00 9.983454e-01
1.883788e+01 1.000000e+00 9.983463e-01
1.883988e+01 1.000000e+00 9.983472e-01
1.884188e+01 1.000000e+00 9.983481e-01
1.884388e+01 1.000000e+00 9.983490e-01
1.884588e+01 1.000000e+00 9.983499e-01
1.884788e+01 1.000000e+00 9.983508e-01
1.884988e+01 1.000000e+00 9.983517e-01
1.885189e+01 1.000000e+00 9.983526e-01
1.885389e+01 1.000000e+00 9.983535e-01
1.885589e+01 1.000000e+00 9.983544e-01
1.885789e+01 1.000000e+00 9.983553e-01
1.885989e+01 1.000000e+00 9.983562e-01
1.886189e+01 1.000000e+00 9.983571e-01
1.886389e+01 1.000000e+00 9.983580e-01
1.886589e+01 1.000000e+00 9.983588e-01
1.886789e+01 1.000000e+00 9.983597e-01
1.886989e+01 1.000000e+00 9.983606e-01
1.887189e+01 1.000000e+00 9.983615e-01
1.887389e+01 1.000000e+00 9.983624e-01
1.887589e+01 1.000000e+00 9.983633e-01
1.887789e+01 1.000000e+00 9.983642e-01
1.887989e+01 1.000000e+00 9.983651e-01
1.888189e+01 1.000000e+00 9.983660e-01
1.888389e+01 1.000000e+00 9.983669e-01
1.888589e+01 1.000000e+00 9.983678e-01
1.888789e+01 1.000000e+00 9.983686e-01
1.888989e+01 1.000000e+00 9.983695e-01
1.889189e+01 1.000000e+00 9.983704e-01
1.889389e+01 1.000000e+00 9.983713e-01
1.889589e+01 1.000000e+00 9.983722e-01
1.889789e+01 1.000000e+00 9.983731e-01
1.889989e+01 1.000000e+00 9.983740e-01
1.890189e+01 1.000000e+00 9.983748e-01
1.890389e+01 1.000000e+00 9.983757e-01
1.890589e+01 1.000000e+00 9.983766e-01
1.890789e+01 1.000000e+00 9.983775e-01
1.890989e+01 1.000000e+00 9.983784e-01
1.891189e+01 1.000000e+00 9.983793e-01
1.891389e+01 1.000000e+00 9.983801e-01
1.891589e+01 1.000000e+00 9.983810e-01
1.891789e+01 1.000000e+00 9.983819e-01
1.891989e+01 1.000000e+00 9.983828e-01
1.892189e+01 1.000000e+00 9.983837e-01
1.892389e+01 1.000000e+00 9.983845e-01
1.892589e+01 1.000000e+00 9.983854e-01
1.892789e+01 1.000000e+00 9.983863e-01
1.892989e+01 1.000000e+00 9.983872e-01
1.893189e+01 1.000000e+00 9.983880e-01
1.893389e+01 1.000000e+00 9.983889e-01
1.893589e+01 1.000000e+00 9.983898e-01
1.893789e+01 1.000000e+00 9.983907e-01
1.893989e+01 1.000000e+00 9.983915e-01
1.894189e+01 1.000000e+00 9.983924e-01
1.894389e+01 1.000000e+00 9.983933e-01
1.894589e+01 1.000000e+00 9.983942e-01
1.894789e+01 1.000000e+00 9.983950e-01
1.894989e+01 1.000000e+00 9.983959e-01
1.895190e+01 1.000000e+00 9.983968e-01
1.895390e+01 1.000000e+00 9.983977e-01
1.895590e+01 1.000000e+00 9.983985e-01
1.895790e+01 1.000000e+00 9.983994e-01
1.895990e+01 1.000000e+00 9.984003e-01
1.896190e+01 1.000000e+00 9.984011e-01
1.896390e+01 1.000000e+00 9.984020e-01
1.896590e+01 1.000000e+00 9.984029e-01
1.896790e+01 1.000000e+00 9.984037e-01
1.896990e+01 1.000000e+00 9.984046e-01
1.897190e+01 1.000000e+00 9.984055e-01
1.897390e+01 1.000000e+00 9.984063e-01
1.897590e+01 1.000000e+00 9.984072e-01
1.897790e+01 1.000000e+00 9.984081e-01
1.897990e+01 1.000000e+00 9.984089e-01
1.898190e+01 1.000000e+00 9.984098e-01
1.898390e+01 1.000000e+00 9.984107e-01
1.898590e+01 1.000000e+00 9.984115e-01
1.898790e+01 1.000000e+00 9.984124e-01
1.898990e+01 1.000000e+00 9.984133e-01
1.899190e+01 1.000000e+00 9.984141e-01
1.899390e+01 1.000000e+00 9.984150e-01
1.899590e+01 1.000000e+00 9.984158e-01
1.899790e+01 1.000000e+00 9.984167e-01
1.899990e+01 1.000000e+00 9.984176e-01
1.900190e+01 1.000000e+00 9.984184e-01
1.900390e+01 1.000000e+00 9.984193e-01
1.900590e+01 1.000000e+00 9.984201e-01
1.900790e+01 1.000000e+00 9.984210e-01
1.900990e+01 1.000000e+00 9.984219e-01
1.901190e+01 1.000000e+00 9.984227e-01
1.901390e+01 1.000000e+00 9.984236e-01
1.901590e+01 1.000000e+00 9.984244e-01
1.901790e+01 1.000000e+00 9.984253e-01
1.901990e+01 1.000000e+00 9.984261e-01
1.902190e+01 1.000000e+00 9.984270e-01
1.902390e+01 1.000000e+00 9.984279e-01
1.902590e+01 1.000000e+00 9.984287e-01
1.902790e+01 1.000000e+00 9.984296e-01
1.902990e+01 1.000000e+00 9.984304e-01
1.903190e+01 1.000000e+00 9.984313e-01
1.903390e+01 1.000000e+00 9.984321e-01
1.903590e+01 1.000000e+00 9.984330e-01
1.903790e+01 1.000000e+00 9.984338e-01
1.903990e+01 1.000000e+00 9.984347e-01
1.904190e+01 1.000000e+00 9.984355e-01
1.904390e+01 1.000000e+00 9.984364e-01
1.904590e+01 1.000000e+00 9.984372e-01
1.904790e+01 1.000000e+00 9.984381e-01
1.904990e+01 1.000000e+00 9.984389e-01
1.905191e+01 1.000000e+00 9.984398e-01
1.905391e+01 1.000000e+00 9.984406e-01
1.905591e+01 1.000000e+00 9.984415e-01
1.905791e+01 1.000000e+00 9.984423e-01
1.905991e+01 1.000000e+00 9.984432e-01
1.906191e+01 1.000000e+00 9.984440e-01
1.906391e+01 1.000000e+00 9.984449e-01
1.906591e+01 1.000000e+00 9.984457e-01
1.906791e+01 1.000000e+00 9.984465e-01
1.906991e+01 1.000000e+00 9.984474e-01
1.907191e+01 1.000000e+00 9.984482e-01
1.907391e+01 1.000000e+00 9.984491e-01
1.907591e+01 1.000000e+00 9.984499e-01
1.907791e+01 1.000000e+00 9.984508e-01
1.907991e+01 1.000000e+00 9.984516e-01
1.908191e+01 1.000000e+00 9.984524e-01
1.908391e+01 1.000000e+00 9.984533e-01
1.908591e+01 1.000000e+00 9.984541e-01
1.908791e+01 1.000000e+00 9.984550e-01
1.908991e+01 1.000000e+00 9.984558e-01
1.909191e+01 1.000000e+00 9.984566e-01
1.909391e+01 1.000000e+00 9.984575e-01
1.909591e+01 1.000000e+00 9.984583e-01
1.909791e+01 1.000000e+00 9.984592e-01
1.909991e+01 1.000000e+00 9.984600e-01
1.910191e+01 1.000000e+00 9.984608e-01
1.910391e+01 1.000000e+00 9.984617e-01
1.910591e+01 1.000000e+00 9.984625e-01
1.910791e+01 1.000000e+00 9.984633e-01
1.910991e+01 1.000000e+00 9.984642e-01
1.911191e+01 1.000000e+00 9.984650e-01
1.911391e+01 1.000000e+00 9.984658e-01
1.911591e+01 1.000000e+00 9.984667e-01
1.911791e+01 1.000000e+00 9.984675e-01
1.911991e+01 1.000000e+00 9.984683e-01
1.912191e+01 1.000000e+00 9.984692e-01
1.912391e+01 1.000000e+00 9.984700e-01
1.912591e+01 1.000000e+00 9.984708e-01
1.912791e+01 1.000000e+00 9.984717e-01
1.912991e+01 1.000000e+00 9.984725e-01
1.913191e+01 1.000000e+00 9.984733e-01
1.913391e+01 1.000000e+00 9.984742e-01
1.913591e+01 1.000000e+00 9.984750e-01
1.913791e+01 1.000000e+00 9.984758e-01
1.913991e+01 1.000000e+00 9.984766e-01
1.914191e+01 1.000000e+00 9.984775e-01
1.914391e+01 1.000000e+00 9.984783e-01
1.914591e+01 1.000000e+00 9.984791e-01
1.914791e+01 1.000000e+00 9.984799e-01
1.914991e+01 1.000000e+00 9.984808e-01
1.915192e+01 1.000000e+00 9.984816e-01
1.915392e+01 1.000000e+00 9.984824e-01
1.915592e+01 1.000000e+00 9.984832e-01
1.915792e+01 1.000000e+00 9.984841e-01
1.915992e+01 1.000000e+00 9.984849e-01
1.916192e+01 1.000000e+00 9.984857e-01
1.916392e+01 1.000000e+00 9.984865e-01
1.916592e+01 1.000000e+00 9.984874e-01
1.916792e+01 1.000000e+00 9.984882e-01
1.916992e+01 1.000000e+00 9.984890e-01
1.917192e+01 1.000000e+00 9.984898e-01
1.917392e+01 1.000000e+00 9.984906e-01
1.917592e+01 1.000000e+00 9.984915e-01
1.917792e+01 1.000000e+00 9.984923e-01
1.917992e+01 1.000000e+00 9.984931e-01
1.918192e+01 1.000000e+00 9.984939e-01
1.918392e+01 1.000000e+00 9.984947e-01
1.918592e+01 1.000000e+00 9.984956e-01
1.918792e+01 1.000000e+00 9.984964e-01
1.918992e+01 1.000000e+00 9.984972e-01
1.919192e+01 1.000000e+00 9.984980e-01
1.919392e+01 1.000000e+00 9.984988e-01
1.919592e+01 1.000000e+00 9.984996e-01
1.919792e+01 1.000000e+00 9.985005e-01
1.919992e+01 1.000000e+00 9.985013e-01
1.920192e+01 1.000000e+00 9.985021e-01
1.920392e+01 1.000000e+00 9.985029e-01
1.920592e+01 1.000000e+00 9.985037e-01
1.920792e+01 1.000000e+00 9.985045e-01
1.920992e+01 1.000000e+00 9.985053e-01
1.921192e+01 1.000000e+00 9.985061e-01
1.921392e+01 1.000000e+00 9.985070e-01
1.921592e+01 1.000000e+00 9.985078e-01
1.921792e+01 1.000000e+00 9.985086e-01
1.921992e+01 1.000000e+00 9.985094e-01
1.922192e+01 1.000000e+00 9.985102e-01
1.922392e+01 1.000000e+00 9.985110e-01
1.922592e+01 1.000000e+00 9.985118e-01
1.922792e+01 1.000000e+00 9.985126e-01
1.922992e+01 1.000000e+00 9.985134e-01
1.923192e+01 1.000000e+00 9.985142e-01
1.923392e+01 1.000000e+00 9.985150e-01
1.923592e+01 1.000000e+00 9.985159e-01
1.923792e+01 1.000000e+00 9.985167e-01
1.923992e+01 1.000000e+00 9.985175e-01
1.924192e+01 1.000000e+00 9.985183e-01
1.924392e+01 1.000000e+00 9.985191e-01
1.924592e+01 1.000000e+00 9.985199e-01
1.924792e+01 1.000000e+00 9.985207e-01
1.924992e+01 1.000000e+00 9.985215e-01
1.925193e+01 1.000000e+00 9.985223e-01
1.925393e+01 1.000000e+00 9.985231e-01
1.925593e+01 1.000000e+00 9.985239e-01
1.925793e+01 1.000000e+00 9.985247e-01
1.925993e+01 1.000000e+00 9.985255e-01
1.926193e+01 1.000000e+00 9.985263e-01
1.926393e+01 1.000000e+00 9.985271e-01
1.926593e+01 1.000000e+00 9.985279e-01
1.926793e+01 1.000000e+00 9.985287e-01
1.926993e+01 1.000000e+00 9.985295e-01
1.927193e+01 1.000000e+00 9.985303e-01
1.927393e+01 1.000000e+00 9.985311e-01
1.927593e+01 1.000000e+00 9.985319e-01
1.927793e+01 1.000000e+00 9.985327e-01
1.927993e+01 1.000000e+00 9.985335e-01
1.928193e+01 1.000000e+00 9.985343e-01
1.928393e+01 1.000000e+00 9.985351e-01
1.928593e+01 1.000000e+00 9.985359e-01
1.928793e+01 1.000000e+00 9.985367e-01
1.928993e+01 1.000000e+00 9.985375e-01
1.929193e+01 1.000000e+00 9.985383e-01
1.929393e+01 1.000000e+00 9.985390e-01
1.929593e+01 1.000000e+00 9.985398e-01
1.929793e+01 1.000000e+00 9.985406e-01
1.929993e+01 1.000000e+00 9.985414e-01
1.930193e+01 1.000000e+00 9.985422e-01
1.930393e+01 1.000000e+00 9.985430e-01
1.930593e+01 1.000000e+00 9.985438e-01
1.930793e+01 1.000000e+00 9.985446e-01
1.930993e+01 1.000000e+00 9.985454e-01
1.931193e+01 1.000000e+00 9.985462e-01
1.931393e+01 1.000000e+00 9.985470e-01
1.931593e+01 1.000000e+00 9.985477e-01
1.931793e+01 1.000000e+00 9.985485e-01
1.931993e+01 1.000000e+00 9.985493e-01
1.932193e+01 1.000000e+00 9.985501e-01
1.932393e+01 1.000000e+00 9.985509e-01
1.932593e+01 1.000000e+00 9.985517e-01
1.932793e+01 1.000000e+00 9.985525e-01
1.932993e+01 1.000000e+00 9.985533e-01
1.933193e+01 1.000000e+00 9.985540e-01
1.933393e+01 1.000000e+00 9.985548e-01
1.933593e+01 1.000000e+00 9.985556e-01
1.933793e+01 1.000000e+00 9.985564e-01
1.933993e+01 1.000000e+00 9.985572e-01
1.934193e+01 1.000000e+00 9.985580e-01
1.934393e+01 1.000000e+00 9.985587e-01
1.934593e+01 1.000000e+00 9.985595e-01
1.934793e+01 1.000000e+00 9.985603e-01
1.934993e+01 1.000000e+00 9.985611e-01
1.935194e+01 1.000000e+00 9.985619e-01
1.935394e+01 1.000000e+00 9.985627e-01
1.935594e+01 1.000000e+00 9.985634e-01
1.935794e+01 1.000000e+00 9.985642e-01
1.935994e+01 1.000000e+00 9.985650e-01
1.936194e+01 1.000000e+00 9.985658e-01
1.936394e+01 1.000000e+00 9.985665e-01
1.936594e+01 1.000000e+00 9.985673e-01
1.936794e+01 1.000000e+00 9.985681e-01
1.936994e+01 1.000000e+00 9.985689e-01
1.937194e+01 1.000000e+00 9.985697e-01
1.937394e+01 1.000000e+00 9.985704e-01
1.937594e+01 1.000000e+00 9.985712e-01
1.937794e+01 1.000000e+00 9.985720e-01
1.937994e+01 1.000000e+00 9.985728e-01
1.938194e+01 1.000000e+00 9.985735e-01
1.938394e+01 1.000000e+00 9.985743e-01
1.938594e+01 1.000000e+00 9.985751e-01
1.938794e+01 1.000000e+00 9.985759e-01
1.938994e+01 1.000000e+00 9.985766e-01
1.939194e+01 1.000000e+00 9.985774e-01
1.939394e+01 1.000000e+00 9.985782e-01
1.939594e+01 1.000000e+00 9.985789e-01
1.939794e+01 1.000000e+00 9.985797e-01
1.939994e+01 1.000000e+00 9.985805e-01
1.940194e+01 1.000000e+00 9.985813e-01
1.940394e+01 1.000000e+00 9.985820e-01
1.940594e+01 1.000000e+00 9.985828e-01
1.940794e+01 1.000000e+00 9.985836e-01
1.940994e+01 1.000000e+00 9.985843e-01
1.941194e+01 1.000000e+00 9.985851e-01
1.941394e+01 1.000000e+00 9.985859e-01
1.941594e+01 1.000000e+00 9.985866e-01
1.941794e+01 1.000000e+00 9.985874e-01
1.941994e+01 1.000000e+00 9.985882e-01
1.942194e+01 1.000000e+00 9.985889e-01
1.942394e+01 1.000000e+00 9.985897e-01
1.942594e+01 1.000000e+00 9.985905e-01
1.942794e+01 1.000000e+00 9.985912e-01
1.942994e+01 1.000000e+00 9.985920e-01
1.943194e+01 1.000000e+00 9.985928e-01
1.943394e+01 1.000000e+00 9.985935e-01
1.943594e+01 1.000000e+00 9.985943e-01
1.943794e+01 1.000000e+00 9.985951e-01
1.943994e+01 1.000000e+00 9.985958e-01
1.944194e+01 1.000000e+00 9.985966e-01
1.944394e+01 1.000000e+00 9.985973e-01
1.944594e+01 1.000000e+00 9.985981e-01
1.944794e+01 1.000000e+00 9.985989e-01
1.944994e+01 1.000000e+00 9.985996e-01
1.945195e+01 1.000000e+00 9.986004e-01
1.945395e+01 1.000000e+00 9.986011e-01
1.945595e+01 1.000000e+00 9.986019e-01
1.945795e+01 1.000000e+00 9.986027e-01
1.945995e+01 1.000000e+00 9.986034e-01
1.946195e+01 1.000000e+00 9.986042e-01
1.946395e+01 1.000000e+00 9.986049e-01
1.946595e+01 1.000000e+00 9.986057e-01
1.946795e+01 1.000000e+00 9.986064e-01
1.946995e+01 1.000000e+00 9.986072e-01
1.947195e+01 1.000000e+00 9.986080e-01
1.947395e+01 1.000000e+00 9.986087e-01
1.947595e+01 1.000000e+00 9.986095e-01
1.947795e+01 1.000000e+00 9.986102e-01
1.947995e+01 1.000000e+00 9.986110e-01
1.948195e+01 1.000000e+00 9.986117e-01
1.948395e+01 1.000000e+00 9.986125e-01
1.948595e+01 1.000000e+00 9.986132e-01
1.948795e+01 1.000000e+00 9.986140e-01
1.948995e+01 1.000000e+00 9.986147e-01
1.949195e+01 1.000000e+00 9.986155e-01
1.949395e+01 1.000000e+00 9.986162e-01
1.949595e+01 1.000000e+00 9.986170e-01
1.949795e+01 1.000000e+00 9.986177e-01
1.949995e+01 1.000000e+00 9.986185e-01
1.950195e+01 1.000000e+00 9.986192e-01
1.950395e+01 1.000000e+00 9.986200e-01
1.950595e+01 1.000000e+00 9.986207e-01
1.950795e+01 1.000000e+00 9.986215e-01
1.950995e+01 1.000000e+00 9.986222e-01
1.951195e+01 1.000000e+00 9.986230e-01
1.951395e+01 1.000000e+00 9.986237e-01
1.951595e+01 1.000000e+00 9.986245e-01
1.951795e+01 1.000000e+00 9.986252e-01
1.951995e+01 1.000000e+00 9.986260e-01
1.952195e+01 1.000000e+00 9.986267e-01
1.952395e+01 1.000000e+00 9.986275e-01
1.952595e+01 1.000000e+00 9.986282e-01
1.952795e+01 1.000000e+00 9.986289e-01
1.952995e+01 1.000000e+00 9.986297e-01
1.953195e+01 1.000000e+00 9.986304e-01
1.953395e+01 1.000000e+00 9.986312e-01
1.953595e+01 1.000000e+00 9.986319e-01
1.953795e+01 1.000000e+00 9.986327e-01
1.953995e+01 1.000000e+00 9.986334e-01
1.954195e+01 1.000000e+00 9.986341e-01
1.954395e+01 1.000000e+00 9.986349e-01
1.954595e+01 1.000000e+00 9.986356e-01
1.954795e+01 1.000000e+00 9.986364e-01
1.954995e+01 1.000000e+00 9.986371e-01
1.955196e+01 1.000000e+00 9.986378e-01
1.955396e+01 1.000000e+00 9.986386e-01
1.955596e+01 1.000000e+00 9.986393e-01
1.955796e+01 1.000000e+00 9.986401e-01
1.955996e+01 1.000000e+00 9.986408e-01
1.956196e+01 1.000000e+00 9.986415e-01
1.956396e+01 1.000000e+00 9.986423e-01
1.956596e+01 1.000000e+00 9.986430e-01
1.956796e+01 1.000000e+00 9.986437e-01
1.956996e+01 1.000000e+00 9.986445e-01
1.957196e+01 1.000000e+00 9.986452e-01
1.957396e+01 1.000000e+00 9.986460e-01
1.957596e+01 1.000000e+00 9.986467e-01
1.957796e+01 1.000000e+00 9.986474e-01
1.957996e+01 1.000000e+00 9.986482e-01
1.958196e+01 1.000000e+00 9.986489e-01
1.958396e+01 1.000000e+00 9.986496e-01
1.958596e+01 1.000000e+00 9.986504e-01
1.958796e+01 1.000000e+00 9.986511e-01
1.958996e+01 1.000000e+00 9.986518e-01
1.959196e+01 1.000000e+00 9.986525e-01
1.959396e+01 1.000000e+00 9.986533e-01
1.959596e+01 1.000000e+00 9.986540e-01
1.959796e+01 1.000000e+00 9.986547e-01
1.959996e+01 1.000000e+00 9.986555e-01
1.960196e+01 1.000000e+00 9.986562e-01
1.960396e+01 1.000000e+00 9.986569e-01
1.960596e+01 1.000000e+00 9.986577e-01
1.960796e+01 1.000000e+00 9.986584e-01
1.960996e+01 1.000000e+00 9.986591e-01
1.961196e+01 1.000000e+00 9.986598e-01
1.961396e+01 1.000000e+00 9.986606e-01
1.961596e+01 1.000000e+00 9.986613e-01
1.961796e+01 1.000000e+00 9.986620e-01
1.961996e+01 1.000000e+00 9.986627e-01
1.962196e+01 1.000000e+00 9.986635e-01
1.962396e+01 1.000000e+00 9.986642e-01
1.962596e+01 1.000000e+00 9.986649e-01
1.962796e+01 1.000000e+00 9.986656e-01
1.962996e+01 1.000000e+00 9.986664e-01
1.963196e+01 1.000000e+00 9.986671e-01
1.963396e+01 1.000000e+00 9.986678e-01
1.963596e+01 1.000000e+00 9.986685e-01
1.963796e+01 1.000000e+00 9.986693e-01
1.963996e+01 1.000000e+00 9.986700e-01
1.964196e+01 1.000000e+00 9.986707e-01
1.964396e+01 1.000000e+00 9.986714e-01
1.964596e+01 1.000000e+00 9.986721e-01
1.964796e+01 1.000000e+00 9.986729e-01
1.964996e+01 1.000000e+00 9.986736e-01
1.965197e+01 1.000000e+00 9.986743e-01
1.965397e+01 1.000000e+00 9.986750e-01
1.965597e+01 1.000000e+00 9.986757e-01
1.965797e+01 1.000000e+00 9.986765e-01
1.965997e+01 1.000000e+00 9.986772e-01
1.966197e+01 1.000000e+00 9.986779e-01
1.966397e+01 1.000000e+00 9.986786e-01
1.966597e+01 1.000000e+00 9.986793e-01
1.966797e+01 1.000000e+00 9.986800e-01
1.966997e+01 1.000000e+00 9.986808e-01
1.967197e+01 1.000000e+00 9.986815e-01
1.967397e+01 1.000000e+00 9.986822e-01
1.967597e+01 1.000000e+00 9.986829e-01
1.967797e+01 1.000000e+00 9.986836e-01
1.967997e+01 1.000000e+00 9.986843e-01
1.968197e+01 1.000000e+00 9.986850e-01
1.968397e+01 1.000000e+00 9.986857e-01
1.968597e+01 1.000000e+00 9.986865e-01
1.968797e+01 1.000000e+00 9.986872e-01
1.968997e+01 1.000000e+00 9.986879e-01
1.969197e+01 1.000000e+00 9.986886e-01
1.969397e+01 1.000000e+00 9.986893e-01
1.969597e+01 1.000000e+00 9.986900e-01
1.969797e+01 1.000000e+00 9.986907e-01
1.969997e+01 1.000000e+00 9.986914e-01
1.970197e+01 1.000000e+00 9.986921e-01
1.970397e+01 1.000000e+00 9.986929e-01
1.970597e+01 1.000000e+00 9.986936e-01
1.970797e+01 1.000000e+00 9.986943e-01
1.970997e+01 1.000000e+00 9.986950e-01
1.971197e+01 1.000000e+00 9.986957e-01
1.971397e+01 1.000000e+00 9.986964e-01
1.971597e+01 1.000000e+00 9.986971e-01
1.971797e+01 1.000000e+00 9.986978e-01
1.971997e+01 1.000000e+00 9.986985e-01
1.972197e+01 1.000000e+00 9.986992e-01
1.972397e+01 1.000000e+00 9.986999e-01
1.972597e+01 1.000000e+00 9.987006e-01
1.972797e+01 1.000000e+00 9.987013e-01
1.972997e+01 1.000000e+00 9.987020e-01
1.973197e+01 1.000000e+00 9.987027e-01
1.973397e+01 1.000000e+00 9.987034e-01
1.973597e+01 1.000000e+00 9.987041e-01
1.973797e+01 1.000000e+00 9.987049e-01
1.973997e+01 1.000000e+00 9.987056e-01
1.974197e+01 1.000000e+00 9.987063e-01
1.974397e+01 1.000000e+00 9.987070e-01
1.974597e+01 1.000000e+00 9.987077e-01
1.974797e+01 1.000000e+00 9.987084e-01
1.974997e+01 1.000000e+00 9.987091e-01
1.975198e+01 1.000000e+00 9.987098e-01
1.975398e+01 1.000000e+00 9.987105e-01
1.975598e+01 1.000000e+00 9.987112e-01
1.975798e+01 1.000000e+00 9.987119e-01
1.975998e+01 1.000000e+00 9.987126e-01
1.976198e+01 1.000000e+00 9.987133e-01
1.976398e+01 1.000000e+00 9.987139e-01
1.976598e+01 1.000000e+00 9.987146e-01
1.976798e+01 1.000000e+00 9.987153e-01
1.976998e+01 1.000000e+00 9.987160e-01
1.977198e+01 1.000000e+00 9.987167e-01
1.977398e+01 1.000000e+00 9.987174e-01
1.977598e+01 1.000000e+00 9.987181e-01
1.977798e+01 1.000000e+00 9.987188e-01
1.977998e+01 1.000000e+00 9.987195e-01
1.978198e+01 1.000000e+00 9.987202e-01
1.978398e+01 1.000000e+00 9.987209e-01
1.978598e+01 1.000000e+00 9.987216e-01
1.978798e+01 1.000000e+00 9.987223e-01
1.978998e+01 1.000000e+00 9.987230e-01
1.979198e+01 1.000000e+00 9.987237e-01
1.979398e+01 1.000000e+00 9.987244e-01
1.979598e+01 1.000000e+00 9.987251e-01
1.979798e+01 1.000000e+00 9.987257e-01
1.979998e+01 1.000000e+00 9.987264e-01
1.980198e+01 1.000000e+00 9.987271e-01
1.980398e+01 1.000000e+00 9.987278e-01
1.980598e+01 1.000000e+00 9.987285e-01
1.980798e+01 1.000000e+00 9.987292e-01
1.980998e+01 1.000000e+00 9.987299e-01
1.981198e+01 1.000000e+00 9.987306e-01
1.981398e+01 1.000000e+00 9.987313e-01
1.981598e+01 1.000000e+00 9.987319e-01
1.981798e+01 1.000000e+00 9.987326e-01
1.981998e+01 1.000000e+00 9.987333e-01
1.982198e+01 1.000000e+00 9.987340e-01
1.982398e+01 1.000000e+00 9.987347e-01
1.982598e+01 1.000000e+00 9.987354e-01
1.982798e+01 1.000000e+00 9.987361e-01
1.982998e+01 1.000000e+00 9.987367e-01
1.983198e+01 1.000000e+00 9.987374e-01
1.983398e+01 1.000000e+00 9.987381e-01
1.983598e+01 1.000000e+00 9.987388e-01
1.983798e+01 1.000000e+00 9.987395e-01
1.983998e+01 1.000000e+00 9.987402e-01
1.984198e+01 1.000000e+00 9.987409e-01
1.984398e+01 1.000000e+00 9.987415e-01
1.984598e+01 1.000000e+00 9.987422e-01
1.984798e+01 1.000000e+00 9.987429e-01
1.984998e+01 1.000000e+00 9.987436e-01
1.985199e+01 1.000000e+00 9.987443e-01
1.985399e+01 1.000000e+00 9.987449e-01
1.985599e+01 1.000000e+00 9.987456e-01
1.985799e+01 1.000000e+00 9.987463e-01
1.985999e+01 1.000000e+00 9.987470e-01
1.986199e+01 1.000000e+00 9.987477e-01
1.986399e+01 1.000000e+00 9.987483e-01
1.986599e+01 1.000000e+00 9.987490e-01
1.986799e+01 1.000000e+00 9.987497e-01
1.986999e+01 1.000000e+00 9.987504e-01
1.987199e+01 1.000000e+00 9.987510e-01
1.987399e+01 1.000000e+00 9.987517e-01
1.987599e+01 1.000000e+00 9.987524e-01
1.987799e+01 1.000000e+00 9.987531e-01
1.987999e+01 1.000000e+00 9.987538e-01
1.988199e+01 1.000000e+00 9.987544e-01
1.988399e+01 1.000000e+00 9.987551e-01
1.988599e+01 1.000000e+00 9.987558e-01
1.988799e+01 1.000000e+00 9.987564e-01
1.988999e+01 1.000000e+00 9.987571e-01
1.989199e+01 1.000000e+00 9.987578e-01
1.989399e+01 1.000000e+00 9.987585e-01
1.989599e+01 1.000000e+00 9.987591e-01
1.989799e+01 1.000000e+00 9.987598e-01
1.989999e+01 1.000000e+00 9.987605e-01
1.990199e+01 1.000000e+00 9.987612e-01
1.990399e+01 1.000000e+00 9.987618e-01
1.990599e+01 1.000000e+00 9.987625e-01
1.990799e+01 1.000000e+00 9.987632e-01
1.990999e+01 1.000000e+00 9.987638e-01
1.991199e+01 1.000000e+00 9.987645e-01
1.991399e+01 1.000000e+00 9.987652e-01
1.991599e+01 1.000000e+00 9.987658e-01
1.991799e+01 1.000000e+00 9.987665e-01
1.991999e+01 1.000000e+00 9.987672e-01
1.992199e+01 1.000000e+00 9.987679e-01
1.992399e+01 1.000000e+00 9.987685e-01
1.992599e+01 1.000000e+00 9.987692e-01
1.992799e+01 1.000000e+00 9.987699e-01
1.992999e+01 1.000000e+00 9.987705e-01
1.993199e+01 1.000000e+00 9.987712e-01
1.993399e+01 1.000000e+00 9.987719e-01
1.993599e+01 1.000000e+00 9.987725e-01
1.993799e+01 1.000000e+00 9.987732e-01
1.993999e+01 1.000000e+00 9.987738e-01
1.994199e+01 1.000000e+00 9.987745e-01
1.994399e+01 1.000000e+00 9.987752e-01
1.994599e+01 1.000000e+00 9.987758e-01
1.994799e+01 1.000000e+00 9.987765e-01
1.994999e+01 1.000000e+00 9.987772e-01
1.995200e+01 1.000000e+00 9.987778e-01
1.995400e+01 1.000000e+00 9.987785e-01
1.995600e+01 1.000000e+00 9.987792e-01
1.995800e+01 1.000000e+00 9.987798e-01
1.996000e+01 1.000000e+00 9.987805e-01
1.996200e+01 1.000000e+00 9.987811e-01
1.996400e+01 1.000000e+00 9.987818e-01
1.996600e+01 1.000000e+00 9.987825e-01
1.996800e+01 1.000000e+00 9.987831e-01
1.997000e+01 1.000000e+00 9.987838e-01
1.997200e+01 1.000000e+00 9.987844e-01
1.997400e+01 1.000000e+00 9.987851e-01
1.997600e+01 1.000000e+00 9.987857e-01
1.997800e+01 1.000000e+00 9.987864e-01
1.998000e+01 1.000000e+00 9.987871e-01
1.998200e+01 1.000000e+00 9.987877e-01
1.998400e+01 1.000000e+00 9.987884e-01
1.998600e+01 1.000000e+00 9.987890e-01
1.998800e+01 1.000000e+00 9.987897e-01
1.999000e+01 1.000000e+00 9.987903e-01
1.999200e+01 1.000000e+00 9.987910e-01
1.999400e+01 1.000000e+00 9.987917e-01
1.999600e+01 1.000000e+00 9.987923e-01
1.999800e+01 1.000000e+00 9.987930e-01
2.000000e+01 1.000000e+00 9.987936e-01


==> tikz/Data/EXIT_LDPC_OnlyCode_40dB_1_MI.dat <==
   4.6648024e-11   5.1565790e-02
   3.4217396e-03   5.1565790e-02
   3.4217396e-03   6.9213828e-02
   6.0787194e-03   6.9213828e-02
   6.0787194e-03   8.1626921e-02
   8.2726235e-03   8.1626921e-02
   8.2726235e-03   9.0760113e-02
   1.0130799e-02   9.0760113e-02
   1.0130799e-02   9.8164249e-02
   1.1764488e-02   9.8164249e-02
   1.1764488e-02   1.0397796e-01
   1.3183603e-02   1.0397796e-01
   1.3183603e-02   1.0903353e-01
   1.4525594e-02   1.0903353e-01
   1.4525594e-02   1.1360096e-01
   1.5784619e-02   1.1360096e-01
   1.5784619e-02   1.1781953e-01
   1.6991516e-02   1.1781953e-01
   1.6991516e-02   1.2154865e-01
   1.8125881e-02   1.2154865e-01
   1.8125881e-02   1.2480616e-01
   1.9173621e-02   1.2480616e-01
   1.9173621e-02   1.2798130e-01
   2.0212632e-02   1.2798130e-01
   2.0212632e-02   1.3107804e-01
   2.1220386e-02   1.3107804e-01
   2.1220386e-02   1.3396906e-01
   2.2209373e-02   1.3396906e-01
   2.2209373e-02   1.3651614e-01
   2.3108711e-02   1.3651614e-01
   2.3108711e-02   1.3876866e-01
   2.3949576e-02   1.3876866e-01
   2.3949576e-02   1.4070144e-01
   2.4724370e-02   1.4070144e-01
   2.4724370e-02   1.4268702e-01
   2.5517532e-02   1.4268702e-01
   2.5517532e-02   1.4443443e-01
   2.6254188e-02   1.4443443e-01
   2.6254188e-02   1.4630138e-01
   2.7007687e-02   1.4630138e-01
   2.7007687e-02   1.4811509e-01
   2.7755032e-02   1.4811509e-01
   2.7755032e-02   1.4988031e-01
   2.8484917e-02   1.4988031e-01
   2.8484917e-02   1.5149654e-01
   2.9138354e-02   1.5149654e-01
   2.9138354e-02   1.5306578e-01
   2.9786575e-02   1.5306578e-01
   2.9786575e-02   1.5437198e-01
   3.0363517e-02   1.5437198e-01
   3.0363517e-02   1.5563079e-01
   3.0914974e-02   1.5563079e-01
   3.0914974e-02   1.5672441e-01
   3.1423084e-02   1.5672441e-01
   3.1423084e-02   1.5797621e-01
   3.1975111e-02   1.5797621e-01
   3.1975111e-02   1.5915035e-01
   3.2484629e-02   1.5915035e-01
   3.2484629e-02   1.6033148e-01
   3.3033054e-02   1.6033148e-01
   3.3033054e-02   1.6141101e-01
   3.3541037e-02   1.6141101e-01
   3.3541037e-02   1.6265765e-01
   3.4127991e-02   1.6265765e-01
   3.4127991e-02   1.6396677e-01
   3.4710037e-02   1.6396677e-01
   3.4710037e-02   1.6523403e-01
   3.5285598e-02   1.6523403e-01
   3.5285598e-02   1.6625023e-01
   3.5790686e-02   1.6625023e-01
   3.5790686e-02   1.6732179e-01
   3.6337091e-02   1.6732179e-01
   3.6337091e-02   1.6850557e-01
   3.6869227e-02   1.6850557e-01
   3.6869227e-02   1.6976005e-01
   3.7424245e-02   1.6976005e-01
   3.7424245e-02   1.7068472e-01
   3.7895621e-02   1.7068472e-01
   3.7895621e-02   1.7167943e-01
   3.8373664e-02   1.7167943e-01
   3.8373664e-02   1.7263920e-01
   3.8845247e-02   1.7263920e-01
   3.8845247e-02   1.7368571e-01
   3.9345059e-02   1.7368571e-01
   3.9345059e-02   1.7479262e-01
   3.9828862e-02   1.7479262e-01
   3.9828862e-02   1.7572028e-01
   4.0287828e-02   1.7572028e-01
   4.0287828e-02   1.7654237e-01
   4.0723484e-02   1.7654237e-01
   4.0723484e-02   1.7762990e-01
   4.1255953e-02   1.7762990e-01
   4.1255953e-02   1.7876925e-01
   4.1772378e-02   1.7876925e-01
   4.1772378e-02   1.7997718e-01
   4.2352143e-02   1.7997718e-01
   4.2352143e-02   1.8105846e-01
   4.2942945e-02   1.8105846e-01
   4.2942945e-02   1.8240581e-01
   4.3586164e-02   1.8240581e-01
   4.3586164e-02   1.8349251e-01
   4.4160086e-02   1.8349251e-01
   4.4160086e-02   1.8486246e-01
   4.4846308e-02   1.8486246e-01
   4.4846308e-02   1.8590530e-01
   4.5448622e-02   1.8590530e-01
   4.5448622e-02   1.8731727e-01
   4.6148260e-02   1.8731727e-01
   4.6148260e-02   1.8844652e-01
   4.6754113e-02   1.8844652e-01
   4.6754113e-02   1.8992487e-01
   4.7459042e-02   1.8992487e-01
   4.7459042e-02   1.9141193e-01
   4.8169726e-02   1.9141193e-01
   4.8169726e-02   1.9318734e-01
   4.8991683e-02   1.9318734e-01
   4.8991683e-02   1.9474089e-01
   4.9693202e-02   1.9474089e-01
   4.9693202e-02   1.9631712e-01
   5.0430848e-02   1.9631712e-01
   5.0430848e-02   1.9767562e-01
   5.1113464e-02   1.9767562e-01
   5.1113464e-02   1.9922109e-01
   5.1807470e-02   1.9922109e-01
   5.1807470e-02   2.0064816e-01
   5.2500644e-02   2.0064816e-01
   5.2500644e-02   2.0208308e-01
   5.3251466e-02   2.0208308e-01
   5.3251466e-02   2.0361452e-01
   5.3987232e-02   2.0361452e-01
   5.3987232e-02   2.0518895e-01
   5.4788307e-02   2.0518895e-01
   5.4788307e-02   2.0648347e-01
   5.5441972e-02   2.0648347e-01
   5.5441972e-02   2.0797913e-01
   5.6129111e-02   2.0797913e-01
   5.6129111e-02   2.0939077e-01
   5.6807809e-02   2.0939077e-01
   5.6807809e-02   2.1111288e-01
   5.7531847e-02   2.1111288e-01
   5.7531847e-02   2.1233545e-01
   5.8207726e-02   2.1233545e-01
   5.8207726e-02   2.1377047e-01
   5.8896452e-02   2.1377047e-01
   5.8896452e-02   2.1487090e-01
   5.9491215e-02   2.1487090e-01
   5.9491215e-02   2.1635663e-01
   6.0176179e-02   2.1635663e-01
   6.0176179e-02   2.1781459e-01
   6.0861011e-02   2.1781459e-01
   6.0861011e-02   2.1933816e-01
   6.1567788e-02   2.1933816e-01
   6.1567788e-02   2.2074624e-01
   6.2252071e-02   2.2074624e-01
   6.2252071e-02   2.2189804e-01
   6.2920307e-02   2.2189804e-01
   6.2920307e-02   2.2335869e-01
   6.3605670e-02   2.2335869e-01
   6.3605670e-02   2.2473995e-01
   6.4312687e-02   2.2473995e-01
   6.4312687e-02   2.2605999e-01
   6.4972549e-02   2.2605999e-01
   6.4972549e-02   2.2732157e-01
   6.5588986e-02   2.2732157e-01
   6.5588986e-02   2.2845674e-01
   6.6197249e-02   2.2845674e-01
   6.6197249e-02   2.2970231e-01
   6.6867024e-02   2.2970231e-01
   6.6867024e-02   2.3129760e-01
   6.7560574e-02   2.3129760e-01
   6.7560574e-02   2.3289029e-01
   6.8319490e-02   2.3289029e-01
   6.8319490e-02   2.3410386e-01
   6.8996222e-02   2.3410386e-01
   6.8996222e-02   2.3517098e-01
   6.9708276e-02   2.3517098e-01
   6.9708276e-02   2.3677513e-01
   7.0544036e-02   2.3677513e-01
   7.0544036e-02   2.3817897e-01
   7.1338861e-02   2.3817897e-01
   7.1338861e-02   2.3996930e-01
   7.2281332e-02   2.3996930e-01
   7.2281332e-02   2.4152051e-01
   7.3169625e-02   2.4152051e-01
   7.3169625e-02   2.4346309e-01
   7.4086075e-02   2.4346309e-01
   7.4086075e-02   2.4538873e-01
   7.5095047e-02   2.4538873e-01
   7.5095047e-02   2.4729062e-01
   7.6166278e-02   2.4729062e-01
   7.6166278e-02   2.4913906e-01
   7.7112621e-02   2.4913906e-01
   7.7112621e-02   2.5139231e-01
   7.8137325e-02   2.5139231e-01
   7.8137325e-02   2.5351681e-01
   7.9243187e-02   2.5351681e-01
   7.9243187e-02   2.5557905e-01
   8.0349013e-02   2.5557905e-01
   8.0349013e-02   2.5756917e-01
   8.1467871e-02   2.5756917e-01
   8.1467871e-02   2.5973389e-01
   8.2683383e-02   2.5973389e-01
   8.2683383e-02   2.6192174e-01
   8.3943551e-02   2.6192174e-01
   8.3943551e-02   2.6421979e-01
   8.5297161e-02   2.6421979e-01
   8.5297161e-02   2.6667192e-01
   8.6486167e-02   2.6667192e-01
   8.6486167e-02   2.6929027e-01
   8.7870079e-02   2.6929027e-01
   8.7870079e-02   2.7240069e-01
   8.9416914e-02   2.7240069e-01
   8.9416914e-02   2.7484558e-01
   9.0807657e-02   2.7484558e-01
   9.0807657e-02   2.7751244e-01
   9.2273665e-02   2.7751244e-01
   9.2273665e-02   2.7996888e-01
   9.3819679e-02   2.7996888e-01
   9.3819679e-02   2.8315907e-01
   9.5570886e-02   2.8315907e-01
   9.5570886e-02   2.8625466e-01
   9.7335713e-02   2.8625466e-01
   9.7335713e-02   2.8948722e-01
   9.9238544e-02   2.8948722e-01
   9.9238544e-02   2.9269428e-01
   1.0104351e-01   2.9269428e-01
   1.0104351e-01   2.9551535e-01
   1.0286121e-01   2.9551535e-01
   1.0286121e-01   2.9852179e-01
   1.0475543e-01   2.9852179e-01
   1.0475543e-01   3.0169123e-01
   1.0670747e-01   3.0169123e-01
   1.0670747e-01   3.0501033e-01
   1.0868578e-01   3.0501033e-01
   1.0868578e-01   3.0867535e-01
   1.1081283e-01   3.0867535e-01
   1.1081283e-01   3.1276731e-01
   1.1310151e-01   3.1276731e-01
   1.1310151e-01   3.1651813e-01
   1.1527660e-01   3.1651813e-01
   1.1527660e-01   3.2054569e-01
   1.1783667e-01   3.2054569e-01
   1.1783667e-01   3.2507327e-01
   1.2043413e-01   3.2507327e-01
   1.2043413e-01   3.2943969e-01
   1.2310883e-01   3.2943969e-01
   1.2310883e-01   3.3392495e-01
   1.2595246e-01   3.3392495e-01
   1.2595246e-01   3.3893293e-01
   1.2900992e-01   3.3893293e-01
   1.2900992e-01   3.4410615e-01
   1.3219766e-01   3.4410615e-01
   1.3219766e-01   3.4936046e-01
   1.3551911e-01   3.4936046e-01
   1.3551911e-01   3.5479068e-01
   1.3898380e-01   3.5479068e-01
   1.3898380e-01   3.6030947e-01
   1.4276552e-01   3.6030947e-01
   1.4276552e-01   3.6588916e-01
   1.4665732e-01   3.6588916e-01
   1.4665732e-01   3.7204228e-01
   1.5091205e-01   3.7204228e-01
   1.5091205e-01   3.7818997e-01
   1.5514640e-01   3.7818997e-01
   1.5514640e-01   3.8466205e-01
   1.5961633e-01   3.8466205e-01
   1.5961633e-01   3.9100742e-01
   1.6446181e-01   3.9100742e-01
   1.6446181e-01   3.9808978e-01
   1.6963164e-01   3.9808978e-01
   1.6963164e-01   4.0555632e-01
   1.7518929e-01   4.0555632e-01
   1.7518929e-01   4.1305212e-01
   1.8106208e-01   4.1305212e-01
   1.8106208e-01   4.2121877e-01
   1.8734750e-01   4.2121877e-01
   1.8734750e-01   4.2969515e-01
   1.9411728e-01   4.2969515e-01
   1.9411728e-01   4.3838686e-01
   2.0123292e-01   4.3838686e-01
   2.0123292e-01   4.4764000e-01
   2.0897641e-01   4.4764000e-01
   2.0897641e-01   4.5745691e-01
   2.1704849e-01   4.5745691e-01
   2.1704849e-01   4.6735093e-01
   2.2576089e-01   4.6735093e-01
   2.2576089e-01   4.7794307e-01
   2.3507380e-01   4.7794307e-01
   2.3507380e-01   4.8878983e-01
   2.4491924e-01   4.8878983e-01
   2.4491924e-01   5.0008166e-01
   2.5552370e-01   5.0008166e-01
   2.5552370e-01   5.1187995e-01
   2.6695833e-01   5.1187995e-01
   2.6695833e-01   5.2387228e-01
   2.7896396e-01   5.2387228e-01
   2.7896396e-01   5.3624430e-01
   2.9169221e-01   5.3624430e-01
   2.9169221e-01   5.4897157e-01
   3.0514185e-01   5.4897157e-01
   3.0514185e-01   5.6205196e-01
   3.1958714e-01   5.6205196e-01
   3.1958714e-01   5.7570235e-01
   3.3490839e-01   5.7570235e-01
   3.3490839e-01   5.8965551e-01
   3.5118129e-01   5.8965551e-01
   3.5118129e-01   6.0425285e-01
   3.6858651e-01   6.0425285e-01
   3.6858651e-01   6.1948909e-01
   3.8715835e-01   6.1948909e-01
   3.8715835e-01   6.3545748e-01
   4.0712951e-01   6.3545748e-01
   4.0712951e-01   6.5236969e-01
   4.2892829e-01   6.5236969e-01
   4.2892829e-01   6.7054366e-01
   4.5306689e-01   6.7054366e-01
   4.5306689e-01   6.9024106e-01
   4.7996674e-01   6.9024106e-01
   4.7996674e-01   7.1203485e-01
   5.1068958e-01   7.1203485e-01
   5.1068958e-01   7.3678733e-01
   5.4666057e-01   7.3678733e-01
   5.4666057e-01   7.6586234e-01
   5.9040015e-01   7.6586234e-01
   5.9040015e-01   8.0067813e-01
   6.4480501e-01   8.0067813e-01
   6.4480501e-01   8.4413744e-01
   7.1570926e-01   8.4413744e-01
   7.1570926e-01   8.9784466e-01
   8.0839165e-01   8.9784466e-01
   8.0839165e-01   9.5089530e-01
   9.0527204e-01   9.5089530e-01
   9.0527204e-01   9.5864759e-01
   9.1832017e-01   9.5864759e-01
   9.1832017e-01   9.5753159e-01
   9.1617686e-01   9.5753159e-01
   9.1617686e-01   9.9528863e-01
   9.9097854e-01   9.9528863e-01
   9.9097854e-01   9.9398294e-01
   9.8806594e-01   9.9398294e-01
   9.8806594e-01   9.9963506e-01
   9.9927876e-01   9.9963506e-01


==> tikz/Data/EXIT_LDPC_OnlyCode_40dB_2.dat <==
1.000000e-10 6.835539e-02
9.074169e-03 6.835539e-02
9.074169e-03 9.114578e-02
1.626455e-02 9.114578e-02
1.626455e-02 1.069585e-01
2.225376e-02 1.069585e-01
2.225376e-02 1.184806e-01
2.735710e-02 1.184806e-01
2.735710e-02 1.277528e-01
3.186487e-02 1.277528e-01
3.186487e-02 1.349910e-01
3.579547e-02 1.349910e-01
3.579547e-02 1.412555e-01
3.952460e-02 1.412555e-01
3.952460e-02 1.468916e-01
4.303352e-02 1.468916e-01
4.303352e-02 1.520776e-01
4.640628e-02 1.520776e-01
4.640628e-02 1.566464e-01
4.958428e-02 1.566464e-01
4.958428e-02 1.606256e-01
5.252628e-02 1.606256e-01
5.252628e-02 1.644937e-01
5.545000e-02 1.644937e-01
5.545000e-02 1.682564e-01
5.829160e-02 1.682564e-01
5.829160e-02 1.717604e-01
6.108579e-02 1.717604e-01
6.108579e-02 1.748406e-01
6.363137e-02 1.748406e-01
6.363137e-02 1.775592e-01
6.601543e-02 1.775592e-01
6.601543e-02 1.798879e-01
6.821554e-02 1.798879e-01
6.821554e-02 1.822764e-01
7.047114e-02 1.822764e-01
7.047114e-02 1.843752e-01
7.256904e-02 1.843752e-01
7.256904e-02 1.866143e-01
7.471787e-02 1.866143e-01
7.471787e-02 1.887863e-01
7.685209e-02 1.887863e-01
7.685209e-02 1.908972e-01
7.893926e-02 1.908972e-01
7.893926e-02 1.928273e-01
8.081016e-02 1.928273e-01
8.081016e-02 1.946989e-01
8.266830e-02 1.946989e-01
8.266830e-02 1.962550e-01
8.432393e-02 1.962550e-01
8.432393e-02 1.977531e-01
8.590802e-02 1.977531e-01
8.590802e-02 1.990534e-01
8.736896e-02 1.990534e-01
8.736896e-02 2.005404e-01
8.895766e-02 2.005404e-01
8.895766e-02 2.019338e-01
9.042539e-02 2.019338e-01
9.042539e-02 2.033342e-01
9.200666e-02 2.033342e-01
9.200666e-02 2.046130e-01
9.347267e-02 2.046130e-01
9.347267e-02 2.060884e-01
9.516820e-02 2.060884e-01
9.516820e-02 2.076362e-01
9.685125e-02 2.076362e-01
9.685125e-02 2.091330e-01
9.851721e-02 2.091330e-01
9.851721e-02 2.103322e-01
9.998054e-02 2.103322e-01
9.998054e-02 2.115957e-01
1.015650e-01 2.115957e-01
1.015650e-01 2.129903e-01
1.031095e-01 2.129903e-01
1.031095e-01 2.144668e-01
1.047219e-01 2.144668e-01
1.047219e-01 2.155542e-01
1.060925e-01 2.155542e-01
1.060925e-01 2.167231e-01
1.074836e-01 2.167231e-01
1.074836e-01 2.178501e-01
1.088570e-01 2.178501e-01
1.088570e-01 2.190780e-01
1.103138e-01 2.190780e-01
1.103138e-01 2.203757e-01
1.117251e-01 2.203757e-01
1.117251e-01 2.214624e-01
1.130650e-01 2.214624e-01
1.130650e-01 2.224248e-01
1.143378e-01 2.224248e-01
1.143378e-01 2.236970e-01
1.158947e-01 2.236970e-01
1.158947e-01 2.250287e-01
1.174060e-01 2.250287e-01
1.174060e-01 2.264393e-01
1.191042e-01 2.264393e-01
1.191042e-01 2.277009e-01
1.208364e-01 2.277009e-01
1.208364e-01 2.292715e-01
1.227242e-01 2.292715e-01
1.227242e-01 2.305371e-01
1.244103e-01 2.305371e-01
1.244103e-01 2.321311e-01
1.264284e-01 2.321311e-01
1.264284e-01 2.333434e-01
1.282016e-01 2.333434e-01
1.282016e-01 2.349833e-01
1.302635e-01 2.349833e-01
1.302635e-01 2.362936e-01
1.320509e-01 2.362936e-01
1.320509e-01 2.380073e-01
1.341328e-01 2.380073e-01
1.341328e-01 2.397292e-01
1.362341e-01 2.397292e-01
1.362341e-01 2.417825e-01
1.386674e-01 2.417825e-01
1.386674e-01 2.435770e-01
1.407467e-01 2.435770e-01
1.407467e-01 2.453956e-01
1.429356e-01 2.453956e-01
1.429356e-01 2.469613e-01
1.449635e-01 2.469613e-01
1.449635e-01 2.487406e-01
1.470275e-01 2.487406e-01
1.470275e-01 2.503818e-01
1.490913e-01 2.503818e-01
1.490913e-01 2.520303e-01
1.513293e-01 2.520303e-01
1.513293e-01 2.537878e-01
1.535250e-01 2.537878e-01
1.535250e-01 2.555926e-01
1.559185e-01 2.555926e-01
1.559185e-01 2.570750e-01
1.578738e-01 2.570750e-01
1.578738e-01 2.587860e-01
1.599314e-01 2.587860e-01
1.599314e-01 2.603992e-01
1.619659e-01 2.603992e-01
1.619659e-01 2.623650e-01
1.641387e-01 2.623650e-01
1.641387e-01 2.637591e-01
1.661692e-01 2.637591e-01
1.661692e-01 2.653939e-01
1.682405e-01 2.653939e-01
1.682405e-01 2.666464e-01
1.700310e-01 2.666464e-01
1.700310e-01 2.683359e-01
1.720951e-01 2.683359e-01
1.720951e-01 2.699921e-01
1.741610e-01 2.699921e-01
1.741610e-01 2.717210e-01
1.762954e-01 2.717210e-01
1.762954e-01 2.733172e-01
1.783641e-01 2.733172e-01
1.783641e-01 2.746217e-01
1.803864e-01 2.746217e-01
1.803864e-01 2.762745e-01
1.824627e-01 2.762745e-01
1.824627e-01 2.778359e-01
1.846069e-01 2.778359e-01
1.846069e-01 2.793267e-01
1.866102e-01 2.793267e-01
1.866102e-01 2.807502e-01
1.884835e-01 2.807502e-01
1.884835e-01 2.820300e-01
1.903337e-01 2.820300e-01
1.903337e-01 2.834331e-01
1.923730e-01 2.834331e-01
1.923730e-01 2.852284e-01
1.944869e-01 2.852284e-01
1.944869e-01 2.870188e-01
1.968026e-01 2.870188e-01
1.968026e-01 2.883817e-01
1.988698e-01 2.883817e-01
1.988698e-01 2.895792e-01
2.010472e-01 2.895792e-01
2.010472e-01 2.913777e-01
2.036059e-01 2.913777e-01
2.036059e-01 2.929500e-01
2.060423e-01 2.929500e-01
2.060423e-01 2.949530e-01
2.089351e-01 2.949530e-01
2.089351e-01 2.966865e-01
2.116654e-01 2.966865e-01
2.116654e-01 2.988548e-01
2.144861e-01 2.988548e-01
2.144861e-01 3.010014e-01
2.175961e-01 3.010014e-01
2.175961e-01 3.031188e-01
2.209032e-01 3.031188e-01
2.209032e-01 3.051741e-01
2.238292e-01 3.051741e-01
2.238292e-01 3.076761e-01
2.270022e-01 3.076761e-01
2.270022e-01 3.100317e-01
2.304320e-01 3.100317e-01
2.304320e-01 3.123151e-01
2.338674e-01 3.123151e-01
2.338674e-01 3.145157e-01
2.373491e-01 3.145157e-01
2.373491e-01 3.169061e-01
2.411382e-01 3.169061e-01
2.411382e-01 3.193186e-01
2.450738e-01 3.193186e-01
2.450738e-01 3.218489e-01
2.493095e-01 3.218489e-01
2.493095e-01 3.245447e-01
2.530372e-01 3.245447e-01
2.530372e-01 3.274185e-01
2.573843e-01 3.274185e-01
2.573843e-01 3.308261e-01
2.622538e-01 3.308261e-01
2.622538e-01 3.334998e-01
2.666415e-01 3.334998e-01
2.666415e-01 3.364115e-01
2.712765e-01 3.364115e-01
2.712765e-01 3.390891e-01
2.761754e-01 3.390891e-01
2.761754e-01 3.425603e-01
2.817381e-01 3.425603e-01
2.817381e-01 3.459219e-01
2.873587e-01 3.459219e-01
2.873587e-01 3.494253e-01
2.934353e-01 3.494253e-01
2.934353e-01 3.528941e-01
2.992152e-01 3.528941e-01
2.992152e-01 3.559397e-01
3.050515e-01 3.559397e-01
3.050515e-01 3.591796e-01
3.111502e-01 3.591796e-01
3.111502e-01 3.625887e-01
3.174529e-01 3.625887e-01
3.174529e-01 3.661517e-01
3.238590e-01 3.661517e-01
3.238590e-01 3.700777e-01
3.307676e-01 3.700777e-01
3.307676e-01 3.744508e-01
3.382254e-01 3.744508e-01
3.382254e-01 3.784499e-01
3.453364e-01 3.784499e-01
3.453364e-01 3.827341e-01
3.537352e-01 3.827341e-01
3.537352e-01 3.875380e-01
3.622891e-01 3.875380e-01
3.622891e-01 3.921588e-01
3.711316e-01 3.921588e-01
3.711316e-01 3.968931e-01
3.805708e-01 3.968931e-01
3.805708e-01 4.021646e-01
3.907639e-01 4.021646e-01
3.907639e-01 4.075941e-01
4.014403e-01 4.075941e-01
4.014403e-01 4.130923e-01
4.126179e-01 4.130923e-01
4.126179e-01 4.187574e-01
4.243359e-01 4.187574e-01
4.243359e-01 4.244972e-01
4.371946e-01 4.244972e-01
4.371946e-01 4.302824e-01
4.505026e-01 4.302824e-01
4.505026e-01 4.366415e-01
4.651393e-01 4.366415e-01
4.651393e-01 4.429736e-01
4.797975e-01 4.429736e-01
4.797975e-01 4.496170e-01
4.953711e-01 4.496170e-01
4.953711e-01 4.561079e-01
5.123700e-01 4.561079e-01
5.123700e-01 4.633268e-01
5.306421e-01 4.633268e-01
5.306421e-01 4.709081e-01
5.504422e-01 4.709081e-01
5.504422e-01 4.784894e-01
5.715441e-01 4.784894e-01
5.715441e-01 4.867158e-01
5.943350e-01 4.867158e-01
5.943350e-01 4.952179e-01
6.191239e-01 4.952179e-01
6.191239e-01 5.038982e-01
6.454533e-01 5.038982e-01
6.454533e-01 5.130978e-01
6.744301e-01 5.130978e-01
6.744301e-01 5.228120e-01
7.050023e-01 5.228120e-01
7.050023e-01 5.325555e-01
7.384265e-01 5.325555e-01
7.384265e-01 5.429351e-01
7.746544e-01 5.429351e-01
7.746544e-01 5.535101e-01
8.135281e-01 5.535101e-01
8.135281e-01 5.644619e-01
8.560749e-01 5.644619e-01
8.560749e-01 5.758438e-01
9.027592e-01 5.758438e-01
9.027592e-01 5.873501e-01
9.527019e-01 5.873501e-01
9.527019e-01 5.991556e-01
1.006721e+00 5.991556e-01
1.006721e+00 6.112324e-01
1.065040e+00 6.112324e-01
1.065040e+00 6.235741e-01
1.129147e+00 6.235741e-01
1.129147e+00 6.363792e-01
1.198875e+00 6.363792e-01
1.198875e+00 6.493913e-01
1.274977e+00 6.493913e-01
1.274977e+00 6.629224e-01
1.358820e+00 6.629224e-01
1.358820e+00 6.769583e-01
1.451224e+00 6.769583e-01
1.451224e+00 6.915747e-01
1.554186e+00 6.915747e-01
1.554186e+00 7.069522e-01
1.671116e+00 7.069522e-01
1.671116e+00 7.233614e-01
1.806567e+00 7.233614e-01
1.806567e+00 7.410136e-01
1.965579e+00 7.410136e-01
1.965579e+00 7.603871e-01
2.158723e+00 7.603871e-01
2.158723e+00 7.821941e-01
2.402584e+00 7.821941e-01
2.402584e+00 8.075472e-01
2.729345e+00 8.075472e-01
2.729345e+00 8.375395e-01
3.193197e+00 8.375395e-01
3.193197e+00 8.744200e-01
3.928322e+00 8.744200e-01
3.928322e+00 9.191168e-01
5.258244e+00 9.191168e-01
5.258244e+00 9.621725e-01
7.705676e+00 9.621725e-01
7.705676e+00 9.683469e-01
8.230895e+00 9.683469e-01
8.230895e+00 9.674604e-01
8.138862e+00 9.674604e-01
8.138862e+00 9.967165e-01
1.636697e+01 9.967165e-01
1.636697e+01 9.957549e-01
1.530442e+01 9.957549e-01
1.530442e+01 9.997829e-01
2.625582e+01 9.997829e-01


==> tikz/Data/EXIT_LDPC_OnlyCode_40dB_2_MI.dat <==
   0.0000000e+00   5.4089228e-02   0.0000000e+00
   7.6926360e-04   5.8166995e-02   2.3675628e-02
   1.5252742e-03   6.2082248e-02   3.3521868e-02
   2.2757649e-03   6.5856726e-02   4.1119183e-02
   3.0223851e-03   6.9506828e-02   4.7553400e-02
   3.7659244e-03   7.3045455e-02   5.3244254e-02
   4.5068521e-03   7.6483043e-02   5.8406769e-02
   5.2454810e-03   7.9828248e-02   6.3168598e-02
   5.9820355e-03   8.3088323e-02   6.7612848e-02
   6.7166850e-03   8.6269590e-02   7.1797258e-02
   7.4495622e-03   8.9377431e-02   7.5763858e-02
   8.1807741e-03   9.2416593e-02   7.9544314e-02
   8.9104091e-03   9.5391177e-02   8.3163420e-02
   9.6385413e-03   9.8305020e-02   8.6640568e-02
   1.0365234e-02   1.0116146e-01   8.9991843e-02
   1.1090542e-02   1.0396354e-01   9.3230234e-02
   1.1814514e-02   1.0671390e-01   9.6366771e-02
   1.2537192e-02   1.0941510e-01   9.9410642e-02
   1.3258612e-02   1.1206951e-01   1.0236988e-01
   1.3978810e-02   1.1467913e-01   1.0525119e-01
   1.4697816e-02   1.1724589e-01   1.0806072e-01
   1.5415657e-02   1.1977167e-01   1.1080347e-01
   1.6132359e-02   1.2225814e-01   1.1348421e-01
   1.6847945e-02   1.2470673e-01   1.1610692e-01
   1.7562436e-02   1.2711906e-01   1.1867535e-01
   1.8275852e-02   1.2949636e-01   1.2119276e-01
   1.8988212e-02   1.3184005e-01   1.2366200e-01
   1.9699533e-02   1.3415113e-01   1.2608592e-01
   2.0409831e-02   1.3643088e-01   1.2846676e-01
   2.1119120e-02   1.3868025e-01   1.3080695e-01
   2.1827415e-02   1.4090031e-01   1.3310829e-01
   2.2534729e-02   1.4309202e-01   1.3537284e-01
   2.3241075e-02   1.4525629e-01   1.3760219e-01
   2.3946464e-02   1.4739388e-01   1.3979795e-01
   2.4650908e-02   1.4950572e-01   1.4196166e-01
   2.5354418e-02   1.5159248e-01   1.4409455e-01
   2.6057002e-02   1.5365496e-01   1.4619792e-01
   2.6758672e-02   1.5569375e-01   1.4827304e-01
   2.7459437e-02   1.5770967e-01   1.5032090e-01
   2.8159304e-02   1.5970325e-01   1.5234254e-01
   2.8858284e-02   1.6167504e-01   1.5433898e-01
   2.9556382e-02   1.6362578e-01   1.5631109e-01
   3.0253609e-02   1.6555595e-01   1.5825975e-01
   3.0949970e-02   1.6746611e-01   1.6018568e-01
   3.1645474e-02   1.6935676e-01   1.6208969e-01
   3.2340126e-02   1.7122831e-01   1.6397244e-01
   3.3033935e-02   1.7308126e-01   1.6583474e-01
   3.3726905e-02   1.7491619e-01   1.6767708e-01
   3.4419044e-02   1.7673336e-01   1.6950005e-01
   3.5110357e-02   1.7853329e-01   1.7130440e-01
   3.5800850e-02   1.8031632e-01   1.7309046e-01
   3.6490528e-02   1.8208287e-01   1.7485893e-01
   3.7179398e-02   1.8383332e-01   1.7661022e-01
   3.7867464e-02   1.8556809e-01   1.7834478e-01
   3.8554732e-02   1.8728737e-01   1.8006303e-01
   3.9241206e-02   1.8899162e-01   1.8176551e-01
   3.9926892e-02   1.9068111e-01   1.8345248e-01
   4.0611793e-02   1.9235611e-01   1.8512449e-01
   4.1295915e-02   1.9401709e-01   1.8678180e-01
   4.1979262e-02   1.9566417e-01   1.8842479e-01
   4.2661838e-02   1.9729761e-01   1.9005383e-01
   4.3343648e-02   1.9891790e-01   1.9166928e-01
   4.4024696e-02   2.0052506e-01   1.9327136e-01
   4.4704985e-02   2.0211948e-01   1.9486044e-01
   4.5384519e-02   2.0370136e-01   1.9643672e-01
   4.6063303e-02   2.0527100e-01   1.9800067e-01
   4.6741341e-02   2.0682853e-01   1.9955242e-01
   4.7418635e-02   2.0837433e-01   2.0109219e-01
   4.8095189e-02   2.0990846e-01   2.0262035e-01
   4.8771007e-02   2.1143112e-01   2.0413704e-01
   4.9446092e-02   2.1294271e-01   2.0564256e-01
   5.0120448e-02   2.1444327e-01   2.0713713e-01
   5.0794078e-02   2.1593295e-01   2.0862098e-01
   5.1466985e-02   2.1741214e-01   2.1009423e-01
   5.2139172e-02   2.1888089e-01   2.1155720e-01
   5.2810642e-02   2.2033934e-01   2.1301003e-01
   5.3481399e-02   2.2178781e-01   2.1445285e-01
   5.4151445e-02   2.2322634e-01   2.1588598e-01
   5.4820783e-02   2.2465507e-01   2.1730948e-01
   5.5489417e-02   2.2607434e-01   2.1872357e-01
   5.6157348e-02   2.2748419e-01   2.2012839e-01
   5.6824580e-02   2.2888468e-01   2.2152410e-01
   5.7491115e-02   2.3027614e-01   2.2291092e-01
   5.8156956e-02   2.3165870e-01   2.2428900e-01
   5.8822106e-02   2.3303235e-01   2.2565839e-01
   5.9486567e-02   2.3439732e-01   2.2701926e-01
   6.0150341e-02   2.3575384e-01   2.2837183e-01
   6.0813432e-02   2.3710189e-01   2.2971616e-01
   6.1475842e-02   2.3844162e-01   2.3105250e-01
   6.2137573e-02   2.3977327e-01   2.3238082e-01
   6.2798627e-02   2.4109691e-01   2.3370127e-01
   6.3459007e-02   2.4241260e-01   2.3501409e-01
   6.4118715e-02   2.4372049e-01   2.3631926e-01
   6.4777753e-02   2.4502083e-01   2.3761702e-01
   6.5436124e-02   2.4631350e-01   2.3890735e-01
   6.6093830e-02   2.4759876e-01   2.4019050e-01
   6.6750873e-02   2.4887676e-01   2.4146643e-01
   6.7407255e-02   2.5014756e-01   2.4273541e-01
   6.8062979e-02   2.5141115e-01   2.4399740e-01
   6.8718045e-02   2.5266786e-01   2.4525247e-01
   6.9372457e-02   2.5391759e-01   2.4650088e-01
   7.0026217e-02   2.5516058e-01   2.4774269e-01
   7.0679326e-02   2.5639681e-01   2.4897780e-01
   7.1331786e-02   2.5762645e-01   2.5020654e-01
   7.1983600e-02   2.5884957e-01   2.5142890e-01
   7.2634769e-02   2.6006633e-01   2.5264495e-01
   7.3285295e-02   2.6127681e-01   2.5385476e-01
   7.3935181e-02   2.6248097e-01   2.5505839e-01
   7.4584427e-02   2.6367900e-01   2.5625603e-01
   7.5233036e-02   2.6487096e-01   2.5744764e-01
   7.5881010e-02   2.6605702e-01   2.5863340e-01
   7.6528350e-02   2.6723716e-01   2.5981337e-01
   7.7175059e-02   2.6841146e-01   2.6098754e-01
   7.7821137e-02   2.6958009e-01   2.6215599e-01
   7.8466587e-02   2.7074302e-01   2.6331889e-01
   7.9111410e-02   2.7190043e-01   2.6447621e-01
   7.9755609e-02   2.7305230e-01   2.6562803e-01
   8.0399184e-02   2.7419880e-01   2.6677452e-01
   8.1042138e-02   2.7533992e-01   2.6791558e-01
   8.1684471e-02   2.7647573e-01   2.6905137e-01
   8.2326187e-02   2.7760640e-01   2.7018197e-01
   8.2967285e-02   2.7873183e-01   2.7130737e-01
   8.3607769e-02   2.7985228e-01   2.7242774e-01
   8.4247639e-02   2.8096765e-01   2.7354297e-01
   8.4886897e-02   2.8207811e-01   2.7465332e-01
   8.5525544e-02   2.8318373e-01   2.7575860e-01
   8.6163583e-02   2.8428441e-01   2.7685906e-01
   8.6801014e-02   2.8538042e-01   2.7795471e-01
   8.7437839e-02   2.8647165e-01   2.7904561e-01
   8.8074060e-02   2.8755819e-01   2.8013176e-01
   8.8709678e-02   2.8864020e-01   2.8121324e-01
   8.9344695e-02   2.8971768e-01   2.8229012e-01
   8.9979111e-02   2.9079052e-01   2.8336240e-01
   9.0612929e-02   2.9185908e-01   2.8443015e-01
   9.1246149e-02   2.9292308e-01   2.8549337e-01
   9.1878774e-02   2.9398277e-01   2.8655223e-01
   9.2510805e-02   2.9503816e-01   2.8760671e-01
   9.3142242e-02   2.9608931e-01   2.8865682e-01
   9.3773088e-02   2.9713623e-01   2.8970262e-01
   9.4403343e-02   2.9817891e-01   2.9074421e-01
   9.5033009e-02   2.9921751e-01   2.9178157e-01
   9.5662088e-02   3.0025194e-01   2.9281478e-01
   9.6290581e-02   3.0128238e-01   2.9384385e-01
   9.6918488e-02   3.0230871e-01   2.9486874e-01
   9.7545812e-02   3.0333113e-01   2.9588975e-01
   9.8172553e-02   3.0434989e-01   2.9690657e-01
   9.8798714e-02   3.0536434e-01   2.9791957e-01
   9.9424294e-02   3.0637503e-01   2.9892856e-01
   1.0004930e-01   3.0738177e-01   2.9993361e-01
   1.0067372e-01   3.0838472e-01   3.0093483e-01
   1.0129757e-01   3.0938389e-01   3.0193228e-01
   1.0192084e-01   3.1037927e-01   3.0292587e-01
   1.0254354e-01   3.1137103e-01   3.0391577e-01
   1.0316567e-01   3.1235907e-01   3.0490189e-01
   1.0378723e-01   3.1334339e-01   3.0588430e-01
   1.0440821e-01   3.1432417e-01   3.0686311e-01
   1.0502863e-01   3.1530139e-01   3.0783829e-01
   1.0564848e-01   3.1627496e-01   3.0880983e-01
   1.0626776e-01   3.1724505e-01   3.0977784e-01
   1.0688648e-01   3.1821157e-01   3.1074238e-01
   1.0750463e-01   3.1917470e-01   3.1170328e-01
   1.0812222e-01   3.2013433e-01   3.1266089e-01
   1.0873925e-01   3.2109055e-01   3.1361492e-01
   1.0935572e-01   3.2204336e-01   3.1456556e-01
   1.0997163e-01   3.2299275e-01   3.1551289e-01
   1.1058698e-01   3.2393889e-01   3.1645682e-01
   1.1120177e-01   3.2488170e-01   3.1739743e-01
   1.1181600e-01   3.2582116e-01   3.1833471e-01
   1.1242968e-01   3.2675735e-01   3.1926884e-01
   1.1304281e-01   3.2769038e-01   3.2019964e-01
   1.1365538e-01   3.2862013e-01   3.2112718e-01
   1.1426740e-01   3.2954670e-01   3.2205156e-01
   1.1487887e-01   3.3047018e-01   3.2297286e-01
   1.1548979e-01   3.3139046e-01   3.2389089e-01
   1.1610016e-01   3.3230763e-01   3.2480593e-01
   1.1670999e-01   3.3322168e-01   3.2571777e-01
   1.1731926e-01   3.3413271e-01   3.2662662e-01
   1.1792799e-01   3.3504062e-01   3.2753245e-01
   1.1853618e-01   3.3594559e-01   3.2843516e-01
   1.1914382e-01   3.3684751e-01   3.2933495e-01
   1.1975092e-01   3.3774648e-01   3.3023181e-01
   1.2035747e-01   3.3864249e-01   3.3112563e-01
   1.2096349e-01   3.3953554e-01   3.3201660e-01
   1.2156897e-01   3.4042572e-01   3.3290462e-01
   1.2217391e-01   3.4131302e-01   3.3378978e-01
   1.2277831e-01   3.4219753e-01   3.3467207e-01
   1.2338217e-01   3.4307905e-01   3.3555149e-01
   1.2398550e-01   3.4395787e-01   3.3642812e-01
   1.2458829e-01   3.4483379e-01   3.3730197e-01
   1.2519055e-01   3.4570700e-01   3.3817303e-01
   1.2579227e-01   3.4657739e-01   3.3904139e-01
   1.2639346e-01   3.4744516e-01   3.3990694e-01
   1.2699413e-01   3.4831010e-01   3.4076979e-01
   1.2759426e-01   3.4917240e-01   3.4162991e-01
   1.2819386e-01   3.5003197e-01   3.4248741e-01
   1.2879293e-01   3.5088899e-01   3.4334218e-01
   1.2939148e-01   3.5174326e-01   3.4419442e-01
   1.2998950e-01   3.5259496e-01   3.4504401e-01
   1.3058700e-01   3.5344411e-01   3.4589096e-01
   1.3118397e-01   3.5429059e-01   3.4673526e-01
   1.3178041e-01   3.5513459e-01   3.4757710e-01
   1.3237634e-01   3.5597602e-01   3.4841637e-01
   1.3297174e-01   3.5681496e-01   3.4925308e-01
   1.3356662e-01   3.5765131e-01   3.5008731e-01
   1.3416098e-01   3.5848527e-01   3.5091897e-01
   1.3475482e-01   3.5931672e-01   3.5174824e-01
   1.3534814e-01   3.6014568e-01   3.5257502e-01
   1.3594094e-01   3.6097222e-01   3.5339931e-01
   1.3653323e-01   3.6179635e-01   3.5422120e-01
   1.3712500e-01   3.6261816e-01   3.5504069e-01
   1.3771626e-01   3.6343745e-01   3.5585777e-01
   1.3830700e-01   3.6425451e-01   3.5667253e-01
   1.3889723e-01   3.6506914e-01   3.5748487e-01
   1.3948695e-01   3.6588143e-01   3.5829480e-01
   1.4007615e-01   3.6669148e-01   3.5910250e-01
   1.4066485e-01   3.6749918e-01   3.5990776e-01
   1.4125303e-01   3.6830463e-01   3.6071079e-01
   1.4184071e-01   3.6910773e-01   3.6151148e-01
   1.4242787e-01   3.6990867e-01   3.6230993e-01
   1.4301453e-01   3.7070734e-01   3.6310612e-01
   1.4360068e-01   3.7150375e-01   3.6390007e-01
   1.4418633e-01   3.7229799e-01   3.6469175e-01
   1.4477147e-01   3.7309005e-01   3.6548127e-01
   1.4535611e-01   3.7387983e-01   3.6626853e-01
   1.4594024e-01   3.7466753e-01   3.6705362e-01
   1.4652387e-01   3.7545305e-01   3.6783644e-01
   1.4710700e-01   3.7623647e-01   3.6861718e-01
   1.4768963e-01   3.7701780e-01   3.6939583e-01
   1.4827175e-01   3.7779693e-01   3.7017221e-01
   1.4885338e-01   3.7857396e-01   3.7094659e-01
   1.4943451e-01   3.7934898e-01   3.7171878e-01
   1.5001514e-01   3.8012190e-01   3.7248887e-01
   1.5059527e-01   3.8089270e-01   3.7325686e-01
   1.5117491e-01   3.8166149e-01   3.7402275e-01
   1.5175405e-01   3.8242826e-01   3.7478664e-01
   1.5233270e-01   3.8319300e-01   3.7554851e-01
   1.5291085e-01   3.8395582e-01   3.7630826e-01
   1.5348851e-01   3.8471651e-01   3.7706600e-01
   1.5406568e-01   3.8547526e-01   3.7782172e-01
   1.5464235e-01   3.8623208e-01   3.7857542e-01
   1.5521853e-01   3.8698687e-01   3.7932719e-01
   1.5579423e-01   3.8773971e-01   3.8007692e-01
   1.5636943e-01   3.8849070e-01   3.8082472e-01
   1.5694414e-01   3.8923965e-01   3.8157059e-01
   1.5751837e-01   3.8998674e-01   3.8231441e-01
   1.5809211e-01   3.9073188e-01   3.8305639e-01
   1.5866536e-01   3.9147516e-01   3.8379642e-01
   1.5923812e-01   3.9221648e-01   3.8453450e-01
   1.5981040e-01   3.9295604e-01   3.8527063e-01
   1.6038220e-01   3.9369363e-01   3.8600501e-01
   1.6095351e-01   3.9442945e-01   3.8673742e-01
   1.6152434e-01   3.9516331e-01   3.8746797e-01
   1.6209468e-01   3.9589548e-01   3.8819666e-01
   1.6266454e-01   3.9662568e-01   3.8892348e-01
   1.6323393e-01   3.9735410e-01   3.8964843e-01
   1.6380283e-01   3.9808073e-01   3.9037161e-01
   1.6437125e-01   3.9880558e-01   3.9109300e-01
   1.6493920e-01   3.9952864e-01   3.9181253e-01
   1.6550666e-01   4.0025031e-01   3.9253017e-01
   1.6607365e-01   4.0096969e-01   3.9324612e-01
   1.6664016e-01   4.0168737e-01   3.9396029e-01
   1.6720619e-01   4.0240325e-01   3.9467267e-01
   1.6777175e-01   4.0311743e-01   3.9538325e-01
   1.6833684e-01   4.0382991e-01   3.9609214e-01
   1.6890145e-01   4.0454058e-01   3.9679924e-01
   1.6946558e-01   4.0524955e-01   3.9750463e-01
   1.7002925e-01   4.0595680e-01   3.9820832e-01
   1.7059244e-01   4.0666244e-01   3.9891021e-01
   1.7115516e-01   4.0736626e-01   3.9961039e-01
   1.7171741e-01   4.0806847e-01   4.0030896e-01
   1.7227919e-01   4.0876895e-01   4.0100581e-01
   1.7284049e-01   4.0946781e-01   4.0170096e-01
   1.7340134e-01   4.1016495e-01   4.0239438e-01
   1.7396171e-01   4.1086046e-01   4.0308619e-01
   1.7452161e-01   4.1155424e-01   4.0377638e-01
   1.7508105e-01   4.1224649e-01   4.0446484e-01
   1.7564002e-01   4.1293711e-01   4.0515177e-01
   1.7619853e-01   4.1362599e-01   4.0583698e-01
   1.7675657e-01   4.1431333e-01   4.0652056e-01
   1.7731415e-01   4.1499903e-01   4.0720250e-01
   1.7787126e-01   4.1568309e-01   4.0788291e-01
   1.7842791e-01   4.1636561e-01   4.0856169e-01
   1.7898410e-01   4.1704658e-01   4.0923892e-01
   1.7953982e-01   4.1772590e-01   4.0991451e-01
   1.8009509e-01   4.1840357e-01   4.1058856e-01
   1.8064989e-01   4.1907978e-01   4.1126097e-01
   1.8120423e-01   4.1975435e-01   4.1193192e-01
   1.8175812e-01   4.2042735e-01   4.1260123e-01
   1.8231155e-01   4.2109890e-01   4.1326899e-01
   1.8286451e-01   4.2176879e-01   4.1393529e-01
   1.8341703e-01   4.2243721e-01   4.1460004e-01
   1.8396908e-01   4.2310407e-01   4.1526323e-01
   1.8452068e-01   4.2376947e-01   4.1592486e-01
   1.8507182e-01   4.2443330e-01   4.1658503e-01
   1.8562251e-01   4.2509565e-01   4.1724373e-01
   1.8617274e-01   4.2575644e-01   4.1790098e-01
   1.8672252e-01   4.2641575e-01   4.1855665e-01
   1.8727185e-01   4.2707359e-01   4.1921086e-01
   1.8782072e-01   4.2772995e-01   4.1986360e-01
   1.8836914e-01   4.2838473e-01   4.2051486e-01
   1.8891711e-01   4.2903813e-01   4.2116465e-01
   1.8946463e-01   4.2969005e-01   4.2181297e-01
   1.9001170e-01   4.3034049e-01   4.2245991e-01
   1.9055832e-01   4.3098954e-01   4.2310537e-01
   1.9110449e-01   4.3163710e-01   4.2374945e-01
   1.9165022e-01   4.3228317e-01   4.2439204e-01
   1.9219549e-01   4.3292785e-01   4.2503325e-01
   1.9274032e-01   4.3357115e-01   4.2567298e-01
   1.9328470e-01   4.3421294e-01   4.2631132e-01
   1.9382864e-01   4.3485334e-01   4.2694837e-01
   1.9437213e-01   4.3549235e-01   4.2758393e-01
   1.9491517e-01   4.3612985e-01   4.2821809e-01
   1.9545777e-01   4.3676606e-01   4.2885087e-01
   1.9599993e-01   4.3740086e-01   4.2948234e-01
   1.9654164e-01   4.3803426e-01   4.3011233e-01
   1.9708291e-01   4.3866626e-01   4.3074101e-01
   1.9762374e-01   4.3929685e-01   4.3136839e-01
   1.9816413e-01   4.3992613e-01   4.3199437e-01
   1.9870408e-01   4.4055400e-01   4.3261895e-01
   1.9924358e-01   4.4118056e-01   4.3324232e-01
   1.9978265e-01   4.4180571e-01   4.3386428e-01
   2.0032128e-01   4.4242954e-01   4.3448484e-01
   2.0085947e-01   4.4305206e-01   4.3510419e-01
   2.0139722e-01   4.4367317e-01   4.3572213e-01
   2.0193453e-01   4.4429295e-01   4.3633886e-01
   2.0247141e-01   4.4491142e-01   4.3695417e-01
   2.0300785e-01   4.4552856e-01   4.3756827e-01
   2.0354385e-01   4.4614449e-01   4.3818105e-01
   2.0407942e-01   4.4675899e-01   4.3879252e-01
   2.0461456e-01   4.4737216e-01   4.3940277e-01
   2.0514926e-01   4.4798411e-01   4.4001169e-01
   2.0568353e-01   4.4859473e-01   4.4061930e-01
   2.0621736e-01   4.4920402e-01   4.4122578e-01
   2.0675076e-01   4.4981208e-01   4.4183084e-01
   2.0728373e-01   4.5041881e-01   4.4243477e-01
   2.0781627e-01   4.5102431e-01   4.4303738e-01
   2.0834837e-01   4.5162858e-01   4.4363876e-01
   2.0888005e-01   4.5223151e-01   4.4423881e-01
   2.0941129e-01   4.5283320e-01   4.4483772e-01
   2.0994211e-01   4.5343355e-01   4.4543541e-01
   2.1047250e-01   4.5403277e-01   4.4603186e-01
   2.1100246e-01   4.5463064e-01   4.4662708e-01
   2.1153199e-01   4.5522738e-01   4.4722107e-01
   2.1206110e-01   4.5582277e-01   4.4781391e-01
   2.1258977e-01   4.5641701e-01   4.4840542e-01
   2.1311803e-01   4.5701002e-01   4.4899589e-01
   2.1364585e-01   4.5760177e-01   4.4958502e-01
   2.1417325e-01   4.5819228e-01   4.5017301e-01
   2.1470023e-01   4.5878164e-01   4.5075986e-01
   2.1522678e-01   4.5936975e-01   4.5134546e-01
   2.1575291e-01   4.5995671e-01   4.5192992e-01
   2.1627862e-01   4.6054242e-01   4.5251323e-01
   2.1680390e-01   4.6112698e-01   4.5309539e-01
   2.1732876e-01   4.6171028e-01   4.5367631e-01
   2.1785320e-01   4.6229243e-01   4.5425608e-01
   2.1837722e-01   4.6287342e-01   4.5483469e-01
   2.1890082e-01   4.6345315e-01   4.5541226e-01
   2.1942400e-01   4.6403182e-01   4.5598857e-01
   2.1994676e-01   4.6460924e-01   4.5656383e-01
   2.2046910e-01   4.6518549e-01   4.5713783e-01
   2.2099102e-01   4.6576069e-01   4.5771078e-01
   2.2151252e-01   4.6633462e-01   4.5828268e-01
   2.2203361e-01   4.6690748e-01   4.5885331e-01
   2.2255427e-01   4.6747919e-01   4.5942289e-01
   2.2307453e-01   4.6804972e-01   4.5999140e-01
   2.2359436e-01   4.6861909e-01   4.6055876e-01
   2.2411378e-01   4.6918729e-01   4.6112495e-01
   2.2463279e-01   4.6975443e-01   4.6169008e-01
   2.2515138e-01   4.7032049e-01   4.6225415e-01
   2.2566956e-01   4.7088539e-01   4.6281715e-01
   2.2618732e-01   4.7144911e-01   4.6337898e-01
   2.2670468e-01   4.7201176e-01   4.6393985e-01
   2.2722161e-01   4.7257333e-01   4.6449956e-01
   2.2773814e-01   4.7313384e-01   4.6505819e-01
   2.2825426e-01   4.7369317e-01   4.6561575e-01
   2.2876996e-01   4.7425142e-01   4.6617225e-01
   2.2928525e-01   4.7480859e-01   4.6672767e-01
   2.2980014e-01   4.7536458e-01   4.6728202e-01
   2.3031461e-01   4.7591960e-01   4.6783529e-01
   2.3082867e-01   4.7647354e-01   4.6838760e-01
   2.3134233e-01   4.7702630e-01   4.6893883e-01
   2.3185558e-01   4.7757807e-01   4.6948898e-01
   2.3236842e-01   4.7812876e-01   4.7003815e-01
   2.3288085e-01   4.7867837e-01   4.7058625e-01
   2.3339288e-01   4.7922700e-01   4.7113327e-01
   2.3390450e-01   4.7977444e-01   4.7167931e-01
   2.3441571e-01   4.8032089e-01   4.7222427e-01
   2.3492652e-01   4.8086636e-01   4.7276835e-01
   2.3543692e-01   4.8141064e-01   4.7331125e-01
   2.3594692e-01   4.8195393e-01   4.7385326e-01
   2.3645652e-01   4.8249624e-01   4.7439419e-01
   2.3696571e-01   4.8303745e-01   4.7493414e-01
   2.3747450e-01   4.8357767e-01   4.7547310e-01
   2.3798288e-01   4.8411690e-01   4.7601098e-01
   2.3849087e-01   4.8465504e-01   4.7654797e-01
   2.3899845e-01   4.8519218e-01   4.7708387e-01
   2.3950563e-01   4.8572823e-01   4.7761888e-01
   2.4001241e-01   4.8626339e-01   4.7815281e-01
   2.4051879e-01   4.8679745e-01   4.7868584e-01
   2.4102477e-01   4.8733062e-01   4.7921789e-01
   2.4153036e-01   4.8786269e-01   4.7974894e-01
   2.4203554e-01   4.8839375e-01   4.8027900e-01
   2.4254032e-01   4.8892383e-01   4.8080807e-01
   2.4304471e-01   4.8945290e-01   4.8133624e-01
   2.4354870e-01   4.8998107e-01   4.8186342e-01
   2.4405229e-01   4.9050814e-01   4.8238961e-01
   2.4455549e-01   4.9103431e-01   4.8291490e-01
   2.4505829e-01   4.9155948e-01   4.8343919e-01
   2.4556069e-01   4.9208364e-01   4.8396259e-01
   2.4606270e-01   4.9260691e-01   4.8448498e-01
   2.4656431e-01   4.9312917e-01   4.8500648e-01
   2.4706553e-01   4.9365042e-01   4.8552708e-01
   2.4756635e-01   4.9417076e-01   4.8604668e-01
   2.4806679e-01   4.9469010e-01   4.8656538e-01
   2.4856683e-01   4.9520854e-01   4.8708308e-01
   2.4906647e-01   4.9572596e-01   4.8759987e-01
   2.4956573e-01   4.9624248e-01   4.8811587e-01
   2.5006459e-01   4.9675809e-01   4.8863086e-01
   2.5056306e-01   4.9727269e-01   4.8914484e-01
   2.5106114e-01   4.9778638e-01   4.8965802e-01
   2.5155883e-01   4.9829916e-01   4.9017030e-01
   2.5205613e-01   4.9881092e-01   4.9068166e-01
   2.5255304e-01   4.9932188e-01   4.9119213e-01
   2.5304956e-01   4.9983182e-01   4.9170158e-01
   2.5354569e-01   5.0034084e-01   4.9221023e-01
   2.5404144e-01   5.0084896e-01   4.9271807e-01
   2.5453680e-01   5.0135615e-01   4.9322489e-01
   2.5503177e-01   5.0186244e-01   4.9373081e-01
   2.5552635e-01   5.0236780e-01   4.9423592e-01
   2.5602054e-01   5.0287225e-01   4.9474012e-01
   2.5651435e-01   5.0337589e-01   4.9524350e-01
   2.5700778e-01   5.0387850e-01   4.9574587e-01
   2.5750082e-01   5.0438030e-01   4.9624743e-01
   2.5799347e-01   5.0488118e-01   4.9674818e-01
   2.5848574e-01   5.0538114e-01   4.9724801e-01
   2.5897763e-01   5.0588017e-01   4.9774703e-01
   2.5946913e-01   5.0637839e-01   4.9824514e-01
   2.5996025e-01   5.0687569e-01   4.9874232e-01
   2.6045099e-01   5.0737216e-01   4.9923879e-01
   2.6094134e-01   5.0786771e-01   4.9973424e-01
   2.6143131e-01   5.0836234e-01   5.0022898e-01
   2.6192091e-01   5.0885614e-01   5.0072280e-01
   2.6241012e-01   5.0934913e-01   5.0121579e-01
   2.6289895e-01   5.0984118e-01   5.0170797e-01
   2.6338740e-01   5.1033241e-01   5.0219923e-01
   2.6387547e-01   5.1082272e-01   5.0268977e-01
   2.6436316e-01   5.1131220e-01   5.0317939e-01
   2.6485047e-01   5.1180085e-01   5.0366819e-01
   2.6533740e-01   5.1228868e-01   5.0415616e-01
   2.6582396e-01   5.1277557e-01   5.0464331e-01
   2.6631013e-01   5.1326164e-01   5.0512964e-01
   2.6679593e-01   5.1374688e-01   5.0561515e-01
   2.6728136e-01   5.1423129e-01   5.0609983e-01
   2.6776640e-01   5.1471487e-01   5.0658368e-01
   2.6825107e-01   5.1519752e-01   5.0706671e-01
   2.6873537e-01   5.1567944e-01   5.0754902e-01
   2.6921929e-01   5.1616053e-01   5.0803040e-01
   2.6970283e-01   5.1664068e-01   5.0851105e-01
   2.7018600e-01   5.1712010e-01   5.0899088e-01
   2.7066880e-01   5.1759870e-01   5.0946987e-01
   2.7115122e-01   5.1807645e-01   5.0994814e-01
   2.7163327e-01   5.1855337e-01   5.1042558e-01
   2.7211495e-01   5.1902957e-01   5.1090220e-01
   2.7259625e-01   5.1950482e-01   5.1137808e-01
   2.7307719e-01   5.1997934e-01   5.1185313e-01
   2.7355775e-01   5.2045312e-01   5.1232735e-01
   2.7403794e-01   5.2092597e-01   5.1280084e-01
   2.7451776e-01   5.2139808e-01   5.1327360e-01
   2.7499720e-01   5.2186935e-01   5.1374542e-01
   2.7547628e-01   5.2233989e-01   5.1421662e-01
   2.7595499e-01   5.2280958e-01   5.1468698e-01
   2.7643333e-01   5.2327844e-01   5.1515661e-01
   2.7691130e-01   5.2374656e-01   5.1562540e-01
   2.7738890e-01   5.2421394e-01   5.1609346e-01
   2.7786613e-01   5.2468048e-01   5.1656079e-01
   2.7834300e-01   5.2514628e-01   5.1702727e-01
   2.7881950e-01   5.2561124e-01   5.1749313e-01
   2.7929563e-01   5.2607546e-01   5.1795815e-01
   2.7977140e-01   5.2653894e-01   5.1842233e-01
   2.8024680e-01   5.2700157e-01   5.1888587e-01
   2.8072183e-01   5.2746346e-01   5.1934868e-01
   2.8119650e-01   5.2792461e-01   5.1981065e-01
   2.8167080e-01   5.2838492e-01   5.2027188e-01
   2.8214474e-01   5.2884458e-01   5.2073237e-01
   2.8261831e-01   5.2930340e-01   5.2119223e-01
   2.8309152e-01   5.2976148e-01   5.2165124e-01
   2.8356437e-01   5.3021881e-01   5.2210951e-01
   2.8403685e-01   5.3067539e-01   5.2256704e-01
   2.8450897e-01   5.3113123e-01   5.2302394e-01
   2.8498073e-01   5.3158633e-01   5.2347999e-01
   2.8545213e-01   5.3204067e-01   5.2393540e-01
   2.8592316e-01   5.3249427e-01   5.2438997e-01
   2.8639384e-01   5.3294713e-01   5.2484389e-01
   2.8686415e-01   5.3339923e-01   5.2529707e-01
   2.8733410e-01   5.3385059e-01   5.2574951e-01
   2.8780370e-01   5.3430130e-01   5.2620131e-01
   2.8827293e-01   5.3475116e-01   5.2665236e-01
   2.8874180e-01   5.3520037e-01   5.2710267e-01
   2.8921032e-01   5.3564883e-01   5.2755223e-01
   2.8967848e-01   5.3609655e-01   5.2800115e-01
   2.9014627e-01   5.3654351e-01   5.2844932e-01
   2.9061367e-01   5.3698982e-01   5.2889675e-01
   2.9108070e-01   5.3743538e-01   5.2934353e-01
   2.9154762e-01   5.3788029e-01   5.2978966e-01
   2.9201394e-01   5.3832445e-01   5.3023505e-01
   2.9247990e-01   5.3876786e-01   5.3067969e-01
   2.9294551e-01   5.3921051e-01   5.3112368e-01
   2.9341077e-01   5.3965261e-01   5.3156692e-01
   2.9387590e-01   5.4009386e-01   5.3200952e-01
   2.9434045e-01   5.4053446e-01   5.3245147e-01
   2.9480464e-01   5.4097440e-01   5.3289267e-01
   2.9526847e-01   5.4141359e-01   5.3333311e-01
   2.9573195e-01   5.4185212e-01   5.3377301e-01
   2.9619532e-01   5.4228990e-01   5.3421216e-01
   2.9665809e-01   5.4272702e-01   5.3465066e-01
   2.9712051e-01   5.4316350e-01   5.3508840e-01
   2.9758259e-01   5.4359921e-01   5.3552550e-01
   2.9804430e-01   5.4403426e-01   5.3596194e-01
   2.9850590e-01   5.4446867e-01   5.3639773e-01
   2.9896692e-01   5.4490242e-01   5.3683287e-01
   2.9942759e-01   5.4533540e-01   5.3726726e-01
   2.9988790e-01   5.4576773e-01   5.3770099e-01
   3.0034787e-01   5.4619941e-01   5.3813407e-01
   3.0080771e-01   5.4663042e-01   5.3856650e-01
   3.0126698e-01   5.4706078e-01   5.3899827e-01
   3.0172589e-01   5.4749038e-01   5.3942939e-01
   3.0218446e-01   5.4791943e-01   5.3985986e-01
   3.0264268e-01   5.4834771e-01   5.4028967e-01
   3.0310078e-01   5.4877543e-01   5.4071883e-01
   3.0355830e-01   5.4920239e-01   5.4114722e-01
   3.0401548e-01   5.4962870e-01   5.4157507e-01
   3.0447231e-01   5.5005444e-01   5.4200225e-01
   3.0492879e-01   5.5047942e-01   5.4242878e-01
   3.0538516e-01   5.5090385e-01   5.4285466e-01
   3.0584095e-01   5.5132761e-01   5.4327998e-01
   3.0629640e-01   5.5175071e-01   5.4370454e-01
   3.0675150e-01   5.5217315e-01   5.4412854e-01
   3.0720625e-01   5.5259493e-01   5.4455178e-01
   3.0766089e-01   5.5301604e-01   5.4497447e-01
   3.0811496e-01   5.5343660e-01   5.4539660e-01
   3.0856868e-01   5.5385649e-01   5.4581797e-01
   3.0902206e-01   5.5427572e-01   5.4623878e-01
   3.0947510e-01   5.5469428e-01   5.4665893e-01
   3.0992802e-01   5.5511228e-01   5.4707842e-01
   3.1038037e-01   5.5552962e-01   5.4749735e-01
   3.1083238e-01   5.5594629e-01   5.4791562e-01
   3.1128404e-01   5.5636240e-01   5.4833323e-01
   3.1173537e-01   5.5677785e-01   5.4875028e-01
   3.1218658e-01   5.5719273e-01   5.4916667e-01
   3.1263723e-01   5.5760694e-01   5.4958239e-01
   3.1308753e-01   5.5802060e-01   5.4999756e-01
   3.1353749e-01   5.5843358e-01   5.5041216e-01
   3.1398712e-01   5.5884590e-01   5.5082611e-01
   3.1443663e-01   5.5925765e-01   5.5123938e-01
   3.1488557e-01   5.5966884e-01   5.5165210e-01
   3.1533418e-01   5.6007936e-01   5.5206425e-01
   3.1578245e-01   5.6048932e-01   5.5247574e-01
   3.1623038e-01   5.6089861e-01   5.5288657e-01
   3.1667820e-01   5.6130733e-01   5.5329693e-01
   3.1712545e-01   5.6171548e-01   5.5370663e-01
   3.1757237e-01   5.6212297e-01   5.5411566e-01
   3.1801895e-01   5.6252999e-01   5.5452413e-01
   3.1846520e-01   5.6293624e-01   5.5493204e-01
   3.1891133e-01   5.6334202e-01   5.5533927e-01
   3.1935691e-01   5.6374713e-01   5.5574605e-01
   3.1980215e-01   5.6415168e-01   5.5615206e-01
   3.2024705e-01   5.6455565e-01   5.5655760e-01
   3.2069162e-01   5.6495906e-01   5.5696248e-01
   3.2113608e-01   5.6536191e-01   5.5736689e-01
   3.2157998e-01   5.6576407e-01   5.5777064e-01
   3.2202355e-01   5.6616577e-01   5.5817371e-01
   3.2246678e-01   5.6656680e-01   5.5857632e-01
   3.2290968e-01   5.6696726e-01   5.5897826e-01
   3.2335247e-01   5.6736715e-01   5.5937974e-01
   3.2379471e-01   5.6776646e-01   5.5978055e-01
   3.2423661e-01   5.6816521e-01   5.6018078e-01
   3.2467818e-01   5.6856349e-01   5.6058046e-01
   3.2511942e-01   5.6896110e-01   5.6097956e-01
   3.2556055e-01   5.6935813e-01   5.6137799e-01
   3.2600113e-01   5.6975459e-01   5.6177595e-01
   3.2644138e-01   5.7015059e-01   5.6217335e-01
   3.2688130e-01   5.7054590e-01   5.6257018e-01
   3.2732089e-01   5.7094075e-01   5.6296643e-01
   3.2776037e-01   5.7133503e-01   5.6336201e-01
   3.2819930e-01   5.7172873e-01   5.6375713e-01
   3.2863790e-01   5.7212186e-01   5.6415168e-01
   3.2907617e-01   5.7251441e-01   5.6454565e-01
   3.2951412e-01   5.7290650e-01   5.6493906e-01
   3.2995195e-01   5.7329801e-01   5.6533189e-01
   3.3038924e-01   5.7368895e-01   5.6572426e-01
   3.3082621e-01   5.7407931e-01   5.6611594e-01
   3.3126284e-01   5.7446920e-01   5.6650716e-01
   3.3169915e-01   5.7485852e-01   5.6689781e-01
   3.3213535e-01   5.7524726e-01   5.6728789e-01
   3.3257101e-01   5.7563553e-01   5.6767739e-01
   3.3300634e-01   5.7602322e-01   5.6806632e-01
   3.3344135e-01   5.7641044e-01   5.6845478e-01
   3.3387603e-01   5.7679698e-01   5.6884266e-01
   3.3431060e-01   5.7718315e-01   5.6922997e-01
   3.3474463e-01   5.7756875e-01   5.6961671e-01
   3.3517834e-01   5.7795376e-01   5.7000297e-01
   3.3561172e-01   5.7833831e-01   5.7038866e-01
   3.3604478e-01   5.7872227e-01   5.7077378e-01
   3.3647774e-01   5.7910577e-01   5.7115842e-01
   3.3691015e-01   5.7948878e-01   5.7154249e-01
   3.3734225e-01   5.7987122e-01   5.7192609e-01
   3.3777402e-01   5.8025308e-01   5.7230911e-01
   3.3820547e-01   5.8063447e-01   5.7269155e-01
   3.3863681e-01   5.8101538e-01   5.7307341e-01
   3.3906761e-01   5.8139582e-01   5.7345491e-01
   3.3949810e-01   5.8177568e-01   5.7383573e-01
   3.3992826e-01   5.8215506e-01   5.7421607e-01
   3.4035811e-01   5.8253386e-01   5.7459594e-01
   3.4078785e-01   5.8291229e-01   5.7497523e-01
   3.4121705e-01   5.8329014e-01   5.7535394e-01
   3.4164593e-01   5.8366740e-01   5.7573218e-01
   3.4207450e-01   5.8404430e-01   5.7610994e-01
   3.4250275e-01   5.8442061e-01   5.7648712e-01
   3.4293089e-01   5.8479645e-01   5.7686373e-01
   3.4335850e-01   5.8517181e-01   5.7723996e-01
   3.4378579e-01   5.8554669e-01   5.7761561e-01
   3.4421277e-01   5.8592110e-01   5.7799068e-01
   3.4463943e-01   5.8629502e-01   5.7836528e-01
   3.4506598e-01   5.8666837e-01   5.7873940e-01
   3.4549200e-01   5.8704123e-01   5.7911294e-01
   3.4591771e-01   5.8741372e-01   5.7948600e-01
   3.4634310e-01   5.8778563e-01   5.7985859e-01
   3.4676818e-01   5.8815706e-01   5.8023059e-01
   3.4719315e-01   5.8852801e-01   5.8060211e-01
   3.4761760e-01   5.8889858e-01   5.8097316e-01
   3.4804173e-01   5.8926857e-01   5.8134373e-01
   3.4846555e-01   5.8963808e-01   5.8171372e-01
   3.4888905e-01   5.9000722e-01   5.8208323e-01
   3.4931245e-01   5.9037577e-01   5.8245226e-01
   3.4973532e-01   5.9074395e-01   5.8282070e-01
   3.5015788e-01   5.9111153e-01   5.8318878e-01
   3.5058013e-01   5.9147875e-01   5.8355626e-01
   3.5100207e-01   5.9184548e-01   5.8392327e-01
   3.5142390e-01   5.9221173e-01   5.8428980e-01
   3.5184521e-01   5.9257750e-01   5.8465585e-01
   3.5226621e-01   5.9294290e-01   5.8502131e-01
   3.5268690e-01   5.9330770e-01   5.8538640e-01
   3.5310727e-01   5.9367213e-01   5.8575090e-01
   3.5352755e-01   5.9403608e-01   5.8611493e-01
   3.5394730e-01   5.9439965e-01   5.8647847e-01
   3.5436675e-01   5.9476263e-01   5.8684152e-01
   3.5478588e-01   5.9512523e-01   5.8720410e-01
   3.5520470e-01   5.9548746e-01   5.8756620e-01
   3.5562343e-01   5.9584910e-01   5.8792781e-01
   3.5604163e-01   5.9621035e-01   5.8828894e-01
   3.5645953e-01   5.9657124e-01   5.8864959e-01
   3.5687712e-01   5.9693153e-01   5.8900976e-01
   3.5729440e-01   5.9729144e-01   5.8936944e-01
   3.5771158e-01   5.9765098e-01   5.8972864e-01
   3.5812824e-01   5.9801003e-01   5.9008736e-01
   3.5854460e-01   5.9836859e-01   5.9044559e-01
   3.5896065e-01   5.9872678e-01   5.9080334e-01
   3.5937639e-01   5.9908448e-01   5.9116072e-01
   3.5979203e-01   5.9944180e-01   5.9151750e-01
   3.6020716e-01   5.9979874e-01   5.9187379e-01
   3.6062198e-01   6.0015509e-01   5.9222971e-01
   3.6103650e-01   6.0051117e-01   5.9258504e-01
   3.6145071e-01   6.0086676e-01   5.9293999e-01
   3.6186483e-01   6.0122186e-01   5.9329445e-01
   3.6227843e-01   6.0157658e-01   5.9364843e-01
   3.6269173e-01   6.0193093e-01   5.9400203e-01
   3.6310472e-01   6.0228489e-01   5.9435503e-01
   3.6351741e-01   6.0263836e-01   5.9470766e-01
   3.6393000e-01   6.0299135e-01   5.9505980e-01
   3.6434208e-01   6.0334395e-01   5.9541145e-01
   3.6475386e-01   6.0369618e-01   5.9576262e-01
   3.6516533e-01   6.0404802e-01   5.9611340e-01
   3.6557651e-01   6.0439948e-01   5.9646359e-01
   3.6598758e-01   6.0475045e-01   5.9681340e-01
   3.6639815e-01   6.0510104e-01   5.9716283e-01
   3.6680842e-01   6.0545114e-01   5.9751167e-01
   3.6721838e-01   6.0580097e-01   5.9786012e-01
   3.6762805e-01   6.0615031e-01   5.9820819e-01
   3.6803762e-01   6.0649926e-01   5.9855567e-01
   3.6844668e-01   6.0684783e-01   5.9890276e-01
   3.6885544e-01   6.0719591e-01   5.9924947e-01
   3.6926390e-01   6.0754371e-01   5.9959559e-01
   3.6967206e-01   6.0789102e-01   5.9994132e-01
   3.7008013e-01   6.0823806e-01   6.0028667e-01
   3.7048769e-01   6.0858461e-01   6.0063142e-01
   3.7089496e-01   6.0893077e-01   6.0097590e-01
   3.7130192e-01   6.0927655e-01   6.0131978e-01
   3.7170859e-01   6.0962194e-01   6.0166327e-01
   3.7211516e-01   6.0996695e-01   6.0200639e-01
   3.7252123e-01   6.1031157e-01   6.0234901e-01
   3.7292701e-01   6.1065570e-01   6.0269114e-01
   3.7333248e-01   6.1099956e-01   6.0303288e-01
   3.7373766e-01   6.1134303e-01   6.0337413e-01
   3.7414275e-01   6.1168611e-01   6.0371500e-01
   3.7454733e-01   6.1202881e-01   6.0405538e-01
   3.7495162e-01   6.1237112e-01   6.0439537e-01
   3.7535562e-01   6.1271305e-01   6.0473487e-01
   3.7575931e-01   6.1305470e-01   6.0507398e-01
   3.7616292e-01   6.1339585e-01   6.0541271e-01
   3.7656602e-01   6.1373662e-01   6.0575095e-01
   3.7696884e-01   6.1407711e-01   6.0608869e-01
   3.7737135e-01   6.1441710e-01   6.0642604e-01
   3.7777358e-01   6.1475682e-01   6.0676301e-01
   3.7817571e-01   6.1509615e-01   6.0709948e-01
   3.7857734e-01   6.1543520e-01   6.0743557e-01
   3.7897868e-01   6.1577375e-01   6.0777127e-01
   3.7937973e-01   6.1611203e-01   6.0810648e-01
   3.7978049e-01   6.1644980e-01   6.0844130e-01
   3.8018115e-01   6.1678741e-01   6.0877562e-01
   3.8058132e-01   6.1712452e-01   6.0910956e-01
   3.8098120e-01   6.1746135e-01   6.0944311e-01
   3.8138079e-01   6.1779769e-01   6.0977616e-01
   3.8178008e-01   6.1813385e-01   6.1010883e-01
   3.8217928e-01   6.1846951e-01   6.1044110e-01
   3.8257799e-01   6.1880490e-01   6.1077299e-01
   3.8297642e-01   6.1913989e-01   6.1110438e-01
   3.8337455e-01   6.1947461e-01   6.1143539e-01
   3.8377239e-01   6.1980893e-01   6.1176589e-01
   3.8417014e-01   6.2014287e-01   6.1209612e-01
   3.8456740e-01   6.2047652e-01   6.1242584e-01
   3.8496437e-01   6.2080979e-01   6.1275518e-01
   3.8536105e-01   6.2114266e-01   6.1308413e-01
   3.8575744e-01   6.2147525e-01   6.1341258e-01
   3.8615374e-01   6.2180757e-01   6.1374064e-01
   3.8654956e-01   6.2213938e-01   6.1406842e-01
   3.8694508e-01   6.2247101e-01   6.1439559e-01
   3.8734032e-01   6.2280215e-01   6.1472248e-01
   3.8773527e-01   6.2313312e-01   6.1504897e-01
   3.8813013e-01   6.2346369e-01   6.1537497e-01
   3.8852451e-01   6.2379387e-01   6.1570058e-01
   3.8891860e-01   6.2412377e-01   6.1602580e-01
   3.8931240e-01   6.2445328e-01   6.1635062e-01
   3.8970592e-01   6.2478250e-01   6.1667505e-01
   3.9009935e-01   6.2511144e-01   6.1699909e-01
   3.9049229e-01   6.2543999e-01   6.1732274e-01
   3.9088495e-01   6.2576815e-01   6.1764589e-01
   3.9127732e-01   6.2609613e-01   6.1796876e-01
   3.9166941e-01   6.2642372e-01   6.1829112e-01
   3.9206141e-01   6.2675091e-01   6.1861309e-01
   3.9245293e-01   6.2707783e-01   6.1893467e-01
   3.9284416e-01   6.2740445e-01   6.1925596e-01
   3.9323511e-01   6.2773080e-01   6.1957675e-01
   3.9362578e-01   6.2805675e-01   6.1989715e-01
   3.9401636e-01   6.2838241e-01   6.2021716e-01
   3.9440646e-01   6.2870779e-01   6.2053677e-01
   3.9479627e-01   6.2903278e-01   6.2085598e-01
   3.9518581e-01   6.2935748e-01   6.2117481e-01
   3.9557506e-01   6.2968190e-01   6.2149324e-01
   3.9596422e-01   6.3000592e-01   6.2181138e-01
   3.9635291e-01   6.3032976e-01   6.2212902e-01
   3.9674131e-01   6.3065322e-01   6.2244627e-01
   3.9712944e-01   6.3097638e-01   6.2276312e-01
   3.9751728e-01   6.3129915e-01   6.2307968e-01
   3.9790503e-01   6.3162175e-01   6.2339574e-01
   3.9829232e-01   6.3194394e-01   6.2371140e-01
   3.9867931e-01   6.3226586e-01   6.2402678e-01
   3.9906603e-01   6.3258748e-01   6.2434176e-01
   3.9945247e-01   6.3290882e-01   6.2465624e-01
   3.9983883e-01   6.3322987e-01   6.2497043e-01
   4.0022471e-01   6.3355053e-01   6.2528423e-01
   4.0061031e-01   6.3387101e-01   6.2559762e-01
   4.0099563e-01   6.3419109e-01   6.2591062e-01
   4.0138067e-01   6.3451089e-01   6.2622334e-01
   4.0176563e-01   6.3483050e-01   6.2653555e-01
   4.0215011e-01   6.3514973e-01   6.2684746e-01
   4.0253432e-01   6.3546866e-01   6.2715899e-01
   4.0291825e-01   6.3578730e-01   6.2747011e-01
   4.0330191e-01   6.3610566e-01   6.2778084e-01
   4.0368547e-01   6.3642373e-01   6.2809117e-01
   4.0406857e-01   6.3674152e-01   6.2840121e-01
   4.0445139e-01   6.3705901e-01   6.2871085e-01
   4.0483394e-01   6.3737622e-01   6.2902010e-01
   4.0521621e-01   6.3769313e-01   6.2932894e-01
   4.0559839e-01   6.3800976e-01   6.2963750e-01
   4.0598011e-01   6.3832610e-01   6.2994555e-01
   4.0636155e-01   6.3864215e-01   6.3025331e-01
   4.0674271e-01   6.3895792e-01   6.3056067e-01
   4.0712360e-01   6.3927339e-01   6.3086774e-01
   4.0750441e-01   6.3958857e-01   6.3117441e-01
   4.0788475e-01   6.3990347e-01   6.3148069e-01
   4.0826482e-01   6.4021819e-01   6.3178656e-01
   4.0864461e-01   6.4053250e-01   6.3209214e-01
   4.0902413e-01   6.4084664e-01   6.3239732e-01
   4.0940356e-01   6.4116049e-01   6.3270211e-01
   4.0978254e-01   6.4147404e-01   6.3300660e-01
   4.1016124e-01   6.4178731e-01   6.3331058e-01
   4.1053966e-01   6.4210029e-01   6.3361438e-01
   4.1091781e-01   6.4241297e-01   6.3391767e-01
   4.1129588e-01   6.4272548e-01   6.3422067e-01
   4.1167349e-01   6.4303769e-01   6.3452338e-01
   4.1205083e-01   6.4334962e-01   6.3482557e-01
   4.1242789e-01   6.4366125e-01   6.3512748e-01
   4.1280469e-01   6.4397260e-01   6.3542909e-01
   4.1318140e-01   6.4428376e-01   6.3573019e-01
   4.1355765e-01   6.4459452e-01   6.3603111e-01
   4.1393363e-01   6.4490510e-01   6.3633152e-01
   4.1430934e-01   6.4521539e-01   6.3663164e-01
   4.1468478e-01   6.4552550e-01   6.3693146e-01
   4.1506014e-01   6.4583532e-01   6.3723088e-01
   4.1543504e-01   6.4614484e-01   6.3752990e-01
   4.1580967e-01   6.4645407e-01   6.3782862e-01
   4.1618403e-01   6.4676312e-01   6.3812694e-01
   4.1655812e-01   6.4707177e-01   6.3842497e-01
   4.1693213e-01   6.4738035e-01   6.3872260e-01
   4.1730569e-01   6.4768853e-01   6.3901982e-01
   4.1767897e-01   6.4799652e-01   6.3931686e-01
   4.1805199e-01   6.4830422e-01   6.3961339e-01
   4.1842474e-01   6.4861174e-01   6.3990962e-01
   4.1879741e-01   6.4891885e-01   6.4020556e-01
   4.1916962e-01   6.4922589e-01   6.4050109e-01
   4.1954157e-01   6.4953253e-01   6.4079622e-01
   4.1991325e-01   6.4983899e-01   6.4109117e-01
   4.2028467e-01   6.5014515e-01   6.4138560e-01
   4.2065600e-01   6.5045113e-01   6.4167973e-01
   4.2102688e-01   6.5075682e-01   6.4197357e-01
   4.2139750e-01   6.5106221e-01   6.4226701e-01
   4.2176785e-01   6.5136743e-01   6.4256015e-01
   4.2213793e-01   6.5167245e-01   6.4285300e-01
   4.2250793e-01   6.5197708e-01   6.4314544e-01
   4.2287749e-01   6.5228151e-01   6.4343748e-01
   4.2324678e-01   6.5258577e-01   6.4372922e-01
   4.2361580e-01   6.5288973e-01   6.4402066e-01
   4.2398456e-01   6.5319340e-01   6.4431170e-01
   4.2435324e-01   6.5349688e-01   6.4460244e-01
   4.2472147e-01   6.5380018e-01   6.4489289e-01
   4.2508944e-01   6.5410319e-01   6.4518293e-01
   4.2545714e-01   6.5440590e-01   6.4547267e-01
   4.2582458e-01   6.5470843e-01   6.4576201e-01
   4.2619195e-01   6.5501066e-01   6.4605116e-01
   4.2655886e-01   6.5531270e-01   6.4633980e-01
   4.2692551e-01   6.5561446e-01   6.4662825e-01
   4.2729190e-01   6.5591602e-01   6.4691629e-01
   4.2765803e-01   6.5621763e-01   6.4720392e-01
   4.2802408e-01   6.5651871e-01   6.4749137e-01
   4.2838969e-01   6.5681950e-01   6.4777841e-01
   4.2875503e-01   6.5712011e-01   6.4806515e-01
   4.2912011e-01   6.5742053e-01   6.4835148e-01
   4.2948493e-01   6.5772066e-01   6.4863752e-01
   4.2984968e-01   6.5802049e-01   6.4892326e-01
   4.3021398e-01   6.5832013e-01   6.4920870e-01
   4.3057802e-01   6.5861959e-01   6.4949373e-01
   4.3094179e-01   6.5891886e-01   6.4977847e-01
   4.3130531e-01   6.5921773e-01   6.5006290e-01
   4.3166876e-01   6.5951652e-01   6.5034704e-01
   4.3203176e-01   6.5981502e-01   6.5063077e-01
   4.3239450e-01   6.6011333e-01   6.5091420e-01
   4.3275698e-01   6.6041134e-01   6.5119733e-01
   4.3311920e-01   6.6070916e-01   6.5148005e-01
   4.3348135e-01   6.6100680e-01   6.5176259e-01
   4.3384306e-01   6.6130415e-01   6.5204471e-01
   4.3420451e-01   6.6160130e-01   6.5232654e-01
   4.3456570e-01   6.6189816e-01   6.5260795e-01
   4.3492663e-01   6.6219494e-01   6.5288918e-01
   4.3528749e-01   6.6249132e-01   6.5317000e-01
   4.3564791e-01   6.6278762e-01   6.5345051e-01
   4.3600807e-01   6.6308362e-01   6.5373073e-01
   4.3636797e-01   6.6337943e-01   6.5401065e-01
   4.3672762e-01   6.6367495e-01   6.5429027e-01
   4.3708720e-01   6.6397039e-01   6.5456947e-01
   4.3744633e-01   6.6426542e-01   6.5484838e-01
   4.3780521e-01   6.6456038e-01   6.5512699e-01
   4.3816384e-01   6.6485504e-01   6.5540529e-01
   4.3852221e-01   6.6514951e-01   6.5568330e-01
   4.3888050e-01   6.6544379e-01   6.5596100e-01
   4.3923836e-01   6.6573777e-01   6.5623829e-01
   4.3959597e-01   6.6603157e-01   6.5651540e-01
   4.3995332e-01   6.6632518e-01   6.5679209e-01
   4.4031041e-01   6.6661860e-01   6.5706848e-01
   4.4066743e-01   6.6691172e-01   6.5734468e-01
   4.4102402e-01   6.6720465e-01   6.5762046e-01
   4.4138035e-01   6.6749740e-01   6.5789595e-01
   4.4173644e-01   6.6778996e-01   6.5817102e-01
   4.4209226e-01   6.6808222e-01   6.5844591e-01
   4.4244802e-01   6.6837429e-01   6.5872049e-01
   4.4280334e-01   6.6866617e-01   6.5899477e-01
   4.4315841e-01   6.6895775e-01   6.5926863e-01
   4.4351322e-01   6.6924925e-01   6.5954231e-01
   4.4386779e-01   6.6954046e-01   6.5981557e-01
   4.4422228e-01   6.6983148e-01   6.6008864e-01
   4.4457634e-01   6.7012230e-01   6.6036130e-01
   4.4493015e-01   6.7041283e-01   6.6063376e-01
   4.4528371e-01   6.7070328e-01   6.6090581e-01
   4.4563702e-01   6.7099343e-01   6.6117756e-01
   4.4599025e-01   6.7128339e-01   6.6144912e-01
   4.4634306e-01   6.7157305e-01   6.6172026e-01
   4.4669561e-01   6.7186263e-01   6.6199110e-01
   4.4704792e-01   6.7215191e-01   6.6226164e-01
   4.4739997e-01   6.7244100e-01   6.6253198e-01
   4.4775196e-01   6.7272991e-01   6.6280191e-01
   4.4810351e-01   6.7301862e-01   6.6307165e-01
   4.4845482e-01   6.7330714e-01   6.6334097e-01
   4.4880588e-01   6.7359547e-01   6.6360999e-01
   4.4915669e-01   6.7388351e-01   6.6387882e-01
   4.4950742e-01   6.7417135e-01   6.6414723e-01
   4.4985773e-01   6.7445900e-01   6.6441545e-01
   4.5020780e-01   6.7474646e-01   6.6468325e-01
   4.5055761e-01   6.7503373e-01   6.6495086e-01
   4.5090718e-01   6.7532082e-01   6.6521817e-01
   4.5125667e-01   6.7560760e-01   6.6548517e-01
   4.5160575e-01   6.7589430e-01   6.6575186e-01
   4.5195457e-01   6.7618070e-01   6.6601825e-01
   4.5230315e-01   6.7646690e-01   6.6628434e-01
   4.5265148e-01   6.7675292e-01   6.6655012e-01
   4.5299974e-01   6.7703875e-01   6.6681560e-01
   4.5334758e-01   6.7732439e-01   6.6708077e-01
   4.5369517e-01   6.7760983e-01   6.6734575e-01
   4.5404252e-01   6.7789497e-01   6.6761031e-01
   4.5438962e-01   6.7818004e-01   6.6787468e-01
   4.5473665e-01   6.7846480e-01   6.6813874e-01
   4.5508325e-01   6.7874937e-01   6.6840250e-01
   4.5542962e-01   6.7903386e-01   6.6866595e-01
   4.5577574e-01   6.7931805e-01   6.6892909e-01
   4.5612161e-01   6.7960204e-01   6.6919204e-01
   4.5646742e-01   6.7988585e-01   6.6945457e-01
   4.5681280e-01   6.8016946e-01   6.6971691e-01
   4.5715794e-01   6.8045288e-01   6.6997894e-01
   4.5750284e-01   6.8073611e-01   6.7024067e-01
   4.5784750e-01   6.8101904e-01   6.7050208e-01
   4.5819208e-01   6.8130189e-01   6.7076320e-01
   4.5853625e-01   6.8158454e-01   6.7102411e-01
   4.5888017e-01   6.8186689e-01   6.7128472e-01
   4.5922385e-01   6.8214916e-01   6.7154503e-01
   4.5956729e-01   6.8243113e-01   6.7180502e-01
   4.5991066e-01   6.8271301e-01   6.7206471e-01
   4.6025361e-01   6.8299460e-01   6.7232421e-01
   4.6059633e-01   6.8327599e-01   6.7258339e-01
   4.6093880e-01   6.8356009e-01   6.7284227e-01
   4.6128103e-01   6.8384098e-01   6.7310084e-01
   4.6162318e-01   6.8412168e-01   6.7335911e-01
   4.6196493e-01   6.8440230e-01   6.7361718e-01
   4.6230644e-01   6.8468262e-01   6.7387494e-01
   4.6264770e-01   6.8496285e-01   6.7413239e-01
   4.6298872e-01   6.8524278e-01   6.7438953e-01
   4.6332968e-01   6.8552252e-01   6.7464648e-01
   4.6367022e-01   6.8580217e-01   6.7490312e-01
   4.6401052e-01   6.8608152e-01   6.7515945e-01
   4.6435059e-01   6.8636079e-01   6.7541559e-01
   4.6469041e-01   6.8663976e-01   6.7567142e-01
   4.6503016e-01   6.8691864e-01   6.7592693e-01
   4.6536951e-01   6.8719722e-01   6.7618214e-01
   4.6570861e-01   6.8747571e-01   6.7643716e-01
   4.6604748e-01   6.8775391e-01   6.7669186e-01
   4.6638611e-01   6.8803201e-01   6.7694626e-01
   4.6672467e-01   6.8830993e-01   6.7720034e-01
   4.6706282e-01   6.8858754e-01   6.7745423e-01
   4.6740073e-01   6.8886507e-01   6.7770781e-01
   4.6773841e-01   6.8914240e-01   6.7796119e-01
   4.6807585e-01   6.8941954e-01   6.7821427e-01
   4.6841322e-01   6.8969649e-01   6.7846703e-01
   4.6875018e-01   6.8997313e-01   6.7871948e-01
   4.6908691e-01   6.9024969e-01   6.7897174e-01
   4.6942340e-01   6.9052605e-01   6.7922369e-01
   4.6975965e-01   6.9080222e-01   6.7947543e-01
   4.7009584e-01   6.9107831e-01   6.7972676e-01
   4.7043162e-01   6.9135409e-01   6.7997800e-01
   4.7076716e-01   6.9162967e-01   6.8022882e-01
   4.7110247e-01   6.9190506e-01   6.8047944e-01
   4.7143755e-01   6.9218037e-01   6.8072975e-01
   4.7177255e-01   6.9245537e-01   6.8097986e-01
   4.7210715e-01   6.9273018e-01   6.8122966e-01
   4.7244152e-01   6.9300491e-01   6.8147927e-01
   4.7277565e-01   6.9327944e-01   6.8172856e-01
   4.7310955e-01   6.9355366e-01   6.8197754e-01
   4.7344338e-01   6.9382780e-01   6.8222621e-01
   4.7377681e-01   6.9410174e-01   6.8247479e-01
   4.7411001e-01   6.9437549e-01   6.8272295e-01
   4.7444297e-01   6.9464905e-01   6.8297092e-01
   4.7477570e-01   6.9492241e-01   6.8321857e-01
   4.7510836e-01   6.9519557e-01   6.8346602e-01
   4.7544062e-01   6.9546854e-01   6.8371316e-01
   4.7577264e-01   6.9574142e-01   6.8396010e-01
   4.7610444e-01   6.9601400e-01   6.8420673e-01
   4.7643600e-01   6.9628649e-01   6.8445304e-01
   4.7676750e-01   6.9655879e-01   6.8469916e-01
   4.7709860e-01   6.9683078e-01   6.8494497e-01
   4.7742946e-01   6.9710269e-01   6.8519057e-01
   4.7776009e-01   6.9737440e-01   6.8543587e-01
   4.7809050e-01   6.9764591e-01   6.8568096e-01
   4.7842083e-01   6.9791723e-01   6.8592574e-01
   4.7875077e-01   6.9818846e-01   6.8617032e-01
   4.7908048e-01   6.9845939e-01   6.8641459e-01
   4.7940995e-01   6.9873023e-01   6.8665866e-01
   4.7973920e-01   6.9900076e-01   6.8690242e-01
   4.8006838e-01   6.9927121e-01   6.8714598e-01
   4.8039716e-01   6.9954147e-01   6.8738922e-01
   4.8072572e-01   6.9981152e-01   6.8763215e-01
   4.8105404e-01   7.0008138e-01   6.8787488e-01
   4.8138214e-01   7.0035105e-01   6.8811741e-01
   4.8171017e-01   7.0062051e-01   6.8835963e-01
   4.8203780e-01   7.0088989e-01   6.8860164e-01
   4.8236521e-01   7.0115908e-01   6.8884335e-01
   4.8269239e-01   7.0142796e-01   6.8908485e-01
   4.8301934e-01   7.0169675e-01   6.8932604e-01
   4.8334622e-01   7.0196534e-01   6.8956703e-01
   4.8367271e-01   7.0223374e-01   6.8980770e-01
   4.8399897e-01   7.0250205e-01   6.9004817e-01
   4.8432501e-01   7.0277005e-01   6.9028833e-01
   4.8465082e-01   7.0303797e-01   6.9052829e-01
   4.8497656e-01   7.0330569e-01   6.9076805e-01
   4.8530191e-01   7.0357322e-01   6.9100749e-01
   4.8562704e-01   7.0384054e-01   6.9124662e-01
   4.8595193e-01   7.0410767e-01   6.9148565e-01
   4.8627660e-01   7.0437460e-01   6.9172427e-01
   4.8660121e-01   7.0464145e-01   6.9196279e-01
   4.8692543e-01   7.0490798e-01   6.9220100e-01
   4.8724942e-01   7.0517443e-01   6.9243889e-01
   4.8757318e-01   7.0544068e-01   6.9267659e-01
   4.8789672e-01   7.0570674e-01   6.9291408e-01
   4.8822019e-01   7.0597271e-01   6.9315125e-01
   4.8854328e-01   7.0623836e-01   6.9338822e-01
   4.8886614e-01   7.0650394e-01   6.9362499e-01
   4.8918878e-01   7.0676931e-01   6.9386145e-01
   4.8951119e-01   7.0703449e-01   6.9409759e-01
   4.8983353e-01   7.0729946e-01   6.9433364e-01
   4.9015549e-01   7.0756436e-01   6.9456938e-01
   4.9047723e-01   7.0782894e-01   6.9480480e-01
   4.9079874e-01   7.0809343e-01   6.9504013e-01
   4.9112003e-01   7.0835773e-01   6.9527503e-01
   4.9144126e-01   7.0862183e-01   6.9550984e-01
   4.9176210e-01   7.0888573e-01   6.9574434e-01
   4.9208271e-01   7.0914954e-01   6.9597863e-01
   4.9240310e-01   7.0941316e-01   6.9621261e-01
   4.9272327e-01   7.0967646e-01   6.9644639e-01
   4.9304338e-01   7.0993979e-01   6.9667996e-01
   4.9336310e-01   7.1020281e-01   6.9691321e-01
   4.9368260e-01   7.1046562e-01   6.9714627e-01
   4.9400188e-01   7.1072836e-01   6.9737911e-01
   4.9432094e-01   7.1099089e-01   6.9761176e-01
   4.9463993e-01   7.1125322e-01   6.9784409e-01
   4.9495854e-01   7.1151536e-01   6.9807610e-01
   4.9527693e-01   7.1177741e-01   6.9830802e-01
   4.9559510e-01   7.1203925e-01   6.9853963e-01
   4.9591305e-01   7.1230090e-01   6.9877103e-01
   4.9623093e-01   7.1256235e-01   6.9900211e-01
   4.9654844e-01   7.1282360e-01   6.9923311e-01
   4.9686572e-01   7.1308477e-01   6.9946378e-01
   4.9718278e-01   7.1334573e-01   6.9969414e-01
   4.9749963e-01   7.1360649e-01   6.9992441e-01
   4.9781641e-01   7.1386706e-01   7.0015436e-01
   4.9813281e-01   7.1412742e-01   7.0038400e-01
   4.9844899e-01   7.1438770e-01   7.0061354e-01
   4.9876495e-01   7.1464778e-01   7.0084276e-01
   4.9908069e-01   7.1490765e-01   7.0107179e-01
   4.9939637e-01   7.1516744e-01   7.0130060e-01
   4.9971168e-01   7.1542692e-01   7.0152910e-01
   5.0002676e-01   7.1568631e-01   7.0175751e-01
   5.0034163e-01   7.1594550e-01   7.0198548e-01
   5.0065627e-01   7.1620460e-01   7.0221337e-01
   5.0097086e-01   7.1646338e-01   7.0244105e-01
   5.0128507e-01   7.1672209e-01   7.0266841e-01
   5.0159906e-01   7.1698059e-01   7.0289557e-01
   5.0191283e-01   7.1723900e-01   7.0312241e-01
   5.0222639e-01   7.1749710e-01   7.0334915e-01
   5.0253988e-01   7.1775511e-01   7.0357558e-01
   5.0285300e-01   7.1801292e-01   7.0380180e-01
   5.0316591e-01   7.1827064e-01   7.0402782e-01
   5.0347859e-01   7.1852805e-01   7.0425363e-01
   5.0379106e-01   7.1878537e-01   7.0447913e-01
   5.0410347e-01   7.1904249e-01   7.0470442e-01
   5.0441550e-01   7.1929952e-01   7.0492950e-01
   5.0472732e-01   7.1955624e-01   7.0515438e-01
   5.0503893e-01   7.1981286e-01   7.0537905e-01
   5.0535031e-01   7.2006929e-01   7.0560340e-01
   5.0566164e-01   7.2032563e-01   7.0582755e-01
   5.0597259e-01   7.2058177e-01   7.0605149e-01
   5.0628333e-01   7.2083771e-01   7.0627522e-01
   5.0659386e-01   7.2109344e-01   7.0649875e-01
   5.0690416e-01   7.2134898e-01   7.0672196e-01
   5.0721441e-01   7.2160442e-01   7.0694496e-01
   5.0752429e-01   7.2185966e-01   7.0716787e-01
   5.0783396e-01   7.2211482e-01   7.0739047e-01
   5.0814341e-01   7.2236966e-01   7.0761274e-01
   5.0845264e-01   7.2262441e-01   7.0783492e-01
   5.0876182e-01   7.2287907e-01   7.0805677e-01
   5.0907062e-01   7.2313342e-01   7.0827854e-01
   5.0937922e-01   7.2338768e-01   7.0849999e-01
   5.0968759e-01   7.2364174e-01   7.0872122e-01
   5.0999576e-01   7.2389571e-01   7.0894226e-01
   5.1030387e-01   7.2414936e-01   7.0916308e-01
   5.1061161e-01   7.2440292e-01   7.0938359e-01
   5.1091913e-01   7.2465640e-01   7.0960400e-01
   5.1122645e-01   7.2490955e-01   7.0982409e-01
   5.1153355e-01   7.2516262e-01   7.1004398e-01
   5.1184059e-01   7.2541549e-01   7.1026365e-01
   5.1214727e-01   7.2566827e-01   7.1048312e-01
   5.1245373e-01   7.2592084e-01   7.1070239e-01
   5.1275998e-01   7.2617322e-01   7.1092144e-01
   5.1306602e-01   7.2642539e-01   7.1114029e-01
   5.1337200e-01   7.2667747e-01   7.1135882e-01
   5.1367762e-01   7.2692935e-01   7.1157725e-01
   5.1398303e-01   7.2718114e-01   7.1179537e-01
   5.1428822e-01   7.2743261e-01   7.1201327e-01
   5.1459321e-01   7.2768399e-01   7.1223108e-01
   5.1489813e-01   7.2793528e-01   7.1244857e-01
   5.1520269e-01   7.2818626e-01   7.1266586e-01
   5.1550705e-01   7.2843715e-01   7.1288293e-01
   5.1581119e-01   7.2868794e-01   7.1309968e-01
   5.1611512e-01   7.2893842e-01   7.1331634e-01
   5.1641899e-01   7.2918881e-01   7.1353279e-01
   5.1672251e-01   7.2943912e-01   7.1374892e-01
   5.1702581e-01   7.2968910e-01   7.1396496e-01
   5.1732890e-01   7.2993899e-01   7.1418079e-01
   5.1763179e-01   7.3018880e-01   7.1439629e-01
   5.1793461e-01   7.3043828e-01   7.1461159e-01
   5.1823708e-01   7.3068768e-01   7.1482679e-01
   5.1853934e-01   7.3093687e-01   7.1504167e-01
   5.1884139e-01   7.3118598e-01   7.1525634e-01
   5.1914323e-01   7.3143488e-01   7.1547092e-01
   5.1944501e-01   7.3168368e-01   7.1568518e-01
   5.1974643e-01   7.3193218e-01   7.1589922e-01
   5.2004765e-01   7.3218058e-01   7.1611306e-01
   5.2034866e-01   7.3242889e-01   7.1632669e-01
   5.2064946e-01   7.3267688e-01   7.1654011e-01
   5.2095020e-01   7.3292490e-01   7.1675332e-01
   5.2125059e-01   7.3317259e-01   7.1696632e-01
   5.2155077e-01   7.3342020e-01   7.1717912e-01
   5.2185074e-01   7.3366760e-01   7.1739170e-01
   5.2215051e-01   7.3391492e-01   7.1760408e-01
   5.2245022e-01   7.3416191e-01   7.1781625e-01
   5.2274957e-01   7.3440893e-01   7.1802820e-01
   5.2304872e-01   7.3465563e-01   7.1823995e-01
   5.2334766e-01   7.3490224e-01   7.1845149e-01
   5.2364639e-01   7.3514875e-01   7.1866282e-01
   5.2394507e-01   7.3539495e-01   7.1887394e-01
   5.2424339e-01   7.3564106e-01   7.1908485e-01
   5.2454151e-01   7.3588708e-01   7.1929555e-01
   5.2483943e-01   7.3613289e-01   7.1950605e-01
   5.2513713e-01   7.3637850e-01   7.1971633e-01
   5.2543478e-01   7.3662402e-01   7.1992640e-01
   5.2573208e-01   7.3686933e-01   7.2013626e-01
   5.2602918e-01   7.3711443e-01   7.2034592e-01
   5.2632607e-01   7.3735945e-01   7.2055548e-01
   5.2662275e-01   7.3760426e-01   7.2076471e-01
   5.2691938e-01   7.3784886e-01   7.2097373e-01
   5.2721566e-01   7.3809338e-01   7.2118255e-01
   5.2751173e-01   7.3833768e-01   7.2139126e-01
   5.2780760e-01   7.3858190e-01   7.2159966e-01
   5.2810326e-01   7.3882591e-01   7.2180796e-01
   5.2839887e-01   7.3906983e-01   7.2201593e-01
   5.2869413e-01   7.3931343e-01   7.2222381e-01
   5.2898919e-01   7.3955705e-01   7.2243136e-01
   5.2928404e-01   7.3980036e-01   7.2263882e-01
   5.2957870e-01   7.4004357e-01   7.2284606e-01
   5.2987329e-01   7.4028669e-01   7.2305310e-01
   5.3016754e-01   7.4052960e-01   7.2325992e-01
   5.3046158e-01   7.4077231e-01   7.2346654e-01
   5.3075542e-01   7.4101481e-01   7.2367294e-01
   5.3104906e-01   7.4125722e-01   7.2387914e-01
   5.3134265e-01   7.4149954e-01   7.2408512e-01
   5.3163589e-01   7.4174165e-01   7.2429089e-01
   5.3192892e-01   7.4198356e-01   7.2449657e-01
   5.3222176e-01   7.4222537e-01   7.2470192e-01
   5.3251439e-01   7.4246698e-01   7.2490717e-01
   5.3280697e-01   7.4270838e-01   7.2511221e-01
   5.3309920e-01   7.4294969e-01   7.2531693e-01
   5.3339124e-01   7.4319091e-01   7.2552155e-01
   5.3368307e-01   7.4343180e-01   7.2572596e-01
   5.3397470e-01   7.4367272e-01   7.2593016e-01
   5.3426627e-01   7.4391332e-01   7.2613426e-01
   5.3455751e-01   7.4415383e-01   7.2633803e-01
   5.3484854e-01   7.4439424e-01   7.2654160e-01
   5.3513937e-01   7.4463445e-01   7.2674507e-01
   5.3543000e-01   7.4487444e-01   7.2694832e-01
   5.3572058e-01   7.4511435e-01   7.2715136e-01
   5.3601081e-01   7.4535405e-01   7.2735420e-01
   5.3630085e-01   7.4559354e-01   7.2755682e-01
   5.3659068e-01   7.4583295e-01   7.2775923e-01
   5.3688032e-01   7.4607225e-01   7.2796143e-01
   5.3716990e-01   7.4631135e-01   7.2816353e-01
   5.3745915e-01   7.4655025e-01   7.2836541e-01
   5.3774819e-01   7.4678905e-01   7.2856709e-01
   5.3803703e-01   7.4702764e-01   7.2876855e-01
   5.3832568e-01   7.4726614e-01   7.2896981e-01
   5.3861427e-01   7.4750444e-01   7.2917085e-01
   5.3890252e-01   7.4774264e-01   7.2937168e-01
   5.3919058e-01   7.4798063e-01   7.2957241e-01
   5.3947843e-01   7.4821842e-01   7.2977293e-01
   5.3976609e-01   7.4845611e-01   7.2997323e-01
   5.4005370e-01   7.4869360e-01   7.3017333e-01
   5.4034097e-01   7.4893099e-01   7.3037321e-01
   5.4062804e-01   7.4916817e-01   7.3057299e-01
   5.4091491e-01   7.4940526e-01   7.3077245e-01
   5.4120159e-01   7.4964215e-01   7.3097181e-01
   5.4148821e-01   7.4987894e-01   7.3117095e-01
   5.4177449e-01   7.5011552e-01   7.3137000e-01
   5.4206058e-01   7.5035201e-01   7.3156872e-01
   5.4234648e-01   7.5058829e-01   7.3176735e-01
   5.4263217e-01   7.5082436e-01   7.3196564e-01
   5.4291782e-01   7.5106034e-01   7.3216384e-01
   5.4320313e-01   7.5129623e-01   7.3236194e-01
   5.4348824e-01   7.5153179e-01   7.3255971e-01
   5.4377315e-01   7.5176737e-01   7.3275739e-01
   5.4405788e-01   7.5200275e-01   7.3295473e-01
   5.4434255e-01   7.5223792e-01   7.3315198e-01
   5.4462688e-01   7.5247299e-01   7.3334913e-01
   5.4491102e-01   7.5270786e-01   7.3354595e-01
   5.4519496e-01   7.5294263e-01   7.3374267e-01
   5.4547871e-01   7.5317719e-01   7.3393918e-01
   5.4576241e-01   7.5341166e-01   7.3413548e-01
   5.4604578e-01   7.5364592e-01   7.3433156e-01
   5.4632895e-01   7.5387997e-01   7.3452755e-01
   5.4661192e-01   7.5411405e-01   7.3472332e-01
   5.4689470e-01   7.5434780e-01   7.3491888e-01
   5.4717744e-01   7.5458145e-01   7.3511422e-01
   5.4745983e-01   7.5481501e-01   7.3530935e-01
   5.4774204e-01   7.5504837e-01   7.3550438e-01
   5.4802405e-01   7.5528151e-01   7.3569920e-01
   5.4830587e-01   7.5551467e-01   7.3589392e-01
   5.4858764e-01   7.5574751e-01   7.3608831e-01
   5.4886907e-01   7.5598026e-01   7.3628260e-01
   5.4915031e-01   7.5621291e-01   7.3647668e-01
   5.4943137e-01   7.5644535e-01   7.3667054e-01
   5.4971222e-01   7.5667759e-01   7.3686431e-01
   5.4999303e-01   7.5690972e-01   7.3705786e-01
   5.5027351e-01   7.5714177e-01   7.3725120e-01
   5.5055379e-01   7.5737360e-01   7.3744432e-01
   5.5083389e-01   7.5760523e-01   7.3763734e-01
   5.5111379e-01   7.5783687e-01   7.3783015e-01
   5.5139364e-01   7.5806820e-01   7.3802275e-01
   5.5167316e-01   7.5829942e-01   7.3821513e-01
   5.5195249e-01   7.5853055e-01   7.3840741e-01
   5.5223164e-01   7.5876148e-01   7.3859948e-01
   5.5251059e-01   7.5899219e-01   7.3879133e-01
   5.5278949e-01   7.5922281e-01   7.3898308e-01
   5.5306806e-01   7.5945333e-01   7.3917462e-01
   5.5334644e-01   7.5968364e-01   7.3936594e-01
   5.5362463e-01   7.5991386e-01   7.3955705e-01
   5.5390263e-01   7.6014387e-01   7.3974806e-01
   5.5418058e-01   7.6037378e-01   7.3993886e-01
   5.5445820e-01   7.6060349e-01   7.4012955e-01
   5.5473564e-01   7.6083309e-01   7.4031992e-01
   5.5501288e-01   7.6106249e-01   7.4051019e-01
   5.5528994e-01   7.6129179e-01   7.4070035e-01
   5.5556695e-01   7.6152089e-01   7.4089019e-01
   5.5584362e-01   7.6174988e-01   7.4107992e-01
   5.5612012e-01   7.6197867e-01   7.4126945e-01
   5.5639642e-01   7.6220736e-01   7.4145887e-01
   5.5667253e-01   7.6243596e-01   7.4164807e-01
   5.5694860e-01   7.6266435e-01   7.4183706e-01
   5.5722434e-01   7.6289252e-01   7.4202595e-01
   5.5749989e-01   7.6312060e-01   7.4221463e-01
   5.5777525e-01   7.6334859e-01   7.4240309e-01
   5.5805043e-01   7.6357636e-01   7.4259134e-01
   5.5832556e-01   7.6380392e-01   7.4277948e-01
   5.5860036e-01   7.6403151e-01   7.4296741e-01
   5.5887498e-01   7.6425876e-01   7.4315524e-01
   5.5914941e-01   7.6448604e-01   7.4334285e-01
   5.5942365e-01   7.6471299e-01   7.4353025e-01
   5.5969785e-01   7.6493996e-01   7.4371755e-01
   5.5997172e-01   7.6516672e-01   7.4390463e-01
   5.6024540e-01   7.6539327e-01   7.4409150e-01
   5.6051890e-01   7.6561972e-01   7.4427826e-01
   5.6079221e-01   7.6584608e-01   7.4446481e-01
   5.6106548e-01   7.6607222e-01   7.4465115e-01
   5.6133842e-01   7.6629816e-01   7.4483738e-01
   5.6161117e-01   7.6652411e-01   7.4502340e-01
   5.6188374e-01   7.6674974e-01   7.4520931e-01
   5.6215613e-01   7.6697538e-01   7.4539501e-01
   5.6242847e-01   7.6720082e-01   7.4558050e-01
   5.6270048e-01   7.6742604e-01   7.4576588e-01
   5.6297232e-01   7.6765117e-01   7.4595105e-01
   5.6324396e-01   7.6787620e-01   7.4613600e-01
   5.6351542e-01   7.6810102e-01   7.4632085e-01
   5.6378684e-01   7.6832563e-01   7.4650549e-01
   5.6405793e-01   7.6855025e-01   7.4668991e-01
   5.6432884e-01   7.6877455e-01   7.4687423e-01
   5.6459957e-01   7.6899887e-01   7.4705844e-01
   5.6487011e-01   7.6922298e-01   7.4724233e-01
   5.6514061e-01   7.6944687e-01   7.4742623e-01
   5.6541078e-01   7.6967067e-01   7.4760979e-01
   5.6568078e-01   7.6989437e-01   7.4779326e-01
   5.6595059e-01   7.7011787e-01   7.4797651e-01
   5.6622021e-01   7.7034126e-01   7.4815966e-01
   5.6648979e-01   7.7056444e-01   7.4834259e-01
   5.6675905e-01   7.7078753e-01   7.4852542e-01
   5.6702813e-01   7.7101051e-01   7.4870803e-01
   5.6729703e-01   7.7123329e-01   7.4889043e-01
   5.6756574e-01   7.7145597e-01   7.4907272e-01
   5.6783441e-01   7.7167844e-01   7.4925480e-01
   5.6810276e-01   7.7190081e-01   7.4943678e-01
   5.6837093e-01   7.7212297e-01   7.4961854e-01
   5.6863892e-01   7.7234503e-01   7.4980008e-01
   5.6890672e-01   7.7256699e-01   7.4998152e-01
   5.6917448e-01   7.7278874e-01   7.5016275e-01
   5.6944192e-01   7.7301040e-01   7.5034387e-01
   5.6970918e-01   7.7323184e-01   7.5052477e-01
   5.6997626e-01   7.7345319e-01   7.5070558e-01
   5.7024316e-01   7.7367444e-01   7.5088616e-01
   5.7051002e-01   7.7389547e-01   7.5106665e-01
   5.7077656e-01   7.7411641e-01   7.5124692e-01
   5.7104291e-01   7.7433714e-01   7.5142697e-01
   5.7130909e-01   7.7455777e-01   7.5160691e-01
   5.7157509e-01   7.7477830e-01   7.5178664e-01
   5.7184104e-01   7.7499862e-01   7.5196627e-01
   5.7210668e-01   7.7521884e-01   7.5214568e-01
   5.7237214e-01   7.7543884e-01   7.5232499e-01
   5.7263742e-01   7.7565876e-01   7.5250408e-01
   5.7290252e-01   7.7587845e-01   7.5268307e-01
   5.7316757e-01   7.7609817e-01   7.5286184e-01
   5.7343231e-01   7.7631756e-01   7.5304040e-01
   5.7369687e-01   7.7653696e-01   7.5321885e-01
   5.7396125e-01   7.7675615e-01   7.5339720e-01
   5.7422546e-01   7.7697513e-01   7.5357533e-01
   5.7448962e-01   7.7719413e-01   7.5375325e-01
   5.7475346e-01   7.7741280e-01   7.5393106e-01
   5.7501713e-01   7.7763148e-01   7.5410865e-01
   5.7528062e-01   7.7784996e-01   7.5428614e-01
   5.7554394e-01   7.7806821e-01   7.5446342e-01
   5.7580720e-01   7.7828649e-01   7.5464059e-01
   5.7607016e-01   7.7850455e-01   7.5481765e-01
   5.7633294e-01   7.7872240e-01   7.5499439e-01
   5.7659554e-01   7.7894016e-01   7.5517114e-01
   5.7685796e-01   7.7915781e-01   7.5534755e-01
   5.7712034e-01   7.7937525e-01   7.5552398e-01
   5.7738241e-01   7.7959259e-01   7.5570007e-01
   5.7764431e-01   7.7980984e-01   7.5587618e-01
   5.7790602e-01   7.8002687e-01   7.5605195e-01
   5.7816756e-01   7.8024380e-01   7.5622773e-01
   5.7842906e-01   7.8046063e-01   7.5640318e-01
   5.7869024e-01   7.8067725e-01   7.5657865e-01
   5.7895125e-01   7.8089378e-01   7.5675378e-01
   5.7921209e-01   7.8111008e-01   7.5692892e-01
   5.7947275e-01   7.8132629e-01   7.5710384e-01
   5.7973336e-01   7.8154241e-01   7.5727854e-01
   5.7999367e-01   7.8175830e-01   7.5745315e-01
   5.8025380e-01   7.8197410e-01   7.5762753e-01
   5.8051375e-01   7.8218969e-01   7.5780181e-01
   5.8077353e-01   7.8240529e-01   7.5797587e-01
   5.8103327e-01   7.8262056e-01   7.5814983e-01
   5.8129270e-01   7.8283585e-01   7.5832368e-01
   5.8155196e-01   7.8305092e-01   7.5849732e-01
   5.8181104e-01   7.8326590e-01   7.5867074e-01
   5.8206994e-01   7.8348066e-01   7.5884405e-01
   5.8232880e-01   7.8369533e-01   7.5901726e-01
   5.8258736e-01   7.8390989e-01   7.5919025e-01
   5.8284574e-01   7.8412424e-01   7.5936314e-01
   5.8310395e-01   7.8433849e-01   7.5953581e-01
   5.8336199e-01   7.8455265e-01   7.5970838e-01
   5.8361998e-01   7.8476658e-01   7.5988072e-01
   5.8387766e-01   7.8498042e-01   7.6005297e-01
   5.8413518e-01   7.8519416e-01   7.6022499e-01
   5.8439252e-01   7.8540769e-01   7.6039691e-01
   5.8464968e-01   7.8562111e-01   7.6056873e-01
   5.8490680e-01   7.8583444e-01   7.6074033e-01
   5.8516363e-01   7.8604755e-01   7.6091171e-01
   5.8542027e-01   7.8626057e-01   7.6108298e-01
   5.8567675e-01   7.8647337e-01   7.6125415e-01
   5.8593305e-01   7.8668607e-01   7.6142510e-01
   5.8618931e-01   7.8689867e-01   7.6159595e-01
   5.8644526e-01   7.8711117e-01   7.6176669e-01
   5.8670105e-01   7.8732345e-01   7.6193722e-01
   5.8695666e-01   7.8753564e-01   7.6210752e-01
   5.8721210e-01   7.8774761e-01   7.6227773e-01
   5.8746750e-01   7.8795949e-01   7.6244782e-01
   5.8772260e-01   7.8817126e-01   7.6261770e-01
   5.8797752e-01   7.8838293e-01   7.6278747e-01
   5.8823228e-01   7.8859439e-01   7.6295714e-01
   5.8848686e-01   7.8880575e-01   7.6312659e-01
   5.8874140e-01   7.8901689e-01   7.6329582e-01
   5.8899564e-01   7.8922794e-01   7.6346495e-01
   5.8924971e-01   7.8943888e-01   7.6363397e-01
   5.8950361e-01   7.8964973e-01   7.6380289e-01
   5.8975734e-01   7.8986036e-01   7.6397158e-01
   5.9001102e-01   7.9007089e-01   7.6414006e-01
   5.9026441e-01   7.9028120e-01   7.6430844e-01
   5.9051762e-01   7.9049142e-01   7.6447670e-01
   5.9077067e-01   7.9070153e-01   7.6464475e-01
   5.9102355e-01   7.9091155e-01   7.6481270e-01
   5.9127638e-01   7.9112135e-01   7.6498054e-01
   5.9152892e-01   7.9133105e-01   7.6514816e-01
   5.9178129e-01   7.9154065e-01   7.6531567e-01
   5.9203348e-01   7.9175003e-01   7.6548297e-01
   5.9228551e-01   7.9195931e-01   7.6565016e-01
   5.9253750e-01   7.9216850e-01   7.6581725e-01
   5.9278919e-01   7.9237747e-01   7.6598411e-01
   5.9304071e-01   7.9258634e-01   7.6615088e-01
   5.9329206e-01   7.9279510e-01   7.6631742e-01
   5.9354324e-01   7.9300366e-01   7.6648385e-01
   5.9379438e-01   7.9321222e-01   7.6665019e-01
   5.9404523e-01   7.9342046e-01   7.6681630e-01
   5.9429591e-01   7.9362871e-01   7.6698230e-01
   5.9454642e-01   7.9383675e-01   7.6714821e-01
   5.9479676e-01   7.9404468e-01   7.6731389e-01
   5.9504706e-01   7.9425252e-01   7.6747946e-01
   5.9529707e-01   7.9446014e-01   7.6764482e-01
   5.9554690e-01   7.9466766e-01   7.6781019e-01
   5.9579657e-01   7.9487507e-01   7.6797522e-01
   5.9604608e-01   7.9508228e-01   7.6814026e-01
   5.9629554e-01   7.9528938e-01   7.6830508e-01
   5.9654471e-01   7.9549638e-01   7.6846968e-01
   5.9679371e-01   7.9570316e-01   7.6863429e-01
   5.9704254e-01   7.9590996e-01   7.6879868e-01
   5.9729121e-01   7.9611643e-01   7.6896285e-01
   5.9753984e-01   7.9632291e-01   7.6912691e-01
   5.9778817e-01   7.9652918e-01   7.6929087e-01
   5.9803634e-01   7.9673534e-01   7.6945473e-01
   5.9828434e-01   7.9694141e-01   7.6961836e-01
   5.9853217e-01   7.9714737e-01   7.6978189e-01
   5.9877997e-01   7.9735312e-01   7.6994519e-01
   5.9902747e-01   7.9755877e-01   7.7010839e-01
   5.9927481e-01   7.9776420e-01   7.7027149e-01
   5.9952198e-01   7.9796953e-01   7.7043448e-01
   5.9976899e-01   7.9817476e-01   7.7059725e-01
   6.0001595e-01   7.9837988e-01   7.7075991e-01
   6.0026263e-01   7.9858491e-01   7.7092236e-01
   6.0050914e-01   7.9878972e-01   7.7108469e-01
   6.0075548e-01   7.9899443e-01   7.7124693e-01
   6.0100166e-01   7.9919892e-01   7.7140905e-01
   6.0124780e-01   7.9940331e-01   7.7157096e-01
   6.0149365e-01   7.9960760e-01   7.7173276e-01
   6.0173934e-01   7.9981179e-01   7.7189434e-01
   6.0198486e-01   8.0001588e-01   7.7205592e-01
   6.0223022e-01   8.0021975e-01   7.7221718e-01
   6.0247554e-01   8.0042352e-01   7.7237844e-01
   6.0272057e-01   8.0062707e-01   7.7253948e-01
   6.0296543e-01   8.0083063e-01   7.7270041e-01
   6.0321013e-01   8.0103398e-01   7.7286124e-01
   6.0345467e-01   8.0123723e-01   7.7302185e-01
   6.0369917e-01   8.0144026e-01   7.7318235e-01
   6.0394338e-01   8.0164331e-01   7.7334274e-01
   6.0418743e-01   8.0184613e-01   7.7350292e-01
   6.0443131e-01   8.0204874e-01   7.7366299e-01
   6.0467503e-01   8.0225137e-01   7.7382295e-01
   6.0491871e-01   8.0245378e-01   7.7398280e-01
   6.0516211e-01   8.0265608e-01   7.7414244e-01
   6.0540534e-01   8.0285829e-01   7.7430197e-01
   6.0564841e-01   8.0306027e-01   7.7446139e-01
   6.0589132e-01   8.0326216e-01   7.7462059e-01
   6.0613419e-01   8.0346394e-01   7.7477969e-01
   6.0637677e-01   8.0366563e-01   7.7493867e-01
   6.0661919e-01   8.0386709e-01   7.7509744e-01
   6.0686145e-01   8.0406845e-01   7.7525610e-01
   6.0710355e-01   8.0426971e-01   7.7541466e-01
   6.0734560e-01   8.0447087e-01   7.7557310e-01
   6.0758738e-01   8.0467181e-01   7.7573133e-01
   6.0782899e-01   8.0487265e-01   7.7588945e-01
   6.0807044e-01   8.0507339e-01   7.7604746e-01
   6.0831173e-01   8.0527403e-01   7.7620537e-01
   6.0855298e-01   8.0547444e-01   7.7636306e-01
   6.0879395e-01   8.0567476e-01   7.7652064e-01
   6.0903476e-01   8.0587497e-01   7.7667799e-01
   6.0927540e-01   8.0607509e-01   7.7683536e-01
   6.0951589e-01   8.0627498e-01   7.7699250e-01
   6.0975633e-01   8.0647477e-01   7.7714954e-01
   6.0999650e-01   8.0667446e-01   7.7730636e-01
   6.1023650e-01   8.0687393e-01   7.7746318e-01
   6.1047635e-01   8.0707342e-01   7.7761978e-01
   6.1071603e-01   8.0727268e-01   7.7777628e-01
   6.1095568e-01   8.0747185e-01   7.7793255e-01
   6.1119504e-01   8.0767080e-01   7.7808884e-01
   6.1143425e-01   8.0786976e-01   7.7824490e-01
   6.1167329e-01   8.0806850e-01   7.7840085e-01
   6.1191218e-01   8.0826714e-01   7.7855658e-01
   6.1215102e-01   8.0846556e-01   7.7871221e-01
   6.1238959e-01   8.0866400e-01   7.7886772e-01
   6.1262800e-01   8.0886221e-01   7.7902314e-01
   6.1286625e-01   8.0906033e-01   7.7917844e-01
   6.1310434e-01   8.0925834e-01   7.7933352e-01
   6.1334239e-01   8.0945613e-01   7.7948850e-01
   6.1358016e-01   8.0965382e-01   7.7964337e-01
   6.1381778e-01   8.0985141e-01   7.7979813e-01
   6.1405524e-01   8.1004890e-01   7.7995267e-01
   6.1429253e-01   8.1024628e-01   7.8010710e-01
   6.1452979e-01   8.1044344e-01   7.8026142e-01
   6.1476678e-01   8.1064050e-01   7.8041564e-01
   6.1500360e-01   8.1083746e-01   7.8056964e-01
   6.1524027e-01   8.1103420e-01   7.8072353e-01
   6.1547678e-01   8.1123096e-01   7.8087731e-01
   6.1571325e-01   8.1142749e-01   7.8103098e-01
   6.1594944e-01   8.1162392e-01   7.8118455e-01
   6.1618548e-01   8.1182025e-01   7.8133789e-01
   6.1642136e-01   8.1201636e-01   7.8149113e-01
   6.1665708e-01   8.1221237e-01   7.8164426e-01
   6.1689276e-01   8.1240839e-01   7.8179728e-01
   6.1712817e-01   8.1260408e-01   7.8195008e-01
   6.1736342e-01   8.1279978e-01   7.8210278e-01
   6.1759852e-01   8.1299525e-01   7.8225536e-01
   6.1783346e-01   8.1319075e-01   7.8240784e-01
   6.1806836e-01   8.1338590e-01   7.8256021e-01
   6.1830298e-01   8.1358108e-01   7.8271236e-01
   6.1853746e-01   8.1377614e-01   7.8286440e-01
   6.1877177e-01   8.1397099e-01   7.8301634e-01
   6.1900593e-01   8.1416574e-01   7.8316816e-01
   6.1924005e-01   8.1436038e-01   7.8331976e-01
   6.1947390e-01   8.1455492e-01   7.8347138e-01
   6.1970759e-01   8.1474924e-01   7.8362276e-01
   6.1994112e-01   8.1494345e-01   7.8377404e-01
   6.2017450e-01   8.1513756e-01   7.8392510e-01
   6.2040785e-01   8.1533157e-01   7.8407617e-01
   6.2064092e-01   8.1552548e-01   7.8422701e-01
   6.2087383e-01   8.1571917e-01   7.8437786e-01
   6.2110659e-01   8.1591275e-01   7.8452849e-01
   6.2133920e-01   8.1610623e-01   7.8467889e-01
   6.2157177e-01   8.1629961e-01   7.8482930e-01
   6.2180407e-01   8.1649288e-01   7.8497949e-01
   6.2203621e-01   8.1668594e-01   7.8512969e-01
   6.2226820e-01   8.1687888e-01   7.8527966e-01
   6.2250003e-01   8.1707173e-01   7.8542941e-01
   6.2273183e-01   8.1726448e-01   7.8557917e-01
   6.2296336e-01   8.1745700e-01   7.8572882e-01
   6.2319473e-01   8.1764953e-01   7.8587825e-01
   6.2342595e-01   8.1784185e-01   7.8602757e-01
   6.2365701e-01   8.1803406e-01   7.8617678e-01
   6.2388804e-01   8.1822617e-01   7.8632588e-01
   6.2411880e-01   8.1841806e-01   7.8647476e-01
   6.2434941e-01   8.1860996e-01   7.8662365e-01
   6.2457986e-01   8.1880164e-01   7.8677231e-01
   6.2481016e-01   8.1899322e-01   7.8692087e-01
   6.2504042e-01   8.1918470e-01   7.8706932e-01
   6.2527041e-01   8.1937595e-01   7.8721766e-01
   6.2550025e-01   8.1956722e-01   7.8736589e-01
   6.2572994e-01   8.1975826e-01   7.8751390e-01
   6.2595948e-01   8.1994920e-01   7.8766180e-01
   6.2618898e-01   8.2014004e-01   7.8780959e-01
   6.2641821e-01   8.2033066e-01   7.8795728e-01
   6.2664729e-01   8.2052129e-01   7.8810485e-01
   6.2687622e-01   8.2071170e-01   7.8825232e-01
   6.2710499e-01   8.2090201e-01   7.8839957e-01
   6.2733373e-01   8.2109221e-01   7.8854682e-01
   6.2756221e-01   8.2128231e-01   7.8869385e-01
   6.2779053e-01   8.2147218e-01   7.8884077e-01
   6.2801870e-01   8.2166207e-01   7.8898758e-01
   6.2824671e-01   8.2185174e-01   7.8913428e-01
   6.2847470e-01   8.2204131e-01   7.8928076e-01
   6.2870241e-01   8.2223065e-01   7.8942725e-01
   6.2892998e-01   8.2242001e-01   7.8957351e-01
   6.2915739e-01   8.2260914e-01   7.8971967e-01
   6.2938466e-01   8.2279829e-01   7.8986571e-01
   6.2961188e-01   8.2298722e-01   7.9001165e-01
   6.2983884e-01   8.2317605e-01   7.9015748e-01
   6.3006566e-01   8.2336465e-01   7.9030320e-01
   6.3029232e-01   8.2355326e-01   7.9044870e-01
   6.3051883e-01   8.2374166e-01   7.9059420e-01
   6.3074531e-01   8.2393006e-01   7.9073948e-01
   6.3097152e-01   8.2411825e-01   7.9088465e-01
   6.3119758e-01   8.2430621e-01   7.9102972e-01
   6.3142349e-01   8.2449419e-01   7.9117467e-01
   6.3164925e-01   8.2468206e-01   7.9131952e-01
   6.3187498e-01   8.2486971e-01   7.9146414e-01
   6.3210044e-01   8.2505726e-01   7.9160877e-01
   6.3232576e-01   8.2524470e-01   7.9175317e-01
   6.3255092e-01   8.2543204e-01   7.9189759e-01
   6.3277594e-01   8.2561927e-01   7.9204178e-01
   6.3300092e-01   8.2580628e-01   7.9218585e-01
   6.3322564e-01   8.2599319e-01   7.9232982e-01
   6.3345021e-01   8.2617999e-01   7.9247357e-01
   6.3367463e-01   8.2636668e-01   7.9261732e-01
   6.3389890e-01   8.2655328e-01   7.9276097e-01
   6.3412314e-01   8.2673977e-01   7.9290439e-01
   6.3434712e-01   8.2692603e-01   7.9304770e-01
   6.3457094e-01   8.2711231e-01   7.9319102e-01
   6.3479462e-01   8.2729837e-01   7.9333411e-01
   6.3501816e-01   8.2748432e-01   7.9347709e-01
   6.3524165e-01   8.2767017e-01   7.9361997e-01
   6.3546489e-01   8.2785591e-01   7.9376274e-01
   6.3568798e-01   8.2804143e-01   7.9390528e-01
   6.3591092e-01   8.2822685e-01   7.9404783e-01
   6.3613371e-01   8.2841227e-01   7.9419015e-01
   6.3635647e-01   8.2859748e-01   7.9433249e-01
   6.3657897e-01   8.2878258e-01   7.9447459e-01
   6.3680132e-01   8.2896746e-01   7.9461659e-01
   6.3702353e-01   8.2915235e-01   7.9475860e-01
   6.3724559e-01   8.2933702e-01   7.9490038e-01
   6.3746761e-01   8.2952170e-01   7.9504205e-01
   6.3768937e-01   8.2970616e-01   7.9518349e-01
   6.3791099e-01   8.2989051e-01   7.9532494e-01
   6.3813246e-01   8.3007476e-01   7.9546629e-01
   6.3835379e-01   8.3025879e-01   7.9560752e-01
   6.3857508e-01   8.3044283e-01   7.9574853e-01
   6.3879611e-01   8.3062664e-01   7.9588955e-01
   6.3901700e-01   8.3081047e-01   7.9603034e-01
   6.3923774e-01   8.3099408e-01   7.9617102e-01
   6.3945834e-01   8.3117758e-01   7.9631160e-01
   6.3967890e-01   8.3136086e-01   7.9645218e-01
   6.3989920e-01   8.3154415e-01   7.9659253e-01
   6.4011936e-01   8.3172733e-01   7.9673278e-01
   6.4033938e-01   8.3191029e-01   7.9687291e-01
   6.4055925e-01   8.3209315e-01   7.9701282e-01
   6.4077908e-01   8.3227590e-01   7.9715274e-01
   6.4099866e-01   8.3245855e-01   7.9729255e-01
   6.4121809e-01   8.3264109e-01   7.9743213e-01
   6.4143738e-01   8.3282352e-01   7.9757172e-01
   6.4165652e-01   8.3300574e-01   7.9771120e-01
   6.4187563e-01   8.3318796e-01   7.9785046e-01
   6.4209449e-01   8.3336996e-01   7.9798961e-01
   6.4231320e-01   8.3355186e-01   7.9812876e-01
   6.4253177e-01   8.3373365e-01   7.9826769e-01
   6.4275019e-01   8.3391533e-01   7.9840650e-01
   6.4296858e-01   8.3409691e-01   7.9854521e-01
   6.4318671e-01   8.3427827e-01   7.9868381e-01
   6.4340470e-01   8.3445964e-01   7.9882230e-01
   6.4362255e-01   8.3464078e-01   7.9896068e-01
   6.4384025e-01   8.3482182e-01   7.9909895e-01
   6.4405792e-01   8.3500275e-01   7.9923711e-01
   6.4427533e-01   8.3518358e-01   7.9937516e-01
   6.4449261e-01   8.3536431e-01   7.9951310e-01
   6.4470974e-01   8.3554480e-01   7.9965082e-01
   6.4492672e-01   8.3572532e-01   7.9978854e-01
   6.4514368e-01   8.3590560e-01   7.9992615e-01
   6.4536038e-01   8.3608590e-01   8.0006354e-01
   6.4557693e-01   8.3626598e-01   8.0020094e-01
   6.4579335e-01   8.3644595e-01   8.0033810e-01
   6.4600962e-01   8.3662581e-01   8.0047528e-01
   6.4622586e-01   8.3680545e-01   8.0061223e-01
   6.4644185e-01   8.3698510e-01   8.0074906e-01
   6.4665769e-01   8.3716465e-01   8.0088591e-01
   6.4687340e-01   8.3734397e-01   8.0102253e-01
   6.4708896e-01   8.3752319e-01   8.0115904e-01
   6.4730448e-01   8.3770230e-01   8.0129556e-01
   6.4751976e-01   8.3788130e-01   8.0143184e-01
   6.4773490e-01   8.3806020e-01   8.0156802e-01
   6.4794989e-01   8.3823900e-01   8.0170410e-01
   6.4816474e-01   8.3841768e-01   8.0184006e-01
   6.4837956e-01   8.3859614e-01   8.0197591e-01
   6.4859413e-01   8.3877462e-01   8.0211165e-01
   6.4880856e-01   8.3895287e-01   8.0224728e-01
   6.4902285e-01   8.3913101e-01   8.0238280e-01
   6.4923699e-01   8.3930905e-01   8.0251821e-01
   6.4945111e-01   8.3948698e-01   8.0265351e-01
   6.4966497e-01   8.3966481e-01   8.0278870e-01
   6.4987870e-01   8.3984253e-01   8.0292378e-01
   6.5009228e-01   8.4002002e-01   8.0305875e-01
   6.5030572e-01   8.4019753e-01   8.0319362e-01
   6.5051913e-01   8.4037481e-01   8.0332837e-01
   6.5073229e-01   8.4055210e-01   8.0346301e-01
   6.5094531e-01   8.4072917e-01   8.0359754e-01
   6.5115820e-01   8.4090614e-01   8.0373196e-01
   6.5137094e-01   8.4108299e-01   8.0386615e-01
   6.5158365e-01   8.4125974e-01   8.0400035e-01
   6.5179611e-01   8.4143627e-01   8.0413445e-01
   6.5200843e-01   8.4161281e-01   8.0426843e-01
   6.5222062e-01   8.4178912e-01   8.0440230e-01
   6.5243266e-01   8.4196544e-01   8.0453606e-01
   6.5264467e-01   8.4214154e-01   8.0466959e-01
   6.5285643e-01   8.4231754e-01   8.0480313e-01
   6.5306806e-01   8.4249342e-01   8.0493656e-01
   6.5327955e-01   8.4266920e-01   8.0506988e-01
   6.5349089e-01   8.4284488e-01   8.0520309e-01
   6.5370221e-01   8.4302044e-01   8.0533607e-01
   6.5391328e-01   8.4319590e-01   8.0546906e-01
   6.5412421e-01   8.4337114e-01   8.0560194e-01
   6.5433500e-01   8.4354639e-01   8.0573471e-01
   6.5454566e-01   8.4372141e-01   8.0586736e-01
   6.5475628e-01   8.4389632e-01   8.0599979e-01
   6.5496666e-01   8.4407125e-01   8.0613223e-01
   6.5517690e-01   8.4424595e-01   8.0626456e-01
   6.5538700e-01   8.4442055e-01   8.0639677e-01
   6.5559696e-01   8.4459503e-01   8.0652888e-01
   6.5580689e-01   8.4476930e-01   8.0666087e-01
   6.5601658e-01   8.4494357e-01   8.0679276e-01
   6.5622613e-01   8.4511774e-01   8.0692453e-01
   6.5643555e-01   8.4529168e-01   8.0705620e-01
   6.5664482e-01   8.4546551e-01   8.0718775e-01
   6.5685406e-01   8.4563936e-01   8.0731908e-01
   6.5706306e-01   8.4581298e-01   8.0745053e-01
   6.5727193e-01   8.4598650e-01   8.0758175e-01
   6.5748066e-01   8.4615990e-01   8.0771286e-01
   6.5768925e-01   8.4633320e-01   8.0784386e-01
   6.5789780e-01   8.4650640e-01   8.0797475e-01
   6.5810612e-01   8.4667948e-01   8.0810553e-01
   6.5831430e-01   8.4685234e-01   8.0823620e-01
   6.5852234e-01   8.4702522e-01   8.0836676e-01
   6.5873025e-01   8.4719786e-01   8.0849721e-01
   6.5893812e-01   8.4737052e-01   8.0862766e-01
   6.5914576e-01   8.4754295e-01   8.0875789e-01
   6.5935325e-01   8.4771528e-01   8.0888800e-01
   6.5956062e-01   8.4788749e-01   8.0901812e-01
   6.5976784e-01   8.4805972e-01   8.0914802e-01
   6.5997504e-01   8.4823173e-01   8.0927780e-01
   6.6018199e-01   8.4840350e-01   8.0940759e-01
   6.6038881e-01   8.4857529e-01   8.0953715e-01
   6.6059549e-01   8.4874697e-01   8.0966672e-01
   6.6080204e-01   8.4891855e-01   8.0979606e-01
   6.6100856e-01   8.4908989e-01   8.0992541e-01
   6.6121483e-01   8.4926125e-01   8.1005464e-01
   6.6142098e-01   8.4943238e-01   8.1018365e-01
   6.6162698e-01   8.4960341e-01   8.1031266e-01
   6.6183285e-01   8.4977445e-01   8.1044157e-01
   6.6203869e-01   8.4994526e-01   8.1057036e-01
   6.6224430e-01   8.5011596e-01   8.1069904e-01
   6.6244977e-01   8.5028656e-01   8.1082761e-01
   6.6265510e-01   8.5045704e-01   8.1095607e-01
   6.6286030e-01   8.5062743e-01   8.1108442e-01
   6.6306546e-01   8.5079758e-01   8.1121265e-01
   6.6327039e-01   8.5096774e-01   8.1134078e-01
   6.6347519e-01   8.5113780e-01   8.1146880e-01
   6.6367985e-01   8.5130763e-01   8.1159682e-01
   6.6388438e-01   8.5147748e-01   8.1172461e-01
   6.6408888e-01   8.5164709e-01   8.1185229e-01
   6.6429314e-01   8.5181660e-01   8.1197998e-01
   6.6449726e-01   8.5198612e-01   8.1210744e-01
   6.6470126e-01   8.5215541e-01   8.1223491e-01
   6.6490512e-01   8.5232460e-01   8.1236214e-01
   6.6510894e-01   8.5249368e-01   8.1248939e-01
   6.6531254e-01   8.5266265e-01   8.1261652e-01
   6.6551600e-01   8.5283151e-01   8.1274354e-01
   6.6571932e-01   8.5300026e-01   8.1287045e-01
   6.6592252e-01   8.5316879e-01   8.1299725e-01
   6.6612568e-01   8.5333733e-01   8.1312394e-01
   6.6632861e-01   8.5350576e-01   8.1325051e-01
   6.6653140e-01   8.5367396e-01   8.1337698e-01
   6.6673406e-01   8.5384218e-01   8.1350333e-01
   6.6693659e-01   8.5401016e-01   8.1362958e-01
   6.6713909e-01   8.5417804e-01   8.1375583e-01
   6.6734136e-01   8.5434593e-01   8.1388185e-01
   6.6754349e-01   8.5451360e-01   8.1400787e-01
   6.6774549e-01   8.5468115e-01   8.1413367e-01
   6.6794736e-01   8.5484860e-01   8.1425947e-01
   6.6814920e-01   8.5501594e-01   8.1438516e-01
   6.6835080e-01   8.5518317e-01   8.1451075e-01
   6.6855228e-01   8.5535029e-01   8.1463621e-01
   6.6875362e-01   8.5551731e-01   8.1476157e-01
   6.6895483e-01   8.5568422e-01   8.1488682e-01
   6.6915601e-01   8.5585090e-01   8.1501195e-01
   6.6935695e-01   8.5601759e-01   8.1513698e-01
   6.6955777e-01   8.5618417e-01   8.1526201e-01
   6.6975846e-01   8.5635052e-01   8.1538681e-01
   6.6995901e-01   8.5651689e-01   8.1551161e-01
   6.7015953e-01   8.5668303e-01   8.1563619e-01
   6.7035982e-01   8.5684918e-01   8.1576077e-01
   6.7055998e-01   8.5701510e-01   8.1588525e-01
   6.7076002e-01   8.5718091e-01   8.1600961e-01
   6.7095991e-01   8.5734662e-01   8.1613386e-01
   6.7115978e-01   8.5751234e-01   8.1625799e-01
   6.7135942e-01   8.5767782e-01   8.1638202e-01
   6.7155893e-01   8.5784320e-01   8.1650593e-01
   6.7175831e-01   8.5800848e-01   8.1662985e-01
   6.7195756e-01   8.5817364e-01   8.1675354e-01
   6.7215678e-01   8.5833869e-01   8.1687724e-01
   6.7235576e-01   8.5850352e-01   8.1700082e-01
   6.7255462e-01   8.5866836e-01   8.1712418e-01
   6.7275335e-01   8.5883309e-01   8.1724754e-01
   6.7295195e-01   8.5899771e-01   8.1737079e-01
   6.7315052e-01   8.5916210e-01   8.1749393e-01
   6.7334886e-01   8.5932651e-01   8.1761707e-01
   6.7354707e-01   8.5949080e-01   8.1773999e-01
   6.7374515e-01   8.5965487e-01   8.1786279e-01
   6.7394310e-01   8.5981883e-01   8.1798560e-01
   6.7414102e-01   8.5998280e-01   8.1810829e-01
   6.7433872e-01   8.6014654e-01   8.1823076e-01
   6.7453628e-01   8.6031029e-01   8.1835323e-01
   6.7473372e-01   8.6047381e-01   8.1847559e-01
   6.7493102e-01   8.6063723e-01   8.1859784e-01
   6.7512830e-01   8.6080053e-01   8.1872010e-01
   6.7532535e-01   8.6096373e-01   8.1884212e-01
   6.7552227e-01   8.6112682e-01   8.1896404e-01
   6.7571907e-01   8.6128992e-01   8.1908596e-01
   6.7591573e-01   8.6145279e-01   8.1920776e-01
   6.7611237e-01   8.6161555e-01   8.1932946e-01
   6.7630878e-01   8.6177808e-01   8.1945092e-01
   6.7650506e-01   8.6194063e-01   8.1957251e-01
   6.7670121e-01   8.6210306e-01   8.1969387e-01
   6.7689724e-01   8.6226539e-01   8.1981512e-01
   6.7709323e-01   8.6242761e-01   8.1993625e-01
   6.7728900e-01   8.6258960e-01   8.2005739e-01
   6.7748464e-01   8.6275160e-01   8.2017842e-01
   6.7768016e-01   8.6291349e-01   8.2029934e-01
   6.7787555e-01   8.6307515e-01   8.2042003e-01
   6.7807090e-01   8.6323682e-01   8.2054084e-01
   6.7826604e-01   8.6339839e-01   8.2066142e-01
   6.7846104e-01   8.6355972e-01   8.2078189e-01
   6.7865592e-01   8.6372107e-01   8.2090236e-01
   6.7885067e-01   8.6388218e-01   8.2102260e-01
   6.7904540e-01   8.6404319e-01   8.2114285e-01
   6.7923990e-01   8.6420421e-01   8.2126299e-01
   6.7943427e-01   8.6436500e-01   8.2138301e-01
   6.7962851e-01   8.6452568e-01   8.2150293e-01
   6.7982263e-01   8.6468637e-01   8.2162273e-01
   6.8001672e-01   8.6484683e-01   8.2174253e-01
   6.8021059e-01   8.6500718e-01   8.2186211e-01
   6.8040433e-01   8.6516742e-01   8.2198169e-01
   6.8059794e-01   8.6532756e-01   8.2210116e-01
   6.8079143e-01   8.6548770e-01   8.2222052e-01
   6.8098489e-01   8.6564762e-01   8.2233976e-01
   6.8117813e-01   8.6580742e-01   8.2245890e-01
   6.8137124e-01   8.6596712e-01   8.2257803e-01
   6.8156422e-01   8.6612670e-01   8.2269694e-01
   6.8175708e-01   8.6628618e-01   8.2281585e-01
   6.8194992e-01   8.6644555e-01   8.2293466e-01
   6.8214252e-01   8.6660481e-01   8.2305334e-01
   6.8233501e-01   8.6676384e-01   8.2317192e-01
   6.8252737e-01   8.6692288e-01   8.2329038e-01
   6.8271960e-01   8.6708181e-01   8.2340885e-01
   6.8291181e-01   8.6724063e-01   8.2352709e-01
   6.8310379e-01   8.6739934e-01   8.2364534e-01
   6.8329565e-01   8.6755794e-01   8.2376347e-01
   6.8348738e-01   8.6771631e-01   8.2388149e-01
   6.8367899e-01   8.6787469e-01   8.2399951e-01
   6.8387057e-01   8.6803297e-01   8.2411730e-01
   6.8406193e-01   8.6819101e-01   8.2423510e-01
   6.8425317e-01   8.6834906e-01   8.2435267e-01
   6.8444428e-01   8.6850701e-01   8.2447025e-01
   6.8463527e-01   8.6866472e-01   8.2458771e-01
   6.8482623e-01   8.6882245e-01   8.2470506e-01
   6.8501697e-01   8.6897994e-01   8.2482241e-01
   6.8520759e-01   8.6913744e-01   8.2493954e-01
   6.8539808e-01   8.6929484e-01   8.2505667e-01
   6.8558845e-01   8.6945201e-01   8.2517368e-01
   6.8577879e-01   8.6960918e-01   8.2529059e-01
   6.8596891e-01   8.6976613e-01   8.2540738e-01
   6.8615890e-01   8.6992308e-01   8.2552418e-01
   6.8634878e-01   8.7007981e-01   8.2564074e-01
   6.8653853e-01   8.7023642e-01   8.2575731e-01
   6.8672825e-01   8.7039305e-01   8.2587377e-01
   6.8691776e-01   8.7054945e-01   8.2599012e-01
   6.8710714e-01   8.7070585e-01   8.2610635e-01
   6.8729640e-01   8.7086203e-01   8.2622259e-01
   6.8748553e-01   8.7101810e-01   8.2633860e-01
   6.8767464e-01   8.7117417e-01   8.2645461e-01
   6.8786353e-01   8.7133002e-01   8.2657051e-01
   6.8805230e-01   8.7148576e-01   8.2668630e-01
   6.8824095e-01   8.7164150e-01   8.2680197e-01
   6.8842947e-01   8.7179702e-01   8.2691765e-01
   6.8861797e-01   8.7195243e-01   8.2703322e-01
   6.8880624e-01   8.7210784e-01   8.2714855e-01
   6.8899440e-01   8.7226303e-01   8.2726389e-01
   6.8918244e-01   8.7241810e-01   8.2737924e-01
   6.8937035e-01   8.7257307e-01   8.2749436e-01
   6.8955823e-01   8.7272805e-01   8.2760948e-01
   6.8974590e-01   8.7288279e-01   8.2772437e-01
   6.8993345e-01   8.7303743e-01   8.2783926e-01
   6.9012087e-01   8.7319195e-01   8.2795416e-01
   6.9030818e-01   8.7334637e-01   8.2806883e-01
   6.9049545e-01   8.7350079e-01   8.2818338e-01
   6.9068252e-01   8.7365499e-01   8.2829794e-01
   6.9086946e-01   8.7380907e-01   8.2841239e-01
   6.9105627e-01   8.7396304e-01   8.2852673e-01
   6.9124297e-01   8.7411691e-01   8.2864095e-01
   6.9142964e-01   8.7427078e-01   8.2875518e-01
   6.9161610e-01   8.7442442e-01   8.2886929e-01
   6.9180243e-01   8.7457796e-01   8.2898329e-01
   6.9198865e-01   8.7473138e-01   8.2909718e-01
   6.9217474e-01   8.7488469e-01   8.2921095e-01
   6.9236081e-01   8.7503789e-01   8.2932461e-01
   6.9254666e-01   8.7519098e-01   8.2943828e-01
   6.9273239e-01   8.7534408e-01   8.2955183e-01
   6.9291800e-01   8.7549695e-01   8.2966527e-01
   6.9310349e-01   8.7564971e-01   8.2977860e-01
   6.9328896e-01   8.7580236e-01   8.2989193e-01
   6.9347421e-01   8.7595490e-01   8.3000503e-01
   6.9365934e-01   8.7610732e-01   8.3011814e-01
   6.9384435e-01   8.7625976e-01   8.3023113e-01
   6.9402924e-01   8.7641197e-01   8.3034413e-01
   6.9421411e-01   8.7656406e-01   8.3045689e-01
   6.9439876e-01   8.7671605e-01   8.3056966e-01
   6.9458329e-01   8.7686792e-01   8.3068232e-01
   6.9476771e-01   8.7701969e-01   8.3079487e-01
   6.9495200e-01   8.7717146e-01   8.3090730e-01
   6.9513627e-01   8.7732300e-01   8.3101973e-01
   6.9532032e-01   8.7747443e-01   8.3113206e-01
   6.9550426e-01   8.7762575e-01   8.3124427e-01
   6.9568808e-01   8.7777696e-01   8.3135636e-01
   6.9587178e-01   8.7792806e-01   8.3146834e-01
   6.9605545e-01   8.7807917e-01   8.3158033e-01
   6.9623891e-01   8.7823005e-01   8.3169221e-01
   6.9642225e-01   8.7838082e-01   8.3180397e-01
   6.9660547e-01   8.7853147e-01   8.3191562e-01
   6.9678858e-01   8.7868202e-01   8.3202727e-01
   6.9697166e-01   8.7883257e-01   8.3213869e-01
   6.9715453e-01   8.7898290e-01   8.3225011e-01
   6.9733728e-01   8.7913311e-01   8.3236143e-01
   6.9751991e-01   8.7928321e-01   8.3247274e-01
   6.9770242e-01   8.7943332e-01   8.3258383e-01
   6.9788491e-01   8.7958320e-01   8.3269492e-01
   6.9806719e-01   8.7973297e-01   8.3280589e-01
   6.9824935e-01   8.7988275e-01   8.3291688e-01
   6.9843139e-01   8.8003229e-01   8.3302763e-01
   6.9861331e-01   8.8018173e-01   8.3313838e-01
   6.9879521e-01   8.8033117e-01   8.3324902e-01
   6.9897690e-01   8.8048039e-01   8.3335955e-01
   6.9915847e-01   8.8062949e-01   8.3346996e-01
   6.9933993e-01   8.8077860e-01   8.3358038e-01
   6.9952126e-01   8.8092748e-01   8.3369068e-01
   6.9970257e-01   8.8107625e-01   8.3380088e-01
   6.9988368e-01   8.8122503e-01   8.3391095e-01
   7.0006466e-01   8.8137358e-01   8.3402104e-01
   7.0024553e-01   8.8152213e-01   8.3413100e-01
   7.0042628e-01   8.8167046e-01   8.3424086e-01
   7.0060701e-01   8.8181879e-01   8.3435060e-01
   7.0078753e-01   8.8196689e-01   8.3446035e-01
   7.0096793e-01   8.8211500e-01   8.3456986e-01
   7.0114822e-01   8.8226288e-01   8.3467938e-01
   7.0132839e-01   8.8241077e-01   8.3478890e-01
   7.0150853e-01   8.8255843e-01   8.3489820e-01
   7.0168847e-01   8.8270609e-01   8.3500749e-01
   7.0186829e-01   8.8285353e-01   8.3511667e-01
   7.0204799e-01   8.8300097e-01   8.3522574e-01
   7.0222758e-01   8.8314830e-01   8.3533482e-01
   7.0240714e-01   8.8329540e-01   8.3544366e-01
   7.0258650e-01   8.8344251e-01   8.3555250e-01
   7.0276574e-01   8.8358951e-01   8.3566123e-01
   7.0294486e-01   8.8373627e-01   8.3576997e-01
   7.0312387e-01   8.8388305e-01   8.3587848e-01
   7.0330286e-01   8.8402971e-01   8.3598698e-01
   7.0348164e-01   8.8417626e-01   8.3609550e-01
   7.0366030e-01   8.8432270e-01   8.3620378e-01
   7.0383885e-01   8.8446891e-01   8.3631206e-01
   7.0401728e-01   8.8461513e-01   8.3642024e-01
   7.0419569e-01   8.8476123e-01   8.3652829e-01
   7.0437389e-01   8.8490723e-01   8.3663624e-01
   7.0455198e-01   8.8505311e-01   8.3674419e-01
   7.0472995e-01   8.8519888e-01   8.3685202e-01
   7.0490781e-01   8.8534454e-01   8.3695974e-01
   7.0508564e-01   8.8549009e-01   8.3706735e-01
   7.0526327e-01   8.8563552e-01   8.3717496e-01
   7.0544078e-01   8.8578084e-01   8.3728246e-01
   7.0561818e-01   8.8592606e-01   8.3738984e-01
   7.0579547e-01   8.8607116e-01   8.3749723e-01
   7.0597273e-01   8.8621615e-01   8.3760450e-01
   7.0614979e-01   8.8636102e-01   8.3771166e-01
   7.0632673e-01   8.8650591e-01   8.3781871e-01
   7.0650356e-01   8.8665056e-01   8.3792564e-01
   7.0668027e-01   8.8679511e-01   8.3803258e-01
   7.0685696e-01   8.8693953e-01   8.3813940e-01
   7.0703345e-01   8.8708397e-01   8.3824623e-01
   7.0720982e-01   8.8722818e-01   8.3835282e-01
   7.0738608e-01   8.8737227e-01   8.3845942e-01
   7.0756223e-01   8.8751638e-01   8.3856591e-01
   7.0773835e-01   8.8766025e-01   8.3867228e-01
   7.0791427e-01   8.8780413e-01   8.3877865e-01
   7.0809007e-01   8.8794777e-01   8.3888491e-01
   7.0826576e-01   8.8809143e-01   8.3899106e-01
   7.0844134e-01   8.8823485e-01   8.3909721e-01
   7.0861690e-01   8.8837828e-01   8.3920313e-01
   7.0879225e-01   8.8852148e-01   8.3930905e-01
   7.0896749e-01   8.8866469e-01   8.3941498e-01
   7.0914262e-01   8.8880779e-01   8.3952067e-01
   7.0931763e-01   8.8895065e-01   8.3962637e-01
   7.0949262e-01   8.8909352e-01   8.3973195e-01
   7.0966741e-01   8.8923628e-01   8.3983754e-01
   7.0984209e-01   8.8937893e-01   8.3994290e-01
   7.1001666e-01   8.8952146e-01   8.4004826e-01
   7.1019111e-01   8.8966389e-01   8.4015351e-01
   7.1036553e-01   8.8980620e-01   8.4025876e-01
   7.1053976e-01   8.8994840e-01   8.4036389e-01
   7.1071388e-01   8.9009048e-01   8.4046891e-01
   7.1088788e-01   8.9023246e-01   8.4057382e-01
   7.1106177e-01   8.9037432e-01   8.4067873e-01
   7.1123564e-01   8.9051607e-01   8.4078353e-01
   7.1140931e-01   8.9065771e-01   8.4088821e-01
   7.1158286e-01   8.9079923e-01   8.4099278e-01
   7.1175631e-01   8.9094064e-01   8.4109736e-01
   7.1192964e-01   8.9108207e-01   8.4120181e-01
   7.1210295e-01   8.9122325e-01   8.4130616e-01
   7.1227606e-01   8.9136433e-01   8.4141051e-01
   7.1244906e-01   8.9150542e-01   8.4151474e-01
   7.1262195e-01   8.9164627e-01   8.4161886e-01
   7.1279472e-01   8.9178713e-01   8.4172287e-01
   7.1296747e-01   8.9192775e-01   8.4182688e-01
   7.1314003e-01   8.9206839e-01   8.4193077e-01
   7.1331247e-01   8.9220879e-01   8.4203467e-01
   7.1348480e-01   8.9234920e-01   8.4213834e-01
   7.1365702e-01   8.9248950e-01   8.4224201e-01
   7.1382922e-01   8.9262956e-01   8.4234556e-01
   7.1400122e-01   8.9276964e-01   8.4244912e-01
   7.1417311e-01   8.9290960e-01   8.4255257e-01
   7.1434489e-01   8.9304945e-01   8.4265590e-01
   7.1451656e-01   8.9318918e-01   8.4275912e-01
   7.1468820e-01   8.9332880e-01   8.4286234e-01
   7.1485965e-01   8.9346831e-01   8.4296544e-01
   7.1503099e-01   8.9360771e-01   8.4306844e-01
   7.1520222e-01   8.9374700e-01   8.4317143e-01
   7.1537333e-01   8.9388617e-01   8.4327431e-01
   7.1554443e-01   8.9402523e-01   8.4337708e-01
   7.1571533e-01   8.9416430e-01   8.4347973e-01
   7.1588611e-01   8.9430313e-01   8.4358239e-01
   7.1605679e-01   8.9444185e-01   8.4368493e-01
   7.1622736e-01   8.9458058e-01   8.4378747e-01
   7.1639791e-01   8.9471908e-01   8.4388991e-01
   7.1656826e-01   8.9485746e-01   8.4399222e-01
   7.1673850e-01   8.9499586e-01   8.4409442e-01
   7.1690863e-01   8.9513414e-01   8.4419651e-01
   7.1707865e-01   8.9527218e-01   8.4429860e-01
   7.1724865e-01   8.9541024e-01   8.4440070e-01
   7.1741845e-01   8.9554818e-01   8.4450256e-01
   7.1758815e-01   8.9568588e-01   8.4460442e-01
   7.1775773e-01   8.9582360e-01   8.4470618e-01
   7.1792721e-01   8.9596120e-01   8.4480793e-01
   7.1809666e-01   8.9609869e-01   8.4490957e-01
   7.1826592e-01   8.9623607e-01   8.4501110e-01
   7.1843507e-01   8.9637333e-01   8.4511251e-01
   7.1860412e-01   8.9651048e-01   8.4521392e-01
   7.1877305e-01   8.9664752e-01   8.4531522e-01
   7.1894196e-01   8.9678445e-01   8.4541641e-01
   7.1911068e-01   8.9692138e-01   8.4551760e-01
   7.1927929e-01   8.9705808e-01   8.4561867e-01
   7.1944779e-01   8.9719466e-01   8.4571963e-01
   7.1961618e-01   8.9733126e-01   8.4582059e-01
   7.1978455e-01   8.9746762e-01   8.4592144e-01
   7.1995273e-01   8.9760399e-01   8.4602218e-01
   7.2012080e-01   8.9774012e-01   8.4612291e-01
   7.2028876e-01   8.9787626e-01   8.4622354e-01
   7.2045661e-01   8.9801229e-01   8.4632405e-01
   7.2062444e-01   8.9814809e-01   8.4642456e-01
   7.2079208e-01   8.9828389e-01   8.4652484e-01
   7.2095961e-01   8.9841958e-01   8.4662524e-01
   7.2112703e-01   8.9855516e-01   8.4672540e-01
   7.2129435e-01   8.9869062e-01   8.4682558e-01
   7.2146164e-01   8.9882597e-01   8.4692563e-01
   7.2162874e-01   8.9896121e-01   8.4702569e-01
   7.2179574e-01   8.9909633e-01   8.4712564e-01
   7.2196263e-01   8.9923134e-01   8.4722547e-01
   7.2212941e-01   8.9936636e-01   8.4732518e-01
   7.2229616e-01   8.9950115e-01   8.4742490e-01
   7.2246273e-01   8.9963582e-01   8.4752451e-01
   7.2262919e-01   8.9977050e-01   8.4762411e-01
   7.2279554e-01   8.9990494e-01   8.4772349e-01
   7.2296179e-01   9.0003939e-01   8.4782298e-01
   7.2312801e-01   9.0017373e-01   8.4792225e-01
   7.2329405e-01   9.0030783e-01   8.4802151e-01
   7.2345998e-01   9.0044195e-01   8.4812067e-01
   7.2362580e-01   9.0057595e-01   8.4821970e-01
   7.2379151e-01   9.0070983e-01   8.4831874e-01
   7.2395720e-01   9.0084360e-01   8.4841767e-01
   7.2412271e-01   9.0097726e-01   8.4851660e-01
   7.2428810e-01   9.0111081e-01   8.4861541e-01
   7.2445339e-01   9.0124424e-01   8.4871411e-01
   7.2461858e-01   9.0137756e-01   8.4881269e-01
   7.2478374e-01   9.0151076e-01   8.4891128e-01
   7.2494872e-01   9.0164397e-01   8.4900975e-01
   7.2511358e-01   9.0177695e-01   8.4910823e-01
   7.2527835e-01   9.0190982e-01   8.4920659e-01
   7.2544300e-01   9.0204269e-01   8.4930484e-01
   7.2560764e-01   9.0217545e-01   8.4940309e-01
   7.2577208e-01   9.0230797e-01   8.4950110e-01
   7.2593643e-01   9.0244050e-01   8.4959924e-01
   7.2610066e-01   9.0257292e-01   8.4969715e-01
   7.2626479e-01   9.0270522e-01   8.4979505e-01
   7.2642890e-01   9.0283729e-01   8.4989285e-01
   7.2659282e-01   9.0296937e-01   8.4999064e-01
   7.2675664e-01   9.0310146e-01   8.5008832e-01
   7.2692035e-01   9.0323330e-01   8.5018589e-01
   7.2708396e-01   9.0336504e-01   8.5028346e-01
   7.2724754e-01   9.0349666e-01   8.5038091e-01
   7.2741094e-01   9.0362817e-01   8.5047825e-01
   7.2757423e-01   9.0375969e-01   8.5057559e-01
   7.2773742e-01   9.0389097e-01   8.5067282e-01
   7.2790050e-01   9.0402226e-01   8.5076993e-01
   7.2806357e-01   9.0415331e-01   8.5086705e-01
   7.2822644e-01   9.0428437e-01   8.5096405e-01
   7.2838921e-01   9.0441532e-01   8.5106105e-01
   7.2855188e-01   9.0454615e-01   8.5115794e-01
   7.2871444e-01   9.0467687e-01   8.5125472e-01
   7.2887698e-01   9.0480748e-01   8.5135137e-01
   7.2903934e-01   9.0493797e-01   8.5144804e-01
   7.2920159e-01   9.0506835e-01   8.5154458e-01
   7.2936374e-01   9.0519861e-01   8.5164113e-01
   7.2952578e-01   9.0532876e-01   8.5173757e-01
   7.2968781e-01   9.0545880e-01   8.5183389e-01
   7.2984964e-01   9.0558884e-01   8.5193021e-01
   7.3001138e-01   9.0571865e-01   8.5202642e-01
   7.3017301e-01   9.0584847e-01   8.5212251e-01
   7.3033454e-01   9.0597817e-01   8.5221860e-01
   7.3049604e-01   9.0610763e-01   8.5231458e-01
   7.3065736e-01   9.0623711e-01   8.5241057e-01
   7.3081858e-01   9.0636647e-01   8.5250643e-01
   7.3097970e-01   9.0649571e-01   8.5260219e-01
   7.3114071e-01   9.0662484e-01   8.5269782e-01
   7.3130170e-01   9.0675386e-01   8.5279346e-01
   7.3146251e-01   9.0688277e-01   8.5288911e-01
   7.3162321e-01   9.0701156e-01   8.5298452e-01
   7.3178381e-01   9.0714035e-01   8.5307993e-01
   7.3194431e-01   9.0726891e-01   8.5317535e-01
   7.3210479e-01   9.0739736e-01   8.5327053e-01
   7.3226508e-01   9.0752582e-01   8.5336584e-01
   7.3242527e-01   9.0765416e-01   8.5346090e-01
   7.3258536e-01   9.0778226e-01   8.5355598e-01
   7.3274535e-01   9.0791037e-01   8.5365094e-01
   7.3290531e-01   9.0803837e-01   8.5374590e-01
   7.3306510e-01   9.0816625e-01   8.5384074e-01
   7.3322478e-01   9.0829402e-01   8.5393547e-01
   7.3338436e-01   9.0842168e-01   8.5403021e-01
   7.3354383e-01   9.0854922e-01   8.5412483e-01
   7.3370329e-01   9.0867664e-01   8.5421933e-01
   7.3386256e-01   9.0880408e-01   8.5431383e-01
   7.3402174e-01   9.0893128e-01   8.5440834e-01
   7.3418081e-01   9.0905848e-01   8.5450262e-01
   7.3433978e-01   9.0918545e-01   8.5459690e-01
   7.3449872e-01   9.0931243e-01   8.5469118e-01
   7.3465749e-01   9.0943929e-01   8.5478522e-01
   7.3481615e-01   9.0956604e-01   8.5487927e-01
   7.3497472e-01   9.0969255e-01   8.5497333e-01
   7.3513318e-01   9.0981907e-01   8.5506727e-01
   7.3529162e-01   9.0994559e-01   8.5516109e-01
   7.3544988e-01   9.1007188e-01   8.5525491e-01
   7.3560804e-01   9.1019806e-01   8.5534862e-01
   7.3576610e-01   9.1032412e-01   8.5544222e-01
   7.3592406e-01   9.1045019e-01   8.5553581e-01
   7.3608200e-01   9.1057602e-01   8.5562930e-01
   7.3623975e-01   9.1070186e-01   8.5572278e-01
   7.3639741e-01   9.1082746e-01   8.5581615e-01
   7.3655497e-01   9.1095307e-01   8.5590940e-01
   7.3671242e-01   9.1107857e-01   8.5600266e-01
   7.3686986e-01   9.1120395e-01   8.5609580e-01
   7.3702711e-01   9.1132921e-01   8.5618883e-01
   7.3718426e-01   9.1145436e-01   8.5628186e-01
   7.3734132e-01   9.1157940e-01   8.5637477e-01
   7.3749827e-01   9.1170445e-01   8.5646768e-01
   7.3765521e-01   9.1182925e-01   8.5656048e-01
   7.3781196e-01   9.1195395e-01   8.5665329e-01
   7.3796862e-01   9.1207865e-01   8.5674586e-01
   7.3812517e-01   9.1220311e-01   8.5683855e-01
   7.3828163e-01   9.1232758e-01   8.5693100e-01
   7.3843806e-01   9.1245194e-01   8.5702346e-01
   7.3859432e-01   9.1257618e-01   8.5711593e-01
   7.3875047e-01   9.1270030e-01   8.5720815e-01
   7.3890653e-01   9.1282432e-01   8.5730050e-01
   7.3906249e-01   9.1294821e-01   8.5739262e-01
   7.3921842e-01   9.1307200e-01   8.5748474e-01
   7.3937418e-01   9.1319579e-01   8.5757674e-01
   7.3952984e-01   9.1331934e-01   8.5766874e-01
   7.3968540e-01   9.1344290e-01   8.5776063e-01
   7.3984086e-01   9.1356622e-01   8.5785253e-01
   7.3999630e-01   9.1368955e-01   8.5794430e-01
   7.4015157e-01   9.1381277e-01   8.5803596e-01
   7.4030673e-01   9.1393587e-01   8.5812763e-01
   7.4046180e-01   9.1405885e-01   8.5821917e-01
   7.4061677e-01   9.1418172e-01   8.5831073e-01
   7.4077171e-01   9.1430448e-01   8.5840216e-01
   7.4092648e-01   9.1442712e-01   8.5849348e-01
   7.4108115e-01   9.1454964e-01   8.5858480e-01
   7.4123573e-01   9.1467217e-01   8.5867601e-01
   7.4139020e-01   9.1479447e-01   8.5876722e-01
   7.4154466e-01   9.1491677e-01   8.5885831e-01
   7.4169894e-01   9.1503896e-01   8.5894929e-01
   7.4185312e-01   9.1516103e-01   8.5904027e-01
   7.4200720e-01   9.1528299e-01   8.5913114e-01
   7.4216118e-01   9.1540483e-01   8.5922200e-01
   7.4231515e-01   9.1552656e-01   8.5931276e-01
   7.4246893e-01   9.1564817e-01   8.5940339e-01
   7.4262263e-01   9.1576967e-01   8.5949403e-01
   7.4277622e-01   9.1589117e-01   8.5958455e-01
   7.4292971e-01   9.1601244e-01   8.5967508e-01
   7.4308319e-01   9.1613371e-01   8.5976549e-01
   7.4323649e-01   9.1625475e-01   8.5985578e-01
   7.4338969e-01   9.1637579e-01   8.5994608e-01
   7.4354280e-01   9.1649672e-01   8.6003626e-01
   7.4369580e-01   9.1661753e-01   8.6012644e-01
   7.4384879e-01   9.1673823e-01   8.6021651e-01
   7.4400160e-01   9.1685881e-01   8.6030658e-01
   7.4415432e-01   9.1697940e-01   8.6039653e-01
   7.4430694e-01   9.1709976e-01   8.6048637e-01
   7.4445946e-01   9.1721999e-01   8.6057621e-01
   7.4461196e-01   9.1734024e-01   8.6066594e-01
   7.4476429e-01   9.1746036e-01   8.6075567e-01
   7.4491653e-01   9.1758025e-01   8.6084528e-01
   7.4506866e-01   9.1770015e-01   8.6093478e-01
   7.4522070e-01   9.1781993e-01   8.6102427e-01
   7.4537272e-01   9.1793960e-01   8.6111366e-01
   7.4552456e-01   9.1805927e-01   8.6120304e-01
   7.4567631e-01   9.1817871e-01   8.6129231e-01
   7.4582796e-01   9.1829803e-01   8.6138146e-01
   7.4597952e-01   9.1841736e-01   8.6147062e-01
   7.4613105e-01   9.1853645e-01   8.6155978e-01
   7.4628242e-01   9.1865555e-01   8.6164882e-01
   7.4643369e-01   9.1877453e-01   8.6173775e-01
   7.4658486e-01   9.1889339e-01   8.6182656e-01
   7.4673593e-01   9.1901214e-01   8.6191549e-01
   7.4688699e-01   9.1913078e-01   8.6200419e-01
   7.4703787e-01   9.1924930e-01   8.6209289e-01
   7.4718866e-01   9.1936770e-01   8.6218147e-01
   7.4733935e-01   9.1948611e-01   8.6227006e-01
   7.4748995e-01   9.1960428e-01   8.6235853e-01
   7.4764053e-01   9.1972246e-01   8.6244700e-01
   7.4779093e-01   9.1984040e-01   8.6253536e-01
   7.4794124e-01   9.1995835e-01   8.6262360e-01
   7.4809146e-01   9.2007618e-01   8.6271184e-01
   7.4824157e-01   9.2019390e-01   8.6280009e-01
   7.4839167e-01   9.2031150e-01   8.6288810e-01
   7.4854160e-01   9.2042911e-01   8.6297624e-01
   7.4869144e-01   9.2054648e-01   8.6306413e-01
   7.4884117e-01   9.2066373e-01   8.6315203e-01
   7.4899082e-01   9.2078100e-01   8.6323994e-01
   7.4914044e-01   9.2089814e-01   8.6332772e-01
   7.4928990e-01   9.2101505e-01   8.6341539e-01
   7.4943925e-01   9.2113196e-01   8.6350307e-01
   7.4958852e-01   9.2124876e-01   8.6359062e-01
   7.4973769e-01   9.2136544e-01   8.6367818e-01
   7.4988684e-01   9.2148213e-01   8.6376563e-01
   7.5003582e-01   9.2159858e-01   8.6385295e-01
   7.5018470e-01   9.2171492e-01   8.6394028e-01
   7.5033350e-01   9.2183126e-01   8.6402762e-01
   7.5048219e-01   9.2194748e-01   8.6411483e-01
   7.5063087e-01   9.2206347e-01   8.6420193e-01
   7.5077938e-01   9.2217947e-01   8.6428903e-01
   7.5092779e-01   9.2229534e-01   8.6437602e-01
   7.5107611e-01   9.2241111e-01   8.6446289e-01
   7.5122434e-01   9.2252675e-01   8.6454976e-01
   7.5137255e-01   9.2264241e-01   8.6463664e-01
   7.5152059e-01   9.2275782e-01   8.6472340e-01
   7.5166853e-01   9.2287324e-01   8.6481004e-01
   7.5181638e-01   9.2298842e-01   8.6489668e-01
   7.5196414e-01   9.2310361e-01   8.6498321e-01
   7.5211188e-01   9.2321869e-01   8.6506974e-01
   7.5225945e-01   9.2333364e-01   8.6515616e-01
   7.5240692e-01   9.2344848e-01   8.6524257e-01
   7.5255431e-01   9.2356321e-01   8.6532887e-01
   7.5270160e-01   9.2367794e-01   8.6541506e-01
   7.5284887e-01   9.2379243e-01   8.6550125e-01
   7.5299597e-01   9.2390693e-01   8.6558732e-01
   7.5314298e-01   9.2402119e-01   8.6567339e-01
   7.5328990e-01   9.2413546e-01   8.6575935e-01
   7.5343672e-01   9.2424961e-01   8.6584531e-01
   7.5358353e-01   9.2436365e-01   8.6593115e-01
   7.5373017e-01   9.2447757e-01   8.6601699e-01
   7.5387671e-01   9.2459137e-01   8.6610272e-01
   7.5402316e-01   9.2470518e-01   8.6618834e-01
   7.5416952e-01   9.2481875e-01   8.6627395e-01
   7.5431586e-01   9.2493233e-01   8.6635957e-01
   7.5446204e-01   9.2504567e-01   8.6644507e-01
   7.5460812e-01   9.2515901e-01   8.6653045e-01
   7.5475411e-01   9.2527224e-01   8.6661584e-01
   7.5490001e-01   9.2538535e-01   8.6670111e-01
   7.5504588e-01   9.2549835e-01   8.6678638e-01
   7.5519160e-01   9.2561123e-01   8.6687154e-01
   7.5533722e-01   9.2572411e-01   8.6695658e-01
   7.5548274e-01   9.2583676e-01   8.6704162e-01
   7.5562818e-01   9.2594941e-01   8.6712667e-01
   7.5577360e-01   9.2606195e-01   8.6721160e-01
   7.5591885e-01   9.2617437e-01   8.6729641e-01
   7.5606401e-01   9.2628668e-01   8.6738122e-01
   7.5620908e-01   9.2639887e-01   8.6746592e-01
   7.5635405e-01   9.2651094e-01   8.6755062e-01
   7.5649901e-01   9.2662289e-01   8.6763520e-01
   7.5664380e-01   9.2673486e-01   8.6771979e-01
   7.5678851e-01   9.2684658e-01   8.6780426e-01
   7.5693312e-01   9.2695831e-01   8.6788873e-01
   7.5707763e-01   9.2706992e-01   8.6797309e-01
   7.5722213e-01   9.2718142e-01   8.6805733e-01
   7.5736647e-01   9.2729280e-01   8.6814157e-01
   7.5751071e-01   9.2740406e-01   8.6822581e-01
   7.5765487e-01   9.2751521e-01   8.6830994e-01
   7.5779893e-01   9.2762636e-01   8.6839395e-01
   7.5794297e-01   9.2773727e-01   8.6847796e-01
   7.5808685e-01   9.2784819e-01   8.6856186e-01
   7.5823064e-01   9.2795900e-01   8.6864576e-01
   7.5837434e-01   9.2806968e-01   8.6872954e-01
   7.5851795e-01   9.2818025e-01   8.6881332e-01
   7.5866154e-01   9.2829071e-01   8.6889699e-01
   7.5880496e-01   9.2840104e-01   8.6898066e-01
   7.5894830e-01   9.2851139e-01   8.6906421e-01
   7.5909154e-01   9.2862149e-01   8.6914777e-01
   7.5923470e-01   9.2873160e-01   8.6923121e-01
   7.5937783e-01   9.2884147e-01   8.6931453e-01
   7.5952080e-01   9.2895135e-01   8.6939785e-01
   7.5966369e-01   9.2906111e-01   8.6948118e-01
   7.5980648e-01   9.2917088e-01   8.6956427e-01
   7.5994918e-01   9.2928040e-01   8.6964749e-01
   7.6009187e-01   9.2938981e-01   8.6973058e-01
   7.6023439e-01   9.2949923e-01   8.6981356e-01
   7.6037682e-01   9.2960841e-01   8.6989654e-01
   7.6051916e-01   9.2971759e-01   8.6997941e-01
   7.6066141e-01   9.2982666e-01   8.7006227e-01
   7.6080365e-01   9.2993561e-01   8.7014502e-01
   7.6094572e-01   9.3004444e-01   8.7022778e-01
   7.6108770e-01   9.3015328e-01   8.7031041e-01
   7.6122960e-01   9.3026188e-01   8.7039305e-01
   7.6137140e-01   9.3037048e-01   8.7047557e-01
   7.6151319e-01   9.3047885e-01   8.7055810e-01
   7.6165481e-01   9.3058722e-01   8.7064050e-01
   7.6179635e-01   9.3069547e-01   8.7072279e-01
   7.6193779e-01   9.3080361e-01   8.7080509e-01
   7.6207915e-01   9.3091163e-01   8.7088738e-01
   7.6222049e-01   9.3101966e-01   8.7096956e-01
   7.6236167e-01   9.3112745e-01   8.7105162e-01
   7.6250275e-01   9.3123524e-01   8.7113368e-01
   7.6264375e-01   9.3134279e-01   8.7121575e-01
   7.6278467e-01   9.3145035e-01   8.7129770e-01
   7.6292556e-01   9.3155779e-01   8.7137953e-01
   7.6306629e-01   9.3166512e-01   8.7146136e-01
   7.6320694e-01   9.3177233e-01   8.7154308e-01
   7.6334749e-01   9.3187954e-01   8.7162480e-01
   7.6348796e-01   9.3198652e-01   8.7170640e-01
   7.6362841e-01   9.3209350e-01   8.7178801e-01
   7.6376870e-01   9.3220036e-01   8.7186961e-01
   7.6390890e-01   9.3230698e-01   8.7195098e-01
   7.6404901e-01   9.3241361e-01   8.7203248e-01
   7.6418904e-01   9.3252025e-01   8.7211373e-01
   7.6432904e-01   9.3262664e-01   8.7219511e-01
   7.6446889e-01   9.3273292e-01   8.7227625e-01
   7.6460865e-01   9.3283920e-01   8.7235752e-01
   7.6474832e-01   9.3294525e-01   8.7243854e-01
   7.6488791e-01   9.3305130e-01   8.7251957e-01
   7.6502747e-01   9.3315723e-01   8.7260060e-01
   7.6516688e-01   9.3326304e-01   8.7268152e-01
   7.6530620e-01   9.3336887e-01   8.7276243e-01
   7.6544543e-01   9.3347445e-01   8.7284323e-01
   7.6558458e-01   9.3357991e-01   8.7292404e-01
   7.6572370e-01   9.3368538e-01   8.7300472e-01
   7.6586267e-01   9.3379073e-01   8.7308541e-01
   7.6600155e-01   9.3389597e-01   8.7316598e-01
   7.6614035e-01   9.3400109e-01   8.7324643e-01
   7.6627905e-01   9.3410609e-01   8.7332688e-01
   7.6641774e-01   9.3421097e-01   8.7340734e-01
   7.6655627e-01   9.3431573e-01   8.7348768e-01
   7.6669472e-01   9.3442051e-01   8.7356803e-01
   7.6683308e-01   9.3452516e-01   8.7364825e-01
   7.6697135e-01   9.3462970e-01   8.7372836e-01
   7.6710960e-01   9.3473412e-01   8.7380847e-01
   7.6724769e-01   9.3483842e-01   8.7388858e-01
   7.6738570e-01   9.3494261e-01   8.7396858e-01
   7.6752362e-01   9.3504667e-01   8.7404858e-01
   7.6766146e-01   9.3515075e-01   8.7412846e-01
   7.6779928e-01   9.3525470e-01   8.7420822e-01
   7.6793694e-01   9.3535842e-01   8.7428799e-01
   7.6807451e-01   9.3546214e-01   8.7436775e-01
   7.6821200e-01   9.3556575e-01   8.7444740e-01
   7.6834940e-01   9.3566936e-01   8.7452694e-01
   7.6848679e-01   9.3577272e-01   8.7460647e-01
   7.6862401e-01   9.3587598e-01   8.7468601e-01
   7.6876116e-01   9.3597923e-01   8.7476543e-01
   7.6889821e-01   9.3608237e-01   8.7484486e-01
   7.6903518e-01   9.3618540e-01   8.7492416e-01
   7.6917213e-01   9.3628830e-01   8.7500335e-01
   7.6930893e-01   9.3639109e-01   8.7508254e-01
   7.6944564e-01   9.3649376e-01   8.7516173e-01
   7.6958227e-01   9.3659643e-01   8.7524081e-01
   7.6971881e-01   9.3669899e-01   8.7531989e-01
   7.6985533e-01   9.3680131e-01   8.7539885e-01
   7.6999169e-01   9.3690363e-01   8.7547769e-01
   7.7012798e-01   9.3700584e-01   8.7555654e-01
   7.7026417e-01   9.3710792e-01   8.7563538e-01
   7.7040028e-01   9.3721002e-01   8.7571411e-01
   7.7053637e-01   9.3731187e-01   8.7579285e-01
   7.7067231e-01   9.3741373e-01   8.7587146e-01
   7.7080817e-01   9.3751547e-01   8.7594996e-01
   7.7094393e-01   9.3761709e-01   8.7602858e-01
   7.7107962e-01   9.3771859e-01   8.7610696e-01
   7.7121528e-01   9.3781998e-01   8.7618535e-01
   7.7135079e-01   9.3792125e-01   8.7626373e-01
   7.7148622e-01   9.3802252e-01   8.7634200e-01
   7.7162156e-01   9.3812356e-01   8.7642028e-01
   7.7175682e-01   9.3822460e-01   8.7649843e-01
   7.7189206e-01   9.3832552e-01   8.7657659e-01
   7.7202714e-01   9.3842632e-01   8.7665463e-01
   7.7216214e-01   9.3852701e-01   8.7673267e-01
   7.7229706e-01   9.3862770e-01   8.7681059e-01
   7.7243189e-01   9.3872815e-01   8.7688852e-01
   7.7256671e-01   9.3882861e-01   8.7696633e-01
   7.7270137e-01   9.3892895e-01   8.7704414e-01
   7.7283594e-01   9.3902917e-01   8.7712183e-01
   7.7297044e-01   9.3912927e-01   8.7719953e-01
   7.7310485e-01   9.3922925e-01   8.7727710e-01
   7.7323924e-01   9.3932924e-01   8.7735468e-01
   7.7337348e-01   9.3942899e-01   8.7743227e-01
   7.7350763e-01   9.3952875e-01   8.7750961e-01
   7.7364170e-01   9.3962838e-01   8.7758708e-01
   7.7377569e-01   9.3972790e-01   8.7766443e-01
   7.7390966e-01   9.3982730e-01   8.7774166e-01
   7.7404348e-01   9.3992658e-01   8.7781889e-01
   7.7417721e-01   9.4002587e-01   8.7789613e-01
   7.7431086e-01   9.4012492e-01   8.7797325e-01
   7.7444443e-01   9.4022397e-01   8.7805025e-01
   7.7457798e-01   9.4032290e-01   8.7812725e-01
   7.7471137e-01   9.4042172e-01   8.7820426e-01
   7.7484469e-01   9.4052042e-01   8.7828115e-01
   7.7497792e-01   9.4061900e-01   8.7835792e-01
   7.7511107e-01   9.4071758e-01   8.7843481e-01
   7.7524420e-01   9.4081605e-01   8.7851146e-01
   7.7537718e-01   9.4091427e-01   8.7858812e-01
   7.7551007e-01   9.4101251e-01   8.7866478e-01
   7.7564289e-01   9.4111062e-01   8.7874132e-01
   7.7577562e-01   9.4120874e-01   8.7881787e-01
   7.7590833e-01   9.4130661e-01   8.7889429e-01
   7.7604089e-01   9.4140450e-01   8.7897072e-01
   7.7617337e-01   9.4150214e-01   8.7904703e-01
   7.7630577e-01   9.4159978e-01   8.7912334e-01
   7.7643808e-01   9.4169731e-01   8.7919966e-01
   7.7657038e-01   9.4179472e-01   8.7927586e-01
   7.7670253e-01   9.4189213e-01   8.7935193e-01
   7.7683459e-01   9.4198930e-01   8.7942802e-01
   7.7696657e-01   9.4208648e-01   8.7950398e-01
   7.7709847e-01   9.4218354e-01   8.7957994e-01
   7.7723035e-01   9.4228049e-01   8.7965591e-01
   7.7736209e-01   9.4237731e-01   8.7973176e-01
   7.7749374e-01   9.4247401e-01   8.7980762e-01
   7.7762531e-01   9.4257060e-01   8.7988335e-01
   7.7775679e-01   9.4266719e-01   8.7995897e-01
   7.7788826e-01   9.4276367e-01   8.8003471e-01
   7.7801958e-01   9.4286002e-01   8.8011021e-01
   7.7815082e-01   9.4295626e-01   8.8018583e-01
   7.7828198e-01   9.4305238e-01   8.8026121e-01
   7.7841305e-01   9.4314838e-01   8.8033672e-01
   7.7854411e-01   9.4324438e-01   8.8041211e-01
   7.7867502e-01   9.4334027e-01   8.8048738e-01
   7.7880584e-01   9.4343592e-01   8.8056266e-01
   7.7893659e-01   9.4353157e-01   8.8063781e-01
   7.7906725e-01   9.4362710e-01   8.8071297e-01
   7.7919790e-01   9.4372264e-01   8.8078813e-01
   7.7932840e-01   9.4381793e-01   8.8086317e-01
   7.7945882e-01   9.4391323e-01   8.8093822e-01
   7.7958915e-01   9.4400841e-01   8.8101315e-01
   7.7971941e-01   9.4410348e-01   8.8108795e-01
   7.7984964e-01   9.4419842e-01   8.8116289e-01
   7.7997974e-01   9.4429325e-01   8.8123758e-01
   7.8010974e-01   9.4438796e-01   8.8131239e-01
   7.8023967e-01   9.4448267e-01   8.8138697e-01
   7.8036952e-01   9.4457726e-01   8.8146167e-01
   7.8049935e-01   9.4467174e-01   8.8153625e-01
   7.8062903e-01   9.4476610e-01   8.8161071e-01
   7.8075864e-01   9.4486034e-01   8.8168518e-01
   7.8088816e-01   9.4495446e-01   8.8175965e-01
   7.8101760e-01   9.4504858e-01   8.8183400e-01
   7.8114702e-01   9.4514259e-01   8.8190823e-01
   7.8127630e-01   9.4523648e-01   8.8198258e-01
   7.8140550e-01   9.4533025e-01   8.8205670e-01
   7.8153461e-01   9.4542390e-01   8.8213082e-01
   7.8166365e-01   9.4551743e-01   8.8220494e-01
   7.8179267e-01   9.4561097e-01   8.8227906e-01
   7.8192154e-01   9.4570438e-01   8.8235294e-01
   7.8205033e-01   9.4579756e-01   8.8242695e-01
   7.8217905e-01   9.4589074e-01   8.8250084e-01
   7.8230768e-01   9.4598393e-01   8.8257460e-01
   7.8243629e-01   9.4607687e-01   8.8264838e-01
   7.8256476e-01   9.4616982e-01   8.8272215e-01
   7.8269315e-01   9.4626253e-01   8.8279581e-01
   7.8282146e-01   9.4635524e-01   8.8286947e-01
   7.8294969e-01   9.4644783e-01   8.8294300e-01
   7.8307791e-01   9.4654030e-01   8.8301655e-01
   7.8320598e-01   9.4663278e-01   8.8308997e-01
   7.8333396e-01   9.4672502e-01   8.8316340e-01
   7.8346187e-01   9.4681726e-01   8.8323683e-01
   7.8358970e-01   9.4690938e-01   8.8331014e-01
   7.8371751e-01   9.4700139e-01   8.8338333e-01
   7.8384518e-01   9.4709327e-01   8.8345652e-01
   7.8397277e-01   9.4718504e-01   8.8352972e-01
   7.8410028e-01   9.4727681e-01   8.8360279e-01
   7.8422771e-01   9.4736846e-01   8.8367587e-01
   7.8435512e-01   9.4745999e-01   8.8374884e-01
   7.8448239e-01   9.4755141e-01   8.8382180e-01
   7.8460958e-01   9.4764270e-01   8.8389464e-01
   7.8473669e-01   9.4773388e-01   8.8396749e-01
   7.8486373e-01   9.4782506e-01   8.8404034e-01
   7.8499074e-01   9.4791612e-01   8.8411307e-01
   7.8511761e-01   9.4800694e-01   8.8418569e-01
   7.8524441e-01   9.4809776e-01   8.8425842e-01
   7.8537112e-01   9.4818859e-01   8.8433092e-01
   7.8549775e-01   9.4827918e-01   8.8440354e-01
   7.8562437e-01   9.4836977e-01   8.8447592e-01
   7.8575085e-01   9.4846012e-01   8.8454842e-01
   7.8587724e-01   9.4855047e-01   8.8462081e-01
   7.8600356e-01   9.4864070e-01   8.8469307e-01
   7.8612980e-01   9.4873094e-01   8.8476534e-01
   7.8625602e-01   9.4882094e-01   8.8483761e-01
   7.8638211e-01   9.4891094e-01   8.8490976e-01
   7.8650811e-01   9.4900082e-01   8.8498192e-01
   7.8663403e-01   9.4909058e-01   8.8505395e-01
   7.8675988e-01   9.4918023e-01   8.8512599e-01
   7.8688570e-01   9.4926975e-01   8.8519791e-01
   7.8701139e-01   9.4935915e-01   8.8526983e-01
   7.8713700e-01   9.4944856e-01   8.8534176e-01
   7.8726253e-01   9.4953785e-01   8.8541356e-01
   7.8738798e-01   9.4962703e-01   8.8548537e-01
   7.8751342e-01   9.4971608e-01   8.8555706e-01
   7.8763871e-01   9.4980501e-01   8.8562875e-01
   7.8776393e-01   9.4989395e-01   8.8570032e-01
   7.8788907e-01   9.4998277e-01   8.8577190e-01
   7.8801413e-01   9.5007147e-01   8.8584347e-01
   7.8813918e-01   9.5016005e-01   8.8591493e-01
   7.8826408e-01   9.5024851e-01   8.8598627e-01
   7.8838891e-01   9.5033685e-01   8.8605761e-01
   7.8851365e-01   9.5042519e-01   8.8612896e-01
   7.8863832e-01   9.5051342e-01   8.8620018e-01
   7.8876298e-01   9.5060153e-01   8.8627141e-01
   7.8888749e-01   9.5068952e-01   8.8634264e-01
   7.8901193e-01   9.5077739e-01   8.8641375e-01
   7.8913629e-01   9.5086526e-01   8.8648474e-01
   7.8926057e-01   9.5095289e-01   8.8655574e-01
   7.8938484e-01   9.5104052e-01   8.8662674e-01
   7.8950896e-01   9.5112804e-01   8.8669761e-01
   7.8963301e-01   9.5121544e-01   8.8676849e-01
   7.8975698e-01   9.5130284e-01   8.8683938e-01
   7.8988088e-01   9.5138999e-01   8.8691014e-01
   7.9000476e-01   9.5147716e-01   8.8698079e-01
   7.9012850e-01   9.5156420e-01   8.8705143e-01
   7.9025216e-01   9.5165112e-01   8.8712208e-01
   7.9037574e-01   9.5173792e-01   8.8719261e-01
   7.9049925e-01   9.5182473e-01   8.8726314e-01
   7.9062274e-01   9.5191130e-01   8.8733356e-01
   7.9074610e-01   9.5199787e-01   8.8740397e-01
   7.9086937e-01   9.5208432e-01   8.8747439e-01
   7.9099257e-01   9.5217065e-01   8.8754469e-01
   7.9111570e-01   9.5225698e-01   8.8761499e-01
   7.9123880e-01   9.5234307e-01   8.8768518e-01
   7.9136177e-01   9.5242917e-01   8.8775536e-01
   7.9148467e-01   9.5251515e-01   8.8782543e-01
   7.9160748e-01   9.5260100e-01   8.8789549e-01
   7.9173022e-01   9.5268674e-01   8.8796556e-01
   7.9185294e-01   9.5277248e-01   8.8803552e-01
   7.9197553e-01   9.5285810e-01   8.8810547e-01
   7.9209804e-01   9.5294348e-01   8.8817530e-01
   7.9222047e-01   9.5302899e-01   8.8824514e-01
   7.9234283e-01   9.5311425e-01   8.8831486e-01
   7.9246517e-01   9.5319939e-01   8.8838458e-01
   7.9258738e-01   9.5328454e-01   8.8845430e-01
   7.9270950e-01   9.5336957e-01   8.8852390e-01
   7.9283156e-01   9.5345436e-01   8.8859351e-01
   7.9295353e-01   9.5353927e-01   8.8866300e-01
   7.9307549e-01   9.5362394e-01   8.8873248e-01
   7.9319732e-01   9.5370861e-01   8.8880185e-01
   7.9331907e-01   9.5379304e-01   8.8887135e-01
   7.9344074e-01   9.5387748e-01   8.8894060e-01
   7.9356233e-01   9.5396179e-01   8.8900985e-01
   7.9368391e-01   9.5404611e-01   8.8907911e-01
   7.9380536e-01   9.5413018e-01   8.8914837e-01
   7.9392673e-01   9.5421426e-01   8.8921751e-01
   7.9404802e-01   9.5429810e-01   8.8928653e-01
   7.9416924e-01   9.5438206e-01   8.8935556e-01
   7.9429044e-01   9.5446578e-01   8.8942458e-01
   7.9441151e-01   9.5454938e-01   8.8949349e-01
   7.9453250e-01   9.5463299e-01   8.8956240e-01
   7.9465341e-01   9.5471647e-01   8.8963131e-01
   7.9477426e-01   9.5479984e-01   8.8970010e-01
   7.9489508e-01   9.5488308e-01   8.8976877e-01
   7.9501577e-01   9.5496621e-01   8.8983757e-01
   7.9513639e-01   9.5504934e-01   8.8990612e-01
   7.9525693e-01   9.5513222e-01   8.8997480e-01
   7.9537739e-01   9.5521511e-01   8.9004336e-01
   7.9549784e-01   9.5529801e-01   8.9011180e-01
   7.9561815e-01   9.5538066e-01   8.9018024e-01
   7.9573839e-01   9.5546319e-01   8.9024869e-01
   7.9585856e-01   9.5554572e-01   8.9031714e-01
   7.9597865e-01   9.5562814e-01   8.9038534e-01
   7.9609872e-01   9.5571043e-01   8.9045367e-01
   7.9621866e-01   9.5579260e-01   8.9052188e-01
   7.9633853e-01   9.5587478e-01   8.9059010e-01
   7.9645832e-01   9.5595684e-01   8.9065819e-01
   7.9657804e-01   9.5603878e-01   8.9072629e-01
   7.9669774e-01   9.5612060e-01   8.9079426e-01
   7.9681730e-01   9.5620230e-01   8.9086224e-01
   7.9693680e-01   9.5628387e-01   8.9093022e-01
   7.9705622e-01   9.5636546e-01   8.9099808e-01
   7.9717556e-01   9.5644692e-01   8.9106595e-01
   7.9729489e-01   9.5652826e-01   8.9113369e-01
   7.9741409e-01   9.5660948e-01   8.9120144e-01
   7.9753321e-01   9.5669071e-01   8.9126919e-01
   7.9765225e-01   9.5677169e-01   8.9133682e-01
   7.9777123e-01   9.5685268e-01   8.9140445e-01
   7.9789019e-01   9.5693355e-01   8.9147196e-01
   7.9800901e-01   9.5701442e-01   8.9153948e-01
   7.9812776e-01   9.5709504e-01   8.9160699e-01
   7.9824644e-01   9.5717567e-01   8.9167439e-01
   7.9836504e-01   9.5725618e-01   8.9174179e-01
   7.9848363e-01   9.5733657e-01   8.9180907e-01
   7.9860209e-01   9.5741684e-01   8.9187635e-01
   7.9872047e-01   9.5749699e-01   8.9194364e-01
   7.9883878e-01   9.5757714e-01   8.9201080e-01
   7.9895702e-01   9.5765718e-01   8.9207785e-01
   7.9907524e-01   9.5773709e-01   8.9214501e-01
   7.9919332e-01   9.5781688e-01   8.9221206e-01
   7.9931134e-01   9.5789668e-01   8.9227900e-01
   7.9942928e-01   9.5797623e-01   8.9234593e-01
   7.9954715e-01   9.5805579e-01   8.9241286e-01
   7.9966500e-01   9.5813522e-01   8.9247968e-01
   7.9978272e-01   9.5821454e-01   8.9254649e-01
   7.9990037e-01   9.5829386e-01   8.9261331e-01
   8.0001795e-01   9.5837306e-01   8.9268001e-01
   8.0013545e-01   9.5845214e-01   8.9274672e-01
   8.0025294e-01   9.5853110e-01   8.9281330e-01
   8.0037029e-01   9.5860993e-01   8.9287988e-01
   8.0048758e-01   9.5868865e-01   8.9294635e-01
   8.0060479e-01   9.5876737e-01   8.9301294e-01
   8.0072192e-01   9.5884597e-01   8.9307928e-01
   8.0083905e-01   9.5892445e-01   8.9314576e-01
   8.0095604e-01   9.5900281e-01   8.9321211e-01
   8.0107296e-01   9.5908118e-01   8.9327834e-01
   8.0118980e-01   9.5915942e-01   8.9334457e-01
   8.0130658e-01   9.5923755e-01   8.9341081e-01
   8.0142334e-01   9.5931555e-01   8.9347693e-01
   8.0153996e-01   9.5939343e-01   8.9354305e-01
   8.0165652e-01   9.5947132e-01   8.9360917e-01
   8.0177300e-01   9.5954896e-01   8.9367517e-01
   8.0188942e-01   9.5962661e-01   8.9374117e-01
   8.0200581e-01   9.5970426e-01   8.9380706e-01
   8.0212208e-01   9.5978166e-01   8.9387294e-01
   8.0223827e-01   9.5985907e-01   8.9393883e-01
   8.0235440e-01   9.5993623e-01   8.9400460e-01
   8.0247045e-01   9.6001340e-01   8.9407037e-01
   8.0258648e-01   9.6009057e-01   8.9413602e-01
   8.0270239e-01   9.6016750e-01   8.9420168e-01
   8.0281822e-01   9.6024443e-01   8.9426733e-01
   8.0293399e-01   9.6032124e-01   8.9433287e-01
   8.0304968e-01   9.6039793e-01   8.9439840e-01
   8.0316535e-01   9.6047450e-01   8.9446382e-01
   8.0328090e-01   9.6055094e-01   8.9452924e-01
   8.0339637e-01   9.6062740e-01   8.9459466e-01
   8.0351178e-01   9.6070373e-01   8.9465997e-01
   8.0362711e-01   9.6077994e-01   8.9472527e-01
   8.0374243e-01   9.6085615e-01   8.9479046e-01
   8.0385761e-01   9.6093212e-01   8.9485577e-01
   8.0397273e-01   9.6100809e-01   8.9492083e-01
   8.0408778e-01   9.6108394e-01   8.9498602e-01
   8.0420275e-01   9.6115968e-01   8.9505110e-01
   8.0431771e-01   9.6123541e-01   8.9511605e-01
   8.0443254e-01   9.6131090e-01   8.9518100e-01
   8.0454730e-01   9.6138639e-01   8.9524596e-01
   8.0466199e-01   9.6146177e-01   8.9531079e-01
   8.0477661e-01   9.6153702e-01   8.9537563e-01
   8.0489121e-01   9.6161227e-01   8.9544047e-01
   8.0500569e-01   9.6168741e-01   8.9550519e-01
   8.0512009e-01   9.6176242e-01   8.9556991e-01
   8.0523443e-01   9.6183732e-01   8.9563464e-01
   8.0534869e-01   9.6191209e-01   8.9569924e-01
   8.0546294e-01   9.6198687e-01   8.9576373e-01
   8.0557706e-01   9.6206152e-01   8.9582834e-01
   8.0569111e-01   9.6213606e-01   8.9589282e-01
   8.0580509e-01   9.6221047e-01   8.9595719e-01
   8.0591900e-01   9.6228476e-01   8.9602157e-01
   8.0603289e-01   9.6235906e-01   8.9608594e-01
   8.0614666e-01   9.6243323e-01   8.9615031e-01
   8.0626036e-01   9.6250729e-01   8.9621457e-01
   8.0637399e-01   9.6258122e-01   8.9627870e-01
   8.0648754e-01   9.6265516e-01   8.9634284e-01
   8.0660108e-01   9.6272898e-01   8.9640698e-01
   8.0671450e-01   9.6280267e-01   8.9647112e-01
   8.0682784e-01   9.6287625e-01   8.9653514e-01
   8.0694112e-01   9.6294970e-01   8.9659917e-01
   8.0705432e-01   9.6302316e-01   8.9666307e-01
   8.0716751e-01   9.6309649e-01   8.9672698e-01
   8.0728058e-01   9.6316971e-01   8.9679089e-01
   8.0739357e-01   9.6324280e-01   8.9685467e-01
   8.0750650e-01   9.6331590e-01   8.9691846e-01
   8.0761935e-01   9.6338888e-01   8.9698213e-01
   8.0773219e-01   9.6346173e-01   8.9704581e-01
   8.0784490e-01   9.6353447e-01   8.9710948e-01
   8.0795755e-01   9.6360708e-01   8.9717303e-01
   8.0807012e-01   9.6367970e-01   8.9723659e-01
   8.0818263e-01   9.6375219e-01   8.9730015e-01
   8.0829512e-01   9.6382457e-01   8.9736359e-01
   8.0840749e-01   9.6389695e-01   8.9742703e-01
   8.0851978e-01   9.6396908e-01   8.9749035e-01
   8.0863201e-01   9.6404122e-01   8.9755367e-01
   8.0874416e-01   9.6411323e-01   8.9761699e-01
   8.0885631e-01   9.6418512e-01   8.9768020e-01
   8.0896833e-01   9.6425702e-01   8.9774340e-01
   8.0908027e-01   9.6432880e-01   8.9780661e-01
   8.0919215e-01   9.6440033e-01   8.9786970e-01
   8.0930396e-01   9.6447199e-01   8.9793279e-01
   8.0941576e-01   9.6454340e-01   8.9799576e-01
   8.0952743e-01   9.6461482e-01   8.9805873e-01
   8.0963903e-01   9.6468611e-01   8.9812171e-01
   8.0975057e-01   9.6475729e-01   8.9818456e-01
   8.0986203e-01   9.6482834e-01   8.9824742e-01
   8.0997348e-01   9.6489939e-01   8.9831027e-01
   8.1008481e-01   9.6497020e-01   8.9837301e-01
   8.1019606e-01   9.6504102e-01   8.9843575e-01
   8.1030725e-01   9.6511183e-01   8.9849849e-01
   8.1041837e-01   9.6518240e-01   8.9856112e-01
   8.1052948e-01   9.6525298e-01   8.9862362e-01
   8.1064046e-01   9.6532343e-01   8.9868624e-01
   8.1075137e-01   9.6539376e-01   8.9874875e-01
   8.1086222e-01   9.6546410e-01   8.9881113e-01
   8.1097299e-01   9.6553419e-01   8.9887364e-01
   8.1108376e-01   9.6560428e-01   8.9893603e-01
   8.1119439e-01   9.6567425e-01   8.9899830e-01
   8.1130497e-01   9.6574422e-01   8.9906057e-01
   8.1141547e-01   9.6581395e-01   8.9912285e-01
   8.1152590e-01   9.6588368e-01   8.9918512e-01
   8.1163632e-01   9.6595329e-01   8.9924728e-01
   8.1174662e-01   9.6602278e-01   8.9930931e-01
   8.1185685e-01   9.6609227e-01   8.9937147e-01
   8.1196701e-01   9.6616164e-01   8.9943351e-01
   8.1207710e-01   9.6623089e-01   8.9949543e-01
   8.1218718e-01   9.6630002e-01   8.9955735e-01
   8.1229714e-01   9.6636915e-01   8.9961927e-01
   8.1240702e-01   9.6643804e-01   8.9968119e-01
   8.1251684e-01   9.6650692e-01   8.9974300e-01
   8.1262660e-01   9.6657569e-01   8.9980480e-01
   8.1273634e-01   9.6664446e-01   8.9986649e-01
   8.1284595e-01   9.6671311e-01   8.9992818e-01
   8.1295550e-01   9.6678164e-01   8.9998987e-01
   8.1306498e-01   9.6685004e-01   9.0005144e-01
   8.1317440e-01   9.6691832e-01   9.0011301e-01
   8.1328380e-01   9.6698661e-01   9.0017458e-01
   8.1339308e-01   9.6705478e-01   9.0023604e-01
   8.1350229e-01   9.6712282e-01   9.0029749e-01
   8.1361143e-01   9.6719074e-01   9.0035883e-01
   8.1372050e-01   9.6725867e-01   9.0042028e-01
   8.1382957e-01   9.6732647e-01   9.0048150e-01
   8.1393851e-01   9.6739415e-01   9.0054284e-01
   8.1404738e-01   9.6746171e-01   9.0060406e-01
   8.1415619e-01   9.6752927e-01   9.0066528e-01
   8.1426493e-01   9.6759672e-01   9.0072639e-01
   8.1437365e-01   9.6766404e-01   9.0078749e-01
   8.1448226e-01   9.6773123e-01   9.0084859e-01
   8.1459080e-01   9.6779844e-01   9.0090958e-01
   8.1469927e-01   9.6786539e-01   9.0097057e-01
   8.1480767e-01   9.6793247e-01   9.0103143e-01
   8.1491606e-01   9.6799931e-01   9.0109242e-01
   8.1502433e-01   9.6806602e-01   9.0115330e-01
   8.1513253e-01   9.6813274e-01   9.0121405e-01
   8.1524067e-01   9.6819934e-01   9.0127480e-01
   8.1534874e-01   9.6826594e-01   9.0133555e-01
   8.1545679e-01   9.6833229e-01   9.0139619e-01
   8.1556473e-01   9.6839865e-01   9.0145682e-01
   8.1567260e-01   9.6846488e-01   9.0151746e-01
   8.1578040e-01   9.6853099e-01   9.0157810e-01
   8.1588814e-01   9.6859711e-01   9.0163862e-01
   8.1599586e-01   9.6866310e-01   9.0169902e-01
   8.1610346e-01   9.6872897e-01   9.0175942e-01
   8.1621100e-01   9.6879472e-01   9.0181982e-01
   8.1631847e-01   9.6886047e-01   9.0188022e-01
   8.1642587e-01   9.6892598e-01   9.0194051e-01
   8.1653326e-01   9.6899149e-01   9.0200079e-01
   8.1664053e-01   9.6905700e-01   9.0206108e-01
   8.1674774e-01   9.6912226e-01   9.0212125e-01
   8.1685487e-01   9.6918753e-01   9.0218142e-01
   8.1696195e-01   9.6925268e-01   9.0224146e-01
   8.1706901e-01   9.6931783e-01   9.0230152e-01
   8.1717595e-01   9.6938273e-01   9.0236157e-01
   8.1728282e-01   9.6944764e-01   9.0242162e-01
   8.1738963e-01   9.6951242e-01   9.0248155e-01
   8.1749637e-01   9.6957708e-01   9.0254137e-01
   8.1760310e-01   9.6964175e-01   9.0260131e-01
   8.1770971e-01   9.6970629e-01   9.0266112e-01
   8.1781626e-01   9.6977071e-01   9.0272082e-01
   8.1792274e-01   9.6983501e-01   9.0278064e-01
   8.1802915e-01   9.6989931e-01   9.0284034e-01
   8.1813555e-01   9.6996349e-01   9.0289992e-01
   8.1824183e-01   9.7002755e-01   9.0295962e-01
   8.1834805e-01   9.7009148e-01   9.0301921e-01
   8.1845420e-01   9.7015542e-01   9.0307867e-01
   8.1856028e-01   9.7021923e-01   9.0313813e-01
   8.1866636e-01   9.7028293e-01   9.0319760e-01
   8.1877231e-01   9.7034663e-01   9.0325707e-01
   8.1887820e-01   9.7041007e-01   9.0331642e-01
   8.1898402e-01   9.7047353e-01   9.0337577e-01
   8.1908978e-01   9.7053686e-01   9.0343499e-01
   8.1919553e-01   9.7060019e-01   9.0349435e-01
   8.1930116e-01   9.7066340e-01   9.0355346e-01
   8.1940672e-01   9.7072649e-01   9.0361269e-01
   8.1951222e-01   9.7078946e-01   9.0367181e-01
   8.1961765e-01   9.7085243e-01   9.0373092e-01
   8.1972307e-01   9.7091515e-01   9.0378992e-01
   8.1982838e-01   9.7097788e-01   9.0384891e-01
   8.1993361e-01   9.7104061e-01   9.0390791e-01
   8.2003879e-01   9.7110309e-01   9.0396679e-01
   8.2014390e-01   9.7116557e-01   9.0402579e-01
   8.2024899e-01   9.7122793e-01   9.0408455e-01
   8.2035397e-01   9.7129030e-01   9.0414344e-01
   8.2045888e-01   9.7135241e-01   9.0420220e-01
   8.2056373e-01   9.7141453e-01   9.0426084e-01
   8.2066852e-01   9.7147653e-01   9.0431961e-01
   8.2077329e-01   9.7153853e-01   9.0437825e-01
   8.2087795e-01   9.7160041e-01   9.0443678e-01
   8.2098254e-01   9.7166217e-01   9.0449543e-01
   8.2108706e-01   9.7172380e-01   9.0455396e-01
   8.2119153e-01   9.7178531e-01   9.0461236e-01
   8.2129598e-01   9.7184682e-01   9.0467090e-01
   8.2140031e-01   9.7190821e-01   9.0472931e-01
   8.2150458e-01   9.7196961e-01   9.0478760e-01
   8.2160878e-01   9.7203076e-01   9.0484601e-01
   8.2171293e-01   9.7209191e-01   9.0490431e-01
   8.2181705e-01   9.7215293e-01   9.0496248e-01
   8.2192107e-01   9.7221396e-01   9.0502078e-01
   8.2202502e-01   9.7227474e-01   9.0507884e-01
   8.2212890e-01   9.7233553e-01   9.0513702e-01
   8.2223272e-01   9.7239619e-01   9.0519507e-01
   8.2233653e-01   9.7245686e-01   9.0525313e-01
   8.2244022e-01   9.7251740e-01   9.0531120e-01
   8.2254385e-01   9.7257782e-01   9.0536914e-01
   8.2264742e-01   9.7263812e-01   9.0542708e-01
   8.2275092e-01   9.7269842e-01   9.0548502e-01
   8.2285441e-01   9.7275860e-01   9.0554285e-01
   8.2295778e-01   9.7281865e-01   9.0560067e-01
   8.2306109e-01   9.7287859e-01   9.0565838e-01
   8.2316434e-01   9.7293852e-01   9.0571621e-01
   8.2326752e-01   9.7299834e-01   9.0577392e-01
   8.2337069e-01   9.7305803e-01   9.0583151e-01
   8.2347375e-01   9.7311772e-01   9.0588910e-01
   8.2357674e-01   9.7317729e-01   9.0594669e-01
   8.2367967e-01   9.7323674e-01   9.0600428e-01
   8.2378254e-01   9.7329606e-01   9.0606175e-01
   8.2388539e-01   9.7335539e-01   9.0611923e-01
   8.2398813e-01   9.7341460e-01   9.0617670e-01
   8.2409080e-01   9.7347368e-01   9.0623406e-01
   8.2419342e-01   9.7353264e-01   9.0629141e-01
   8.2429597e-01   9.7359160e-01   9.0634865e-01
   8.2439850e-01   9.7365044e-01   9.0640601e-01
   8.2450093e-01   9.7370929e-01   9.0646313e-01
   8.2460329e-01   9.7376788e-01   9.0652037e-01
   8.2470559e-01   9.7382648e-01   9.0657749e-01
   8.2480782e-01   9.7388495e-01   9.0663461e-01
   8.2491004e-01   9.7394343e-01   9.0669173e-01
   8.2501215e-01   9.7400179e-01   9.0674874e-01
   8.2511420e-01   9.7406002e-01   9.0680574e-01
   8.2521618e-01   9.7411813e-01   9.0686275e-01
   8.2531810e-01   9.7417624e-01   9.0691963e-01
   8.2542001e-01   9.7423410e-01   9.0697652e-01
   8.2552181e-01   9.7429210e-01   9.0703341e-01
   8.2562354e-01   9.7434984e-01   9.0709018e-01
   8.2572521e-01   9.7440758e-01   9.0714695e-01
   8.2582682e-01   9.7446521e-01   9.0720359e-01
   8.2592841e-01   9.7452271e-01   9.0726037e-01
   8.2602989e-01   9.7458021e-01   9.0731702e-01
   8.2613132e-01   9.7463759e-01   9.0737355e-01
   8.2623267e-01   9.7469485e-01   9.0743021e-01
   8.2633397e-01   9.7475198e-01   9.0748674e-01
   8.2643525e-01   9.7480912e-01   9.0754315e-01
   8.2653642e-01   9.7486613e-01   9.0759969e-01
   8.2663753e-01   9.7492315e-01   9.0765611e-01
   8.2673858e-01   9.7497992e-01   9.0771253e-01
   8.2683956e-01   9.7503669e-01   9.0776883e-01
   8.2694054e-01   9.7509333e-01   9.0782513e-01
   8.2704140e-01   9.7514999e-01   9.0788143e-01
   8.2714220e-01   9.7520651e-01   9.0793761e-01
   8.2724293e-01   9.7526292e-01   9.0799379e-01
   8.2734361e-01   9.7531920e-01   9.0804997e-01
   8.2744427e-01   9.7537548e-01   9.0810604e-01
   8.2754482e-01   9.7543164e-01   9.0816210e-01
   8.2764531e-01   9.7548768e-01   9.0821817e-01
   8.2774574e-01   9.7554372e-01   9.0827423e-01
   8.2784610e-01   9.7559964e-01   9.0833018e-01
   8.2794646e-01   9.7565543e-01   9.0838613e-01
   8.2804670e-01   9.7571110e-01   9.0844196e-01
   8.2814688e-01   9.7576678e-01   9.0849779e-01
   8.2824700e-01   9.7582233e-01   9.0855362e-01
   8.2834706e-01   9.7587788e-01   9.0860945e-01
   8.2844710e-01   9.7593318e-01   9.0866516e-01
   8.2854704e-01   9.7598849e-01   9.0872087e-01
   8.2864691e-01   9.7604380e-01   9.0877646e-01
   8.2874672e-01   9.7609886e-01   9.0883218e-01
   8.2884647e-01   9.7615393e-01   9.0888778e-01
   8.2894621e-01   9.7620886e-01   9.0894325e-01
   8.2904584e-01   9.7626381e-01   9.0899885e-01
   8.2914541e-01   9.7631850e-01   9.0905433e-01
   8.2924492e-01   9.7637319e-01   9.0910968e-01
   8.2934436e-01   9.7642789e-01   9.0916516e-01
   8.2944379e-01   9.7648247e-01   9.0922052e-01
   8.2954312e-01   9.7653692e-01   9.0927576e-01
   8.2964238e-01   9.7659125e-01   9.0933112e-01
   8.2974158e-01   9.7664545e-01   9.0938637e-01
   8.2984072e-01   9.7669966e-01   9.0944161e-01
   8.2993985e-01   9.7675375e-01   9.0949673e-01
   8.3003887e-01   9.7680783e-01   9.0955186e-01
   8.3013782e-01   9.7686180e-01   9.0960698e-01
   8.3023672e-01   9.7691564e-01   9.0966199e-01
   8.3033556e-01   9.7696935e-01   9.0971712e-01
   8.3043438e-01   9.7702307e-01   9.0977200e-01
   8.3053310e-01   9.7707667e-01   9.0982701e-01
   8.3063175e-01   9.7713014e-01   9.0988190e-01
   8.3073035e-01   9.7718362e-01   9.0993679e-01
   8.3082888e-01   9.7723697e-01   9.0999168e-01
   8.3092740e-01   9.7729020e-01   9.1004645e-01
   8.3102581e-01   9.7734343e-01   9.1010122e-01
   8.3112417e-01   9.7739654e-01   9.1015600e-01
   8.3122246e-01   9.7744952e-01   9.1021065e-01
   8.3132069e-01   9.7750251e-01   9.1026530e-01
   8.3141891e-01   9.7755524e-01   9.1031996e-01
   8.3151702e-01   9.7760811e-01   9.1037450e-01
   8.3161507e-01   9.7766072e-01   9.1042903e-01
   8.3171306e-01   9.7771334e-01   9.1048357e-01
   8.3181099e-01   9.7776584e-01   9.1053799e-01
   8.3190891e-01   9.7781821e-01   9.1059253e-01
   8.3200672e-01   9.7787058e-01   9.1064682e-01
   8.3210447e-01   9.7792283e-01   9.1070125e-01
   8.3220216e-01   9.7797496e-01   9.1075555e-01
   8.3229979e-01   9.7802709e-01   9.1080985e-01
   8.3239741e-01   9.7807909e-01   9.1086415e-01
   8.3249492e-01   9.7813097e-01   9.1091833e-01
   8.3259238e-01   9.7818286e-01   9.1097252e-01
   8.3268977e-01   9.7823462e-01   9.1102670e-01
   8.3278710e-01   9.7828625e-01   9.1108077e-01
   8.3288442e-01   9.7833789e-01   9.1113483e-01
   8.3298163e-01   9.7838941e-01   9.1118890e-01
   8.3307878e-01   9.7844080e-01   9.1124285e-01
   8.3317588e-01   9.7849207e-01   9.1129679e-01
   8.3327291e-01   9.7854334e-01   9.1135074e-01
   8.3336993e-01   9.7859448e-01   9.1140469e-01
   8.3346685e-01   9.7864564e-01   9.1145852e-01
   8.3356370e-01   9.7869666e-01   9.1151235e-01
   8.3366050e-01   9.7874756e-01   9.1156606e-01
   8.3375724e-01   9.7879834e-01   9.1161990e-01
   8.3385396e-01   9.7884912e-01   9.1167361e-01
   8.3395058e-01   9.7889978e-01   9.1172720e-01
   8.3404714e-01   9.7895044e-01   9.1178092e-01
   8.3414364e-01   9.7900084e-01   9.1183451e-01
   8.3424008e-01   9.7905138e-01   9.1188811e-01
   8.3433651e-01   9.7910167e-01   9.1194159e-01
   8.3443283e-01   9.7915196e-01   9.1199506e-01
   8.3452910e-01   9.7920212e-01   9.1204854e-01
   8.3462530e-01   9.7925217e-01   9.1210202e-01
   8.3472145e-01   9.7930221e-01   9.1215538e-01
   8.3481758e-01   9.7935213e-01   9.1220874e-01
   8.3491361e-01   9.7940193e-01   9.1226198e-01
   8.3500958e-01   9.7945173e-01   9.1231534e-01
   8.3510549e-01   9.7950140e-01   9.1236858e-01
   8.3520134e-01   9.7955095e-01   9.1242170e-01
   8.3529718e-01   9.7960050e-01   9.1247495e-01
   8.3539292e-01   9.7964993e-01   9.1252807e-01
   8.3548859e-01   9.7969937e-01   9.1258120e-01
   8.3558421e-01   9.7974855e-01   9.1263420e-01
   8.3567977e-01   9.7979773e-01   9.1268721e-01
   8.3577532e-01   9.7984692e-01   9.1274021e-01
   8.3587076e-01   9.7989585e-01   9.1279322e-01
   8.3596614e-01   9.7994479e-01   9.1284611e-01
   8.3606147e-01   9.7999373e-01   9.1289900e-01
   8.3615673e-01   9.8004255e-01   9.1295189e-01
   8.3625199e-01   9.8009124e-01   9.1300466e-01
   8.3634714e-01   9.8013981e-01   9.1305743e-01
   8.3644223e-01   9.8018838e-01   9.1311020e-01
   8.3653726e-01   9.8023683e-01   9.1316297e-01
   8.3663224e-01   9.8028515e-01   9.1321562e-01
   8.3672720e-01   9.8033347e-01   9.1326827e-01
   8.3682206e-01   9.8038167e-01   9.1332081e-01
   8.3691686e-01   9.8042975e-01   9.1337346e-01
   8.3701160e-01   9.8047783e-01   9.1342600e-01
   8.3710629e-01   9.8052578e-01   9.1347841e-01
   8.3720096e-01   9.8057374e-01   9.1353095e-01
   8.3729553e-01   9.8062144e-01   9.1358337e-01
   8.3739004e-01   9.8066928e-01   9.1363578e-01
   8.3748450e-01   9.8071686e-01   9.1368808e-01
   8.3757889e-01   9.8076445e-01   9.1374050e-01
   8.3767328e-01   9.8081191e-01   9.1379268e-01
   8.3776756e-01   9.8085924e-01   9.1384498e-01
   8.3786178e-01   9.8090658e-01   9.1389716e-01
   8.3795595e-01   9.8095380e-01   9.1394934e-01
   8.3805005e-01   9.8100102e-01   9.1400152e-01
   8.3814415e-01   9.8104811e-01   9.1405371e-01
   8.3823814e-01   9.8109508e-01   9.1410577e-01
   8.3833208e-01   9.8114205e-01   9.1415783e-01
   8.3842596e-01   9.8118890e-01   9.1420978e-01
   8.3851978e-01   9.8123562e-01   9.1426172e-01
   8.3861358e-01   9.8128222e-01   9.1431367e-01
   8.3870729e-01   9.8132882e-01   9.1436561e-01
   8.3880094e-01   9.8137542e-01   9.1441744e-01
   8.3889453e-01   9.8142177e-01   9.1446939e-01
   8.3898806e-01   9.8146813e-01   9.1452109e-01
   8.3908159e-01   9.8151449e-01   9.1457292e-01
   8.3917500e-01   9.8156059e-01   9.1462463e-01
   8.3926837e-01   9.8160670e-01   9.1467634e-01
   8.3936167e-01   9.8165281e-01   9.1472805e-01
   8.3945492e-01   9.8169879e-01   9.1477964e-01
   8.3954816e-01   9.8174465e-01   9.1483123e-01
   8.3964129e-01   9.8179039e-01   9.1488283e-01
   8.3973437e-01   9.8183613e-01   9.1493430e-01
   8.3982739e-01   9.8188174e-01   9.1498577e-01
   8.3992035e-01   9.8192736e-01   9.1503724e-01
   8.4001330e-01   9.8197285e-01   9.1508872e-01
   8.4010615e-01   9.8201821e-01   9.1514007e-01
   8.4019895e-01   9.8206358e-01   9.1519143e-01
   8.4029168e-01   9.8210883e-01   9.1524279e-01
   8.4038436e-01   9.8215395e-01   9.1529402e-01
   8.4047703e-01   9.8219907e-01   9.1534526e-01
   8.4056960e-01   9.8224407e-01   9.1539650e-01
   8.4066211e-01   9.8228894e-01   9.1544774e-01
   8.4075456e-01   9.8233381e-01   9.1549885e-01
   8.4084696e-01   9.8237856e-01   9.1554997e-01
   8.4093935e-01   9.8242319e-01   9.1560110e-01
   8.4103163e-01   9.8246782e-01   9.1565209e-01
   8.4112386e-01   9.8251245e-01   9.1570310e-01
   8.4121603e-01   9.8255682e-01   9.1575410e-01
   8.4130815e-01   9.8260121e-01   9.1580498e-01
   8.4140025e-01   9.8264546e-01   9.1585598e-01
   8.4149225e-01   9.8268972e-01   9.1590687e-01
   8.4158420e-01   9.8273385e-01   9.1595763e-01
   8.4167609e-01   9.8277799e-01   9.1600852e-01
   8.4176792e-01   9.8282187e-01   9.1605928e-01
   8.4185975e-01   9.8286575e-01   9.1611005e-01
   8.4195147e-01   9.8290964e-01   9.1616069e-01
   8.4204314e-01   9.8295341e-01   9.1621134e-01
   8.4213475e-01   9.8299704e-01   9.1626198e-01
   8.4222630e-01   9.8304069e-01   9.1631263e-01
   8.4231785e-01   9.8308420e-01   9.1636316e-01
   8.4240929e-01   9.8312759e-01   9.1641369e-01
   8.4250067e-01   9.8317098e-01   9.1646422e-01
   8.4259201e-01   9.8321425e-01   9.1651475e-01
   8.4268328e-01   9.8325739e-01   9.1656516e-01
   8.4277455e-01   9.8330054e-01   9.1661557e-01
   8.4286571e-01   9.8334356e-01   9.1666598e-01
   8.4295682e-01   9.8338658e-01   9.1671627e-01
   8.4304787e-01   9.8342948e-01   9.1676657e-01
   8.4313887e-01   9.8347225e-01   9.1681686e-01
   8.4322985e-01   9.8351502e-01   9.1686716e-01
   8.4332074e-01   9.8355767e-01   9.1691733e-01
   8.4341157e-01   9.8360020e-01   9.1696750e-01
   8.4350235e-01   9.8364272e-01   9.1701768e-01
   8.4359307e-01   9.8368525e-01   9.1706773e-01
   8.4368378e-01   9.8372753e-01   9.1711779e-01
   8.4377438e-01   9.8376981e-01   9.1716785e-01
   8.4386494e-01   9.8381196e-01   9.1721791e-01
   8.4395544e-01   9.8385411e-01   9.1726784e-01
   8.4404588e-01   9.8389614e-01   9.1731778e-01
   8.4413631e-01   9.8393818e-01   9.1736772e-01
   8.4422665e-01   9.8398008e-01   9.1741754e-01
   8.4431693e-01   9.8402187e-01   9.1746736e-01
   8.4440715e-01   9.8406365e-01   9.1751718e-01
   8.4449732e-01   9.8410531e-01   9.1756700e-01
   8.4458747e-01   9.8414684e-01   9.1761670e-01
   8.4467753e-01   9.8418838e-01   9.1766640e-01
   8.4476754e-01   9.8422979e-01   9.1771611e-01
   8.4485748e-01   9.8427107e-01   9.1776569e-01
   8.4494738e-01   9.8431236e-01   9.1781539e-01
   8.4503726e-01   9.8435365e-01   9.1786485e-01
   8.4512704e-01   9.8439469e-01   9.1791444e-01
   8.4521677e-01   9.8443572e-01   9.1796403e-01
   8.4530645e-01   9.8447677e-01   9.1801349e-01
   8.4539607e-01   9.8451768e-01   9.1806283e-01
   8.4548568e-01   9.8455847e-01   9.1811230e-01
   8.4557519e-01   9.8459927e-01   9.1816165e-01
   8.4566464e-01   9.8463993e-01   9.1821100e-01
   8.4575405e-01   9.8468047e-01   9.1826034e-01
   8.4584339e-01   9.8472102e-01   9.1830957e-01
   8.4593273e-01   9.8476143e-01   9.1835892e-01
   8.4602197e-01   9.8480186e-01   9.1840815e-01
   8.4611115e-01   9.8484215e-01   9.1845726e-01
   8.4620028e-01   9.8488232e-01   9.1850637e-01
   8.4628936e-01   9.8492249e-01   9.1855560e-01
   8.4637842e-01   9.8496254e-01   9.1860459e-01
   8.4646739e-01   9.8500259e-01   9.1865370e-01
   8.4655630e-01   9.8504251e-01   9.1870269e-01
   8.4664516e-01   9.8508231e-01   9.1875169e-01
   8.4673396e-01   9.8512211e-01   9.1880068e-01
   8.4682276e-01   9.8516178e-01   9.1884955e-01
   8.4691145e-01   9.8520146e-01   9.1889843e-01
   8.4700009e-01   9.8524101e-01   9.1894730e-01
   8.4708868e-01   9.8528043e-01   9.1899618e-01
   8.4717722e-01   9.8531986e-01   9.1904493e-01
   8.4726574e-01   9.8535916e-01   9.1909369e-01
   8.4735417e-01   9.8539833e-01   9.1914244e-01
   8.4744254e-01   9.8543751e-01   9.1919108e-01
   8.4753086e-01   9.8547669e-01   9.1923984e-01
   8.4761912e-01   9.8551575e-01   9.1928848e-01
   8.4770738e-01   9.8555467e-01   9.1933699e-01
   8.4779553e-01   9.8559347e-01   9.1938563e-01
   8.4788364e-01   9.8563228e-01   9.1943415e-01
   8.4797169e-01   9.8567109e-01   9.1948267e-01
   8.4805968e-01   9.8570964e-01   9.1953107e-01
   8.4814767e-01   9.8574832e-01   9.1957959e-01
   8.4823556e-01   9.8578675e-01   9.1962799e-01
   8.4832340e-01   9.8582518e-01   9.1967639e-01
   8.4841118e-01   9.8586362e-01   9.1972467e-01
   8.4849891e-01   9.8590180e-01   9.1977296e-01
   8.4858663e-01   9.8594011e-01   9.1982124e-01
   8.4867425e-01   9.8597816e-01   9.1986952e-01
   8.4876182e-01   9.8601622e-01   9.1991768e-01
   8.4884933e-01   9.8605428e-01   9.1996597e-01
   8.4893679e-01   9.8609222e-01   9.2001413e-01
   8.4902425e-01   9.8613002e-01   9.2006218e-01
   8.4911160e-01   9.8616783e-01   9.2011034e-01
   8.4919891e-01   9.8620552e-01   9.2015839e-01
   8.4928615e-01   9.8624308e-01   9.2020644e-01
   8.4937335e-01   9.8628064e-01   9.2025436e-01
   8.4946054e-01   9.8631820e-01   9.2030229e-01
   8.4954763e-01   9.8635551e-01   9.2035021e-01
   8.4963467e-01   9.8639282e-01   9.2039814e-01
   8.4972165e-01   9.8643013e-01   9.2044607e-01
   8.4980858e-01   9.8646732e-01   9.2049388e-01
   8.4989550e-01   9.8650451e-01   9.2054169e-01
   8.4998233e-01   9.8654144e-01   9.2058950e-01
   8.5006910e-01   9.8657851e-01   9.2063719e-01
   8.5015582e-01   9.8661532e-01   9.2068488e-01
   8.5024249e-01   9.8665213e-01   9.2073257e-01
   8.5032915e-01   9.8668894e-01   9.2078026e-01
   8.5041571e-01   9.8672563e-01   9.2082783e-01
   8.5050222e-01   9.8676219e-01   9.2087540e-01
   8.5058868e-01   9.8679876e-01   9.2092297e-01
   8.5067508e-01   9.8683520e-01   9.2097055e-01
   8.5076148e-01   9.8687164e-01   9.2101800e-01
   8.5084777e-01   9.8690795e-01   9.2106545e-01
   8.5093402e-01   9.8694414e-01   9.2111291e-01
   8.5102022e-01   9.8698033e-01   9.2116024e-01
   8.5110636e-01   9.8701652e-01   9.2120770e-01
   8.5119249e-01   9.8705246e-01   9.2125503e-01
   8.5127853e-01   9.8708853e-01   9.2130224e-01
   8.5136451e-01   9.8712434e-01   9.2134958e-01
   8.5145044e-01   9.8716015e-01   9.2139680e-01
   8.5153633e-01   9.8719597e-01   9.2144401e-01
   8.5162220e-01   9.8723166e-01   9.2149123e-01
   8.5170797e-01   9.8726722e-01   9.2153833e-01
   8.5179370e-01   9.8730279e-01   9.2158542e-01
   8.5187937e-01   9.8733823e-01   9.2163252e-01
   8.5196499e-01   9.8737367e-01   9.2167962e-01
   8.5205060e-01   9.8740899e-01   9.2172660e-01
   8.5213611e-01   9.8744418e-01   9.2177358e-01
   8.5222158e-01   9.8747937e-01   9.2182056e-01
   8.5230699e-01   9.8751443e-01   9.2186754e-01
   8.5239235e-01   9.8754950e-01   9.2191440e-01
   8.5247770e-01   9.8758444e-01   9.2196126e-01
   8.5256296e-01   9.8761938e-01   9.2200812e-01
   8.5264816e-01   9.8765420e-01   9.2205486e-01
   8.5273331e-01   9.8768902e-01   9.2210173e-01
   8.5281842e-01   9.8772371e-01   9.2214847e-01
   8.5290351e-01   9.8775827e-01   9.2219521e-01
   8.5298850e-01   9.8779284e-01   9.2224183e-01
   8.5307345e-01   9.8782728e-01   9.2228845e-01
   8.5315834e-01   9.8786172e-01   9.2233508e-01
   8.5324319e-01   9.8789603e-01   9.2238170e-01
   8.5332802e-01   9.8793035e-01   9.2242833e-01
   8.5341276e-01   9.8796454e-01   9.2247483e-01
   8.5349745e-01   9.8799861e-01   9.2252134e-01
   8.5358209e-01   9.8803267e-01   9.2256772e-01
   8.5366667e-01   9.8806674e-01   9.2261423e-01
   8.5375125e-01   9.8810068e-01   9.2266062e-01
   8.5383573e-01   9.8813450e-01   9.2270700e-01
   8.5392016e-01   9.8816831e-01   9.2275339e-01
   8.5400454e-01   9.8820200e-01   9.2279966e-01
   8.5408887e-01   9.8823557e-01   9.2284592e-01
   8.5417319e-01   9.8826913e-01   9.2289219e-01
   8.5425742e-01   9.8830270e-01   9.2293846e-01
   8.5434160e-01   9.8833614e-01   9.2298461e-01
   8.5442572e-01   9.8836945e-01   9.2303076e-01
   8.5450979e-01   9.8840277e-01   9.2307691e-01
   8.5459386e-01   9.8843609e-01   9.2312306e-01
   8.5467783e-01   9.8846915e-01   9.2316909e-01
   8.5476175e-01   9.8850234e-01   9.2321512e-01
   8.5484562e-01   9.8853527e-01   9.2326115e-01
   8.5492944e-01   9.8856821e-01   9.2330718e-01
   8.5501325e-01   9.8860115e-01   9.2335309e-01
   8.5509696e-01   9.8863397e-01   9.2339900e-01
   8.5518063e-01   9.8866665e-01   9.2344491e-01
   8.5526425e-01   9.8869934e-01   9.2349083e-01
   8.5534781e-01   9.8873203e-01   9.2353662e-01
   8.5543137e-01   9.8876460e-01   9.2358241e-01
   8.5551483e-01   9.8879703e-01   9.2362821e-01
   8.5559824e-01   9.8882947e-01   9.2367400e-01
   8.5568161e-01   9.8886178e-01   9.2371968e-01
   8.5576492e-01   9.8889410e-01   9.2376535e-01
   8.5584822e-01   9.8892628e-01   9.2381102e-01
   8.5593143e-01   9.8895834e-01   9.2385658e-01
   8.5601459e-01   9.8899040e-01   9.2390226e-01
   8.5609770e-01   9.8902247e-01   9.2394781e-01
   8.5618076e-01   9.8905440e-01   9.2399337e-01
   8.5626381e-01   9.8908621e-01   9.2403880e-01
   8.5634677e-01   9.8911802e-01   9.2408436e-01
   8.5642968e-01   9.8914984e-01   9.2412980e-01
   8.5651253e-01   9.8918152e-01   9.2417511e-01
   8.5659534e-01   9.8921308e-01   9.2422055e-01
   8.5667814e-01   9.8924464e-01   9.2426587e-01
   8.5676085e-01   9.8927607e-01   9.2431119e-01
   8.5684350e-01   9.8930751e-01   9.2435651e-01
   8.5692611e-01   9.8933881e-01   9.2440183e-01
   8.5700867e-01   9.8937013e-01   9.2444702e-01
   8.5709122e-01   9.8940131e-01   9.2449222e-01
   8.5717367e-01   9.8943236e-01   9.2453742e-01
   8.5725608e-01   9.8946342e-01   9.2458263e-01
   8.5733844e-01   9.8949448e-01   9.2462771e-01
   8.5742074e-01   9.8952541e-01   9.2467279e-01
   8.5750304e-01   9.8955621e-01   9.2471787e-01
   8.5758525e-01   9.8958702e-01   9.2476283e-01
   8.5766741e-01   9.8961783e-01   9.2480791e-01
   8.5774952e-01   9.8964851e-01   9.2485287e-01
   8.5783157e-01   9.8967906e-01   9.2489784e-01
   8.5791362e-01   9.8970961e-01   9.2494268e-01
   8.5799558e-01   9.8974004e-01   9.2498752e-01
   8.5807749e-01   9.8977047e-01   9.2503248e-01
   8.5815935e-01   9.8980077e-01   9.2507721e-01
   8.5824116e-01   9.8983107e-01   9.2512205e-01
   8.5832296e-01   9.8986125e-01   9.2516677e-01
   8.5840467e-01   9.8989143e-01   9.2521150e-01
   8.5848633e-01   9.8992148e-01   9.2525622e-01
   8.5856794e-01   9.8995153e-01   9.2530095e-01
   8.5864951e-01   9.8998146e-01   9.2534555e-01
   8.5873106e-01   9.9001138e-01   9.2539016e-01
   8.5881252e-01   9.9004118e-01   9.2543476e-01
   8.5889394e-01   9.9007085e-01   9.2547937e-01
   8.5897530e-01   9.9010066e-01   9.2552386e-01
   8.5905662e-01   9.9013020e-01   9.2556834e-01
   8.5913792e-01   9.9015975e-01   9.2561283e-01
   8.5921914e-01   9.9018930e-01   9.2565732e-01
   8.5930031e-01   9.9021872e-01   9.2570168e-01
   8.5938143e-01   9.9024801e-01   9.2574617e-01
   8.5946250e-01   9.9027731e-01   9.2579054e-01
   8.5954356e-01   9.9030661e-01   9.2583479e-01
   8.5962453e-01   9.9033577e-01   9.2587916e-01
   8.5970545e-01   9.9036482e-01   9.2592341e-01
   8.5978632e-01   9.9039386e-01   9.2596766e-01
   8.5986715e-01   9.9042291e-01   9.2601191e-01
   8.5994796e-01   9.9045182e-01   9.2605604e-01
   8.6002869e-01   9.9048061e-01   9.2610016e-01
   8.6010937e-01   9.9050940e-01   9.2614430e-01
   8.6019000e-01   9.9053820e-01   9.2618843e-01
   8.6027058e-01   9.9056686e-01   9.2623244e-01
   8.6035115e-01   9.9059540e-01   9.2627657e-01
   8.6043163e-01   9.9062394e-01   9.2632058e-01
   8.6051207e-01   9.9065235e-01   9.2636447e-01
   8.6059245e-01   9.9068076e-01   9.2640848e-01
   8.6067279e-01   9.9070918e-01   9.2645237e-01
   8.6075312e-01   9.9073747e-01   9.2649627e-01
   8.6083336e-01   9.9076563e-01   9.2654016e-01
   8.6091355e-01   9.9079379e-01   9.2658405e-01
   8.6099369e-01   9.9082182e-01   9.2662783e-01
   8.6107378e-01   9.9084985e-01   9.2667160e-01
   8.6115387e-01   9.9087789e-01   9.2671537e-01
   8.6123386e-01   9.9090580e-01   9.2675915e-01
   8.6131381e-01   9.9093358e-01   9.2680280e-01
   8.6139371e-01   9.9096136e-01   9.2684645e-01
   8.6147357e-01   9.9098902e-01   9.2689011e-01
   8.6155341e-01   9.9101667e-01   9.2693377e-01
   8.6163316e-01   9.9104433e-01   9.2697730e-01
   8.6171287e-01   9.9107186e-01   9.2702083e-01
   8.6179253e-01   9.9109926e-01   9.2706437e-01
   8.6187214e-01   9.9112666e-01   9.2710791e-01
   8.6195174e-01   9.9115394e-01   9.2715132e-01
   8.6203126e-01   9.9118121e-01   9.2719486e-01
   8.6211072e-01   9.9120849e-01   9.2723828e-01
   8.6219014e-01   9.9123564e-01   9.2728157e-01
   8.6226951e-01   9.9126266e-01   9.2732499e-01
   8.6234887e-01   9.9128969e-01   9.2736829e-01
   8.6242815e-01   9.9131671e-01   9.2741158e-01
   8.6250737e-01   9.9134361e-01   9.2745488e-01
   8.6258655e-01   9.9137051e-01   9.2749806e-01
   8.6266568e-01   9.9139728e-01   9.2754136e-01
   8.6274481e-01   9.9142392e-01   9.2758454e-01
   8.6282384e-01   9.9145057e-01   9.2762772e-01
   8.6290283e-01   9.9147721e-01   9.2767077e-01
   8.6298177e-01   9.9150373e-01   9.2771395e-01
   8.6306066e-01   9.9153025e-01   9.2775701e-01
   8.6313954e-01   9.9155664e-01   9.2780007e-01
   8.6321834e-01   9.9158303e-01   9.2784301e-01
   8.6329709e-01   9.9160929e-01   9.2788607e-01
   8.6337579e-01   9.9163556e-01   9.2792901e-01
   8.6345444e-01   9.9166170e-01   9.2797195e-01
   8.6353309e-01   9.9168784e-01   9.2801489e-01
   8.6361165e-01   9.9171384e-01   9.2805771e-01
   8.6369016e-01   9.9173986e-01   9.2810066e-01
   8.6376862e-01   9.9176574e-01   9.2814348e-01
   8.6384704e-01   9.9179162e-01   9.2818618e-01
   8.6392544e-01   9.9181738e-01   9.2822900e-01
   8.6400377e-01   9.9184314e-01   9.2827170e-01
   8.6408204e-01   9.9186890e-01   9.2831440e-01
   8.6416027e-01   9.9189453e-01   9.2835711e-01
   8.6423845e-01   9.9192003e-01   9.2839981e-01
   8.6431662e-01   9.9194553e-01   9.2844239e-01
   8.6439470e-01   9.9197104e-01   9.2848510e-01
   8.6447274e-01   9.9199642e-01   9.2852756e-01
   8.6455073e-01   9.9202166e-01   9.2857014e-01
   8.6462868e-01   9.9204691e-01   9.2861273e-01
   8.6470661e-01   9.9207217e-01   9.2865519e-01
   8.6478446e-01   9.9209729e-01   9.2869766e-01
   8.6486226e-01   9.9212241e-01   9.2874012e-01
   8.6494002e-01   9.9214741e-01   9.2878246e-01
   8.6501773e-01   9.9217241e-01   9.2882493e-01
   8.6509543e-01   9.9219727e-01   9.2886727e-01
   8.6517304e-01   9.9222214e-01   9.2890962e-01
   8.6525061e-01   9.9224702e-01   9.2895184e-01
   8.6532813e-01   9.9227176e-01   9.2899419e-01
   8.6540561e-01   9.9229637e-01   9.2903642e-01
   8.6548308e-01   9.9232099e-01   9.2907864e-01
   8.6556046e-01   9.9234561e-01   9.2912075e-01
   8.6563779e-01   9.9237010e-01   9.2916297e-01
   8.6571508e-01   9.9239445e-01   9.2920508e-01
   8.6579232e-01   9.9241881e-01   9.2924719e-01
   8.6586955e-01   9.9244318e-01   9.2928929e-01
   8.6594670e-01   9.9246741e-01   9.2933140e-01
   8.6602380e-01   9.9249164e-01   9.2937339e-01
   8.6610085e-01   9.9251588e-01   9.2941538e-01
   8.6617786e-01   9.9253986e-01   9.2945737e-01
   8.6625486e-01   9.9256397e-01   9.2949923e-01
   8.6633178e-01   9.9258795e-01   9.2954122e-01
   8.6640865e-01   9.9261180e-01   9.2958309e-01
   8.6648547e-01   9.9263565e-01   9.2962496e-01
   8.6656225e-01   9.9265951e-01   9.2966683e-01
   8.6663901e-01   9.9268323e-01   9.2970857e-01
   8.6671570e-01   9.9270696e-01   9.2975045e-01
   8.6679233e-01   9.9273056e-01   9.2979219e-01
   8.6686892e-01   9.9275416e-01   9.2983394e-01
   8.6694547e-01   9.9277762e-01   9.2987557e-01
   8.6702201e-01   9.9280110e-01   9.2991720e-01
   8.6709846e-01   9.9282457e-01   9.2995895e-01
   8.6717486e-01   9.9284791e-01   9.3000058e-01
   8.6725122e-01   9.9287113e-01   9.3004209e-01
   8.6732754e-01   9.9289434e-01   9.3008372e-01
   8.6740385e-01   9.9291756e-01   9.3012523e-01
   8.6748007e-01   9.9294065e-01   9.3016674e-01
   8.6755624e-01   9.9296374e-01   9.3020826e-01
   8.6763237e-01   9.9298683e-01   9.3024964e-01
   8.6770846e-01   9.9300966e-01   9.3029116e-01
   8.6778453e-01   9.9303263e-01   9.3033255e-01
   8.6786053e-01   9.9305546e-01   9.3037394e-01
   8.6793647e-01   9.9307816e-01   9.3041521e-01
   8.6801237e-01   9.9310100e-01   9.3045660e-01
   8.6808823e-01   9.9312358e-01   9.3049788e-01
   8.6816408e-01   9.9314629e-01   9.3053915e-01
   8.6823984e-01   9.9316874e-01   9.3058042e-01
   8.6831556e-01   9.9319132e-01   9.3062157e-01
   8.6839123e-01   9.9321377e-01   9.3066285e-01
   8.6846686e-01   9.9323609e-01   9.3070400e-01
   8.6854248e-01   9.9325842e-01   9.3074515e-01
   8.6861801e-01   9.9328074e-01   9.3078618e-01
   8.6869350e-01   9.9330294e-01   9.3082734e-01
   8.6876895e-01   9.9332514e-01   9.3086837e-01
   8.6884435e-01   9.9334720e-01   9.3090941e-01
   8.6891974e-01   9.9336927e-01   9.3095044e-01
   8.6899505e-01   9.9339135e-01   9.3099135e-01
   8.6907031e-01   9.9341329e-01   9.3103239e-01
   8.6914553e-01   9.9343510e-01   9.3107330e-01
   8.6922070e-01   9.9345704e-01   9.3111422e-01
   8.6929586e-01   9.9347872e-01   9.3115501e-01
   8.6937094e-01   9.9350054e-01   9.3119593e-01
   8.6944598e-01   9.9352223e-01   9.3123672e-01
   8.6952097e-01   9.9354378e-01   9.3127752e-01
   8.6959592e-01   9.9356534e-01   9.3131831e-01
   8.6967086e-01   9.9358690e-01   9.3135899e-01
   8.6974571e-01   9.9360833e-01   9.3139978e-01
   8.6982052e-01   9.9362976e-01   9.3144046e-01
   8.6989529e-01   9.9365106e-01   9.3148114e-01
   8.6997001e-01   9.9367236e-01   9.3152181e-01
   8.7004472e-01   9.9369367e-01   9.3156237e-01
   8.7011935e-01   9.9371484e-01   9.3160292e-01
   8.7019394e-01   9.9373589e-01   9.3164348e-01
   8.7026848e-01   9.9375706e-01   9.3168404e-01
   8.7034297e-01   9.9377798e-01   9.3172460e-01
   8.7041746e-01   9.9379903e-01   9.3176503e-01
   8.7049187e-01   9.9381995e-01   9.3180547e-01
   8.7056623e-01   9.9384073e-01   9.3184590e-01
   8.7064055e-01   9.9386166e-01   9.3188634e-01
   8.7071482e-01   9.9388231e-01   9.3192666e-01
   8.7078908e-01   9.9390311e-01   9.3196710e-01
   8.7086326e-01   9.9392377e-01   9.3200742e-01
   8.7093740e-01   9.9394430e-01   9.3204773e-01
   8.7101150e-01   9.9396484e-01   9.3208793e-01
   8.7108554e-01   9.9398537e-01   9.3212825e-01
   8.7115959e-01   9.9400578e-01   9.3216845e-01
   8.7123354e-01   9.9402619e-01   9.3220865e-01
   8.7130746e-01   9.9404646e-01   9.3224872e-01
   8.7138133e-01   9.9406687e-01   9.3228892e-01
   8.7145516e-01   9.9408702e-01   9.3232900e-01
   8.7152897e-01   9.9410717e-01   9.3236908e-01
   8.7160271e-01   9.9412732e-01   9.3240916e-01
   8.7167640e-01   9.9414747e-01   9.3244924e-01
   8.7175005e-01   9.9416749e-01   9.3248920e-01
   8.7182366e-01   9.9418738e-01   9.3252928e-01
   8.7189725e-01   9.9420728e-01   9.3256924e-01
   8.7197077e-01   9.9422717e-01   9.3260920e-01
   8.7204424e-01   9.9424707e-01   9.3264903e-01
   8.7211767e-01   9.9426683e-01   9.3268900e-01
   8.7219105e-01   9.9428647e-01   9.3272884e-01
   8.7226442e-01   9.9430610e-01   9.3276868e-01
   8.7233772e-01   9.9432574e-01   9.3280839e-01
   8.7241097e-01   9.9434525e-01   9.3284824e-01
   8.7248418e-01   9.9436475e-01   9.3288796e-01
   8.7255734e-01   9.9438427e-01   9.3292768e-01
   8.7263049e-01   9.9440364e-01   9.3296740e-01
   8.7270357e-01   9.9442303e-01   9.3300712e-01
   8.7277660e-01   9.9444227e-01   9.3304672e-01
   8.7284958e-01   9.9446153e-01   9.3308644e-01
   8.7292253e-01   9.9448078e-01   9.3312604e-01
   8.7299546e-01   9.9449990e-01   9.3316552e-01
   8.7306832e-01   9.9451903e-01   9.3320512e-01
   8.7314113e-01   9.9453802e-01   9.3324460e-01
   8.7321389e-01   9.9455701e-01   9.3328421e-01
   8.7328662e-01   9.9457601e-01   9.3332369e-01
   8.7335933e-01   9.9459487e-01   9.3336305e-01
   8.7343197e-01   9.9461374e-01   9.3340253e-01
   8.7350456e-01   9.9463261e-01   9.3344189e-01
   8.7357711e-01   9.9465135e-01   9.3348125e-01
   8.7364962e-01   9.9466995e-01   9.3352062e-01
   8.7372211e-01   9.9468869e-01   9.3355998e-01
   8.7379453e-01   9.9470730e-01   9.3359922e-01
   8.7386691e-01   9.9472578e-01   9.3363859e-01
   8.7393924e-01   9.9474426e-01   9.3367783e-01
   8.7401152e-01   9.9476274e-01   9.3371707e-01
   8.7408380e-01   9.9478109e-01   9.3375619e-01
   8.7415601e-01   9.9479944e-01   9.3379544e-01
   8.7422816e-01   9.9481779e-01   9.3383456e-01
   8.7430028e-01   9.9483601e-01   9.3387368e-01
   8.7437235e-01   9.9485424e-01   9.3391281e-01
   8.7444441e-01   9.9487233e-01   9.3395181e-01
   8.7451639e-01   9.9489055e-01   9.3399093e-01
   8.7458833e-01   9.9490851e-01   9.3402994e-01
   8.7466023e-01   9.9492661e-01   9.3406894e-01
   8.7473209e-01   9.9494458e-01   9.3410782e-01
   8.7480393e-01   9.9496241e-01   9.3414682e-01
   8.7487570e-01   9.9498024e-01   9.3418571e-01
   8.7494743e-01   9.9499808e-01   9.3422459e-01
   8.7501911e-01   9.9501578e-01   9.3426348e-01
   8.7509075e-01   9.9503363e-01   9.3430236e-01
   8.7516238e-01   9.9505120e-01   9.3434125e-01
   8.7523393e-01   9.9506891e-01   9.3438001e-01
   8.7530544e-01   9.9508635e-01   9.3441877e-01
   8.7537691e-01   9.9510393e-01   9.3445754e-01
   8.7544833e-01   9.9512138e-01   9.3449618e-01
   8.7551975e-01   9.9513883e-01   9.3453495e-01
   8.7559108e-01   9.9515628e-01   9.3457359e-01
   8.7566238e-01   9.9517360e-01   9.3461223e-01
   8.7573363e-01   9.9519079e-01   9.3465088e-01
   8.7580484e-01   9.9520811e-01   9.3468953e-01
   8.7587604e-01   9.9522530e-01   9.3472805e-01
   8.7594717e-01   9.9524236e-01   9.3476657e-01
   8.7601825e-01   9.9525942e-01   9.3480510e-01
   8.7608929e-01   9.9527648e-01   9.3484362e-01
   8.7616028e-01   9.9529354e-01   9.3488215e-01
   8.7623127e-01   9.9531047e-01   9.3492056e-01
   8.7630218e-01   9.9532741e-01   9.3495896e-01
   8.7637305e-01   9.9534421e-01   9.3499737e-01
   8.7644388e-01   9.9536101e-01   9.3503577e-01
   8.7651466e-01   9.9537781e-01   9.3507418e-01
   8.7658543e-01   9.9539448e-01   9.3511246e-01
   8.7665613e-01   9.9541116e-01   9.3515075e-01
   8.7672679e-01   9.9542783e-01   9.3518903e-01
   8.7679740e-01   9.9544437e-01   9.3522732e-01
   8.7686797e-01   9.9546092e-01   9.3526549e-01
   8.7693854e-01   9.9547747e-01   9.3530377e-01
   8.7700902e-01   9.9549388e-01   9.3534194e-01
   8.7707947e-01   9.9551029e-01   9.3538011e-01
   8.7714987e-01   9.9552658e-01   9.3541827e-01
   8.7722023e-01   9.9554286e-01   9.3545632e-01
   8.7729058e-01   9.9555915e-01   9.3549436e-01
   8.7736085e-01   9.9557530e-01   9.3553253e-01
   8.7743109e-01   9.9559159e-01   9.3557045e-01
   8.7750128e-01   9.9560761e-01   9.3560850e-01
   8.7757143e-01   9.9562377e-01   9.3564655e-01
   8.7764157e-01   9.9563980e-01   9.3568448e-01
   8.7771163e-01   9.9565569e-01   9.3572240e-01
   8.7778165e-01   9.9567172e-01   9.3576033e-01
   8.7785163e-01   9.9568761e-01   9.3579826e-01
   8.7792157e-01   9.9570338e-01   9.3583606e-01
   8.7799150e-01   9.9571914e-01   9.3587387e-01
   8.7806136e-01   9.9573491e-01   9.3591180e-01
   8.7813117e-01   9.9575068e-01   9.3594948e-01
   8.7820094e-01   9.9576631e-01   9.3598729e-01
   8.7827067e-01   9.9578195e-01   9.3602510e-01
   8.7834039e-01   9.9579759e-01   9.3606279e-01
   8.7841004e-01   9.9581309e-01   9.3610047e-01
   8.7847964e-01   9.9582860e-01   9.3613816e-01
   8.7854920e-01   9.9584397e-01   9.3617585e-01
   8.7861872e-01   9.9585935e-01   9.3621341e-01
   8.7868824e-01   9.9587473e-01   9.3625098e-01
   8.7875767e-01   9.9589011e-01   9.3628855e-01
   8.7882707e-01   9.9590535e-01   9.3632612e-01
   8.7889642e-01   9.9592060e-01   9.3636369e-01
   8.7896573e-01   9.9593572e-01   9.3640113e-01
   8.7903504e-01   9.9595083e-01   9.3643870e-01
   8.7910427e-01   9.9596595e-01   9.3647615e-01
   8.7917345e-01   9.9598107e-01   9.3651360e-01
   8.7924260e-01   9.9599606e-01   9.3655092e-01
   8.7931170e-01   9.9601091e-01   9.3658837e-01
   8.7938080e-01   9.9602590e-01   9.3662570e-01
   8.7944982e-01   9.9604075e-01   9.3666303e-01
   8.7951880e-01   9.9605561e-01   9.3670036e-01
   8.7958774e-01   9.9607034e-01   9.3673768e-01
   8.7965664e-01   9.9608506e-01   9.3677489e-01
   8.7972553e-01   9.9609979e-01   9.3681222e-01
   8.7979434e-01   9.9611452e-01   9.3684943e-01
   8.7986312e-01   9.9612912e-01   9.3688651e-01
   8.7993185e-01   9.9614371e-01   9.3692372e-01
   8.8000054e-01   9.9615818e-01   9.3696093e-01
   8.8006922e-01   9.9617264e-01   9.3699802e-01
   8.8013783e-01   9.9618711e-01   9.3703511e-01
   8.8020640e-01   9.9620158e-01   9.3707220e-01
   8.8027493e-01   9.9621591e-01   9.3710929e-01
   8.8034341e-01   9.9623025e-01   9.3714625e-01
   8.8041189e-01   9.9624445e-01   9.3718334e-01
   8.8048030e-01   9.9625880e-01   9.3722031e-01
   8.8054866e-01   9.9627286e-01   9.3725728e-01
   8.8061698e-01   9.9628707e-01   9.3729413e-01
   8.8068526e-01   9.9630115e-01   9.3733110e-01
   8.8075354e-01   9.9631522e-01   9.3736794e-01
   8.8082173e-01   9.9632930e-01   9.3740479e-01
   8.8088989e-01   9.9634324e-01   9.3744164e-01
   8.8095801e-01   9.9635719e-01   9.3747849e-01
   8.8102609e-01   9.9637114e-01   9.3751522e-01
   8.8109416e-01   9.9638495e-01   9.3755207e-01
   8.8116215e-01   9.9639876e-01   9.3758880e-01
   8.8123011e-01   9.9641258e-01   9.3762553e-01
   8.8129802e-01   9.9642626e-01   9.3766226e-01
   8.8136589e-01   9.9643994e-01   9.3769886e-01
   8.8143376e-01   9.9645363e-01   9.3773559e-01
   8.8150155e-01   9.9646718e-01   9.3777220e-01
   8.8156930e-01   9.9648087e-01   9.3780881e-01
   8.8163701e-01   9.9649428e-01   9.3784542e-01
   8.8170468e-01   9.9650784e-01   9.3788191e-01
   8.8177235e-01   9.9652126e-01   9.3791852e-01
   8.8183993e-01   9.9653468e-01   9.3795501e-01
   8.8190748e-01   9.9654811e-01   9.3799150e-01
   8.8197499e-01   9.9656140e-01   9.3802799e-01
   8.8204246e-01   9.9657469e-01   9.3806435e-01
   8.8210992e-01   9.9658785e-01   9.3810084e-01
   8.8217731e-01   9.9660114e-01   9.3813721e-01
   8.8224465e-01   9.9661430e-01   9.3817358e-01
   8.8231196e-01   9.9662747e-01   9.3820995e-01
   8.8237923e-01   9.9664049e-01   9.3824632e-01
   8.8244648e-01   9.9665352e-01   9.3828257e-01
   8.8251367e-01   9.9666655e-01   9.3831882e-01
   8.8258082e-01   9.9667958e-01   9.3835506e-01
   8.8264792e-01   9.9669248e-01   9.3839131e-01
   8.8271499e-01   9.9670538e-01   9.3842756e-01
   8.8278204e-01   9.9671814e-01   9.3846369e-01
   8.8284903e-01   9.9673105e-01   9.3849994e-01
   8.8291597e-01   9.9674382e-01   9.3853607e-01
   8.8298288e-01   9.9675645e-01   9.3857220e-01
   8.8304974e-01   9.9676922e-01   9.3860833e-01
   8.8311660e-01   9.9678185e-01   9.3864434e-01
   8.8318339e-01   9.9679449e-01   9.3868035e-01
   8.8325013e-01   9.9680699e-01   9.3871648e-01
   8.8331684e-01   9.9681964e-01   9.3875249e-01
   8.8338350e-01   9.9683200e-01   9.3878837e-01
   8.8345016e-01   9.9684451e-01   9.3882439e-01
   8.8351674e-01   9.9685688e-01   9.3886027e-01
   8.8358329e-01   9.9686940e-01   9.3889629e-01
   8.8364979e-01   9.9688163e-01   9.3893217e-01
   8.8371626e-01   9.9689401e-01   9.3896806e-01
   8.8378272e-01   9.9690625e-01   9.3900383e-01
   8.8384911e-01   9.9691850e-01   9.3903972e-01
   8.8391545e-01   9.9693060e-01   9.3907549e-01
   8.8398176e-01   9.9694285e-01   9.3911126e-01
   8.8404803e-01   9.9695496e-01   9.3914703e-01
   8.8411429e-01   9.9696708e-01   9.3918280e-01
   8.8418048e-01   9.9697905e-01   9.3921845e-01
   8.8424662e-01   9.9699103e-01   9.3925409e-01
   8.8431273e-01   9.9700301e-01   9.3928987e-01
   8.8437880e-01   9.9701499e-01   9.3932539e-01
   8.8444486e-01   9.9702684e-01   9.3936104e-01
   8.8451086e-01   9.9703869e-01   9.3939669e-01
   8.8457681e-01   9.9705054e-01   9.3943222e-01
   8.8464272e-01   9.9706225e-01   9.3946775e-01
   8.8470859e-01   9.9707397e-01   9.3950328e-01
   8.8477446e-01   9.9708569e-01   9.3953881e-01
   8.8484025e-01   9.9709741e-01   9.3957434e-01
   8.8490600e-01   9.9710899e-01   9.3960975e-01
   8.8497172e-01   9.9712057e-01   9.3964528e-01
   8.8503739e-01   9.9713216e-01   9.3968069e-01
   8.8510306e-01   9.9714375e-01   9.3971597e-01
   8.8516866e-01   9.9715520e-01   9.3975138e-01
   8.8523422e-01   9.9716665e-01   9.3978679e-01
   8.8529974e-01   9.9717797e-01   9.3982208e-01
   8.8536522e-01   9.9718943e-01   9.3985737e-01
   8.8543069e-01   9.9720075e-01   9.3989266e-01
   8.8549609e-01   9.9721207e-01   9.3992795e-01
   8.8556145e-01   9.9722326e-01   9.3996312e-01
   8.8562678e-01   9.9723458e-01   9.3999841e-01
   8.8569206e-01   9.9724577e-01   9.4003358e-01
   8.8575734e-01   9.9725683e-01   9.4006874e-01
   8.8582254e-01   9.9726802e-01   9.4010391e-01
   8.8588771e-01   9.9727908e-01   9.4013908e-01
   8.8595284e-01   9.9729013e-01   9.4017413e-01
   8.8601793e-01   9.9730119e-01   9.4020918e-01
   8.8608301e-01   9.9731212e-01   9.4024423e-01
   8.8614802e-01   9.9732304e-01   9.4027928e-01
   8.8621300e-01   9.9733397e-01   9.4031433e-01
   8.8627793e-01   9.9734490e-01   9.4034938e-01
   8.8634283e-01   9.9735569e-01   9.4038431e-01
   8.8640772e-01   9.9736648e-01   9.4041923e-01
   8.8647253e-01   9.9737727e-01   9.4045416e-01
   8.8653731e-01   9.9738807e-01   9.4048909e-01
   8.8660205e-01   9.9739873e-01   9.4052390e-01
   8.8666675e-01   9.9740939e-01   9.4055883e-01
   8.8673145e-01   9.9742006e-01   9.4059364e-01
   8.8679607e-01   9.9743058e-01   9.4062844e-01
   8.8686066e-01   9.9744111e-01   9.4066325e-01
   8.8692521e-01   9.9745164e-01   9.4069806e-01
   8.8698972e-01   9.9746217e-01   9.4073275e-01
   8.8705422e-01   9.9747256e-01   9.4076756e-01
   8.8711865e-01   9.9748310e-01   9.4080225e-01
   8.8718304e-01   9.9749349e-01   9.4083694e-01
   8.8724740e-01   9.9750375e-01   9.4087163e-01
   8.8731172e-01   9.9751415e-01   9.4090619e-01
   8.8737603e-01   9.9752442e-01   9.4094088e-01
   8.8744027e-01   9.9753468e-01   9.4097545e-01
   8.8750447e-01   9.9754481e-01   9.4101002e-01
   8.8756863e-01   9.9755507e-01   9.4104459e-01
   8.8763276e-01   9.9756521e-01   9.4107903e-01
   8.8769687e-01   9.9757534e-01   9.4111360e-01
   8.8776092e-01   9.9758533e-01   9.4114805e-01
   8.8782493e-01   9.9759547e-01   9.4118250e-01
   8.8788890e-01   9.9760546e-01   9.4121694e-01
   8.8795284e-01   9.9761546e-01   9.4125139e-01
   8.8801677e-01   9.9762547e-01   9.4128584e-01
   8.8808062e-01   9.9763533e-01   9.4132017e-01
   8.8814444e-01   9.9764519e-01   9.4135450e-01
   8.8820822e-01   9.9765506e-01   9.4138895e-01
   8.8827197e-01   9.9766493e-01   9.4142315e-01
   8.8833570e-01   9.9767466e-01   9.4145748e-01
   8.8839937e-01   9.9768439e-01   9.4149181e-01
   8.8846300e-01   9.9769413e-01   9.4152602e-01
   8.8852659e-01   9.9770386e-01   9.4156022e-01
   8.8859014e-01   9.9771346e-01   9.4159443e-01
   8.8865369e-01   9.9772306e-01   9.4162864e-01
   8.8871717e-01   9.9773266e-01   9.4166285e-01
   8.8878061e-01   9.9774226e-01   9.4169694e-01
   8.8884401e-01   9.9775172e-01   9.4173102e-01
   8.8890738e-01   9.9776133e-01   9.4176511e-01
   8.8897073e-01   9.9777066e-01   9.4179920e-01
   8.8903402e-01   9.9778013e-01   9.4183328e-01
   8.8909727e-01   9.9778960e-01   9.4186737e-01
   8.8916049e-01   9.9779893e-01   9.4190134e-01
   8.8922366e-01   9.9780826e-01   9.4193531e-01
   8.8928683e-01   9.9781760e-01   9.4196927e-01
   8.8934993e-01   9.9782680e-01   9.4200324e-01
   8.8941299e-01   9.9783613e-01   9.4203721e-01
   8.8947602e-01   9.9784534e-01   9.4207105e-01
   8.8953901e-01   9.9785440e-01   9.4210490e-01
   8.8960199e-01   9.9786360e-01   9.4213887e-01
   8.8966490e-01   9.9787266e-01   9.4217272e-01
   8.8972777e-01   9.9788173e-01   9.4220644e-01
   8.8979061e-01   9.9789080e-01   9.4224029e-01
   8.8985341e-01   9.9789987e-01   9.4227401e-01
   8.8991620e-01   9.9790880e-01   9.4230786e-01
   8.8997893e-01   9.9791787e-01   9.4234159e-01
   8.9004162e-01   9.9792681e-01   9.4237519e-01
   8.9010427e-01   9.9793560e-01   9.4240892e-01
   8.9016688e-01   9.9794454e-01   9.4244265e-01
   8.9022949e-01   9.9795334e-01   9.4247625e-01
   8.9029202e-01   9.9796214e-01   9.4250986e-01
   8.9035453e-01   9.9797094e-01   9.4254347e-01
   8.9041699e-01   9.9797960e-01   9.4257707e-01
   8.9047942e-01   9.9798841e-01   9.4261068e-01
   8.9054184e-01   9.9799707e-01   9.4264416e-01
   8.9060419e-01   9.9800574e-01   9.4267777e-01
   8.9066650e-01   9.9801441e-01   9.4271126e-01
   8.9072878e-01   9.9802294e-01   9.4274474e-01
   8.9079102e-01   9.9803147e-01   9.4277811e-01
   8.9085326e-01   9.9804000e-01   9.4281159e-01
   8.9091542e-01   9.9804854e-01   9.4284496e-01
   8.9097755e-01   9.9805707e-01   9.4287845e-01
   8.9103965e-01   9.9806547e-01   9.4291181e-01
   8.9110170e-01   9.9807387e-01   9.4294518e-01
   8.9116375e-01   9.9808227e-01   9.4297842e-01
   8.9122573e-01   9.9809067e-01   9.4301179e-01
   8.9128768e-01   9.9809893e-01   9.4304503e-01
   8.9134959e-01   9.9810719e-01   9.4307828e-01
   8.9141146e-01   9.9811546e-01   9.4311165e-01
   8.9147332e-01   9.9812372e-01   9.4314477e-01
   8.9153512e-01   9.9813199e-01   9.4317801e-01
   8.9159688e-01   9.9814012e-01   9.4321126e-01
   8.9165860e-01   9.9814825e-01   9.4324438e-01
   8.9172029e-01   9.9815638e-01   9.4327751e-01
   8.9178197e-01   9.9816451e-01   9.4331063e-01
   8.9184359e-01   9.9817265e-01   9.4334376e-01
   8.9190516e-01   9.9818064e-01   9.4337688e-01
   8.9196670e-01   9.9818864e-01   9.4340989e-01
   8.9202821e-01   9.9819664e-01   9.4344289e-01
   8.9208970e-01   9.9820464e-01   9.4347589e-01
   8.9215113e-01   9.9821249e-01   9.4350890e-01
   8.9221253e-01   9.9822035e-01   9.4354190e-01
   8.9227389e-01   9.9822822e-01   9.4357491e-01
   8.9233521e-01   9.9823608e-01   9.4360779e-01
   8.9239652e-01   9.9824394e-01   9.4364067e-01
   8.9245777e-01   9.9825167e-01   9.4367368e-01
   8.9251898e-01   9.9825939e-01   9.4370644e-01
   8.9258016e-01   9.9826712e-01   9.4373933e-01
   8.9264129e-01   9.9827485e-01   9.4377221e-01
   8.9270243e-01   9.9828258e-01   9.4380498e-01
   8.9276349e-01   9.9829017e-01   9.4383774e-01
   8.9282452e-01   9.9829776e-01   9.4387050e-01
   8.9288552e-01   9.9830536e-01   9.4390327e-01
   8.9294647e-01   9.9831295e-01   9.4393603e-01
   8.9300742e-01   9.9832055e-01   9.4396880e-01
   8.9306831e-01   9.9832800e-01   9.4400144e-01
   8.9312916e-01   9.9833546e-01   9.4403408e-01
   8.9318997e-01   9.9834292e-01   9.4406672e-01
   8.9325074e-01   9.9835038e-01   9.4409937e-01
   8.9331151e-01   9.9835784e-01   9.4413201e-01
   8.9337222e-01   9.9836516e-01   9.4416453e-01
   8.9343288e-01   9.9837248e-01   9.4419718e-01
   8.9349352e-01   9.9837981e-01   9.4422970e-01
   8.9355411e-01   9.9838713e-01   9.4426222e-01
   8.9361470e-01   9.9839446e-01   9.4429474e-01
   8.9367522e-01   9.9840165e-01   9.4432714e-01
   8.9373571e-01   9.9840883e-01   9.4435967e-01
   8.9379616e-01   9.9841602e-01   9.4439207e-01
   8.9385658e-01   9.9842321e-01   9.4442459e-01
   8.9391699e-01   9.9843026e-01   9.4445700e-01
   8.9397733e-01   9.9843745e-01   9.4448927e-01
   8.9403764e-01   9.9844451e-01   9.4452168e-01
   8.9409791e-01   9.9845156e-01   9.4455408e-01
   8.9415814e-01   9.9845861e-01   9.4458636e-01
   8.9421837e-01   9.9846567e-01   9.4461864e-01
   8.9427854e-01   9.9847258e-01   9.4465092e-01
   8.9433867e-01   9.9847950e-01   9.4468321e-01
   8.9439876e-01   9.9848642e-01   9.4471549e-01
   8.9445882e-01   9.9849334e-01   9.4474765e-01
   8.9451887e-01   9.9850026e-01   9.4477981e-01
   8.9457885e-01   9.9850704e-01   9.4481197e-01
   8.9463880e-01   9.9851396e-01   9.4484413e-01
   8.9469872e-01   9.9852074e-01   9.4487629e-01
   8.9475860e-01   9.9852752e-01   9.4490845e-01
   8.9481847e-01   9.9853431e-01   9.4494049e-01
   8.9487828e-01   9.9854095e-01   9.4497266e-01
   8.9493805e-01   9.9854759e-01   9.4500470e-01
   8.9499779e-01   9.9855438e-01   9.4503674e-01
   8.9505749e-01   9.9856103e-01   9.4506878e-01
   8.9511718e-01   9.9856768e-01   9.4510070e-01
   8.9517681e-01   9.9857419e-01   9.4513274e-01
   8.9523641e-01   9.9858084e-01   9.4516466e-01
   8.9529597e-01   9.9858735e-01   9.4519658e-01
   8.9535549e-01   9.9859386e-01   9.4522850e-01
   8.9541501e-01   9.9860037e-01   9.4526042e-01
   8.9547446e-01   9.9860688e-01   9.4529234e-01
   8.9553388e-01   9.9861325e-01   9.4532414e-01
   8.9559326e-01   9.9861977e-01   9.4535606e-01
   8.9565261e-01   9.9862614e-01   9.4538786e-01
   8.9571195e-01   9.9863252e-01   9.4541966e-01
   8.9577123e-01   9.9863889e-01   9.4545146e-01
   8.9583047e-01   9.9864513e-01   9.4548313e-01
   8.9588967e-01   9.9865151e-01   9.4551493e-01
   8.9594884e-01   9.9865774e-01   9.4554661e-01
   8.9600801e-01   9.9866398e-01   9.4557829e-01
   8.9606711e-01   9.9867022e-01   9.4560997e-01
   8.9612618e-01   9.9867646e-01   9.4564165e-01
   8.9618521e-01   9.9868271e-01   9.4567333e-01
   8.9624420e-01   9.9868881e-01   9.4570488e-01
   8.9630319e-01   9.9869491e-01   9.4573657e-01
   8.9636212e-01   9.9870101e-01   9.4576812e-01
   8.9642101e-01   9.9870711e-01   9.4579968e-01
   8.9647986e-01   9.9871322e-01   9.4583124e-01
   8.9653868e-01   9.9871932e-01   9.4586267e-01
   8.9659750e-01   9.9872529e-01   9.4589423e-01
   8.9665625e-01   9.9873125e-01   9.4592567e-01
   8.9671497e-01   9.9873722e-01   9.4595723e-01
   8.9677365e-01   9.9874318e-01   9.4598867e-01
   8.9683229e-01   9.9874915e-01   9.4602011e-01
   8.9689093e-01   9.9875512e-01   9.4605142e-01
   8.9694951e-01   9.9876095e-01   9.4608286e-01
   8.9700805e-01   9.9876678e-01   9.4611418e-01
   8.9706656e-01   9.9877261e-01   9.4614549e-01
   8.9712503e-01   9.9877844e-01   9.4617681e-01
   8.9718350e-01   9.9878427e-01   9.4620813e-01
   8.9724190e-01   9.9879011e-01   9.4623944e-01
   8.9730027e-01   9.9879580e-01   9.4627076e-01
   8.9735860e-01   9.9880149e-01   9.4630196e-01
   8.9741690e-01   9.9880718e-01   9.4633315e-01
   8.9747520e-01   9.9881287e-01   9.4636435e-01
   8.9753343e-01   9.9881857e-01   9.4639554e-01
   8.9759162e-01   9.9882427e-01   9.4642674e-01
   8.9764978e-01   9.9882982e-01   9.4645794e-01
   8.9770791e-01   9.9883537e-01   9.4648901e-01
   8.9776603e-01   9.9884093e-01   9.4652021e-01
   8.9782409e-01   9.9884648e-01   9.4655129e-01
   8.9788211e-01   9.9885204e-01   9.4658236e-01
   8.9794010e-01   9.9885760e-01   9.4661331e-01
   8.9799805e-01   9.9886302e-01   9.4664439e-01
   8.9805600e-01   9.9886858e-01   9.4667547e-01
   8.9811388e-01   9.9887400e-01   9.4670642e-01
   8.9817174e-01   9.9887942e-01   9.4673738e-01
   8.9822955e-01   9.9888484e-01   9.4676833e-01
   8.9828733e-01   9.9889011e-01   9.4679929e-01
   8.9834511e-01   9.9889554e-01   9.4683024e-01
   8.9840282e-01   9.9890081e-01   9.4686107e-01
   8.9846050e-01   9.9890609e-01   9.4689191e-01
   8.9851815e-01   9.9891137e-01   9.4692286e-01
   8.9857576e-01   9.9891666e-01   9.4695370e-01
   8.9863337e-01   9.9892194e-01   9.4698453e-01
   8.9869091e-01   9.9892723e-01   9.4701524e-01
   8.9874842e-01   9.9893237e-01   9.4704608e-01
   8.9880589e-01   9.9893765e-01   9.4707679e-01
   8.9886333e-01   9.9894280e-01   9.4710763e-01
   8.9892077e-01   9.9894794e-01   9.4713834e-01
   8.9897814e-01   9.9895309e-01   9.4716905e-01
   8.9903548e-01   9.9895809e-01   9.4719964e-01
   8.9909278e-01   9.9896324e-01   9.4723036e-01
   8.9915005e-01   9.9896824e-01   9.4726095e-01
   8.9920732e-01   9.9897339e-01   9.4729167e-01
   8.9926452e-01   9.9897839e-01   9.4732226e-01
   8.9932169e-01   9.9898340e-01   9.4735285e-01
   8.9937882e-01   9.9898826e-01   9.4738344e-01
   8.9943593e-01   9.9899327e-01   9.4741391e-01
   8.9949302e-01   9.9899828e-01   9.4744451e-01
   8.9955005e-01   9.9900315e-01   9.4747498e-01
   8.9960705e-01   9.9900801e-01   9.4750545e-01
   8.9966402e-01   9.9901288e-01   9.4753592e-01
   8.9972095e-01   9.9901775e-01   9.4756639e-01
   8.9977788e-01   9.9902262e-01   9.4759686e-01
   8.9983474e-01   9.9902749e-01   9.4762734e-01
   8.9989157e-01   9.9903222e-01   9.4765769e-01
   8.9994837e-01   9.9903709e-01   9.4768804e-01
   9.0000513e-01   9.9904182e-01   9.4771839e-01
   9.0006189e-01   9.9904655e-01   9.4774874e-01
   9.0011859e-01   9.9905128e-01   9.4777909e-01
   9.0017525e-01   9.9905601e-01   9.4780944e-01
   9.0023188e-01   9.9906074e-01   9.4783967e-01
   9.0028847e-01   9.9906533e-01   9.4786990e-01
   9.0034506e-01   9.9906992e-01   9.4790026e-01
   9.0040159e-01   9.9907466e-01   9.4793049e-01
   9.0045809e-01   9.9907925e-01   9.4796059e-01
   9.0051455e-01   9.9908384e-01   9.4799082e-01
   9.0057097e-01   9.9908843e-01   9.4802105e-01
   9.0062740e-01   9.9909288e-01   9.4805116e-01
   9.0068376e-01   9.9909747e-01   9.4808127e-01
   9.0074009e-01   9.9910207e-01   9.4811138e-01
   9.0079638e-01   9.9910652e-01   9.4814149e-01
   9.0085264e-01   9.9911097e-01   9.4817160e-01
   9.0090890e-01   9.9911542e-01   9.4820171e-01
   9.0096509e-01   9.9911988e-01   9.4823170e-01
   9.0102125e-01   9.9912433e-01   9.4826168e-01
   9.0107738e-01   9.9912864e-01   9.4829180e-01
   9.0113347e-01   9.9913310e-01   9.4832166e-01
   9.0118956e-01   9.9913741e-01   9.4835165e-01
   9.0124559e-01   9.9914187e-01   9.4838164e-01
   9.0130159e-01   9.9914618e-01   9.4841163e-01
   9.0135755e-01   9.9915050e-01   9.4844150e-01
   9.0141348e-01   9.9915481e-01   9.4847136e-01
   9.0146940e-01   9.9915898e-01   9.4850123e-01
   9.0152526e-01   9.9916330e-01   9.4853110e-01
   9.0158109e-01   9.9916747e-01   9.4856097e-01
   9.0163689e-01   9.9917179e-01   9.4859071e-01
   9.0169265e-01   9.9917596e-01   9.4862058e-01
   9.0174841e-01   9.9918014e-01   9.4865033e-01
   9.0180411e-01   9.9918431e-01   9.4868007e-01
   9.0185977e-01   9.9918849e-01   9.4870982e-01
   9.0191540e-01   9.9919252e-01   9.4873957e-01
   9.0197100e-01   9.9919669e-01   9.4876931e-01
   9.0202660e-01   9.9920087e-01   9.4879894e-01
   9.0208213e-01   9.9920491e-01   9.4882869e-01
   9.0213763e-01   9.9920894e-01   9.4885831e-01
   9.0219309e-01   9.9921297e-01   9.4888794e-01
   9.0224853e-01   9.9921701e-01   9.4891756e-01
   9.0230396e-01   9.9922105e-01   9.4894719e-01
   9.0235933e-01   9.9922508e-01   9.4897669e-01
   9.0241466e-01   9.9922897e-01   9.4900632e-01
   9.0246996e-01   9.9923301e-01   9.4903582e-01
   9.0252523e-01   9.9923691e-01   9.4906533e-01
   9.0258050e-01   9.9924080e-01   9.4909483e-01
   9.0263570e-01   9.9924469e-01   9.4912434e-01
   9.0269088e-01   9.9924859e-01   9.4915384e-01
   9.0274602e-01   9.9925249e-01   9.4918323e-01
   9.0280112e-01   9.9925638e-01   9.4921273e-01
   9.0285623e-01   9.9926028e-01   9.4924212e-01
   9.0291127e-01   9.9926403e-01   9.4927150e-01
   9.0296628e-01   9.9926794e-01   9.4930088e-01
   9.0302125e-01   9.9927169e-01   9.4933027e-01
   9.0307620e-01   9.9927544e-01   9.4935953e-01
   9.0313114e-01   9.9927920e-01   9.4938891e-01
   9.0318602e-01   9.9928295e-01   9.4941818e-01
   9.0324086e-01   9.9928671e-01   9.4944756e-01
   9.0329568e-01   9.9929047e-01   9.4947683e-01
   9.0335046e-01   9.9929408e-01   9.4950596e-01
   9.0340523e-01   9.9929784e-01   9.4953523e-01
   9.0345995e-01   9.9930145e-01   9.4956449e-01
   9.0351464e-01   9.9930506e-01   9.4959363e-01
   9.0356929e-01   9.9930868e-01   9.4962290e-01
   9.0362391e-01   9.9931229e-01   9.4965204e-01
   9.0367852e-01   9.9931591e-01   9.4968118e-01
   9.0373308e-01   9.9931952e-01   9.4971032e-01
   9.0378760e-01   9.9932314e-01   9.4973934e-01
   9.0384209e-01   9.9932661e-01   9.4976849e-01
   9.0389655e-01   9.9933023e-01   9.4979750e-01
   9.0395101e-01   9.9933370e-01   9.4982652e-01
   9.0400540e-01   9.9933717e-01   9.4985567e-01
   9.0405976e-01   9.9934080e-01   9.4988457e-01
   9.0411409e-01   9.9934427e-01   9.4991359e-01
   9.0416839e-01   9.9934759e-01   9.4994261e-01
   9.0422268e-01   9.9935107e-01   9.4997151e-01
   9.0427692e-01   9.9935455e-01   9.5000053e-01
   9.0433112e-01   9.9935803e-01   9.5002943e-01
   9.0438529e-01   9.9936135e-01   9.5005833e-01
   9.0443943e-01   9.9936468e-01   9.5008723e-01
   9.0449356e-01   9.9936816e-01   9.5011613e-01
   9.0454763e-01   9.9937150e-01   9.5014491e-01
   9.0460167e-01   9.9937483e-01   9.5017381e-01
   9.0465568e-01   9.9937816e-01   9.5020259e-01
   9.0470966e-01   9.9938150e-01   9.5023136e-01
   9.0476364e-01   9.9938468e-01   9.5026014e-01
   9.0481755e-01   9.9938802e-01   9.5028892e-01
   9.0487143e-01   9.9939135e-01   9.5031770e-01
   9.0492528e-01   9.9939454e-01   9.5034648e-01
   9.0497910e-01   9.9939773e-01   9.5037514e-01
   9.0503291e-01   9.9940107e-01   9.5040380e-01
   9.0508667e-01   9.9940426e-01   9.5043245e-01
   9.0514039e-01   9.9940745e-01   9.5046111e-01
   9.0519408e-01   9.9941064e-01   9.5048977e-01
   9.0524774e-01   9.9941369e-01   9.5051843e-01
   9.0530140e-01   9.9941688e-01   9.5054709e-01
   9.0535500e-01   9.9942008e-01   9.5057562e-01
   9.0540856e-01   9.9942312e-01   9.5060416e-01
   9.0546209e-01   9.9942632e-01   9.5063269e-01
   9.0551560e-01   9.9942936e-01   9.5066123e-01
   9.0556909e-01   9.9943241e-01   9.5068977e-01
   9.0562253e-01   9.9943546e-01   9.5071831e-01
   9.0567594e-01   9.9943851e-01   9.5074672e-01
   9.0572931e-01   9.9944156e-01   9.5077526e-01
   9.0578266e-01   9.9944461e-01   9.5080367e-01
   9.0583599e-01   9.9944766e-01   9.5083209e-01
   9.0588928e-01   9.9945072e-01   9.5086050e-01
   9.0594252e-01   9.9945362e-01   9.5088892e-01
   9.0599574e-01   9.9945652e-01   9.5091734e-01
   9.0604893e-01   9.9945958e-01   9.5094563e-01
   9.0610211e-01   9.9946248e-01   9.5097392e-01
   9.0615523e-01   9.9946539e-01   9.5100234e-01
   9.0620833e-01   9.9946829e-01   9.5103063e-01
   9.0626139e-01   9.9947120e-01   9.5105893e-01
   9.0631442e-01   9.9947411e-01   9.5108722e-01
   9.0636744e-01   9.9947702e-01   9.5111539e-01
   9.0642041e-01   9.9947993e-01   9.5114369e-01
   9.0647334e-01   9.9948269e-01   9.5117186e-01
   9.0652625e-01   9.9948560e-01   9.5120003e-01
   9.0657912e-01   9.9948836e-01   9.5122821e-01
   9.0663199e-01   9.9949112e-01   9.5125638e-01
   9.0668480e-01   9.9949404e-01   9.5128455e-01
   9.0673758e-01   9.9949680e-01   9.5131273e-01
   9.0679033e-01   9.9949956e-01   9.5134078e-01
   9.0684305e-01   9.9950233e-01   9.5136896e-01
   9.0689576e-01   9.9950509e-01   9.5139701e-01
   9.0694841e-01   9.9950771e-01   9.5142506e-01
   9.0700104e-01   9.9951047e-01   9.5145311e-01
   9.0705363e-01   9.9951324e-01   9.5148116e-01
   9.0710619e-01   9.9951586e-01   9.5150909e-01
   9.0715875e-01   9.9951863e-01   9.5153715e-01
   9.0721125e-01   9.9952125e-01   9.5156508e-01
   9.0726372e-01   9.9952387e-01   9.5159301e-01
   9.0731616e-01   9.9952648e-01   9.5162094e-01
   9.0736857e-01   9.9952926e-01   9.5164887e-01
   9.0742097e-01   9.9953188e-01   9.5167680e-01
   9.0747331e-01   9.9953435e-01   9.5170473e-01
   9.0752563e-01   9.9953697e-01   9.5173254e-01
   9.0757791e-01   9.9953959e-01   9.5176047e-01
   9.0763016e-01   9.9954222e-01   9.5178828e-01
   9.0768241e-01   9.9954469e-01   9.5181609e-01
   9.0773460e-01   9.9954732e-01   9.5184390e-01
   9.0778676e-01   9.9954979e-01   9.5187171e-01
   9.0783889e-01   9.9955226e-01   9.5189940e-01
   9.0789099e-01   9.9955489e-01   9.5192721e-01
   9.0794309e-01   9.9955737e-01   9.5195490e-01
   9.0799512e-01   9.9955985e-01   9.5198271e-01
   9.0804713e-01   9.9956232e-01   9.5201040e-01
   9.0809911e-01   9.9956480e-01   9.5203808e-01
   9.0815105e-01   9.9956728e-01   9.5206565e-01
   9.0820299e-01   9.9956961e-01   9.5209334e-01
   9.0825488e-01   9.9957209e-01   9.5212103e-01
   9.0830673e-01   9.9957457e-01   9.5214859e-01
   9.0835855e-01   9.9957690e-01   9.5217616e-01
   9.0841035e-01   9.9957923e-01   9.5220373e-01
   9.0846213e-01   9.9958171e-01   9.5223129e-01
   9.0851386e-01   9.9958404e-01   9.5225886e-01
   9.0856556e-01   9.9958637e-01   9.5228643e-01
   9.0861724e-01   9.9958870e-01   9.5231387e-01
   9.0866888e-01   9.9959104e-01   9.5234144e-01
   9.0872051e-01   9.9959337e-01   9.5236889e-01
   9.0877209e-01   9.9959570e-01   9.5239633e-01
   9.0882364e-01   9.9959804e-01   9.5242378e-01
   9.0887516e-01   9.9960038e-01   9.5245123e-01
   9.0892664e-01   9.9960256e-01   9.5247867e-01
   9.0897813e-01   9.9960490e-01   9.5250600e-01
   9.0902955e-01   9.9960708e-01   9.5253344e-01
   9.0908095e-01   9.9960942e-01   9.5256077e-01
   9.0913232e-01   9.9961160e-01   9.5258809e-01
   9.0918365e-01   9.9961379e-01   9.5261542e-01
   9.0923499e-01   9.9961613e-01   9.5264274e-01
   9.0928626e-01   9.9961832e-01   9.5267007e-01
   9.0933751e-01   9.9962050e-01   9.5269727e-01
   9.0938872e-01   9.9962269e-01   9.5272460e-01
   9.0943991e-01   9.9962488e-01   9.5275180e-01
   9.0949109e-01   9.9962692e-01   9.5277900e-01
   9.0954221e-01   9.9962911e-01   9.5280620e-01
   9.0959331e-01   9.9963130e-01   9.5283341e-01
   9.0964437e-01   9.9963333e-01   9.5286061e-01
   9.0969541e-01   9.9963553e-01   9.5288782e-01
   9.0974644e-01   9.9963757e-01   9.5291490e-01
   9.0979741e-01   9.9963976e-01   9.5294198e-01
   9.0984836e-01   9.9964180e-01   9.5296918e-01
   9.0989927e-01   9.9964384e-01   9.5299626e-01
   9.0995016e-01   9.9964604e-01   9.5302335e-01
   9.1000104e-01   9.9964808e-01   9.5305043e-01
   9.1005186e-01   9.9965012e-01   9.5307739e-01
   9.1010266e-01   9.9965216e-01   9.5310447e-01
   9.1015342e-01   9.9965421e-01   9.5313143e-01
   9.1020416e-01   9.9965609e-01   9.5315839e-01
   9.1025489e-01   9.9965814e-01   9.5318535e-01
   9.1030556e-01   9.9966019e-01   9.5321231e-01
   9.1035621e-01   9.9966207e-01   9.5323927e-01
   9.1040682e-01   9.9966412e-01   9.5326623e-01
   9.1045741e-01   9.9966617e-01   9.5329320e-01
   9.1050799e-01   9.9966806e-01   9.5332003e-01
   9.1055851e-01   9.9966995e-01   9.5334687e-01
   9.1060901e-01   9.9967201e-01   9.5337371e-01
   9.1065948e-01   9.9967390e-01   9.5340068e-01
   9.1070991e-01   9.9967579e-01   9.5342739e-01
   9.1076035e-01   9.9967769e-01   9.5345423e-01
   9.1081072e-01   9.9967958e-01   9.5348107e-01
   9.1086107e-01   9.9968148e-01   9.5350779e-01
   9.1091139e-01   9.9968338e-01   9.5353463e-01
   9.1096168e-01   9.9968528e-01   9.5356135e-01
   9.1101196e-01   9.9968702e-01   9.5358806e-01
   9.1106219e-01   9.9968892e-01   9.5361478e-01
   9.1111239e-01   9.9969082e-01   9.5364150e-01
   9.1116256e-01   9.9969256e-01   9.5366809e-01
   9.1121270e-01   9.9969446e-01   9.5369481e-01
   9.1126284e-01   9.9969621e-01   9.5372141e-01
   9.1131292e-01   9.9969811e-01   9.5374813e-01
   9.1136297e-01   9.9969986e-01   9.5377473e-01
   9.1141300e-01   9.9970160e-01   9.5380132e-01
   9.1146299e-01   9.9970351e-01   9.5382792e-01
   9.1151298e-01   9.9970526e-01   9.5385439e-01
   9.1156291e-01   9.9970700e-01   9.5388099e-01
   9.1161282e-01   9.9970875e-01   9.5390746e-01
   9.1166269e-01   9.9971050e-01   9.5393406e-01
   9.1171254e-01   9.9971225e-01   9.5396054e-01
   9.1176238e-01   9.9971385e-01   9.5398701e-01
   9.1181217e-01   9.9971560e-01   9.5401349e-01
   9.1186193e-01   9.9971735e-01   9.5403996e-01
   9.1191166e-01   9.9971910e-01   9.5406631e-01
   9.1196136e-01   9.9972070e-01   9.5409279e-01
   9.1201105e-01   9.9972245e-01   9.5411914e-01
   9.1206069e-01   9.9972405e-01   9.5414549e-01
   9.1211031e-01   9.9972580e-01   9.5417185e-01
   9.1215989e-01   9.9972740e-01   9.5419820e-01
   9.1220944e-01   9.9972900e-01   9.5422456e-01
   9.1225899e-01   9.9973076e-01   9.5425091e-01
   9.1230849e-01   9.9973236e-01   9.5427727e-01
   9.1235796e-01   9.9973396e-01   9.5430350e-01
   9.1240739e-01   9.9973556e-01   9.5432973e-01
   9.1245680e-01   9.9973716e-01   9.5435608e-01
   9.1250621e-01   9.9973876e-01   9.5438232e-01
   9.1255556e-01   9.9974036e-01   9.5440855e-01
   9.1260488e-01   9.9974196e-01   9.5443466e-01
   9.1265417e-01   9.9974341e-01   9.5446089e-01
   9.1270343e-01   9.9974501e-01   9.5448712e-01
   9.1275269e-01   9.9974662e-01   9.5451323e-01
   9.1280190e-01   9.9974822e-01   9.5453934e-01
   9.1285107e-01   9.9974967e-01   9.5456545e-01
   9.1290022e-01   9.9975128e-01   9.5459156e-01
   9.1294934e-01   9.9975272e-01   9.5461767e-01
   9.1299845e-01   9.9975417e-01   9.5464379e-01
   9.1304751e-01   9.9975578e-01   9.5466990e-01
   9.1309655e-01   9.9975723e-01   9.5469588e-01
   9.1314555e-01   9.9975868e-01   9.5472187e-01
   9.1319452e-01   9.9976029e-01   9.5474799e-01
   9.1324349e-01   9.9976174e-01   9.5477398e-01
   9.1329241e-01   9.9976319e-01   9.5479996e-01
   9.1334130e-01   9.9976464e-01   9.5482583e-01
   9.1339016e-01   9.9976609e-01   9.5485182e-01
   9.1343899e-01   9.9976755e-01   9.5487781e-01
   9.1348782e-01   9.9976900e-01   9.5490368e-01
   9.1353659e-01   9.9977046e-01   9.5492954e-01
   9.1358533e-01   9.9977175e-01   9.5495553e-01
   9.1363405e-01   9.9977320e-01   9.5498140e-01
   9.1368274e-01   9.9977466e-01   9.5500714e-01
   9.1373142e-01   9.9977596e-01   9.5503301e-01
   9.1378005e-01   9.9977741e-01   9.5505888e-01
   9.1382865e-01   9.9977887e-01   9.5508463e-01
   9.1387723e-01   9.9978017e-01   9.5511050e-01
   9.1392577e-01   9.9978147e-01   9.5513624e-01
   9.1397431e-01   9.9978292e-01   9.5516199e-01
   9.1402280e-01   9.9978422e-01   9.5518773e-01
   9.1407126e-01   9.9978568e-01   9.5521348e-01
   9.1411969e-01   9.9978698e-01   9.5523923e-01
   9.1416809e-01   9.9978828e-01   9.5526485e-01
   9.1421649e-01   9.9978958e-01   9.5529060e-01
   9.1426483e-01   9.9979089e-01   9.5531622e-01
   9.1431315e-01   9.9979219e-01   9.5534184e-01
   9.1436144e-01   9.9979349e-01   9.5536747e-01
   9.1440970e-01   9.9979479e-01   9.5539309e-01
   9.1445795e-01   9.9979610e-01   9.5541872e-01
   9.1450616e-01   9.9979740e-01   9.5544434e-01
   9.1455433e-01   9.9979870e-01   9.5546984e-01
   9.1460248e-01   9.9980001e-01   9.5549547e-01
   9.1465060e-01   9.9980115e-01   9.5552097e-01
   9.1469871e-01   9.9980246e-01   9.5554647e-01
   9.1474677e-01   9.9980377e-01   9.5557198e-01
   9.1479481e-01   9.9980491e-01   9.5559748e-01
   9.1484281e-01   9.9980622e-01   9.5562298e-01
   9.1489079e-01   9.9980736e-01   9.5564849e-01
   9.1493876e-01   9.9980867e-01   9.5567387e-01
   9.1498668e-01   9.9980982e-01   9.5569937e-01
   9.1503458e-01   9.9981113e-01   9.5572475e-01
   9.1508244e-01   9.9981228e-01   9.5575013e-01
   9.1513028e-01   9.9981342e-01   9.5577551e-01
   9.1517811e-01   9.9981457e-01   9.5580090e-01
   9.1522589e-01   9.9981588e-01   9.5582628e-01
   9.1527364e-01   9.9981703e-01   9.5585166e-01
   9.1532137e-01   9.9981818e-01   9.5587692e-01
   9.1536906e-01   9.9981933e-01   9.5590218e-01
   9.1541676e-01   9.9982048e-01   9.5592756e-01
   9.1546440e-01   9.9982164e-01   9.5595282e-01
   9.1551201e-01   9.9982279e-01   9.5597808e-01
   9.1555959e-01   9.9982394e-01   9.5600334e-01
   9.1560715e-01   9.9982509e-01   9.5602860e-01
   9.1565470e-01   9.9982625e-01   9.5605374e-01
   9.1570220e-01   9.9982724e-01   9.5607900e-01
   9.1574968e-01   9.9982839e-01   9.5610413e-01
   9.1579712e-01   9.9982954e-01   9.5612927e-01
   9.1584454e-01   9.9983054e-01   9.5615441e-01
   9.1589195e-01   9.9983169e-01   9.5617955e-01
   9.1593931e-01   9.9983285e-01   9.5620468e-01
   9.1598665e-01   9.9983384e-01   9.5622982e-01
   9.1603395e-01   9.9983500e-01   9.5625496e-01
   9.1608123e-01   9.9983599e-01   9.5627998e-01
   9.1612851e-01   9.9983715e-01   9.5630512e-01
   9.1617573e-01   9.9983814e-01   9.5633013e-01
   9.1622292e-01   9.9983914e-01   9.5635515e-01
   9.1627009e-01   9.9984030e-01   9.5638017e-01
   9.1631723e-01   9.9984129e-01   9.5640518e-01
   9.1636437e-01   9.9984229e-01   9.5643007e-01
   9.1641145e-01   9.9984328e-01   9.5645509e-01
   9.1645851e-01   9.9984428e-01   9.5648011e-01
   9.1650554e-01   9.9984544e-01   9.5650500e-01
   9.1655254e-01   9.9984644e-01   9.5652990e-01
   9.1659954e-01   9.9984744e-01   9.5655479e-01
   9.1664648e-01   9.9984844e-01   9.5657969e-01
   9.1669340e-01   9.9984944e-01   9.5660458e-01
   9.1674029e-01   9.9985044e-01   9.5662948e-01
   9.1678716e-01   9.9985127e-01   9.5665425e-01
   9.1683402e-01   9.9985227e-01   9.5667914e-01
   9.1688083e-01   9.9985327e-01   9.5670391e-01
   9.1692761e-01   9.9985427e-01   9.5672881e-01
   9.1697436e-01   9.9985527e-01   9.5675358e-01
   9.1702109e-01   9.9985611e-01   9.5677836e-01
   9.1706781e-01   9.9985711e-01   9.5680313e-01
   9.1711448e-01   9.9985811e-01   9.5682778e-01
   9.1716113e-01   9.9985895e-01   9.5685255e-01
   9.1720775e-01   9.9985995e-01   9.5687720e-01
   9.1725434e-01   9.9986079e-01   9.5690198e-01
   9.1730092e-01   9.9986180e-01   9.5692663e-01
   9.1734746e-01   9.9986264e-01   9.5695128e-01
   9.1739396e-01   9.9986364e-01   9.5697593e-01
   9.1744045e-01   9.9986448e-01   9.5700058e-01
   9.1748690e-01   9.9986549e-01   9.5702523e-01
   9.1753335e-01   9.9986633e-01   9.5704976e-01
   9.1757975e-01   9.9986717e-01   9.5707441e-01
   9.1762612e-01   9.9986801e-01   9.5709894e-01
   9.1767246e-01   9.9986902e-01   9.5712360e-01
   9.1771878e-01   9.9986986e-01   9.5714812e-01
   9.1776509e-01   9.9987070e-01   9.5717265e-01
   9.1781136e-01   9.9987154e-01   9.5719718e-01
   9.1785759e-01   9.9987238e-01   9.5722159e-01
   9.1790380e-01   9.9987323e-01   9.5724612e-01
   9.1794998e-01   9.9987407e-01   9.5727065e-01
   9.1799616e-01   9.9987491e-01   9.5729506e-01
   9.1804229e-01   9.9987576e-01   9.5731946e-01
   9.1808839e-01   9.9987660e-01   9.5734387e-01
   9.1813446e-01   9.9987745e-01   9.5736828e-01
   9.1818051e-01   9.9987829e-01   9.5739268e-01
   9.1822655e-01   9.9987914e-01   9.5741709e-01
   9.1827255e-01   9.9987999e-01   9.5744150e-01
   9.1831851e-01   9.9988083e-01   9.5746579e-01
   9.1836445e-01   9.9988151e-01   9.5749020e-01
   9.1841036e-01   9.9988236e-01   9.5751448e-01
   9.1845627e-01   9.9988321e-01   9.5753876e-01
   9.1850213e-01   9.9988389e-01   9.5756305e-01
   9.1854796e-01   9.9988474e-01   9.5758734e-01
   9.1859377e-01   9.9988558e-01   9.5761162e-01
   9.1863954e-01   9.9988626e-01   9.5763591e-01
   9.1868532e-01   9.9988711e-01   9.5766007e-01
   9.1873104e-01   9.9988780e-01   9.5768436e-01
   9.1877674e-01   9.9988865e-01   9.5770852e-01
   9.1882241e-01   9.9988933e-01   9.5773268e-01
   9.1886805e-01   9.9989018e-01   9.5775685e-01
   9.1891369e-01   9.9989086e-01   9.5778101e-01
   9.1895928e-01   9.9989154e-01   9.5780518e-01
   9.1900485e-01   9.9989240e-01   9.5782934e-01
   9.1905038e-01   9.9989308e-01   9.5785338e-01
   9.1909590e-01   9.9989376e-01   9.5787755e-01
   9.1914140e-01   9.9989462e-01   9.5790159e-01
   9.1918686e-01   9.9989530e-01   9.5792576e-01
   9.1923229e-01   9.9989599e-01   9.5794980e-01
   9.1927769e-01   9.9989667e-01   9.5797384e-01
   9.1932307e-01   9.9989736e-01   9.5799788e-01
   9.1936844e-01   9.9989821e-01   9.5802180e-01
   9.1941377e-01   9.9989890e-01   9.5804584e-01
   9.1945906e-01   9.9989959e-01   9.5806989e-01
   9.1950434e-01   9.9990027e-01   9.5809380e-01
   9.1954958e-01   9.9990096e-01   9.5811772e-01
   9.1959482e-01   9.9990165e-01   9.5814164e-01
   9.1964001e-01   9.9990233e-01   9.5816556e-01
   9.1968518e-01   9.9990302e-01   9.5818948e-01
   9.1973032e-01   9.9990371e-01   9.5821340e-01
   9.1977543e-01   9.9990423e-01   9.5823733e-01
   9.1982054e-01   9.9990492e-01   9.5826112e-01
   9.1986560e-01   9.9990561e-01   9.5828504e-01
   9.1991063e-01   9.9990630e-01   9.5830884e-01
   9.1995564e-01   9.9990699e-01   9.5833264e-01
   9.2000062e-01   9.9990750e-01   9.5835656e-01
   9.2004559e-01   9.9990820e-01   9.5838024e-01
   9.2009052e-01   9.9990889e-01   9.5840403e-01
   9.2013542e-01   9.9990958e-01   9.5842783e-01
   9.2018030e-01   9.9991010e-01   9.5845163e-01
   9.2022515e-01   9.9991079e-01   9.5847531e-01
   9.2026999e-01   9.9991148e-01   9.5849911e-01
   9.2031479e-01   9.9991200e-01   9.5852278e-01
   9.2035956e-01   9.9991270e-01   9.5854646e-01
   9.2040430e-01   9.9991322e-01   9.5857014e-01
   9.2044902e-01   9.9991391e-01   9.5859381e-01
   9.2049374e-01   9.9991443e-01   9.5861749e-01
   9.2053840e-01   9.9991513e-01   9.5864104e-01
   9.2058304e-01   9.9991565e-01   9.5866472e-01
   9.2062765e-01   9.9991635e-01   9.5868827e-01
   9.2067224e-01   9.9991687e-01   9.5871195e-01
   9.2071682e-01   9.9991739e-01   9.5873550e-01
   9.2076136e-01   9.9991809e-01   9.5875906e-01
   9.2080587e-01   9.9991861e-01   9.5878261e-01
   9.2085035e-01   9.9991913e-01   9.5880617e-01
   9.2089481e-01   9.9991983e-01   9.5882972e-01
   9.2093926e-01   9.9992036e-01   9.5885315e-01
   9.2098367e-01   9.9992088e-01   9.5887671e-01
   9.2102805e-01   9.9992140e-01   9.5890014e-01
   9.2107240e-01   9.9992210e-01   9.5892357e-01
   9.2111673e-01   9.9992263e-01   9.5894700e-01
   9.2116105e-01   9.9992316e-01   9.5897044e-01
   9.2120533e-01   9.9992368e-01   9.5899387e-01
   9.2124957e-01   9.9992421e-01   9.5901730e-01
   9.2129380e-01   9.9992473e-01   9.5904074e-01
   9.2133800e-01   9.9992526e-01   9.5906405e-01
   9.2138219e-01   9.9992579e-01   9.5908748e-01
   9.2142634e-01   9.9992631e-01   9.5911079e-01
   9.2147046e-01   9.9992684e-01   9.5913410e-01
   9.2151455e-01   9.9992737e-01   9.5915753e-01
   9.2155862e-01   9.9992790e-01   9.5918085e-01
   9.2160268e-01   9.9992843e-01   9.5920403e-01
   9.2164670e-01   9.9992895e-01   9.5922734e-01
   9.2169069e-01   9.9992948e-01   9.5925065e-01
   9.2173466e-01   9.9993001e-01   9.5927384e-01
   9.2177860e-01   9.9993054e-01   9.5929715e-01
   9.2182254e-01   9.9993107e-01   9.5932034e-01
   9.2186642e-01   9.9993143e-01   9.5934353e-01
   9.2191029e-01   9.9993196e-01   9.5936672e-01
   9.2195412e-01   9.9993249e-01   9.5938990e-01
   9.2199794e-01   9.9993302e-01   9.5941309e-01
   9.2204174e-01   9.9993355e-01   9.5943628e-01
   9.2208550e-01   9.9993390e-01   9.5945935e-01
   9.2212924e-01   9.9993444e-01   9.5948254e-01
   9.2217295e-01   9.9993497e-01   9.5950560e-01
   9.2221663e-01   9.9993532e-01   9.5952867e-01
   9.2226031e-01   9.9993586e-01   9.5955186e-01
   9.2230395e-01   9.9993639e-01   9.5957493e-01
   9.2234755e-01   9.9993675e-01   9.5959799e-01
   9.2239114e-01   9.9993728e-01   9.5962093e-01
   9.2243469e-01   9.9993764e-01   9.5964400e-01
   9.2247824e-01   9.9993817e-01   9.5966707e-01
   9.2252175e-01   9.9993871e-01   9.5969001e-01
   9.2256523e-01   9.9993906e-01   9.5971296e-01
   9.2260869e-01   9.9993960e-01   9.5973603e-01
   9.2265211e-01   9.9993995e-01   9.5975897e-01
   9.2269554e-01   9.9994049e-01   9.5978191e-01
   9.2273892e-01   9.9994085e-01   9.5980486e-01
   9.2278227e-01   9.9994121e-01   9.5982768e-01
   9.2282560e-01   9.9994174e-01   9.5985062e-01
   9.2286890e-01   9.9994210e-01   9.5987357e-01
   9.2291220e-01   9.9994264e-01   9.5989639e-01
   9.2295545e-01   9.9994300e-01   9.5991921e-01
   9.2299868e-01   9.9994336e-01   9.5994203e-01
   9.2304188e-01   9.9994390e-01   9.5996498e-01
   9.2308506e-01   9.9994425e-01   9.5998780e-01
   9.2312823e-01   9.9994461e-01   9.6001050e-01
   9.2317136e-01   9.9994515e-01   9.6003332e-01
   9.2321446e-01   9.9994551e-01   9.6005615e-01
   9.2325753e-01   9.9994587e-01   9.6007885e-01
   9.2330058e-01   9.9994623e-01   9.6010167e-01
   9.2334363e-01   9.9994678e-01   9.6012437e-01
   9.2338663e-01   9.9994714e-01   9.6014707e-01
   9.2342961e-01   9.9994750e-01   9.6016977e-01
   9.2347256e-01   9.9994786e-01   9.6019247e-01
   9.2351548e-01   9.9994822e-01   9.6021517e-01
   9.2355840e-01   9.9994858e-01   9.6023787e-01
   9.2360128e-01   9.9994913e-01   9.6026045e-01
   9.2364413e-01   9.9994949e-01   9.6028315e-01
   9.2368695e-01   9.9994985e-01   9.6030573e-01
   9.2372975e-01   9.9995021e-01   9.6032843e-01
   9.2377255e-01   9.9995058e-01   9.6035101e-01
   9.2381530e-01   9.9995094e-01   9.6037358e-01
   9.2385802e-01   9.9995130e-01   9.6039616e-01
   9.2390072e-01   9.9995167e-01   9.6041874e-01
   9.2394340e-01   9.9995203e-01   9.6044119e-01
   9.2398607e-01   9.9995239e-01   9.6046377e-01
   9.2402869e-01   9.9995276e-01   9.6048623e-01
   9.2407129e-01   9.9995312e-01   9.6050881e-01
   9.2411387e-01   9.9995349e-01   9.6053126e-01
   9.2415642e-01   9.9995385e-01   9.6055372e-01
   9.2419897e-01   9.9995422e-01   9.6057617e-01
   9.2424147e-01   9.9995458e-01   9.6059863e-01
   9.2428394e-01   9.9995495e-01   9.6062109e-01
   9.2432640e-01   9.9995513e-01   9.6064354e-01
   9.2436882e-01   9.9995550e-01   9.6066588e-01
   9.2441124e-01   9.9995586e-01   9.6068833e-01
   9.2445362e-01   9.9995623e-01   9.6071067e-01
   9.2449597e-01   9.9995660e-01   9.6073312e-01
   9.2453830e-01   9.9995696e-01   9.6075546e-01
   9.2458060e-01   9.9995715e-01   9.6077779e-01
   9.2462290e-01   9.9995751e-01   9.6080013e-01
   9.2466516e-01   9.9995788e-01   9.6082246e-01
   9.2470739e-01   9.9995825e-01   9.6084467e-01
   9.2474959e-01   9.9995843e-01   9.6086700e-01
   9.2479177e-01   9.9995880e-01   9.6088921e-01
   9.2483395e-01   9.9995917e-01   9.6091155e-01
   9.2487608e-01   9.9995954e-01   9.6093376e-01
   9.2491818e-01   9.9995972e-01   9.6095597e-01
   9.2496026e-01   9.9996009e-01   9.6097818e-01
   9.2500232e-01   9.9996046e-01   9.6100039e-01
   9.2504438e-01   9.9996065e-01   9.6102261e-01
   9.2508638e-01   9.9996102e-01   9.6104482e-01
   9.2512837e-01   9.9996139e-01   9.6106703e-01
   9.2517033e-01   9.9996157e-01   9.6108912e-01
   9.2521226e-01   9.9996195e-01   9.6111121e-01
   9.2525419e-01   9.9996213e-01   9.6113342e-01
   9.2529608e-01   9.9996250e-01   9.6115551e-01
   9.2533794e-01   9.9996287e-01   9.6117760e-01
   9.2537977e-01   9.9996306e-01   9.6119969e-01
   9.2542159e-01   9.9996343e-01   9.6122178e-01
   9.2546339e-01   9.9996362e-01   9.6124387e-01
   9.2550516e-01   9.9996399e-01   9.6126583e-01
   9.2554690e-01   9.9996418e-01   9.6128792e-01
   9.2558861e-01   9.9996455e-01   9.6130989e-01
   9.2563030e-01   9.9996474e-01   9.6133198e-01
   9.2567199e-01   9.9996511e-01   9.6135395e-01
   9.2571363e-01   9.9996530e-01   9.6137592e-01
   9.2575525e-01   9.9996567e-01   9.6139788e-01
   9.2579684e-01   9.9996586e-01   9.6141985e-01
   9.2583841e-01   9.9996605e-01   9.6144169e-01
   9.2587998e-01   9.9996642e-01   9.6146366e-01
   9.2592150e-01   9.9996661e-01   9.6148563e-01
   9.2596299e-01   9.9996698e-01   9.6150747e-01
   9.2600447e-01   9.9996717e-01   9.6152932e-01
   9.2604592e-01   9.9996736e-01   9.6155129e-01
   9.2608736e-01   9.9996773e-01   9.6157313e-01
   9.2612876e-01   9.9996792e-01   9.6159498e-01
   9.2617014e-01   9.9996811e-01   9.6161682e-01
   9.2621149e-01   9.9996849e-01   9.6163867e-01
   9.2625281e-01   9.9996868e-01   9.6166039e-01
   9.2629414e-01   9.9996886e-01   9.6168223e-01
   9.2633542e-01   9.9996924e-01   9.6170395e-01
   9.2637667e-01   9.9996943e-01   9.6172580e-01
   9.2641790e-01   9.9996962e-01   9.6174752e-01
   9.2645911e-01   9.9997000e-01   9.6176924e-01
   9.2650032e-01   9.9997019e-01   9.6179097e-01
   9.2654147e-01   9.9997038e-01   9.6181269e-01
   9.2658261e-01   9.9997057e-01   9.6183441e-01
   9.2662372e-01   9.9997095e-01   9.6185614e-01
   9.2666481e-01   9.9997114e-01   9.6187773e-01
   9.2670589e-01   9.9997133e-01   9.6189946e-01
   9.2674693e-01   9.9997152e-01   9.6192106e-01
   9.2678795e-01   9.9997171e-01   9.6194278e-01
   9.2682894e-01   9.9997209e-01   9.6196438e-01
   9.2686991e-01   9.9997228e-01   9.6198598e-01
   9.2691087e-01   9.9997247e-01   9.6200758e-01
   9.2695179e-01   9.9997266e-01   9.6202918e-01
   9.2699269e-01   9.9997285e-01   9.6205066e-01
   9.2703356e-01   9.9997304e-01   9.6207226e-01
   9.2707441e-01   9.9997342e-01   9.6209386e-01
   9.2711525e-01   9.9997361e-01   9.6211534e-01
   9.2715606e-01   9.9997381e-01   9.6213681e-01
   9.2719683e-01   9.9997400e-01   9.6215842e-01
   9.2723759e-01   9.9997419e-01   9.6217990e-01
   9.2727832e-01   9.9997438e-01   9.6220137e-01
   9.2731904e-01   9.9997457e-01   9.6222285e-01
   9.2735973e-01   9.9997469e-01   9.6224433e-01
   9.2740038e-01   9.9997469e-01   9.6226568e-01
   9.2744102e-01   9.9997469e-01   9.6228716e-01
   9.2748163e-01   9.9997469e-01   9.6230852e-01
   9.2752224e-01   9.9997469e-01   9.6233000e-01
   9.2756280e-01   9.9997469e-01   9.6235135e-01
   9.2760334e-01   9.9997469e-01   9.6237271e-01
   9.2764386e-01   9.9997469e-01   9.6239406e-01
   9.2768435e-01   9.9997469e-01   9.6241542e-01
   9.2772484e-01   9.9997469e-01   9.6243677e-01
   9.2776529e-01   9.9997469e-01   9.6245813e-01
   9.2780571e-01   9.9997469e-01   9.6247949e-01
   9.2784611e-01   9.9997469e-01   9.6250072e-01
   9.2788649e-01   9.9997469e-01   9.6252207e-01
   9.2792686e-01   9.9997469e-01   9.6254331e-01
   9.2796719e-01   9.9997469e-01   9.6256454e-01
   9.2800749e-01   9.9997469e-01   9.6258577e-01
   9.2804778e-01   9.9997469e-01   9.6260700e-01
   9.2808803e-01   9.9997469e-01   9.6262824e-01
   9.2812829e-01   9.9997469e-01   9.6264947e-01
   9.2816850e-01   9.9997469e-01   9.6267071e-01
   9.2820869e-01   9.9997469e-01   9.6269181e-01
   9.2824885e-01   9.9997469e-01   9.6271305e-01
   9.2828899e-01   9.9997469e-01   9.6273416e-01
   9.2832913e-01   9.9997469e-01   9.6275540e-01
   9.2836923e-01   9.9997469e-01   9.6277651e-01
   9.2840930e-01   9.9997469e-01   9.6279762e-01
   9.2844935e-01   9.9997469e-01   9.6281873e-01
   9.2848937e-01   9.9997469e-01   9.6283984e-01
   9.2852939e-01   9.9997469e-01   9.6286095e-01
   9.2856937e-01   9.9997469e-01   9.6288194e-01
   9.2860932e-01   9.9997469e-01   9.6290305e-01
   9.2864926e-01   9.9997469e-01   9.6292403e-01
   9.2868916e-01   9.9997469e-01   9.6294515e-01
   9.2872907e-01   9.9997469e-01   9.6296614e-01
   9.2876893e-01   9.9997469e-01   9.6298712e-01
   9.2880877e-01   9.9997469e-01   9.6300811e-01
   9.2884859e-01   9.9997469e-01   9.6302910e-01
   9.2888838e-01   9.9997469e-01   9.6305009e-01
   9.2892817e-01   9.9997469e-01   9.6307108e-01
   9.2896791e-01   9.9997469e-01   9.6309194e-01
   9.2900764e-01   9.9997469e-01   9.6311293e-01
   9.2904734e-01   9.9997469e-01   9.6313380e-01
   9.2908701e-01   9.9997469e-01   9.6315479e-01
   9.2912669e-01   9.9997469e-01   9.6317565e-01
   9.2916632e-01   9.9997469e-01   9.6319652e-01
   9.2920593e-01   9.9997469e-01   9.6321738e-01
   9.2924551e-01   9.9997469e-01   9.6323825e-01
   9.2928507e-01   9.9997469e-01   9.6325912e-01
   9.2932463e-01   9.9997469e-01   9.6327986e-01
   9.2936415e-01   9.9997469e-01   9.6330072e-01
   9.2940364e-01   9.9997469e-01   9.6332159e-01
   9.2944311e-01   9.9997469e-01   9.6334233e-01
   9.2948255e-01   9.9997469e-01   9.6336308e-01
   9.2952200e-01   9.9997469e-01   9.6338394e-01
   9.2956140e-01   9.9997469e-01   9.6340469e-01
   9.2960078e-01   9.9997469e-01   9.6342543e-01
   9.2964013e-01   9.9997469e-01   9.6344618e-01
   9.2967946e-01   9.9997469e-01   9.6346679e-01
   9.2971879e-01   9.9997469e-01   9.6348754e-01
   9.2975808e-01   9.9997469e-01   9.6350828e-01
   9.2979734e-01   9.9997469e-01   9.6352890e-01
   9.2983658e-01   9.9997469e-01   9.6354965e-01
   9.2987580e-01   9.9997469e-01   9.6357027e-01
   9.2991502e-01   9.9997469e-01   9.6359089e-01
   9.2995419e-01   9.9997469e-01   9.6361151e-01
   9.2999334e-01   9.9997469e-01   9.6363213e-01
   9.3003247e-01   9.9997469e-01   9.6365275e-01
   9.3007157e-01   9.9997469e-01   9.6367337e-01
   9.3011067e-01   9.9997469e-01   9.6369387e-01
   9.3014973e-01   9.9997469e-01   9.6371449e-01
   9.3018877e-01   9.9997469e-01   9.6373511e-01
   9.3022778e-01   9.9997469e-01   9.6375561e-01
   9.3026677e-01   9.9997469e-01   9.6377611e-01
   9.3030576e-01   9.9997469e-01   9.6379661e-01
   9.3034470e-01   9.9997469e-01   9.6381723e-01
   9.3038363e-01   9.9997469e-01   9.6383760e-01
   9.3042253e-01   9.9997469e-01   9.6385810e-01
   9.3046140e-01   9.9997469e-01   9.6387860e-01
   9.3050028e-01   9.9997469e-01   9.6389910e-01
   9.3053911e-01   9.9997469e-01   9.6391947e-01
   9.3057792e-01   9.9997469e-01   9.6393997e-01
   9.3061671e-01   9.9997469e-01   9.6396035e-01
   9.3065547e-01   9.9997469e-01   9.6398085e-01
   9.3069424e-01   9.9997469e-01   9.6400122e-01
   9.3073296e-01   9.9997469e-01   9.6402160e-01
   9.3077165e-01   9.9997469e-01   9.6404198e-01
   9.3081033e-01   9.9997469e-01   9.6406235e-01
   9.3084898e-01   9.9997469e-01   9.6408273e-01
   9.3088763e-01   9.9997469e-01   9.6410298e-01
   9.3092624e-01   9.9997469e-01   9.6412336e-01
   9.3096482e-01   9.9997469e-01   9.6414361e-01
   9.3100338e-01   9.9997469e-01   9.6416399e-01
   9.3104192e-01   9.9997469e-01   9.6418424e-01
   9.3108046e-01   9.9997469e-01   9.6420449e-01
   9.3111896e-01   9.9997469e-01   9.6422474e-01
   9.3115743e-01   9.9997469e-01   9.6424500e-01
   9.3119588e-01   9.9997469e-01   9.6426525e-01
   9.3123431e-01   9.9997469e-01   9.6428551e-01
   9.3127273e-01   9.9997469e-01   9.6430576e-01
   9.3131112e-01   9.9997469e-01   9.6432589e-01
   9.3134948e-01   9.9997469e-01   9.6434614e-01
   9.3138782e-01   9.9997469e-01   9.6436627e-01
   9.3142614e-01   9.9997469e-01   9.6438640e-01
   9.3146445e-01   9.9997469e-01   9.6440666e-01
   9.3150272e-01   9.9997469e-01   9.6442679e-01
   9.3154097e-01   9.9997469e-01   9.6444692e-01
   9.3157920e-01   9.9997469e-01   9.6446705e-01
   9.3161741e-01   9.9997469e-01   9.6448706e-01
   9.3165561e-01   9.9997469e-01   9.6450719e-01
   9.3169377e-01   9.9997469e-01   9.6452732e-01
   9.3173191e-01   9.9997469e-01   9.6454733e-01
   9.3177003e-01   9.9997469e-01   9.6456746e-01
   9.3180812e-01   9.9997469e-01   9.6458747e-01
   9.3184622e-01   9.9997469e-01   9.6460747e-01
   9.3188427e-01   9.9997469e-01   9.6462748e-01
   9.3192230e-01   9.9997469e-01   9.6464749e-01
   9.3196030e-01   9.9997469e-01   9.6466750e-01
   9.3199829e-01   9.9997469e-01   9.6468751e-01
   9.3203627e-01   9.9997469e-01   9.6470751e-01
   9.3207421e-01   9.9997469e-01   9.6472740e-01
   9.3211213e-01   9.9997469e-01   9.6474741e-01
   9.3215003e-01   9.9997469e-01   9.6476729e-01
   9.3218790e-01   9.9997469e-01   9.6478730e-01
   9.3222577e-01   9.9997469e-01   9.6480719e-01
   9.3226360e-01   9.9997469e-01   9.6482707e-01
   9.3230141e-01   9.9997469e-01   9.6484696e-01
   9.3233920e-01   9.9997469e-01   9.6486684e-01
   9.3237696e-01   9.9997469e-01   9.6488673e-01
   9.3241473e-01   9.9997469e-01   9.6490661e-01
   9.3245245e-01   9.9997469e-01   9.6492637e-01
   9.3249015e-01   9.9997469e-01   9.6494626e-01
   9.3252782e-01   9.9997469e-01   9.6496602e-01
   9.3256548e-01   9.9997469e-01   9.6498591e-01
   9.3260313e-01   9.9997469e-01   9.6500567e-01
   9.3264074e-01   9.9997469e-01   9.6502543e-01
   9.3267833e-01   9.9997469e-01   9.6504520e-01
   9.3271590e-01   9.9997469e-01   9.6506496e-01
   9.3275345e-01   9.9997469e-01   9.6508472e-01
   9.3279099e-01   9.9997469e-01   9.6510449e-01
   9.3282850e-01   9.9997469e-01   9.6512425e-01
   9.3286598e-01   9.9997469e-01   9.6514389e-01
   9.3290344e-01   9.9997469e-01   9.6516365e-01
   9.3294087e-01   9.9997469e-01   9.6518329e-01
   9.3297831e-01   9.9997469e-01   9.6520306e-01
   9.3301570e-01   9.9997469e-01   9.6522270e-01
   9.3305308e-01   9.9997469e-01   9.6524234e-01
   9.3309043e-01   9.9997469e-01   9.6526197e-01
   9.3312776e-01   9.9997469e-01   9.6528162e-01
   9.3316508e-01   9.9997469e-01   9.6530126e-01
   9.3320237e-01   9.9997469e-01   9.6532077e-01
   9.3323963e-01   9.9997469e-01   9.6534041e-01
   9.3327688e-01   9.9997469e-01   9.6536005e-01
   9.3331410e-01   9.9997469e-01   9.6537957e-01
   9.3335132e-01   9.9997469e-01   9.6539909e-01
   9.3338849e-01   9.9997469e-01   9.6541873e-01
   9.3342565e-01   9.9997469e-01   9.6543824e-01
   9.3346279e-01   9.9997469e-01   9.6545776e-01
   9.3349990e-01   9.9997469e-01   9.6547728e-01
   9.3353701e-01   9.9997469e-01   9.6549680e-01
   9.3357408e-01   9.9997469e-01   9.6551632e-01
   9.3361113e-01   9.9997469e-01   9.6553571e-01
   9.3364816e-01   9.9997469e-01   9.6555523e-01
   9.3368516e-01   9.9997469e-01   9.6557462e-01
   9.3372217e-01   9.9997469e-01   9.6559414e-01
   9.3375913e-01   9.9997469e-01   9.6561353e-01
   9.3379607e-01   9.9997469e-01   9.6563293e-01
   9.3383299e-01   9.9997469e-01   9.6565232e-01
   9.3386989e-01   9.9997469e-01   9.6567171e-01
   9.3390679e-01   9.9997469e-01   9.6569111e-01
   9.3394364e-01   9.9997469e-01   9.6571050e-01
   9.3398048e-01   9.9997469e-01   9.6572990e-01
   9.3401729e-01   9.9997469e-01   9.6574930e-01
   9.3405408e-01   9.9997469e-01   9.6576856e-01
   9.3409087e-01   9.9997469e-01   9.6578796e-01
   9.3412762e-01   9.9997469e-01   9.6580723e-01
   9.3416435e-01   9.9997469e-01   9.6582650e-01
   9.3420106e-01   9.9997469e-01   9.6584577e-01
   9.3423774e-01   9.9997469e-01   9.6586505e-01
   9.3427443e-01   9.9997469e-01   9.6588432e-01
   9.3431107e-01   9.9997469e-01   9.6590359e-01
   9.3434769e-01   9.9997469e-01   9.6592286e-01
   9.3438429e-01   9.9997469e-01   9.6594213e-01
   9.3442087e-01   9.9997469e-01   9.6596141e-01
   9.3445745e-01   9.9997469e-01   9.6598055e-01
   9.3449399e-01   9.9997469e-01   9.6599970e-01
   9.3453050e-01   9.9997469e-01   9.6601898e-01
   9.3456700e-01   9.9997469e-01   9.6603812e-01
   9.3460347e-01   9.9997469e-01   9.6605727e-01
   9.3463994e-01   9.9997469e-01   9.6607642e-01
   9.3467637e-01   9.9997469e-01   9.6609557e-01
   9.3471278e-01   9.9997469e-01   9.6611472e-01
   9.3474917e-01   9.9997469e-01   9.6613387e-01
   9.3478554e-01   9.9997469e-01   9.6615302e-01
   9.3482191e-01   9.9997469e-01   9.6617204e-01
   9.3485823e-01   9.9997469e-01   9.6619120e-01
   9.3489454e-01   9.9997469e-01   9.6621022e-01
   9.3493082e-01   9.9997469e-01   9.6622924e-01
   9.3496709e-01   9.9997469e-01   9.6624840e-01
   9.3500335e-01   9.9997469e-01   9.6626742e-01
   9.3503957e-01   9.9997469e-01   9.6628645e-01
   9.3507577e-01   9.9997469e-01   9.6630547e-01
   9.3511195e-01   9.9997469e-01   9.6632450e-01
   9.3514811e-01   9.9997469e-01   9.6634340e-01
   9.3518426e-01   9.9997469e-01   9.6636243e-01
   9.3522038e-01   9.9997469e-01   9.6638146e-01
   9.3525647e-01   9.9997469e-01   9.6640036e-01
   9.3529255e-01   9.9997469e-01   9.6641926e-01
   9.3532860e-01   9.9997469e-01   9.6643829e-01
   9.3536465e-01   9.9997469e-01   9.6645719e-01
   9.3540066e-01   9.9997469e-01   9.6647609e-01
   9.3543666e-01   9.9997469e-01   9.6649500e-01
   9.3547263e-01   9.9997469e-01   9.6651390e-01
   9.3550858e-01   9.9997469e-01   9.6653280e-01
   9.3554452e-01   9.9997469e-01   9.6655171e-01
   9.3558043e-01   9.9997469e-01   9.6657049e-01
   9.3561632e-01   9.9997469e-01   9.6658939e-01
   9.3565218e-01   9.9997469e-01   9.6660817e-01
   9.3568803e-01   9.9997469e-01   9.6662708e-01
   9.3572387e-01   9.9997469e-01   9.6664586e-01
   9.3575968e-01   9.9997469e-01   9.6666464e-01
   9.3579546e-01   9.9997469e-01   9.6668342e-01
   9.3583122e-01   9.9997469e-01   9.6670220e-01
   9.3586696e-01   9.9997469e-01   9.6672098e-01
   9.3590270e-01   9.9997469e-01   9.6673976e-01
   9.3593840e-01   9.9997469e-01   9.6675854e-01
   9.3597408e-01   9.9997469e-01   9.6677732e-01
   9.3600974e-01   9.9997469e-01   9.6679598e-01
   9.3604538e-01   9.9997469e-01   9.6681476e-01
   9.3608102e-01   9.9997469e-01   9.6683341e-01
   9.3611662e-01   9.9997469e-01   9.6685207e-01
   9.3615219e-01   9.9997469e-01   9.6687073e-01
   9.3618775e-01   9.9997469e-01   9.6688951e-01
   9.3622329e-01   9.9997469e-01   9.6690817e-01
   9.3625882e-01   9.9997469e-01   9.6692683e-01
   9.3629431e-01   9.9997469e-01   9.6694536e-01
   9.3632979e-01   9.9997469e-01   9.6696402e-01
   9.3636524e-01   9.9997469e-01   9.6698267e-01
   9.3640067e-01   9.9997469e-01   9.6700121e-01
   9.3643610e-01   9.9997469e-01   9.6701987e-01
   9.3647150e-01   9.9997469e-01   9.6703840e-01
   9.3650687e-01   9.9997469e-01   9.6705706e-01
   9.3654222e-01   9.9997469e-01   9.6707559e-01
   9.3657755e-01   9.9997469e-01   9.6709413e-01
   9.3661288e-01   9.9997469e-01   9.6711266e-01
   9.3664817e-01   9.9997469e-01   9.6713120e-01
   9.3668344e-01   9.9997469e-01   9.6714973e-01
   9.3671869e-01   9.9997469e-01   9.6716814e-01
   9.3675392e-01   9.9997469e-01   9.6718668e-01
   9.3678914e-01   9.9997469e-01   9.6720521e-01
   9.3682433e-01   9.9997469e-01   9.6722362e-01
   9.3685950e-01   9.9997469e-01   9.6724216e-01
   9.3689465e-01   9.9997469e-01   9.6726057e-01
   9.3692977e-01   9.9997469e-01   9.6727898e-01
   9.3696490e-01   9.9997469e-01   9.6729739e-01
   9.3699998e-01   9.9997469e-01   9.6731580e-01
   9.3703505e-01   9.9997469e-01   9.6733421e-01
   9.3707010e-01   9.9997469e-01   9.6735263e-01
   9.3710512e-01   9.9997469e-01   9.6737104e-01
   9.3714014e-01   9.9997469e-01   9.6738945e-01
   9.3717513e-01   9.9997469e-01   9.6740774e-01
   9.3721009e-01   9.9997469e-01   9.6742615e-01
   9.3724504e-01   9.9997469e-01   9.6744444e-01
   9.3727996e-01   9.9997469e-01   9.6746273e-01
   9.3731489e-01   9.9997469e-01   9.6748114e-01
   9.3734977e-01   9.9997469e-01   9.6749943e-01
   9.3738463e-01   9.9997469e-01   9.6751772e-01
   9.3741948e-01   9.9997469e-01   9.6753601e-01
   9.3745430e-01   9.9997469e-01   9.6755429e-01
   9.3748912e-01   9.9997469e-01   9.6757258e-01
   9.3752391e-01   9.9997469e-01   9.6759075e-01
   9.3755867e-01   9.9997469e-01   9.6760904e-01
   9.3759341e-01   9.9997469e-01   9.6762733e-01
   9.3762814e-01   9.9997469e-01   9.6764549e-01
   9.3766286e-01   9.9997469e-01   9.6766366e-01
   9.3769754e-01   9.9997469e-01   9.6768195e-01
   9.3773220e-01   9.9997469e-01   9.6770011e-01
   9.3776685e-01   9.9997469e-01   9.6771828e-01
   9.3780147e-01   9.9997469e-01   9.6773644e-01
   9.3783609e-01   9.9997469e-01   9.6775461e-01
   9.3787067e-01   9.9997469e-01   9.6777277e-01
   9.3790524e-01   9.9997469e-01   9.6779081e-01
   9.3793978e-01   9.9997469e-01   9.6780898e-01
   9.3797430e-01   9.9997469e-01   9.6782715e-01
   9.3800882e-01   9.9997469e-01   9.6784519e-01
   9.3804331e-01   9.9997469e-01   9.6786336e-01
   9.3807777e-01   9.9997469e-01   9.6788140e-01
   9.3811221e-01   9.9997469e-01   9.6789944e-01
   9.3814664e-01   9.9997469e-01   9.6791748e-01
   9.3818106e-01   9.9997469e-01   9.6793552e-01
   9.3821544e-01   9.9997469e-01   9.6795357e-01
   9.3824981e-01   9.9997469e-01   9.6797161e-01
   9.3828415e-01   9.9997469e-01   9.6798965e-01
   9.3831847e-01   9.9997469e-01   9.6800770e-01
   9.3835280e-01   9.9997469e-01   9.6802561e-01
   9.3838708e-01   9.9997469e-01   9.6804366e-01
   9.3842134e-01   9.9997469e-01   9.6806158e-01
   9.3845559e-01   9.9997469e-01   9.6807962e-01
   9.3848982e-01   9.9997469e-01   9.6809754e-01
   9.3852404e-01   9.9997469e-01   9.6811546e-01
   9.3855822e-01   9.9997469e-01   9.6813338e-01
   9.3859239e-01   9.9997469e-01   9.6815130e-01
   9.3862654e-01   9.9997469e-01   9.6816922e-01
   9.3866066e-01   9.9997469e-01   9.6818714e-01
   9.3869479e-01   9.9997469e-01   9.6820506e-01
   9.3872887e-01   9.9997469e-01   9.6822285e-01
   9.3876294e-01   9.9997469e-01   9.6824077e-01
   9.3879699e-01   9.9997469e-01   9.6825857e-01
   9.3883102e-01   9.9997469e-01   9.6827649e-01
   9.3886504e-01   9.9997469e-01   9.6829428e-01
   9.3889903e-01   9.9997469e-01   9.6831208e-01
   9.3893300e-01   9.9997469e-01   9.6832987e-01
   9.3896695e-01   9.9997469e-01   9.6834780e-01
   9.3900088e-01   9.9997469e-01   9.6836559e-01
   9.3903481e-01   9.9997469e-01   9.6838326e-01
   9.3906870e-01   9.9997469e-01   9.6840106e-01
   9.3910257e-01   9.9997469e-01   9.6841886e-01
   9.3913642e-01   9.9997469e-01   9.6843666e-01
   9.3917026e-01   9.9997469e-01   9.6845433e-01
   9.3920409e-01   9.9997469e-01   9.6847213e-01
   9.3923788e-01   9.9997469e-01   9.6848980e-01
   9.3927165e-01   9.9997469e-01   9.6850747e-01
   9.3930541e-01   9.9997469e-01   9.6852514e-01
   9.3933914e-01   9.9997469e-01   9.6854294e-01
   9.3937287e-01   9.9997469e-01   9.6856062e-01
   9.3940657e-01   9.9997469e-01   9.6857829e-01
   9.3944025e-01   9.9997469e-01   9.6859584e-01
   9.3947390e-01   9.9997469e-01   9.6861351e-01
   9.3950754e-01   9.9997469e-01   9.6863118e-01
   9.3954118e-01   9.9997469e-01   9.6864886e-01
   9.3957477e-01   9.9997469e-01   9.6866641e-01
   9.3960835e-01   9.9997469e-01   9.6868408e-01
   9.3964191e-01   9.9997469e-01   9.6870163e-01
   9.3967546e-01   9.9997469e-01   9.6871918e-01
   9.3970899e-01   9.9997469e-01   9.6873673e-01
   9.3974250e-01   9.9997469e-01   9.6875428e-01
   9.3977598e-01   9.9997469e-01   9.6877183e-01
   9.3980944e-01   9.9997469e-01   9.6878938e-01
   9.3984289e-01   9.9997469e-01   9.6880693e-01
   9.3987633e-01   9.9997469e-01   9.6882448e-01
   9.3990973e-01   9.9997469e-01   9.6884203e-01
   9.3994312e-01   9.9997469e-01   9.6885946e-01
   9.3997649e-01   9.9997469e-01   9.6887701e-01
   9.4000983e-01   9.9997469e-01   9.6889443e-01
   9.4004318e-01   9.9997469e-01   9.6891199e-01
   9.4007649e-01   9.9997469e-01   9.6892941e-01
   9.4010978e-01   9.9997469e-01   9.6894684e-01
   9.4014305e-01   9.9997469e-01   9.6896427e-01
   9.4017630e-01   9.9997469e-01   9.6898169e-01
   9.4020955e-01   9.9997469e-01   9.6899912e-01
   9.4024276e-01   9.9997469e-01   9.6901655e-01
   9.4027596e-01   9.9997469e-01   9.6903398e-01
   9.4030913e-01   9.9997469e-01   9.6905128e-01
   9.4034229e-01   9.9997469e-01   9.6906871e-01
   9.4037544e-01   9.9997469e-01   9.6908601e-01
   9.4040856e-01   9.9997469e-01   9.6910344e-01
   9.4044166e-01   9.9997469e-01   9.6912074e-01
   9.4047474e-01   9.9997469e-01   9.6913804e-01
   9.4050780e-01   9.9997469e-01   9.6915547e-01
   9.4054086e-01   9.9997469e-01   9.6917277e-01
   9.4057388e-01   9.9997469e-01   9.6919008e-01
   9.4060688e-01   9.9997469e-01   9.6920738e-01
   9.4063987e-01   9.9997469e-01   9.6922456e-01
   9.4067283e-01   9.9997469e-01   9.6924186e-01
   9.4070579e-01   9.9997469e-01   9.6925917e-01
   9.4073872e-01   9.9997469e-01   9.6927647e-01
   9.4077163e-01   9.9997469e-01   9.6929365e-01
   9.4080452e-01   9.9997469e-01   9.6931083e-01
   9.4083739e-01   9.9997469e-01   9.6932814e-01
   9.4087026e-01   9.9997469e-01   9.6934532e-01
   9.4090309e-01   9.9997469e-01   9.6936250e-01
   9.4093590e-01   9.9997469e-01   9.6937968e-01
   9.4096870e-01   9.9997469e-01   9.6939686e-01
   9.4100148e-01   9.9997469e-01   9.6941404e-01
   9.4103425e-01   9.9997469e-01   9.6943122e-01
   9.4106699e-01   9.9997469e-01   9.6944840e-01
   9.4109971e-01   9.9997469e-01   9.6946558e-01
   9.4113241e-01   9.9997469e-01   9.6948264e-01
   9.4116509e-01   9.9997469e-01   9.6949982e-01
   9.4119777e-01   9.9997469e-01   9.6951688e-01
   9.4123041e-01   9.9997469e-01   9.6953393e-01
   9.4126304e-01   9.9997469e-01   9.6955111e-01
   9.4129564e-01   9.9997469e-01   9.6956817e-01
   9.4132823e-01   9.9997469e-01   9.6958523e-01
   9.4136081e-01   9.9997469e-01   9.6960228e-01
   9.4139336e-01   9.9997469e-01   9.6961934e-01
   9.4142590e-01   9.9997469e-01   9.6963640e-01
   9.4145841e-01   9.9997469e-01   9.6965346e-01
   9.4149090e-01   9.9997469e-01   9.6967039e-01
   9.4152339e-01   9.9997469e-01   9.6968745e-01
   9.4155585e-01   9.9997469e-01   9.6970451e-01
   9.4158829e-01   9.9997469e-01   9.6972144e-01
   9.4162071e-01   9.9997469e-01   9.6973837e-01
   9.4165311e-01   9.9997469e-01   9.6975543e-01
   9.4168550e-01   9.9997469e-01   9.6977236e-01
   9.4171787e-01   9.9997469e-01   9.6978930e-01
   9.4175021e-01   9.9997469e-01   9.6980623e-01
   9.4178254e-01   9.9997469e-01   9.6982317e-01
   9.4181484e-01   9.9997469e-01   9.6984010e-01
   9.4184715e-01   9.9997469e-01   9.6985703e-01
   9.4187942e-01   9.9997469e-01   9.6987384e-01
   9.4191167e-01   9.9997469e-01   9.6989078e-01
   9.4194390e-01   9.9997469e-01   9.6990771e-01
   9.4197612e-01   9.9997469e-01   9.6992452e-01
   9.4200833e-01   9.9997469e-01   9.6994146e-01
   9.4204051e-01   9.9997469e-01   9.6995827e-01
   9.4207266e-01   9.9997469e-01   9.6997508e-01
   9.4210480e-01   9.9997469e-01   9.6999189e-01
   9.4213693e-01   9.9997469e-01   9.7000870e-01
   9.4216904e-01   9.9997469e-01   9.7002551e-01
   9.4220113e-01   9.9997469e-01   9.7004232e-01
   9.4223320e-01   9.9997469e-01   9.7005913e-01
   9.4226524e-01   9.9997469e-01   9.7007594e-01
   9.4229727e-01   9.9997469e-01   9.7009275e-01
   9.4232930e-01   9.9997469e-01   9.7010944e-01
   9.4236129e-01   9.9997469e-01   9.7012625e-01
   9.4239327e-01   9.9997469e-01   9.7014294e-01
   9.4242522e-01   9.9997469e-01   9.7015962e-01
   9.4245716e-01   9.9997469e-01   9.7017644e-01
   9.4248909e-01   9.9997469e-01   9.7019312e-01
   9.4252099e-01   9.9997469e-01   9.7020981e-01
   9.4255287e-01   9.9997469e-01   9.7022650e-01
   9.4258474e-01   9.9997469e-01   9.7024318e-01
   9.4261658e-01   9.9997469e-01   9.7025987e-01
   9.4264843e-01   9.9997469e-01   9.7027656e-01
   9.4268024e-01   9.9997469e-01   9.7029312e-01
   9.4271203e-01   9.9997469e-01   9.7030981e-01
   9.4274380e-01   9.9997469e-01   9.7032650e-01
   9.4277555e-01   9.9997469e-01   9.7034306e-01
   9.4280730e-01   9.9997469e-01   9.7035962e-01
   9.4283902e-01   9.9997469e-01   9.7037631e-01
   9.4287072e-01   9.9997469e-01   9.7039287e-01
   9.4290240e-01   9.9997469e-01   9.7040944e-01
   9.4293406e-01   9.9997469e-01   9.7042600e-01
   9.4296572e-01   9.9997469e-01   9.7044256e-01
   9.4299735e-01   9.9997469e-01   9.7045913e-01
   9.4302896e-01   9.9997469e-01   9.7047569e-01
   9.4306055e-01   9.9997469e-01   9.7049226e-01
   9.4309212e-01   9.9997469e-01   9.7050870e-01
   9.4312369e-01   9.9997469e-01   9.7052526e-01
   9.4315522e-01   9.9997469e-01   9.7054183e-01
   9.4318674e-01   9.9997469e-01   9.7055827e-01
   9.4321824e-01   9.9997469e-01   9.7057470e-01
   9.4324972e-01   9.9997469e-01   9.7059127e-01
   9.4328120e-01   9.9997469e-01   9.7060771e-01
   9.4331264e-01   9.9997469e-01   9.7062415e-01
   9.4334407e-01   9.9997469e-01   9.7064059e-01
   9.4337548e-01   9.9997469e-01   9.7065703e-01
   9.4340687e-01   9.9997469e-01   9.7067347e-01
   9.4343826e-01   9.9997469e-01   9.7068991e-01
   9.4346961e-01   9.9997469e-01   9.7070635e-01
   9.4350095e-01   9.9997469e-01   9.7072267e-01
   9.4353227e-01   9.9997469e-01   9.7073911e-01
   9.4356357e-01   9.9997469e-01   9.7075543e-01
   9.4359486e-01   9.9997469e-01   9.7077187e-01
   9.4362613e-01   9.9997469e-01   9.7078818e-01
   9.4365737e-01   9.9997469e-01   9.7080450e-01
   9.4368860e-01   9.9997469e-01   9.7082094e-01
   9.4371981e-01   9.9997469e-01   9.7083726e-01
   9.4375102e-01   9.9997469e-01   9.7085358e-01
   9.4378220e-01   9.9997469e-01   9.7086989e-01
   9.4381335e-01   9.9997469e-01   9.7088621e-01
   9.4384449e-01   9.9997469e-01   9.7090240e-01
   9.4387561e-01   9.9997469e-01   9.7091872e-01
   9.4390673e-01   9.9997469e-01   9.7093504e-01
   9.4393782e-01   9.9997469e-01   9.7095123e-01
   9.4396888e-01   9.9997469e-01   9.7096755e-01
   9.4399993e-01   9.9997469e-01   9.7098374e-01
   9.4403096e-01   9.9997469e-01   9.7100006e-01
   9.4406199e-01   9.9997469e-01   9.7101625e-01
   9.4409299e-01   9.9997469e-01   9.7103245e-01
   9.4412397e-01   9.9997469e-01   9.7104864e-01
   9.4415493e-01   9.9997469e-01   9.7106483e-01
   9.4418587e-01   9.9997469e-01   9.7108103e-01
   9.4421681e-01   9.9997469e-01   9.7109722e-01
   9.4424772e-01   9.9997469e-01   9.7111341e-01
   9.4427861e-01   9.9997469e-01   9.7112948e-01
   9.4430948e-01   9.9997469e-01   9.7114568e-01
   9.4434033e-01   9.9997469e-01   9.7116187e-01
   9.4437118e-01   9.9997469e-01   9.7117794e-01
   9.4440200e-01   9.9997469e-01   9.7119414e-01
   9.4443280e-01   9.9997469e-01   9.7121020e-01
   9.4446358e-01   9.9997469e-01   9.7122627e-01
   9.4449435e-01   9.9997469e-01   9.7124234e-01
   9.4452511e-01   9.9997469e-01   9.7125841e-01
   9.4455584e-01   9.9997469e-01   9.7127448e-01
   9.4458655e-01   9.9997469e-01   9.7129055e-01
   9.4461725e-01   9.9997469e-01   9.7130662e-01
   9.4464792e-01   9.9997469e-01   9.7132269e-01
   9.4467860e-01   9.9997469e-01   9.7133876e-01
   9.4470924e-01   9.9997469e-01   9.7135471e-01
   9.4473986e-01   9.9997469e-01   9.7137078e-01
   9.4477047e-01   9.9997469e-01   9.7138685e-01
   9.4480106e-01   9.9997469e-01   9.7140280e-01
   9.4483165e-01   9.9997469e-01   9.7141874e-01
   9.4486220e-01   9.9997469e-01   9.7143482e-01
   9.4489273e-01   9.9997469e-01   9.7145076e-01
   9.4492325e-01   9.9997469e-01   9.7146671e-01
   9.4495375e-01   9.9997469e-01   9.7148265e-01
   9.4498425e-01   9.9997469e-01   9.7149860e-01
   9.4501472e-01   9.9997469e-01   9.7151455e-01
   9.4504517e-01   9.9997469e-01   9.7153049e-01
   9.4507560e-01   9.9997469e-01   9.7154631e-01
   9.4510601e-01   9.9997469e-01   9.7156226e-01
   9.4513642e-01   9.9997469e-01   9.7157821e-01
   9.4516680e-01   9.9997469e-01   9.7159403e-01
   9.4519716e-01   9.9997469e-01   9.7160985e-01
   9.4522751e-01   9.9997469e-01   9.7162580e-01
   9.4525783e-01   9.9997469e-01   9.7164162e-01
   9.4528816e-01   9.9997469e-01   9.7165745e-01
   9.4531845e-01   9.9997469e-01   9.7167327e-01
   9.4534872e-01   9.9997469e-01   9.7168909e-01
   9.4537898e-01   9.9997469e-01   9.7170491e-01
   9.4540922e-01   9.9997469e-01   9.7172074e-01
   9.4543946e-01   9.9997469e-01   9.7173656e-01
   9.4546966e-01   9.9997469e-01   9.7175238e-01
   9.4549985e-01   9.9997469e-01   9.7176821e-01
   9.4553002e-01   9.9997469e-01   9.7178391e-01
   9.4556017e-01   9.9997469e-01   9.7179973e-01
   9.4559032e-01   9.9997469e-01   9.7181543e-01
   9.4562044e-01   9.9997469e-01   9.7183125e-01
   9.4565054e-01   9.9997469e-01   9.7184695e-01
   9.4568062e-01   9.9997469e-01   9.7186265e-01
   9.4571069e-01   9.9997469e-01   9.7187835e-01
   9.4574075e-01   9.9997469e-01   9.7189405e-01
   9.4577079e-01   9.9997469e-01   9.7190975e-01
   9.4580080e-01   9.9997469e-01   9.7192545e-01
   9.4583080e-01   9.9997469e-01   9.7194115e-01
   9.4586078e-01   9.9997469e-01   9.7195685e-01
   9.4589075e-01   9.9997469e-01   9.7197255e-01
   9.4592070e-01   9.9997469e-01   9.7198812e-01
   9.4595063e-01   9.9997469e-01   9.7200382e-01
   9.4598054e-01   9.9997469e-01   9.7201939e-01
   9.4601043e-01   9.9997469e-01   9.7203510e-01
   9.4604033e-01   9.9997469e-01   9.7205067e-01
   9.4607019e-01   9.9997469e-01   9.7206625e-01
   9.4610003e-01   9.9997469e-01   9.7208182e-01
   9.4612985e-01   9.9997469e-01   9.7209752e-01
   9.4615966e-01   9.9997469e-01   9.7211310e-01
   9.4618947e-01   9.9997469e-01   9.7212867e-01
   9.4621924e-01   9.9997469e-01   9.7214412e-01
   9.4624900e-01   9.9997469e-01   9.7215970e-01
   9.4627874e-01   9.9997469e-01   9.7217528e-01
   9.4630846e-01   9.9997469e-01   9.7219085e-01
   9.4633818e-01   9.9997469e-01   9.7220630e-01
   9.4636787e-01   9.9997469e-01   9.7222188e-01
   9.4639754e-01   9.9997469e-01   9.7223733e-01
   9.4642720e-01   9.9997469e-01   9.7225291e-01
   9.4645684e-01   9.9997469e-01   9.7226836e-01
   9.4648647e-01   9.9997469e-01   9.7228381e-01
   9.4651608e-01   9.9997469e-01   9.7229926e-01
   9.4654566e-01   9.9997469e-01   9.7231471e-01
   9.4657523e-01   9.9997469e-01   9.7233017e-01
   9.4660479e-01   9.9997469e-01   9.7234562e-01
   9.4663434e-01   9.9997469e-01   9.7236107e-01
   9.4666386e-01   9.9997469e-01   9.7237652e-01
   9.4669336e-01   9.9997469e-01   9.7239198e-01
   9.4672284e-01   9.9997469e-01   9.7240730e-01
   9.4675231e-01   9.9997469e-01   9.7242276e-01
   9.4678178e-01   9.9997469e-01   9.7243808e-01
   9.4681121e-01   9.9997469e-01   9.7245354e-01
   9.4684063e-01   9.9997469e-01   9.7246886e-01
   9.4687003e-01   9.9997469e-01   9.7248419e-01
   9.4689942e-01   9.9997469e-01   9.7249965e-01
   9.4692880e-01   9.9997469e-01   9.7251497e-01
   9.4695815e-01   9.9997469e-01   9.7253030e-01
   9.4698748e-01   9.9997469e-01   9.7254563e-01
   9.4701680e-01   9.9997469e-01   9.7256096e-01
   9.4704610e-01   9.9997469e-01   9.7257629e-01
   9.4707540e-01   9.9997469e-01   9.7259149e-01
   9.4710466e-01   9.9997469e-01   9.7260682e-01
   9.4713391e-01   9.9997469e-01   9.7262215e-01
   9.4716314e-01   9.9997469e-01   9.7263735e-01
   9.4719236e-01   9.9997469e-01   9.7265268e-01
   9.4722157e-01   9.9997469e-01   9.7266789e-01
   9.4725076e-01   9.9997469e-01   9.7268309e-01
   9.4727992e-01   9.9997469e-01   9.7269842e-01
   9.4730907e-01   9.9997469e-01   9.7271362e-01
   9.4733820e-01   9.9997469e-01   9.7272883e-01
   9.4736733e-01   9.9997469e-01   9.7274403e-01
   9.4739643e-01   9.9997469e-01   9.7275924e-01
   9.4742551e-01   9.9997469e-01   9.7277444e-01
   9.4745458e-01   9.9997469e-01   9.7278965e-01
   9.4748363e-01   9.9997469e-01   9.7280473e-01
   9.4751268e-01   9.9997469e-01   9.7281993e-01
   9.4754169e-01   9.9997469e-01   9.7283514e-01
   9.4757069e-01   9.9997469e-01   9.7285022e-01
   9.4759967e-01   9.9997469e-01   9.7286542e-01
   9.4762864e-01   9.9997469e-01   9.7288050e-01
   9.4765760e-01   9.9997469e-01   9.7289558e-01
   9.4768653e-01   9.9997469e-01   9.7291079e-01
   9.4771545e-01   9.9997469e-01   9.7292587e-01
   9.4774435e-01   9.9997469e-01   9.7294095e-01
   9.4777323e-01   9.9997469e-01   9.7295603e-01
   9.4780211e-01   9.9997469e-01   9.7297111e-01
   9.4783096e-01   9.9997469e-01   9.7298619e-01
   9.4785980e-01   9.9997469e-01   9.7300128e-01
   9.4788861e-01   9.9997469e-01   9.7301623e-01
   9.4791741e-01   9.9997469e-01   9.7303131e-01
   9.4794621e-01   9.9997469e-01   9.7304639e-01
   9.4797498e-01   9.9997469e-01   9.7306135e-01
   9.4800373e-01   9.9997469e-01   9.7307643e-01
   9.4803246e-01   9.9997469e-01   9.7309139e-01
   9.4806118e-01   9.9997469e-01   9.7310634e-01
   9.4808990e-01   9.9997469e-01   9.7312143e-01
   9.4811858e-01   9.9997469e-01   9.7313638e-01
   9.4814725e-01   9.9997469e-01   9.7315134e-01
   9.4817590e-01   9.9997469e-01   9.7316630e-01
   9.4820454e-01   9.9997469e-01   9.7318125e-01
   9.4823317e-01   9.9997469e-01   9.7319621e-01
   9.4826178e-01   9.9997469e-01   9.7321117e-01
   9.4829036e-01   9.9997469e-01   9.7322600e-01
   9.4831893e-01   9.9997469e-01   9.7324096e-01
   9.4834749e-01   9.9997469e-01   9.7325592e-01
   9.4837604e-01   9.9997469e-01   9.7327075e-01
   9.4840456e-01   9.9997469e-01   9.7328571e-01
   9.4843306e-01   9.9997469e-01   9.7330054e-01
   9.4846155e-01   9.9997469e-01   9.7331550e-01
   9.4849002e-01   9.9997469e-01   9.7333033e-01
   9.4851849e-01   9.9997469e-01   9.7334516e-01
   9.4854693e-01   9.9997469e-01   9.7336000e-01
   9.4857536e-01   9.9997469e-01   9.7337483e-01
   9.4860376e-01   9.9997469e-01   9.7338966e-01
   9.4863215e-01   9.9997469e-01   9.7340450e-01
   9.4866054e-01   9.9997469e-01   9.7341933e-01
   9.4868890e-01   9.9997469e-01   9.7343417e-01
   9.4871724e-01   9.9997469e-01   9.7344887e-01
   9.4874557e-01   9.9997469e-01   9.7346371e-01
   9.4877388e-01   9.9997469e-01   9.7347854e-01
   9.4880219e-01   9.9997469e-01   9.7349325e-01
   9.4883046e-01   9.9997469e-01   9.7350808e-01
   9.4885872e-01   9.9997469e-01   9.7352279e-01
   9.4888697e-01   9.9997469e-01   9.7353750e-01
   9.4891520e-01   9.9997469e-01   9.7355221e-01
   9.4894342e-01   9.9997469e-01   9.7356705e-01
   9.4897162e-01   9.9997469e-01   9.7358176e-01
   9.4899980e-01   9.9997469e-01   9.7359646e-01
   9.4902796e-01   9.9997469e-01   9.7361117e-01
   9.4905611e-01   9.9997469e-01   9.7362576e-01
   9.4908426e-01   9.9997469e-01   9.7364047e-01
   9.4911237e-01   9.9997469e-01   9.7365518e-01
   9.4914047e-01   9.9997469e-01   9.7366989e-01
   9.4916856e-01   9.9997469e-01   9.7368447e-01
   9.4919662e-01   9.9997469e-01   9.7369918e-01
   9.4922469e-01   9.9997469e-01   9.7371377e-01
   9.4925273e-01   9.9997469e-01   9.7372848e-01
   9.4928074e-01   9.9997469e-01   9.7374306e-01
   9.4930875e-01   9.9997469e-01   9.7375765e-01
   9.4933674e-01   9.9997469e-01   9.7377223e-01
   9.4936472e-01   9.9997469e-01   9.7378682e-01
   9.4939268e-01   9.9997469e-01   9.7380140e-01
   9.4942062e-01   9.9997469e-01   9.7381599e-01
   9.4944854e-01   9.9997469e-01   9.7383057e-01
   9.4947645e-01   9.9997469e-01   9.7384516e-01
   9.4950435e-01   9.9997469e-01   9.7385975e-01
   9.4953223e-01   9.9997469e-01   9.7387433e-01
   9.4956009e-01   9.9997469e-01   9.7388879e-01
   9.4958793e-01   9.9997469e-01   9.7390338e-01
   9.4961576e-01   9.9997469e-01   9.7391784e-01
   9.4964358e-01   9.9997469e-01   9.7393243e-01
   9.4967138e-01   9.9997469e-01   9.7394689e-01
   9.4969916e-01   9.9997469e-01   9.7396135e-01
   9.4972692e-01   9.9997469e-01   9.7397594e-01
   9.4975467e-01   9.9997469e-01   9.7399040e-01
   9.4978242e-01   9.9997469e-01   9.7400486e-01
   9.4981013e-01   9.9997469e-01   9.7401932e-01
   9.4983783e-01   9.9997469e-01   9.7403378e-01
   9.4986552e-01   9.9997469e-01   9.7404825e-01
   9.4989319e-01   9.9997469e-01   9.7406258e-01
   9.4992085e-01   9.9997469e-01   9.7407704e-01
   9.4994849e-01   9.9997469e-01   9.7409151e-01
   9.4997611e-01   9.9997469e-01   9.7410584e-01
   9.5000372e-01   9.9997469e-01   9.7412030e-01
   9.5003131e-01   9.9997469e-01   9.7413464e-01
   9.5005890e-01   9.9997469e-01   9.7414910e-01
   9.5008645e-01   9.9997469e-01   9.7416344e-01
   9.5011400e-01   9.9997469e-01   9.7417778e-01
   9.5014152e-01   9.9997469e-01   9.7419224e-01
   9.5016903e-01   9.9997469e-01   9.7420658e-01
   9.5019653e-01   9.9997469e-01   9.7422092e-01
   9.5022401e-01   9.9997469e-01   9.7423525e-01
   9.5025147e-01   9.9997469e-01   9.7424959e-01
   9.5027892e-01   9.9997469e-01   9.7426393e-01
   9.5030635e-01   9.9997469e-01   9.7427814e-01
   9.5033377e-01   9.9997469e-01   9.7429248e-01
   9.5036117e-01   9.9997469e-01   9.7430682e-01
   9.5038856e-01   9.9997469e-01   9.7432103e-01
   9.5041593e-01   9.9997469e-01   9.7433537e-01
   9.5044328e-01   9.9997469e-01   9.7434958e-01
   9.5047062e-01   9.9997469e-01   9.7436392e-01
   9.5049794e-01   9.9997469e-01   9.7437813e-01
   9.5052525e-01   9.9997469e-01   9.7439235e-01
   9.5055254e-01   9.9997469e-01   9.7440656e-01
   9.5057982e-01   9.9997469e-01   9.7442090e-01
   9.5060708e-01   9.9997469e-01   9.7443512e-01
   9.5063432e-01   9.9997469e-01   9.7444933e-01
   9.5066155e-01   9.9997469e-01   9.7446342e-01
   9.5068877e-01   9.9997469e-01   9.7447763e-01
   9.5071597e-01   9.9997469e-01   9.7449184e-01
   9.5074315e-01   9.9997469e-01   9.7450606e-01
   9.5077032e-01   9.9997469e-01   9.7452015e-01
   9.5079760e-01   9.9997469e-01   9.7453436e-01
   9.5082474e-01   9.9997469e-01   9.7454858e-01
   9.5085186e-01   9.9997469e-01   9.7456267e-01
   9.5087896e-01   9.9997469e-01   9.7457675e-01
   9.5090605e-01   9.9997469e-01   9.7459097e-01
   9.5093313e-01   9.9997469e-01   9.7460506e-01
   9.5096019e-01   9.9997469e-01   9.7461915e-01
   9.5098723e-01   9.9997469e-01   9.7463324e-01
   9.5101426e-01   9.9997469e-01   9.7464733e-01
   9.5104127e-01   9.9997469e-01   9.7466142e-01
   9.5106827e-01   9.9997469e-01   9.7467551e-01
   9.5109525e-01   9.9997469e-01   9.7468960e-01
   9.5112221e-01   9.9997469e-01   9.7470369e-01
   9.5114917e-01   9.9997469e-01   9.7471778e-01
   9.5117610e-01   9.9997469e-01   9.7473174e-01
   9.5120302e-01   9.9997469e-01   9.7474583e-01
   9.5122993e-01   9.9997469e-01   9.7475980e-01
   9.5125681e-01   9.9997469e-01   9.7477389e-01
   9.5128369e-01   9.9997469e-01   9.7478785e-01
   9.5131055e-01   9.9997469e-01   9.7480194e-01
   9.5133739e-01   9.9997469e-01   9.7481591e-01
   9.5136422e-01   9.9997469e-01   9.7482987e-01
   9.5139103e-01   9.9997469e-01   9.7484384e-01
   9.5141783e-01   9.9997469e-01   9.7485780e-01
   9.5144461e-01   9.9997469e-01   9.7487177e-01
   9.5147138e-01   9.9997469e-01   9.7488574e-01
   9.5149813e-01   9.9997469e-01   9.7489970e-01
   9.5152486e-01   9.9997469e-01   9.7491367e-01
   9.5155158e-01   9.9997469e-01   9.7492764e-01
   9.5157829e-01   9.9997469e-01   9.7494147e-01
   9.5160498e-01   9.9997469e-01   9.7495544e-01
   9.5163165e-01   9.9997469e-01   9.7496928e-01
   9.5165831e-01   9.9997469e-01   9.7498325e-01
   9.5168496e-01   9.9997469e-01   9.7499709e-01
   9.5171159e-01   9.9997469e-01   9.7501106e-01
   9.5173820e-01   9.9997469e-01   9.7502490e-01
   9.5176480e-01   9.9997469e-01   9.7503874e-01
   9.5179139e-01   9.9997469e-01   9.7505258e-01
   9.5181795e-01   9.9997469e-01   9.7506642e-01
   9.5184451e-01   9.9997469e-01   9.7508026e-01
   9.5187105e-01   9.9997469e-01   9.7509410e-01
   9.5189757e-01   9.9997469e-01   9.7510795e-01
   9.5192408e-01   9.9997469e-01   9.7512179e-01
   9.5195057e-01   9.9997469e-01   9.7513563e-01
   9.5197705e-01   9.9997469e-01   9.7514935e-01
   9.5200351e-01   9.9997469e-01   9.7516319e-01
   9.5202996e-01   9.9997469e-01   9.7517703e-01
   9.5205639e-01   9.9997469e-01   9.7519075e-01
   9.5208281e-01   9.9997469e-01   9.7520459e-01
   9.5210921e-01   9.9997469e-01   9.7521831e-01
   9.5213573e-01   9.9997469e-01   9.7523202e-01
   9.5216210e-01   9.9997469e-01   9.7524574e-01
   9.5218846e-01   9.9997469e-01   9.7525958e-01
   9.5221480e-01   9.9997469e-01   9.7527330e-01
   9.5224113e-01   9.9997469e-01   9.7528702e-01
   9.5226744e-01   9.9997469e-01   9.7530074e-01
   9.5229374e-01   9.9997469e-01   9.7531445e-01
   9.5232002e-01   9.9997469e-01   9.7532817e-01
   9.5234629e-01   9.9997469e-01   9.7534176e-01
   9.5237254e-01   9.9997469e-01   9.7535548e-01
   9.5239877e-01   9.9997469e-01   9.7536920e-01
   9.5242500e-01   9.9997469e-01   9.7538279e-01
   9.5245120e-01   9.9997469e-01   9.7539651e-01
   9.5247740e-01   9.9997469e-01   9.7541010e-01
   9.5250357e-01   9.9997469e-01   9.7542382e-01
   9.5252973e-01   9.9997469e-01   9.7543741e-01
   9.5255588e-01   9.9997469e-01   9.7545101e-01
   9.5258201e-01   9.9997469e-01   9.7546473e-01
   9.5260813e-01   9.9997469e-01   9.7547832e-01
   9.5263423e-01   9.9997469e-01   9.7549191e-01
   9.5266032e-01   9.9997469e-01   9.7550551e-01
   9.5268640e-01   9.9997469e-01   9.7551910e-01
   9.5271245e-01   9.9997469e-01   9.7553269e-01
   9.5273850e-01   9.9997469e-01   9.7554616e-01
   9.5276452e-01   9.9997469e-01   9.7555975e-01
   9.5279054e-01   9.9997469e-01   9.7557335e-01
   9.5281654e-01   9.9997469e-01   9.7558694e-01
   9.5284252e-01   9.9997469e-01   9.7560041e-01
   9.5286849e-01   9.9997469e-01   9.7561400e-01
   9.5289444e-01   9.9997469e-01   9.7562747e-01
   9.5292038e-01   9.9997469e-01   9.7564107e-01
   9.5294631e-01   9.9997469e-01   9.7565454e-01
   9.5297222e-01   9.9997469e-01   9.7566800e-01
   9.5299811e-01   9.9997469e-01   9.7568147e-01
   9.5302399e-01   9.9997469e-01   9.7569494e-01
   9.5304986e-01   9.9997469e-01   9.7570854e-01
   9.5307571e-01   9.9997469e-01   9.7572201e-01
   9.5310154e-01   9.9997469e-01   9.7573535e-01
   9.5312737e-01   9.9997469e-01   9.7574882e-01
   9.5315317e-01   9.9997469e-01   9.7576229e-01
   9.5317896e-01   9.9997469e-01   9.7577576e-01
   9.5320474e-01   9.9997469e-01   9.7578923e-01
   9.5323050e-01   9.9997469e-01   9.7580257e-01
   9.5325625e-01   9.9997469e-01   9.7581604e-01
   9.5328198e-01   9.9997469e-01   9.7582938e-01
   9.5330770e-01   9.9997469e-01   9.7584286e-01
   9.5333341e-01   9.9997469e-01   9.7585620e-01
   9.5335910e-01   9.9997469e-01   9.7586954e-01
   9.5338477e-01   9.9997469e-01   9.7588301e-01
   9.5341043e-01   9.9997469e-01   9.7589636e-01
   9.5343620e-01   9.9997469e-01   9.7590970e-01
   9.5346183e-01   9.9997469e-01   9.7592305e-01
   9.5348745e-01   9.9997469e-01   9.7593639e-01
   9.5351305e-01   9.9997469e-01   9.7594974e-01
   9.5353864e-01   9.9997469e-01   9.7596308e-01
   9.5356421e-01   9.9997469e-01   9.7597643e-01
   9.5358977e-01   9.9997469e-01   9.7598965e-01
   9.5361531e-01   9.9997469e-01   9.7600299e-01
   9.5364084e-01   9.9997469e-01   9.7601634e-01
   9.5366635e-01   9.9997469e-01   9.7602956e-01
   9.5369185e-01   9.9997469e-01   9.7604290e-01
   9.5371734e-01   9.9997469e-01   9.7605612e-01
   9.5374281e-01   9.9997469e-01   9.7606947e-01
   9.5376826e-01   9.9997469e-01   9.7608269e-01
   9.5379371e-01   9.9997469e-01   9.7609591e-01
   9.5381913e-01   9.9997469e-01   9.7610913e-01
   9.5384454e-01   9.9997469e-01   9.7612248e-01
   9.5386994e-01   9.9997469e-01   9.7613570e-01
   9.5389533e-01   9.9997469e-01   9.7614892e-01
   9.5392069e-01   9.9997469e-01   9.7616214e-01
   9.5394605e-01   9.9997469e-01   9.7617536e-01
   9.5397139e-01   9.9997469e-01   9.7618845e-01
   9.5399671e-01   9.9997469e-01   9.7620168e-01
   9.5402203e-01   9.9997469e-01   9.7621490e-01
   9.5404732e-01   9.9997469e-01   9.7622799e-01
   9.5407260e-01   9.9997469e-01   9.7624121e-01
   9.5409787e-01   9.9997469e-01   9.7625444e-01
   9.5412313e-01   9.9997469e-01   9.7626753e-01
   9.5414837e-01   9.9997469e-01   9.7628063e-01
   9.5417359e-01   9.9997469e-01   9.7629385e-01
   9.5419880e-01   9.9997469e-01   9.7630694e-01
   9.5422400e-01   9.9997469e-01   9.7632004e-01
   9.5424918e-01   9.9997469e-01   9.7633314e-01
   9.5427435e-01   9.9997469e-01   9.7634623e-01
   9.5429950e-01   9.9997469e-01   9.7635933e-01
   9.5432464e-01   9.9997469e-01   9.7637242e-01
   9.5434976e-01   9.9997469e-01   9.7638552e-01
   9.5437487e-01   9.9997469e-01   9.7639862e-01
   9.5439997e-01   9.9997469e-01   9.7641172e-01
   9.5442505e-01   9.9997469e-01   9.7642481e-01
   9.5445012e-01   9.9997469e-01   9.7643778e-01
   9.5447517e-01   9.9997469e-01   9.7645088e-01
   9.5450021e-01   9.9997469e-01   9.7646385e-01
   9.5452523e-01   9.9997469e-01   9.7647695e-01
   9.5455024e-01   9.9997469e-01   9.7648992e-01
   9.5457524e-01   9.9997469e-01   9.7650302e-01
   9.5460022e-01   9.9997469e-01   9.7651599e-01
   9.5462519e-01   9.9997469e-01   9.7652896e-01
   9.5465014e-01   9.9997469e-01   9.7654193e-01
   9.5467508e-01   9.9997469e-01   9.7655503e-01
   9.5470013e-01   9.9997469e-01   9.7656800e-01
   9.5472504e-01   9.9997469e-01   9.7658098e-01
   9.5474994e-01   9.9997469e-01   9.7659395e-01
   9.5477482e-01   9.9997469e-01   9.7660679e-01
   9.5479969e-01   9.9997469e-01   9.7661976e-01
   9.5482454e-01   9.9997469e-01   9.7663274e-01
   9.5484938e-01   9.9997469e-01   9.7664571e-01
   9.5487421e-01   9.9997469e-01   9.7665856e-01
   9.5489902e-01   9.9997469e-01   9.7667153e-01
   9.5492382e-01   9.9997469e-01   9.7668438e-01
   9.5494860e-01   9.9997469e-01   9.7669735e-01
   9.5497337e-01   9.9997469e-01   9.7671020e-01
   9.5499812e-01   9.9997469e-01   9.7672317e-01
   9.5502287e-01   9.9997469e-01   9.7673602e-01
   9.5504759e-01   9.9997469e-01   9.7674886e-01
   9.5507231e-01   9.9997469e-01   9.7676171e-01
   9.5509700e-01   9.9997469e-01   9.7677456e-01
   9.5512169e-01   9.9997469e-01   9.7678741e-01
   9.5514636e-01   9.9997469e-01   9.7680025e-01
   9.5517102e-01   9.9997469e-01   9.7681310e-01
   9.5519566e-01   9.9997469e-01   9.7682595e-01
   9.5522029e-01   9.9997469e-01   9.7683880e-01
   9.5524490e-01   9.9997469e-01   9.7685165e-01
   9.5526950e-01   9.9997469e-01   9.7686437e-01
   9.5529409e-01   9.9997469e-01   9.7687722e-01
   9.5531866e-01   9.9997469e-01   9.7688994e-01
   9.5534322e-01   9.9997469e-01   9.7690279e-01
   9.5536777e-01   9.9997469e-01   9.7691551e-01
   9.5539230e-01   9.9997469e-01   9.7692836e-01
   9.5541681e-01   9.9997469e-01   9.7694108e-01
   9.5544132e-01   9.9997469e-01   9.7695380e-01
   9.5546581e-01   9.9997469e-01   9.7696653e-01
   9.5549028e-01   9.9997469e-01   9.7697938e-01
   9.5551474e-01   9.9997469e-01   9.7699210e-01
   9.5553919e-01   9.9997469e-01   9.7700482e-01
   9.5556362e-01   9.9997469e-01   9.7701755e-01
   9.5558804e-01   9.9997469e-01   9.7703014e-01
   9.5561245e-01   9.9997469e-01   9.7704287e-01
   9.5563684e-01   9.9997469e-01   9.7705559e-01
   9.5566122e-01   9.9997469e-01   9.7706832e-01
   9.5568558e-01   9.9997469e-01   9.7708091e-01
   9.5570993e-01   9.9997469e-01   9.7709364e-01
   9.5573427e-01   9.9997469e-01   9.7710636e-01
   9.5575859e-01   9.9997469e-01   9.7711896e-01
   9.5578290e-01   9.9997469e-01   9.7713168e-01
   9.5580719e-01   9.9997469e-01   9.7714428e-01
   9.5583147e-01   9.9997469e-01   9.7715688e-01
   9.5585574e-01   9.9997469e-01   9.7716948e-01
   9.5587999e-01   9.9997469e-01   9.7718220e-01
   9.5590423e-01   9.9997469e-01   9.7719480e-01
   9.5592858e-01   9.9997469e-01   9.7720740e-01
   9.5595279e-01   9.9997469e-01   9.7722000e-01
   9.5597699e-01   9.9997469e-01   9.7723260e-01
   9.5600117e-01   9.9997469e-01   9.7724520e-01
   9.5602534e-01   9.9997469e-01   9.7725780e-01
   9.5604950e-01   9.9997469e-01   9.7727027e-01
   9.5607364e-01   9.9997469e-01   9.7728287e-01
   9.5609777e-01   9.9997469e-01   9.7729547e-01
   9.5612189e-01   9.9997469e-01   9.7730794e-01
   9.5614599e-01   9.9997469e-01   9.7732054e-01
   9.5617008e-01   9.9997469e-01   9.7733301e-01
   9.5619415e-01   9.9997469e-01   9.7734561e-01
   9.5621821e-01   9.9997469e-01   9.7735809e-01
   9.5624226e-01   9.9997469e-01   9.7737056e-01
   9.5626630e-01   9.9997469e-01   9.7738316e-01
   9.5629032e-01   9.9997469e-01   9.7739564e-01
   9.5631432e-01   9.9997469e-01   9.7740811e-01
   9.5633831e-01   9.9997469e-01   9.7742058e-01
   9.5636229e-01   9.9997469e-01   9.7743306e-01
   9.5638626e-01   9.9997469e-01   9.7744553e-01
   9.5641021e-01   9.9997469e-01   9.7745801e-01
   9.5643415e-01   9.9997469e-01   9.7747048e-01
   9.5645807e-01   9.9997469e-01   9.7748296e-01
   9.5648198e-01   9.9997469e-01   9.7749530e-01
   9.5650588e-01   9.9997469e-01   9.7750778e-01
   9.5652976e-01   9.9997469e-01   9.7752026e-01
   9.5655363e-01   9.9997469e-01   9.7753260e-01
   9.5657749e-01   9.9997469e-01   9.7754508e-01
   9.5660133e-01   9.9997469e-01   9.7755743e-01
   9.5662516e-01   9.9997469e-01   9.7756991e-01
   9.5664898e-01   9.9997469e-01   9.7758225e-01
   9.5667278e-01   9.9997469e-01   9.7759460e-01
   9.5669657e-01   9.9997469e-01   9.7760695e-01
   9.5672035e-01   9.9997469e-01   9.7761943e-01
   9.5674411e-01   9.9997469e-01   9.7763178e-01
   9.5676786e-01   9.9997469e-01   9.7764413e-01
   9.5679159e-01   9.9997469e-01   9.7765648e-01
   9.5681531e-01   9.9997469e-01   9.7766883e-01
   9.5683902e-01   9.9997469e-01   9.7768118e-01
   9.5686272e-01   9.9997469e-01   9.7769340e-01
   9.5688640e-01   9.9997469e-01   9.7770575e-01
   9.5691006e-01   9.9997469e-01   9.7771810e-01
   9.5693372e-01   9.9997469e-01   9.7773033e-01
   9.5695736e-01   9.9997469e-01   9.7774268e-01
   9.5698099e-01   9.9997469e-01   9.7775503e-01
   9.5700460e-01   9.9997469e-01   9.7776725e-01
   9.5702820e-01   9.9997469e-01   9.7777948e-01
   9.5705179e-01   9.9997469e-01   9.7779183e-01
   9.5707536e-01   9.9997469e-01   9.7780405e-01
   9.5709892e-01   9.9997469e-01   9.7781628e-01
   9.5712259e-01   9.9997469e-01   9.7782850e-01
   9.5714612e-01   9.9997469e-01   9.7784085e-01
   9.5716964e-01   9.9997469e-01   9.7785308e-01
   9.5719315e-01   9.9997469e-01   9.7786530e-01
   9.5721664e-01   9.9997469e-01   9.7787753e-01
   9.5724012e-01   9.9997469e-01   9.7788976e-01
   9.5726359e-01   9.9997469e-01   9.7790185e-01
   9.5728704e-01   9.9997469e-01   9.7791408e-01
   9.5731048e-01   9.9997469e-01   9.7792631e-01
   9.5733391e-01   9.9997469e-01   9.7793853e-01
   9.5735732e-01   9.9997469e-01   9.7795063e-01
   9.5738072e-01   9.9997469e-01   9.7796286e-01
   9.5740411e-01   9.9997469e-01   9.7797496e-01
   9.5742748e-01   9.9997469e-01   9.7798718e-01
   9.5745084e-01   9.9997469e-01   9.7799928e-01
   9.5747419e-01   9.9997469e-01   9.7801138e-01
   9.5749752e-01   9.9997469e-01   9.7802361e-01
   9.5752084e-01   9.9997469e-01   9.7803571e-01
   9.5754415e-01   9.9997469e-01   9.7804781e-01
   9.5756744e-01   9.9997469e-01   9.7805991e-01
   9.5759073e-01   9.9997469e-01   9.7807201e-01
   9.5761399e-01   9.9997469e-01   9.7808411e-01
   9.5763725e-01   9.9997469e-01   9.7809621e-01
   9.5766049e-01   9.9997469e-01   9.7810831e-01
   9.5768372e-01   9.9997469e-01   9.7812042e-01
   9.5770693e-01   9.9997469e-01   9.7813252e-01
   9.5773013e-01   9.9997469e-01   9.7814449e-01
   9.5775332e-01   9.9997469e-01   9.7815659e-01
   9.5777650e-01   9.9997469e-01   9.7816869e-01
   9.5779966e-01   9.9997469e-01   9.7818067e-01
   9.5782281e-01   9.9997469e-01   9.7819277e-01
   9.5784595e-01   9.9997469e-01   9.7820475e-01
   9.5786907e-01   9.9997469e-01   9.7821685e-01
   9.5789218e-01   9.9997469e-01   9.7822882e-01
   9.5791527e-01   9.9997469e-01   9.7824080e-01
   9.5793836e-01   9.9997469e-01   9.7825277e-01
   9.5796143e-01   9.9997469e-01   9.7826488e-01
   9.5798449e-01   9.9997469e-01   9.7827685e-01
   9.5800753e-01   9.9997469e-01   9.7828883e-01
   9.5803056e-01   9.9997469e-01   9.7830081e-01
   9.5805358e-01   9.9997469e-01   9.7831278e-01
   9.5807658e-01   9.9997469e-01   9.7832476e-01
   9.5809958e-01   9.9997469e-01   9.7833661e-01
   9.5812256e-01   9.9997469e-01   9.7834858e-01
   9.5814552e-01   9.9997469e-01   9.7836056e-01
   9.5816847e-01   9.9997469e-01   9.7837254e-01
   9.5819141e-01   9.9997469e-01   9.7838439e-01
   9.5821434e-01   9.9997469e-01   9.7839636e-01
   9.5823725e-01   9.9997469e-01   9.7840821e-01
   9.5826016e-01   9.9997469e-01   9.7842019e-01
   9.5828316e-01   9.9997469e-01   9.7843204e-01
   9.5830603e-01   9.9997469e-01   9.7844389e-01
   9.5832889e-01   9.9997469e-01   9.7845587e-01
   9.5835174e-01   9.9997469e-01   9.7846772e-01
   9.5837458e-01   9.9997469e-01   9.7847957e-01
   9.5839740e-01   9.9997469e-01   9.7849142e-01
   9.5842021e-01   9.9997469e-01   9.7850327e-01
   9.5844301e-01   9.9997469e-01   9.7851513e-01
   9.5846579e-01   9.9997469e-01   9.7852698e-01
   9.5848856e-01   9.9997469e-01   9.7853883e-01
   9.5851132e-01   9.9997469e-01   9.7855068e-01
   9.5853407e-01   9.9997469e-01   9.7856253e-01
   9.5855680e-01   9.9997469e-01   9.7857426e-01
   9.5857952e-01   9.9997469e-01   9.7858611e-01
   9.5860223e-01   9.9997469e-01   9.7859796e-01
   9.5862492e-01   9.9997469e-01   9.7860969e-01
   9.5864760e-01   9.9997469e-01   9.7862154e-01
   9.5867027e-01   9.9997469e-01   9.7863327e-01
   9.5869293e-01   9.9997469e-01   9.7864512e-01
   9.5871557e-01   9.9997469e-01   9.7865684e-01
   9.5873820e-01   9.9997469e-01   9.7866857e-01
   9.5876081e-01   9.9997469e-01   9.7868042e-01
   9.5878342e-01   9.9997469e-01   9.7869215e-01
   9.5880601e-01   9.9997469e-01   9.7870388e-01
   9.5882859e-01   9.9997469e-01   9.7871560e-01
   9.5885115e-01   9.9997469e-01   9.7872733e-01
   9.5887371e-01   9.9997469e-01   9.7873906e-01
   9.5889625e-01   9.9997469e-01   9.7875078e-01
   9.5891877e-01   9.9997469e-01   9.7876251e-01
   9.5894129e-01   9.9997469e-01   9.7877424e-01
   9.5896379e-01   9.9997469e-01   9.7878584e-01
   9.5898628e-01   9.9997469e-01   9.7879757e-01
   9.5900876e-01   9.9997469e-01   9.7880929e-01
   9.5903122e-01   9.9997469e-01   9.7882089e-01
   9.5905367e-01   9.9997469e-01   9.7883262e-01
   9.5907611e-01   9.9997469e-01   9.7884422e-01
   9.5909853e-01   9.9997469e-01   9.7885595e-01
   9.5912095e-01   9.9997469e-01   9.7886755e-01
   9.5914335e-01   9.9997469e-01   9.7887915e-01
   9.5916573e-01   9.9997469e-01   9.7889088e-01
   9.5918811e-01   9.9997469e-01   9.7890248e-01
   9.5921047e-01   9.9997469e-01   9.7891408e-01
   9.5923282e-01   9.9997469e-01   9.7892569e-01
   9.5925515e-01   9.9997469e-01   9.7893729e-01
   9.5927748e-01   9.9997469e-01   9.7894889e-01
   9.5929979e-01   9.9997469e-01   9.7896049e-01
   9.5932209e-01   9.9997469e-01   9.7897209e-01
   9.5934437e-01   9.9997469e-01   9.7898370e-01
   9.5936665e-01   9.9997469e-01   9.7899530e-01
   9.5938891e-01   9.9997469e-01   9.7900677e-01
   9.5941127e-01   9.9997469e-01   9.7901838e-01
   9.5943350e-01   9.9997469e-01   9.7902998e-01
   9.5945573e-01   9.9997469e-01   9.7904145e-01
   9.5947794e-01   9.9997469e-01   9.7905306e-01
   9.5950013e-01   9.9997469e-01   9.7906453e-01
   9.5952232e-01   9.9997469e-01   9.7907614e-01
   9.5954449e-01   9.9997469e-01   9.7908761e-01
   9.5956665e-01   9.9997469e-01   9.7909909e-01
   9.5958880e-01   9.9997469e-01   9.7911069e-01
   9.5961093e-01   9.9997469e-01   9.7912217e-01
   9.5963305e-01   9.9997469e-01   9.7913365e-01
   9.5965516e-01   9.9997469e-01   9.7914512e-01
   9.5967726e-01   9.9997469e-01   9.7915660e-01
   9.5969935e-01   9.9997469e-01   9.7916808e-01
   9.5972142e-01   9.9997469e-01   9.7917956e-01
   9.5974348e-01   9.9997469e-01   9.7919103e-01
   9.5976553e-01   9.9997469e-01   9.7920251e-01
   9.5978756e-01   9.9997469e-01   9.7921386e-01
   9.5980958e-01   9.9997469e-01   9.7922534e-01
   9.5983159e-01   9.9997469e-01   9.7923682e-01
   9.5985359e-01   9.9997469e-01   9.7924817e-01
   9.5987557e-01   9.9997469e-01   9.7925965e-01
   9.5989755e-01   9.9997469e-01   9.7927113e-01
   9.5991951e-01   9.9997469e-01   9.7928248e-01
   9.5994145e-01   9.9997469e-01   9.7929383e-01
   9.5996339e-01   9.9997469e-01   9.7930531e-01
   9.5998531e-01   9.9997469e-01   9.7931666e-01
   9.6000722e-01   9.9997469e-01   9.7932801e-01
   9.6002912e-01   9.9997469e-01   9.7933949e-01
   9.6005101e-01   9.9997469e-01   9.7935084e-01
   9.6007288e-01   9.9997469e-01   9.7936219e-01
   9.6009474e-01   9.9997469e-01   9.7937355e-01
   9.6011659e-01   9.9997469e-01   9.7938490e-01
   9.6013842e-01   9.9997469e-01   9.7939625e-01
   9.6016025e-01   9.9997469e-01   9.7940760e-01
   9.6018206e-01   9.9997469e-01   9.7941883e-01
   9.6020386e-01   9.9997469e-01   9.7943018e-01
   9.6022564e-01   9.9997469e-01   9.7944153e-01
   9.6024742e-01   9.9997469e-01   9.7945289e-01
   9.6026918e-01   9.9997469e-01   9.7946411e-01
   9.6029093e-01   9.9997469e-01   9.7947547e-01
   9.6031267e-01   9.9997469e-01   9.7948669e-01
   9.6033439e-01   9.9997469e-01   9.7949805e-01
   9.6035611e-01   9.9997469e-01   9.7950927e-01
   9.6037781e-01   9.9997469e-01   9.7952063e-01
   9.6039949e-01   9.9997469e-01   9.7953185e-01
   9.6042117e-01   9.9997469e-01   9.7954308e-01
   9.6044283e-01   9.9997469e-01   9.7955431e-01
   9.6046448e-01   9.9997469e-01   9.7956566e-01
   9.6048612e-01   9.9997469e-01   9.7957689e-01
   9.6050786e-01   9.9997469e-01   9.7958812e-01
   9.6052947e-01   9.9997469e-01   9.7959934e-01
   9.6055108e-01   9.9997469e-01   9.7961057e-01
   9.6057267e-01   9.9997469e-01   9.7962180e-01
   9.6059424e-01   9.9997469e-01   9.7963290e-01
   9.6061581e-01   9.9997469e-01   9.7964413e-01
   9.6063736e-01   9.9997469e-01   9.7965535e-01
   9.6065890e-01   9.9997469e-01   9.7966658e-01
   9.6068043e-01   9.9997469e-01   9.7967768e-01
   9.6070195e-01   9.9997469e-01   9.7968891e-01
   9.6072345e-01   9.9997469e-01   9.7970001e-01
   9.6074495e-01   9.9997469e-01   9.7971124e-01
   9.6076643e-01   9.9997469e-01   9.7972234e-01
   9.6078790e-01   9.9997469e-01   9.7973357e-01
   9.6080935e-01   9.9997469e-01   9.7974467e-01
   9.6083080e-01   9.9997469e-01   9.7975578e-01
   9.6085223e-01   9.9997469e-01   9.7976701e-01
   9.6087365e-01   9.9997469e-01   9.7977811e-01
   9.6089506e-01   9.9997469e-01   9.7978921e-01
   9.6091645e-01   9.9997469e-01   9.7980031e-01
   9.6093783e-01   9.9997469e-01   9.7981141e-01
   9.6095921e-01   9.9997469e-01   9.7982252e-01
   9.6098056e-01   9.9997469e-01   9.7983362e-01
   9.6100191e-01   9.9997469e-01   9.7984472e-01
   9.6102325e-01   9.9997469e-01   9.7985583e-01
   9.6104457e-01   9.9997469e-01   9.7986680e-01
   9.6106588e-01   9.9997469e-01   9.7987790e-01
   9.6108718e-01   9.9997469e-01   9.7988901e-01
   9.6110847e-01   9.9997469e-01   9.7989998e-01
   9.6112974e-01   9.9997469e-01   9.7991109e-01
   9.6115100e-01   9.9997469e-01   9.7992206e-01
   9.6117225e-01   9.9997469e-01   9.7993317e-01
   9.6119349e-01   9.9997469e-01   9.7994414e-01
   9.6121472e-01   9.9997469e-01   9.7995525e-01
   9.6123593e-01   9.9997469e-01   9.7996623e-01
   9.6125714e-01   9.9997469e-01   9.7997720e-01
   9.6127833e-01   9.9997469e-01   9.7998818e-01
   9.6129951e-01   9.9997469e-01   9.7999928e-01
   9.6132067e-01   9.9997469e-01   9.8001026e-01
   9.6134183e-01   9.9997469e-01   9.8002124e-01
   9.6136297e-01   9.9997469e-01   9.8003222e-01
   9.6138410e-01   9.9997469e-01   9.8004319e-01
   9.6140522e-01   9.9997469e-01   9.8005417e-01
   9.6142633e-01   9.9997469e-01   9.8006502e-01
   9.6144742e-01   9.9997469e-01   9.8007600e-01
   9.6146851e-01   9.9997469e-01   9.8008698e-01
   9.6148958e-01   9.9997469e-01   9.8009796e-01
   9.6151064e-01   9.9997469e-01   9.8010881e-01
   9.6153168e-01   9.9997469e-01   9.8011979e-01
   9.6155272e-01   9.9997469e-01   9.8013077e-01
   9.6157385e-01   9.9997469e-01   9.8014162e-01
   9.6159486e-01   9.9997469e-01   9.8015260e-01
   9.6161586e-01   9.9997469e-01   9.8016345e-01
   9.6163685e-01   9.9997469e-01   9.8017430e-01
   9.6165782e-01   9.9997469e-01   9.8018528e-01
   9.6167879e-01   9.9997469e-01   9.8019613e-01
   9.6169974e-01   9.9997469e-01   9.8020698e-01
   9.6172068e-01   9.9997469e-01   9.8021783e-01
   9.6174161e-01   9.9997469e-01   9.8022869e-01
   9.6176253e-01   9.9997469e-01   9.8023954e-01
   9.6178343e-01   9.9997469e-01   9.8025039e-01
   9.6180433e-01   9.9997469e-01   9.8026124e-01
   9.6182521e-01   9.9997469e-01   9.8027210e-01
   9.6184608e-01   9.9997469e-01   9.8028295e-01
   9.6186693e-01   9.9997469e-01   9.8029380e-01
   9.6188778e-01   9.9997469e-01   9.8030466e-01
   9.6190862e-01   9.9997469e-01   9.8031538e-01
   9.6192944e-01   9.9997469e-01   9.8032624e-01
   9.6195025e-01   9.9997469e-01   9.8033709e-01
   9.6197105e-01   9.9997469e-01   9.8034781e-01
   9.6199183e-01   9.9997469e-01   9.8035867e-01
   9.6201261e-01   9.9997469e-01   9.8036939e-01
   9.6203337e-01   9.9997469e-01   9.8038025e-01
   9.6205413e-01   9.9997469e-01   9.8039098e-01
   9.6207487e-01   9.9997469e-01   9.8040170e-01
   9.6209560e-01   9.9997469e-01   9.8041256e-01
   9.6211631e-01   9.9997469e-01   9.8042328e-01
   9.6213702e-01   9.9997469e-01   9.8043401e-01
   9.6215771e-01   9.9997469e-01   9.8044474e-01
   9.6217839e-01   9.9997469e-01   9.8045547e-01
   9.6219906e-01   9.9997469e-01   9.8046619e-01
   9.6221972e-01   9.9997469e-01   9.8047692e-01
   9.6224037e-01   9.9997469e-01   9.8048765e-01
   9.6226100e-01   9.9997469e-01   9.8049838e-01
   9.6228163e-01   9.9997469e-01   9.8050910e-01
   9.6230224e-01   9.9997469e-01   9.8051970e-01
   9.6232284e-01   9.9997469e-01   9.8053043e-01
   9.6234343e-01   9.9997469e-01   9.8054116e-01
   9.6236400e-01   9.9997469e-01   9.8055189e-01
   9.6238457e-01   9.9997469e-01   9.8056249e-01
   9.6240512e-01   9.9997469e-01   9.8057322e-01
   9.6242567e-01   9.9997469e-01   9.8058382e-01
   9.6244620e-01   9.9997469e-01   9.8059455e-01
   9.6246671e-01   9.9997469e-01   9.8060515e-01
   9.6248722e-01   9.9997469e-01   9.8061575e-01
   9.6250772e-01   9.9997469e-01   9.8062648e-01
   9.6252820e-01   9.9997469e-01   9.8063708e-01
   9.6254867e-01   9.9997469e-01   9.8064769e-01
   9.6256914e-01   9.9997469e-01   9.8065829e-01
   9.6258959e-01   9.9997469e-01   9.8066889e-01
   9.6261013e-01   9.9997469e-01   9.8067949e-01
   9.6263055e-01   9.9997469e-01   9.8069009e-01
   9.6265097e-01   9.9997469e-01   9.8070070e-01
   9.6267137e-01   9.9997469e-01   9.8071130e-01
   9.6269176e-01   9.9997469e-01   9.8072190e-01
   9.6271214e-01   9.9997469e-01   9.8073251e-01
   9.6273251e-01   9.9997469e-01   9.8074298e-01
   9.6275287e-01   9.9997469e-01   9.8075358e-01
   9.6277321e-01   9.9997469e-01   9.8076419e-01
   9.6279355e-01   9.9997469e-01   9.8077466e-01
   9.6281387e-01   9.9997469e-01   9.8078527e-01
   9.6283418e-01   9.9997469e-01   9.8079574e-01
   9.6285448e-01   9.9997469e-01   9.8080635e-01
   9.6287477e-01   9.9997469e-01   9.8081682e-01
   9.6289505e-01   9.9997469e-01   9.8082743e-01
   9.6291531e-01   9.9997469e-01   9.8083790e-01
   9.6293557e-01   9.9997469e-01   9.8084838e-01
   9.6295581e-01   9.9997469e-01   9.8085886e-01
   9.6297604e-01   9.9997469e-01   9.8086946e-01
   9.6299626e-01   9.9997469e-01   9.8087994e-01
   9.6301647e-01   9.9997469e-01   9.8089042e-01
   9.6303667e-01   9.9997469e-01   9.8090089e-01
   9.6305685e-01   9.9997469e-01   9.8091137e-01
   9.6307703e-01   9.9997469e-01   9.8092185e-01
   9.6309719e-01   9.9997469e-01   9.8093233e-01
   9.6311734e-01   9.9997469e-01   9.8094280e-01
   9.6313748e-01   9.9997469e-01   9.8095315e-01
   9.6315761e-01   9.9997469e-01   9.8096363e-01
   9.6317773e-01   9.9997469e-01   9.8097411e-01
   9.6319783e-01   9.9997469e-01   9.8098446e-01
   9.6321793e-01   9.9997469e-01   9.8099494e-01
   9.6323801e-01   9.9997469e-01   9.8100542e-01
   9.6325808e-01   9.9997469e-01   9.8101577e-01
   9.6327814e-01   9.9997469e-01   9.8102612e-01
   9.6329819e-01   9.9997469e-01   9.8103660e-01
   9.6331823e-01   9.9997469e-01   9.8104695e-01
   9.6333826e-01   9.9997469e-01   9.8105743e-01
   9.6335827e-01   9.9997469e-01   9.8106778e-01
   9.6337828e-01   9.9997469e-01   9.8107813e-01
   9.6339827e-01   9.9997469e-01   9.8108848e-01
   9.6341825e-01   9.9997469e-01   9.8109883e-01
   9.6343822e-01   9.9997469e-01   9.8110919e-01
   9.6345818e-01   9.9997469e-01   9.8111954e-01
   9.6347813e-01   9.9997469e-01   9.8112989e-01
   9.6349807e-01   9.9997469e-01   9.8114024e-01
   9.6351799e-01   9.9997469e-01   9.8115059e-01
   9.6353791e-01   9.9997469e-01   9.8116095e-01
   9.6355781e-01   9.9997469e-01   9.8117130e-01
   9.6357770e-01   9.9997469e-01   9.8118165e-01
   9.6359758e-01   9.9997469e-01   9.8119188e-01
   9.6361755e-01   9.9997469e-01   9.8120223e-01
   9.6363741e-01   9.9997469e-01   9.8121259e-01
   9.6365725e-01   9.9997469e-01   9.8122281e-01
   9.6367709e-01   9.9997469e-01   9.8123316e-01
   9.6369691e-01   9.9997469e-01   9.8124339e-01
   9.6371673e-01   9.9997469e-01   9.8125361e-01
   9.6373653e-01   9.9997469e-01   9.8126397e-01
   9.6375632e-01   9.9997469e-01   9.8127419e-01
   9.6377610e-01   9.9997469e-01   9.8128442e-01
   9.6379587e-01   9.9997469e-01   9.8129478e-01
   9.6381563e-01   9.9997469e-01   9.8130500e-01
   9.6383537e-01   9.9997469e-01   9.8131523e-01
   9.6385511e-01   9.9997469e-01   9.8132545e-01
   9.6387483e-01   9.9997469e-01   9.8133568e-01
   9.6389454e-01   9.9997469e-01   9.8134591e-01
   9.6391425e-01   9.9997469e-01   9.8135614e-01
   9.6393394e-01   9.9997469e-01   9.8136636e-01
   9.6395362e-01   9.9997469e-01   9.8137659e-01
   9.6397328e-01   9.9997469e-01   9.8138682e-01
   9.6399294e-01   9.9997469e-01   9.8139692e-01
   9.6401259e-01   9.9997469e-01   9.8140714e-01
   9.6403222e-01   9.9997469e-01   9.8141737e-01
   9.6405185e-01   9.9997469e-01   9.8142747e-01
   9.6407146e-01   9.9997469e-01   9.8143770e-01
   9.6409106e-01   9.9997469e-01   9.8144780e-01
   9.6411065e-01   9.9997469e-01   9.8145803e-01
   9.6413023e-01   9.9997469e-01   9.8146813e-01
   9.6414980e-01   9.9997469e-01   9.8147836e-01
   9.6416936e-01   9.9997469e-01   9.8148846e-01
   9.6418891e-01   9.9997469e-01   9.8149856e-01
   9.6420844e-01   9.9997469e-01   9.8150879e-01
   9.6422797e-01   9.9997469e-01   9.8151889e-01
   9.6424748e-01   9.9997469e-01   9.8152899e-01
   9.6426698e-01   9.9997469e-01   9.8153909e-01
   9.6428648e-01   9.9997469e-01   9.8154919e-01
   9.6430596e-01   9.9997469e-01   9.8155929e-01
   9.6432543e-01   9.9997469e-01   9.8156940e-01
   9.6434489e-01   9.9997469e-01   9.8157950e-01
   9.6436433e-01   9.9997469e-01   9.8158960e-01
   9.6438377e-01   9.9997469e-01   9.8159970e-01
   9.6440320e-01   9.9997469e-01   9.8160981e-01
   9.6442261e-01   9.9997469e-01   9.8161978e-01
   9.6444202e-01   9.9997469e-01   9.8162988e-01
   9.6446141e-01   9.9997469e-01   9.8163998e-01
   9.6448079e-01   9.9997469e-01   9.8164996e-01
   9.6450016e-01   9.9997469e-01   9.8166006e-01
   9.6451952e-01   9.9997469e-01   9.8167004e-01
   9.6453887e-01   9.9997469e-01   9.8168014e-01
   9.6455821e-01   9.9997469e-01   9.8169011e-01
   9.6457754e-01   9.9997469e-01   9.8170022e-01
   9.6459695e-01   9.9997469e-01   9.8171019e-01
   9.6461626e-01   9.9997469e-01   9.8172017e-01
   9.6463555e-01   9.9997469e-01   9.8173027e-01
   9.6465484e-01   9.9997469e-01   9.8174025e-01
   9.6467411e-01   9.9997469e-01   9.8175022e-01
   9.6469337e-01   9.9997469e-01   9.8176020e-01
   9.6471263e-01   9.9997469e-01   9.8177018e-01
   9.6473187e-01   9.9997469e-01   9.8178015e-01
   9.6475110e-01   9.9997469e-01   9.8179013e-01
   9.6477032e-01   9.9997469e-01   9.8180011e-01
   9.6478952e-01   9.9997469e-01   9.8181008e-01
   9.6480872e-01   9.9997469e-01   9.8182006e-01
   9.6482791e-01   9.9997469e-01   9.8182991e-01
   9.6484708e-01   9.9997469e-01   9.8183988e-01
   9.6486625e-01   9.9997469e-01   9.8184986e-01
   9.6488540e-01   9.9997469e-01   9.8185984e-01
   9.6490455e-01   9.9997469e-01   9.8186969e-01
   9.6492368e-01   9.9997469e-01   9.8187967e-01
   9.6494280e-01   9.9997469e-01   9.8188952e-01
   9.6496191e-01   9.9997469e-01   9.8189949e-01
   9.6498101e-01   9.9997469e-01   9.8190934e-01
   9.6500010e-01   9.9997469e-01   9.8191919e-01
   9.6501918e-01   9.9997469e-01   9.8192917e-01
   9.6503825e-01   9.9997469e-01   9.8193902e-01
   9.6505731e-01   9.9997469e-01   9.8194887e-01
   9.6507636e-01   9.9997469e-01   9.8195885e-01
   9.6509539e-01   9.9997469e-01   9.8196870e-01
   9.6511442e-01   9.9997469e-01   9.8197855e-01
   9.6513343e-01   9.9997469e-01   9.8198840e-01
   9.6515243e-01   9.9997469e-01   9.8199825e-01
   9.6517143e-01   9.9997469e-01   9.8200810e-01
   9.6519041e-01   9.9997469e-01   9.8201796e-01
   9.6520938e-01   9.9997469e-01   9.8202781e-01
   9.6522834e-01   9.9997469e-01   9.8203766e-01
   9.6524729e-01   9.9997469e-01   9.8204738e-01
   9.6526623e-01   9.9997469e-01   9.8205723e-01
   9.6528516e-01   9.9997469e-01   9.8206708e-01
   9.6530408e-01   9.9997469e-01   9.8207681e-01
   9.6532299e-01   9.9997469e-01   9.8208666e-01
   9.6534189e-01   9.9997469e-01   9.8209651e-01
   9.6536077e-01   9.9997469e-01   9.8210624e-01
   9.6537965e-01   9.9997469e-01   9.8211609e-01
   9.6539851e-01   9.9997469e-01   9.8212581e-01
   9.6541737e-01   9.9997469e-01   9.8213554e-01
   9.6543621e-01   9.9997469e-01   9.8214539e-01
   9.6545505e-01   9.9997469e-01   9.8215511e-01
   9.6547387e-01   9.9997469e-01   9.8216484e-01
   9.6549268e-01   9.9997469e-01   9.8217469e-01
   9.6551148e-01   9.9997469e-01   9.8218442e-01
   9.6553027e-01   9.9997469e-01   9.8219414e-01
   9.6554915e-01   9.9997469e-01   9.8220387e-01
   9.6556792e-01   9.9997469e-01   9.8221359e-01
   9.6558668e-01   9.9997469e-01   9.8222332e-01
   9.6560543e-01   9.9997469e-01   9.8223304e-01
   9.6562417e-01   9.9997469e-01   9.8224277e-01
   9.6564289e-01   9.9997469e-01   9.8225250e-01
   9.6566161e-01   9.9997469e-01   9.8226222e-01
   9.6568032e-01   9.9997469e-01   9.8227182e-01
   9.6569901e-01   9.9997469e-01   9.8228155e-01
   9.6571770e-01   9.9997469e-01   9.8229127e-01
   9.6573637e-01   9.9997469e-01   9.8230087e-01
   9.6575504e-01   9.9997469e-01   9.8231060e-01
   9.6577369e-01   9.9997469e-01   9.8232033e-01
   9.6579234e-01   9.9997469e-01   9.8232992e-01
   9.6581097e-01   9.9997469e-01   9.8233965e-01
   9.6582959e-01   9.9997469e-01   9.8234925e-01
   9.6584820e-01   9.9997469e-01   9.8235885e-01
   9.6586681e-01   9.9997469e-01   9.8236858e-01
   9.6588540e-01   9.9997469e-01   9.8237818e-01
   9.6590398e-01   9.9997469e-01   9.8238777e-01
   9.6592255e-01   9.9997469e-01   9.8239737e-01
   9.6594111e-01   9.9997469e-01   9.8240710e-01
   9.6595966e-01   9.9997469e-01   9.8241670e-01
   9.6597820e-01   9.9997469e-01   9.8242630e-01
   9.6599673e-01   9.9997469e-01   9.8243590e-01
   9.6601524e-01   9.9997469e-01   9.8244550e-01
   9.6603375e-01   9.9997469e-01   9.8245510e-01
   9.6605225e-01   9.9997469e-01   9.8246470e-01
   9.6607074e-01   9.9997469e-01   9.8247430e-01
   9.6608921e-01   9.9997469e-01   9.8248377e-01
   9.6610768e-01   9.9997469e-01   9.8249338e-01
   9.6612613e-01   9.9997469e-01   9.8250298e-01
   9.6614458e-01   9.9997469e-01   9.8251258e-01
   9.6616301e-01   9.9997469e-01   9.8252205e-01
   9.6618144e-01   9.9997469e-01   9.8253165e-01
   9.6619985e-01   9.9997469e-01   9.8254112e-01
   9.6621826e-01   9.9997469e-01   9.8255073e-01
   9.6623665e-01   9.9997469e-01   9.8256020e-01
   9.6625503e-01   9.9997469e-01   9.8256980e-01
   9.6627341e-01   9.9997469e-01   9.8257927e-01
   9.6629177e-01   9.9997469e-01   9.8258875e-01
   9.6631012e-01   9.9997469e-01   9.8259835e-01
   9.6632846e-01   9.9997469e-01   9.8260782e-01
   9.6634680e-01   9.9997469e-01   9.8261730e-01
   9.6636512e-01   9.9997469e-01   9.8262677e-01
   9.6638343e-01   9.9997469e-01   9.8263625e-01
   9.6640173e-01   9.9997469e-01   9.8264585e-01
   9.6642002e-01   9.9997469e-01   9.8265532e-01
   9.6643830e-01   9.9997469e-01   9.8266480e-01
   9.6645657e-01   9.9997469e-01   9.8267427e-01
   9.6647492e-01   9.9997469e-01   9.8268362e-01
   9.6649317e-01   9.9997469e-01   9.8269309e-01
   9.6651141e-01   9.9997469e-01   9.8270257e-01
   9.6652964e-01   9.9997469e-01   9.8271204e-01
   9.6654786e-01   9.9997469e-01   9.8272152e-01
   9.6656606e-01   9.9997469e-01   9.8273087e-01
   9.6658426e-01   9.9997469e-01   9.8274034e-01
   9.6660245e-01   9.9997469e-01   9.8274982e-01
   9.6662063e-01   9.9997469e-01   9.8275916e-01
   9.6663880e-01   9.9997469e-01   9.8276864e-01
   9.6665695e-01   9.9997469e-01   9.8277799e-01
   9.6667510e-01   9.9997469e-01   9.8278747e-01
   9.6669324e-01   9.9997469e-01   9.8279681e-01
   9.6671136e-01   9.9997469e-01   9.8280616e-01
   9.6672948e-01   9.9997469e-01   9.8281564e-01
   9.6674759e-01   9.9997469e-01   9.8282499e-01
   9.6676568e-01   9.9997469e-01   9.8283433e-01
   9.6678377e-01   9.9997469e-01   9.8284368e-01
   9.6680184e-01   9.9997469e-01   9.8285303e-01
   9.6681991e-01   9.9997469e-01   9.8286251e-01
   9.6683797e-01   9.9997469e-01   9.8287186e-01
   9.6685601e-01   9.9997469e-01   9.8288121e-01
   9.6687405e-01   9.9997469e-01   9.8289056e-01
   9.6689207e-01   9.9997469e-01   9.8289990e-01
   9.6691009e-01   9.9997469e-01   9.8290912e-01
   9.6692809e-01   9.9997469e-01   9.8291847e-01
   9.6694609e-01   9.9997469e-01   9.8292782e-01
   9.6696407e-01   9.9997469e-01   9.8293717e-01
   9.6698204e-01   9.9997469e-01   9.8294652e-01
   9.6700001e-01   9.9997469e-01   9.8295574e-01
   9.6701796e-01   9.9997469e-01   9.8296510e-01
   9.6703591e-01   9.9997469e-01   9.8297432e-01
   9.6705384e-01   9.9997469e-01   9.8298367e-01
   9.6707177e-01   9.9997469e-01   9.8299289e-01
   9.6708968e-01   9.9997469e-01   9.8300224e-01
   9.6710758e-01   9.9997469e-01   9.8301146e-01
   9.6712548e-01   9.9997469e-01   9.8302081e-01
   9.6714336e-01   9.9997469e-01   9.8303003e-01
   9.6716124e-01   9.9997469e-01   9.8303926e-01
   9.6717910e-01   9.9997469e-01   9.8304861e-01
   9.6719695e-01   9.9997469e-01   9.8305783e-01
   9.6721480e-01   9.9997469e-01   9.8306705e-01
   9.6723263e-01   9.9997469e-01   9.8307628e-01
   9.6725045e-01   9.9997469e-01   9.8308550e-01
   9.6726827e-01   9.9997469e-01   9.8309472e-01
   9.6728607e-01   9.9997469e-01   9.8310395e-01
   9.6730387e-01   9.9997469e-01   9.8311317e-01
   9.6732165e-01   9.9997469e-01   9.8312239e-01
   9.6733942e-01   9.9997469e-01   9.8313162e-01
   9.6735719e-01   9.9997469e-01   9.8314084e-01
   9.6737503e-01   9.9997469e-01   9.8315007e-01
   9.6739277e-01   9.9997469e-01   9.8315916e-01
   9.6741051e-01   9.9997469e-01   9.8316839e-01
   9.6742823e-01   9.9997469e-01   9.8317761e-01
   9.6744594e-01   9.9997469e-01   9.8318671e-01
   9.6746365e-01   9.9997469e-01   9.8319593e-01
   9.6748134e-01   9.9997469e-01   9.8320516e-01
   9.6749903e-01   9.9997469e-01   9.8321425e-01
   9.6751670e-01   9.9997469e-01   9.8322348e-01
   9.6753436e-01   9.9997469e-01   9.8323257e-01
   9.6755202e-01   9.9997469e-01   9.8324167e-01
   9.6756966e-01   9.9997469e-01   9.8325089e-01
   9.6758730e-01   9.9997469e-01   9.8325999e-01
   9.6760492e-01   9.9997469e-01   9.8326909e-01
   9.6762254e-01   9.9997469e-01   9.8327818e-01
   9.6764014e-01   9.9997469e-01   9.8328741e-01
   9.6765774e-01   9.9997469e-01   9.8329651e-01
   9.6767532e-01   9.9997469e-01   9.8330561e-01
   9.6769290e-01   9.9997469e-01   9.8331470e-01
   9.6771046e-01   9.9997469e-01   9.8332380e-01
   9.6772802e-01   9.9997469e-01   9.8333290e-01
   9.6774556e-01   9.9997469e-01   9.8334200e-01
   9.6776310e-01   9.9997469e-01   9.8335110e-01
   9.6778062e-01   9.9997469e-01   9.8336019e-01
   9.6779814e-01   9.9997469e-01   9.8336916e-01
   9.6781565e-01   9.9997469e-01   9.8337826e-01
   9.6783314e-01   9.9997469e-01   9.8338736e-01
   9.6785063e-01   9.9997469e-01   9.8339633e-01
   9.6786811e-01   9.9997469e-01   9.8340543e-01
   9.6788557e-01   9.9997469e-01   9.8341453e-01
   9.6790303e-01   9.9997469e-01   9.8342350e-01
   9.6792048e-01   9.9997469e-01   9.8343260e-01
   9.6793792e-01   9.9997469e-01   9.8344157e-01
   9.6795534e-01   9.9997469e-01   9.8345067e-01
   9.6797276e-01   9.9997469e-01   9.8345964e-01
   9.6799017e-01   9.9997469e-01   9.8346861e-01
   9.6800757e-01   9.9997469e-01   9.8347771e-01
   9.6802496e-01   9.9997469e-01   9.8348668e-01
   9.6804234e-01   9.9997469e-01   9.8349565e-01
   9.6805971e-01   9.9997469e-01   9.8350462e-01
   9.6807707e-01   9.9997469e-01   9.8351372e-01
   9.6809442e-01   9.9997469e-01   9.8352269e-01
   9.6811176e-01   9.9997469e-01   9.8353167e-01
   9.6812909e-01   9.9997469e-01   9.8354064e-01
   9.6814641e-01   9.9997469e-01   9.8354961e-01
   9.6816372e-01   9.9997469e-01   9.8355858e-01
   9.6818102e-01   9.9997469e-01   9.8356755e-01
   9.6819831e-01   9.9997469e-01   9.8357653e-01
   9.6821559e-01   9.9997469e-01   9.8358537e-01
   9.6823286e-01   9.9997469e-01   9.8359434e-01
   9.6825021e-01   9.9997469e-01   9.8360332e-01
   9.6826747e-01   9.9997469e-01   9.8361229e-01
   9.6828471e-01   9.9997469e-01   9.8362113e-01
   9.6830194e-01   9.9997469e-01   9.8363011e-01
   9.6831917e-01   9.9997469e-01   9.8363895e-01
   9.6833638e-01   9.9997469e-01   9.8364792e-01
   9.6835358e-01   9.9997469e-01   9.8365690e-01
   9.6837078e-01   9.9997469e-01   9.8366574e-01
   9.6838796e-01   9.9997469e-01   9.8367459e-01
   9.6840514e-01   9.9997469e-01   9.8368356e-01
   9.6842230e-01   9.9997469e-01   9.8369241e-01
   9.6843946e-01   9.9997469e-01   9.8370125e-01
   9.6845661e-01   9.9997469e-01   9.8371023e-01
   9.6847374e-01   9.9997469e-01   9.8371907e-01
   9.6849087e-01   9.9997469e-01   9.8372792e-01
   9.6850799e-01   9.9997469e-01   9.8373676e-01
   9.6852510e-01   9.9997469e-01   9.8374561e-01
   9.6854220e-01   9.9997469e-01   9.8375445e-01
   9.6855928e-01   9.9997469e-01   9.8376330e-01
   9.6857636e-01   9.9997469e-01   9.8377215e-01
   9.6859343e-01   9.9997469e-01   9.8378099e-01
   9.6861049e-01   9.9997469e-01   9.8378984e-01
   9.6862754e-01   9.9997469e-01   9.8379869e-01
   9.6864459e-01   9.9997469e-01   9.8380753e-01
   9.6866162e-01   9.9997469e-01   9.8381638e-01
   9.6867864e-01   9.9997469e-01   9.8382523e-01
   9.6869565e-01   9.9997469e-01   9.8383395e-01
   9.6871265e-01   9.9997469e-01   9.8384279e-01
   9.6872965e-01   9.9997469e-01   9.8385164e-01
   9.6874663e-01   9.9997469e-01   9.8386036e-01
   9.6876361e-01   9.9997469e-01   9.8386921e-01
   9.6878057e-01   9.9997469e-01   9.8387793e-01
   9.6879753e-01   9.9997469e-01   9.8388677e-01
   9.6881447e-01   9.9997469e-01   9.8389549e-01
   9.6883141e-01   9.9997469e-01   9.8390421e-01
   9.6884834e-01   9.9997469e-01   9.8391306e-01
   9.6886525e-01   9.9997469e-01   9.8392178e-01
   9.6888216e-01   9.9997469e-01   9.8393050e-01
   9.6889906e-01   9.9997469e-01   9.8393935e-01
   9.6891595e-01   9.9997469e-01   9.8394807e-01
   9.6893283e-01   9.9997469e-01   9.8395679e-01
   9.6894970e-01   9.9997469e-01   9.8396551e-01
   9.6896656e-01   9.9997469e-01   9.8397423e-01
   9.6898341e-01   9.9997469e-01   9.8398295e-01
   9.6900025e-01   9.9997469e-01   9.8399167e-01
   9.6901708e-01   9.9997469e-01   9.8400039e-01
   9.6903391e-01   9.9997469e-01   9.8400911e-01
   9.6905072e-01   9.9997469e-01   9.8401783e-01
   9.6906752e-01   9.9997469e-01   9.8402655e-01
   9.6908432e-01   9.9997469e-01   9.8403527e-01
   9.6910119e-01   9.9997469e-01   9.8404386e-01
   9.6911796e-01   9.9997469e-01   9.8405259e-01
   9.6913473e-01   9.9997469e-01   9.8406131e-01
   9.6915149e-01   9.9997469e-01   9.8406990e-01
   9.6916823e-01   9.9997469e-01   9.8407862e-01
   9.6918497e-01   9.9997469e-01   9.8408734e-01
   9.6920170e-01   9.9997469e-01   9.8409594e-01
   9.6921842e-01   9.9997469e-01   9.8410466e-01
   9.6923513e-01   9.9997469e-01   9.8411325e-01
   9.6925183e-01   9.9997469e-01   9.8412184e-01
   9.6926852e-01   9.9997469e-01   9.8413057e-01
   9.6928520e-01   9.9997469e-01   9.8413916e-01
   9.6930188e-01   9.9997469e-01   9.8414775e-01
   9.6931854e-01   9.9997469e-01   9.8415648e-01
   9.6933519e-01   9.9997469e-01   9.8416507e-01
   9.6935184e-01   9.9997469e-01   9.8417366e-01
   9.6936847e-01   9.9997469e-01   9.8418226e-01
   9.6938510e-01   9.9997469e-01   9.8419085e-01
   9.6940172e-01   9.9997469e-01   9.8419945e-01
   9.6941832e-01   9.9997469e-01   9.8420804e-01
   9.6943492e-01   9.9997469e-01   9.8421664e-01
   9.6945151e-01   9.9997469e-01   9.8422523e-01
   9.6946809e-01   9.9997469e-01   9.8423383e-01
   9.6948466e-01   9.9997469e-01   9.8424242e-01
   9.6950122e-01   9.9997469e-01   9.8425102e-01
   9.6951777e-01   9.9997469e-01   9.8425961e-01
   9.6953432e-01   9.9997469e-01   9.8426808e-01
   9.6955085e-01   9.9997469e-01   9.8427667e-01
   9.6956737e-01   9.9997469e-01   9.8428527e-01
   9.6958389e-01   9.9997469e-01   9.8429386e-01
   9.6960039e-01   9.9997469e-01   9.8430233e-01
   9.6961689e-01   9.9997469e-01   9.8431093e-01
   9.6963338e-01   9.9997469e-01   9.8431939e-01
   9.6964985e-01   9.9997469e-01   9.8432799e-01
   9.6966632e-01   9.9997469e-01   9.8433646e-01
   9.6968278e-01   9.9997469e-01   9.8434505e-01
   9.6969923e-01   9.9997469e-01   9.8435352e-01
   9.6971567e-01   9.9997469e-01   9.8436199e-01
   9.6973210e-01   9.9997469e-01   9.8437059e-01
   9.6974853e-01   9.9997469e-01   9.8437905e-01
   9.6976494e-01   9.9997469e-01   9.8438752e-01
   9.6978134e-01   9.9997469e-01   9.8439599e-01
   9.6979774e-01   9.9997469e-01   9.8440446e-01
   9.6981412e-01   9.9997469e-01   9.8441292e-01
   9.6983050e-01   9.9997469e-01   9.8442139e-01
   9.6984687e-01   9.9997469e-01   9.8442986e-01
   9.6986323e-01   9.9997469e-01   9.8443833e-01
   9.6987957e-01   9.9997469e-01   9.8444680e-01
   9.6989591e-01   9.9997469e-01   9.8445527e-01
   9.6991225e-01   9.9997469e-01   9.8446374e-01
   9.6992865e-01   9.9997469e-01   9.8447221e-01
   9.6994496e-01   9.9997469e-01   9.8448068e-01
   9.6996126e-01   9.9997469e-01   9.8448915e-01
   9.6997756e-01   9.9997469e-01   9.8449748e-01
   9.6999384e-01   9.9997469e-01   9.8450595e-01
   9.7001012e-01   9.9997469e-01   9.8451442e-01
   9.7002639e-01   9.9997469e-01   9.8452276e-01
   9.7004264e-01   9.9997469e-01   9.8453124e-01
   9.7005889e-01   9.9997469e-01   9.8453958e-01
   9.7007513e-01   9.9997469e-01   9.8454805e-01
   9.7009136e-01   9.9997469e-01   9.8455639e-01
   9.7010758e-01   9.9997469e-01   9.8456486e-01
   9.7012380e-01   9.9997469e-01   9.8457320e-01
   9.7014000e-01   9.9997469e-01   9.8458154e-01
   9.7015619e-01   9.9997469e-01   9.8459001e-01
   9.7017238e-01   9.9997469e-01   9.8459835e-01
   9.7018855e-01   9.9997469e-01   9.8460669e-01
   9.7020472e-01   9.9997469e-01   9.8461504e-01
   9.7022088e-01   9.9997469e-01   9.8462351e-01
   9.7023703e-01   9.9997469e-01   9.8463185e-01
   9.7025317e-01   9.9997469e-01   9.8464019e-01
   9.7026930e-01   9.9997469e-01   9.8464854e-01
   9.7028542e-01   9.9997469e-01   9.8465688e-01
   9.7030153e-01   9.9997469e-01   9.8466522e-01
   9.7031764e-01   9.9997469e-01   9.8467356e-01
   9.7033373e-01   9.9997469e-01   9.8468191e-01
   9.7034982e-01   9.9997469e-01   9.8469025e-01
   9.7036589e-01   9.9997469e-01   9.8469846e-01
   9.7038196e-01   9.9997469e-01   9.8470681e-01
   9.7039802e-01   9.9997469e-01   9.8471515e-01
   9.7041407e-01   9.9997469e-01   9.8472349e-01
   9.7043011e-01   9.9997469e-01   9.8473171e-01
   9.7044614e-01   9.9997469e-01   9.8474005e-01
   9.7046217e-01   9.9997469e-01   9.8474827e-01
   9.7047818e-01   9.9997469e-01   9.8475661e-01
   9.7049419e-01   9.9997469e-01   9.8476496e-01
   9.7051018e-01   9.9997469e-01   9.8477317e-01
   9.7052617e-01   9.9997469e-01   9.8478138e-01
   9.7054215e-01   9.9997469e-01   9.8478973e-01
   9.7055812e-01   9.9997469e-01   9.8479794e-01
   9.7057408e-01   9.9997469e-01   9.8480629e-01
   9.7059003e-01   9.9997469e-01   9.8481451e-01
   9.7060597e-01   9.9997469e-01   9.8482272e-01
   9.7062190e-01   9.9997469e-01   9.8483094e-01
   9.7063783e-01   9.9997469e-01   9.8483928e-01
   9.7065374e-01   9.9997469e-01   9.8484750e-01
   9.7066965e-01   9.9997469e-01   9.8485571e-01
   9.7068555e-01   9.9997469e-01   9.8486393e-01
   9.7070144e-01   9.9997469e-01   9.8487215e-01
   9.7071732e-01   9.9997469e-01   9.8488036e-01
   9.7073327e-01   9.9997469e-01   9.8488858e-01
   9.7074913e-01   9.9997469e-01   9.8489680e-01
   9.7076498e-01   9.9997469e-01   9.8490501e-01
   9.7078083e-01   9.9997469e-01   9.8491323e-01
   9.7079666e-01   9.9997469e-01   9.8492132e-01
   9.7081249e-01   9.9997469e-01   9.8492954e-01
   9.7082831e-01   9.9997469e-01   9.8493775e-01
   9.7084412e-01   9.9997469e-01   9.8494597e-01
   9.7085992e-01   9.9997469e-01   9.8495406e-01
   9.7087571e-01   9.9997469e-01   9.8496228e-01
   9.7089149e-01   9.9997469e-01   9.8497050e-01
   9.7090727e-01   9.9997469e-01   9.8497858e-01
   9.7092303e-01   9.9997469e-01   9.8498680e-01
   9.7093879e-01   9.9997469e-01   9.8499489e-01
   9.7095454e-01   9.9997469e-01   9.8500311e-01
   9.7097028e-01   9.9997469e-01   9.8501120e-01
   9.7098601e-01   9.9997469e-01   9.8501929e-01
   9.7100173e-01   9.9997469e-01   9.8502751e-01
   9.7101744e-01   9.9997469e-01   9.8503559e-01
   9.7103314e-01   9.9997469e-01   9.8504368e-01
   9.7104884e-01   9.9997469e-01   9.8505190e-01
   9.7106452e-01   9.9997469e-01   9.8505999e-01
   9.7108020e-01   9.9997469e-01   9.8506808e-01
   9.7109587e-01   9.9997469e-01   9.8507617e-01
   9.7111153e-01   9.9997469e-01   9.8508426e-01
   9.7112718e-01   9.9997469e-01   9.8509235e-01
   9.7114282e-01   9.9997469e-01   9.8510044e-01
   9.7115846e-01   9.9997469e-01   9.8510853e-01
   9.7117408e-01   9.9997469e-01   9.8511663e-01
   9.7118970e-01   9.9997469e-01   9.8512472e-01
   9.7120530e-01   9.9997469e-01   9.8513281e-01
   9.7122090e-01   9.9997469e-01   9.8514090e-01
   9.7123649e-01   9.9997469e-01   9.8514899e-01
   9.7125207e-01   9.9997469e-01   9.8515695e-01
   9.7126765e-01   9.9997469e-01   9.8516504e-01
   9.7128321e-01   9.9997469e-01   9.8517313e-01
   9.7129876e-01   9.9997469e-01   9.8518110e-01
   9.7131431e-01   9.9997469e-01   9.8518919e-01
   9.7132985e-01   9.9997469e-01   9.8519728e-01
   9.7134538e-01   9.9997469e-01   9.8520524e-01
   9.7136090e-01   9.9997469e-01   9.8521333e-01
   9.7137641e-01   9.9997469e-01   9.8522130e-01
   9.7139191e-01   9.9997469e-01   9.8522939e-01
   9.7140741e-01   9.9997469e-01   9.8523735e-01
   9.7142289e-01   9.9997469e-01   9.8524531e-01
   9.7143837e-01   9.9997469e-01   9.8525341e-01
   9.7145384e-01   9.9997469e-01   9.8526137e-01
   9.7146930e-01   9.9997469e-01   9.8526933e-01
   9.7148475e-01   9.9997469e-01   9.8527743e-01
   9.7150019e-01   9.9997469e-01   9.8528539e-01
   9.7151570e-01   9.9997469e-01   9.8529335e-01
   9.7153113e-01   9.9997469e-01   9.8530132e-01
   9.7154654e-01   9.9997469e-01   9.8530928e-01
   9.7156195e-01   9.9997469e-01   9.8531725e-01
   9.7157735e-01   9.9997469e-01   9.8532521e-01
   9.7159274e-01   9.9997469e-01   9.8533318e-01
   9.7160812e-01   9.9997469e-01   9.8534114e-01
   9.7162350e-01   9.9997469e-01   9.8534910e-01
   9.7163886e-01   9.9997469e-01   9.8535707e-01
   9.7165422e-01   9.9997469e-01   9.8536503e-01
   9.7166957e-01   9.9997469e-01   9.8537300e-01
   9.7168491e-01   9.9997469e-01   9.8538083e-01
   9.7170024e-01   9.9997469e-01   9.8538880e-01
   9.7171556e-01   9.9997469e-01   9.8539677e-01
   9.7173087e-01   9.9997469e-01   9.8540460e-01
   9.7174618e-01   9.9997469e-01   9.8541257e-01
   9.7176147e-01   9.9997469e-01   9.8542053e-01
   9.7177676e-01   9.9997469e-01   9.8542837e-01
   9.7179204e-01   9.9997469e-01   9.8543633e-01
   9.7180731e-01   9.9997469e-01   9.8544417e-01
   9.7182258e-01   9.9997469e-01   9.8545214e-01
   9.7183783e-01   9.9997469e-01   9.8545997e-01
   9.7185307e-01   9.9997469e-01   9.8546781e-01
   9.7186831e-01   9.9997469e-01   9.8547578e-01
   9.7188354e-01   9.9997469e-01   9.8548361e-01
   9.7189876e-01   9.9997469e-01   9.8549145e-01
   9.7191397e-01   9.9997469e-01   9.8549942e-01
   9.7192917e-01   9.9997469e-01   9.8550726e-01
   9.7194437e-01   9.9997469e-01   9.8551509e-01
   9.7195955e-01   9.9997469e-01   9.8552293e-01
   9.7197473e-01   9.9997469e-01   9.8553077e-01
   9.7198990e-01   9.9997469e-01   9.8553861e-01
   9.7200506e-01   9.9997469e-01   9.8554644e-01
   9.7202021e-01   9.9997469e-01   9.8555428e-01
   9.7203536e-01   9.9997469e-01   9.8556212e-01
   9.7205049e-01   9.9997469e-01   9.8556996e-01
   9.7206562e-01   9.9997469e-01   9.8557780e-01
   9.7208074e-01   9.9997469e-01   9.8558564e-01
   9.7209585e-01   9.9997469e-01   9.8559347e-01
   9.7211095e-01   9.9997469e-01   9.8560118e-01
   9.7212604e-01   9.9997469e-01   9.8560902e-01
   9.7214113e-01   9.9997469e-01   9.8561686e-01
   9.7215620e-01   9.9997469e-01   9.8562470e-01
   9.7217127e-01   9.9997469e-01   9.8563241e-01
   9.7218633e-01   9.9997469e-01   9.8564025e-01
   9.7220138e-01   9.9997469e-01   9.8564796e-01
   9.7221642e-01   9.9997469e-01   9.8565580e-01
   9.7223146e-01   9.9997469e-01   9.8566351e-01
   9.7224648e-01   9.9997469e-01   9.8567135e-01
   9.7226150e-01   9.9997469e-01   9.8567906e-01
   9.7227658e-01   9.9997469e-01   9.8568690e-01
   9.7229158e-01   9.9997469e-01   9.8569461e-01
   9.7230658e-01   9.9997469e-01   9.8570232e-01
   9.7232156e-01   9.9997469e-01   9.8571016e-01
   9.7233653e-01   9.9997469e-01   9.8571787e-01
   9.7235150e-01   9.9997469e-01   9.8572558e-01
   9.7236646e-01   9.9997469e-01   9.8573329e-01
   9.7238141e-01   9.9997469e-01   9.8574114e-01
   9.7239635e-01   9.9997469e-01   9.8574885e-01
   9.7241129e-01   9.9997469e-01   9.8575656e-01
   9.7242621e-01   9.9997469e-01   9.8576427e-01
   9.7244113e-01   9.9997469e-01   9.8577198e-01
   9.7245604e-01   9.9997469e-01   9.8577969e-01
   9.7247094e-01   9.9997469e-01   9.8578741e-01
   9.7248583e-01   9.9997469e-01   9.8579512e-01
   9.7250071e-01   9.9997469e-01   9.8580283e-01
   9.7251559e-01   9.9997469e-01   9.8581041e-01
   9.7253046e-01   9.9997469e-01   9.8581812e-01
   9.7254532e-01   9.9997469e-01   9.8582584e-01
   9.7256017e-01   9.9997469e-01   9.8583355e-01
   9.7257501e-01   9.9997469e-01   9.8584113e-01
   9.7258984e-01   9.9997469e-01   9.8584885e-01
   9.7260467e-01   9.9997469e-01   9.8585656e-01
   9.7261949e-01   9.9997469e-01   9.8586414e-01
   9.7263430e-01   9.9997469e-01   9.8587185e-01
   9.7264910e-01   9.9997469e-01   9.8587944e-01
   9.7266389e-01   9.9997469e-01   9.8588715e-01
   9.7267867e-01   9.9997469e-01   9.8589474e-01
   9.7269345e-01   9.9997469e-01   9.8590245e-01
   9.7270822e-01   9.9997469e-01   9.8591003e-01
   9.7272298e-01   9.9997469e-01   9.8591775e-01
   9.7273773e-01   9.9997469e-01   9.8592533e-01
   9.7275247e-01   9.9997469e-01   9.8593292e-01
   9.7276721e-01   9.9997469e-01   9.8594063e-01
   9.7278194e-01   9.9997469e-01   9.8594822e-01
   9.7279665e-01   9.9997469e-01   9.8595580e-01
   9.7281136e-01   9.9997469e-01   9.8596338e-01
   9.7282607e-01   9.9997469e-01   9.8597097e-01
   9.7284076e-01   9.9997469e-01   9.8597855e-01
   9.7285545e-01   9.9997469e-01   9.8598614e-01
   9.7287012e-01   9.9997469e-01   9.8599372e-01
   9.7288479e-01   9.9997469e-01   9.8600131e-01
   9.7289946e-01   9.9997469e-01   9.8600890e-01
   9.7291411e-01   9.9997469e-01   9.8601648e-01
   9.7292875e-01   9.9997469e-01   9.8602407e-01
   9.7294339e-01   9.9997469e-01   9.8603165e-01
   9.7295802e-01   9.9997469e-01   9.8603924e-01
   9.7297264e-01   9.9997469e-01   9.8604683e-01
   9.7298725e-01   9.9997469e-01   9.8605441e-01
   9.7300186e-01   9.9997469e-01   9.8606187e-01
   9.7301653e-01   9.9997469e-01   9.8606945e-01
   9.7303111e-01   9.9997469e-01   9.8607704e-01
   9.7304569e-01   9.9997469e-01   9.8608450e-01
   9.7306027e-01   9.9997469e-01   9.8609209e-01
   9.7307483e-01   9.9997469e-01   9.8609954e-01
   9.7308938e-01   9.9997469e-01   9.8610713e-01
   9.7310393e-01   9.9997469e-01   9.8611459e-01
   9.7311847e-01   9.9997469e-01   9.8612217e-01
   9.7313300e-01   9.9997469e-01   9.8612963e-01
   9.7314753e-01   9.9997469e-01   9.8613722e-01
   9.7316204e-01   9.9997469e-01   9.8614468e-01
   9.7317655e-01   9.9997469e-01   9.8615213e-01
   9.7319105e-01   9.9997469e-01   9.8615972e-01
   9.7320554e-01   9.9997469e-01   9.8616718e-01
   9.7322002e-01   9.9997469e-01   9.8617464e-01
   9.7323449e-01   9.9997469e-01   9.8618210e-01
   9.7324896e-01   9.9997469e-01   9.8618969e-01
   9.7326342e-01   9.9997469e-01   9.8619714e-01
   9.7327787e-01   9.9997469e-01   9.8620460e-01
   9.7329231e-01   9.9997469e-01   9.8621206e-01
   9.7330675e-01   9.9997469e-01   9.8621952e-01
   9.7332117e-01   9.9997469e-01   9.8622698e-01
   9.7333559e-01   9.9997469e-01   9.8623444e-01
   9.7335000e-01   9.9997469e-01   9.8624190e-01
   9.7336440e-01   9.9997469e-01   9.8624936e-01
   9.7337880e-01   9.9997469e-01   9.8625669e-01
   9.7339318e-01   9.9997469e-01   9.8626415e-01
   9.7340756e-01   9.9997469e-01   9.8627161e-01
   9.7342193e-01   9.9997469e-01   9.8627907e-01
   9.7343629e-01   9.9997469e-01   9.8628653e-01
   9.7345065e-01   9.9997469e-01   9.8629386e-01
   9.7346499e-01   9.9997469e-01   9.8630132e-01
   9.7347933e-01   9.9997469e-01   9.8630878e-01
   9.7349366e-01   9.9997469e-01   9.8631611e-01
   9.7350798e-01   9.9997469e-01   9.8632357e-01
   9.7352230e-01   9.9997469e-01   9.8633090e-01
   9.7353660e-01   9.9997469e-01   9.8633836e-01
   9.7355090e-01   9.9997469e-01   9.8634569e-01
   9.7356519e-01   9.9997469e-01   9.8635315e-01
   9.7357948e-01   9.9997469e-01   9.8636048e-01
   9.7359375e-01   9.9997469e-01   9.8636781e-01
   9.7360802e-01   9.9997469e-01   9.8637528e-01
   9.7362228e-01   9.9997469e-01   9.8638261e-01
   9.7363653e-01   9.9997469e-01   9.8638994e-01
   9.7365077e-01   9.9997469e-01   9.8639740e-01
   9.7366500e-01   9.9997469e-01   9.8640473e-01
   9.7367923e-01   9.9997469e-01   9.8641206e-01
   9.7369345e-01   9.9997469e-01   9.8641940e-01
   9.7370766e-01   9.9997469e-01   9.8642673e-01
   9.7372186e-01   9.9997469e-01   9.8643406e-01
   9.7373613e-01   9.9997469e-01   9.8644139e-01
   9.7375032e-01   9.9997469e-01   9.8644872e-01
   9.7376449e-01   9.9997469e-01   9.8645606e-01
   9.7377867e-01   9.9997469e-01   9.8646339e-01
   9.7379283e-01   9.9997469e-01   9.8647072e-01
   9.7380699e-01   9.9997469e-01   9.8647806e-01
   9.7382113e-01   9.9997469e-01   9.8648539e-01
   9.7383527e-01   9.9997469e-01   9.8649272e-01
   9.7384940e-01   9.9997469e-01   9.8649993e-01
   9.7386353e-01   9.9997469e-01   9.8650726e-01
   9.7387765e-01   9.9997469e-01   9.8651459e-01
   9.7389175e-01   9.9997469e-01   9.8652193e-01
   9.7390585e-01   9.9997469e-01   9.8652913e-01
   9.7391995e-01   9.9997469e-01   9.8653646e-01
   9.7393403e-01   9.9997469e-01   9.8654380e-01
   9.7394811e-01   9.9997469e-01   9.8655100e-01
   9.7396218e-01   9.9997469e-01   9.8655834e-01
   9.7397624e-01   9.9997469e-01   9.8656554e-01
   9.7399029e-01   9.9997469e-01   9.8657288e-01
   9.7400434e-01   9.9997469e-01   9.8658008e-01
   9.7401838e-01   9.9997469e-01   9.8658728e-01
   9.7403241e-01   9.9997469e-01   9.8659462e-01
   9.7404643e-01   9.9997469e-01   9.8660182e-01
   9.7406044e-01   9.9997469e-01   9.8660903e-01
   9.7407445e-01   9.9997469e-01   9.8661636e-01
   9.7408845e-01   9.9997469e-01   9.8662357e-01
   9.7410244e-01   9.9997469e-01   9.8663077e-01
   9.7411642e-01   9.9997469e-01   9.8663798e-01
   9.7413040e-01   9.9997469e-01   9.8664518e-01
   9.7414437e-01   9.9997469e-01   9.8665239e-01
   9.7415833e-01   9.9997469e-01   9.8665973e-01
   9.7417228e-01   9.9997469e-01   9.8666693e-01
   9.7418622e-01   9.9997469e-01   9.8667414e-01
   9.7420016e-01   9.9997469e-01   9.8668134e-01
   9.7421409e-01   9.9997469e-01   9.8668842e-01
   9.7422801e-01   9.9997469e-01   9.8669563e-01
   9.7424192e-01   9.9997469e-01   9.8670283e-01
   9.7425583e-01   9.9997469e-01   9.8671004e-01
   9.7426973e-01   9.9997469e-01   9.8671725e-01
   9.7428362e-01   9.9997469e-01   9.8672445e-01
   9.7429750e-01   9.9997469e-01   9.8673166e-01
   9.7431137e-01   9.9997469e-01   9.8673874e-01
   9.7432524e-01   9.9997469e-01   9.8674594e-01
   9.7433910e-01   9.9997469e-01   9.8675315e-01
   9.7435295e-01   9.9997469e-01   9.8676023e-01
   9.7436680e-01   9.9997469e-01   9.8676744e-01
   9.7438063e-01   9.9997469e-01   9.8677451e-01
   9.7439446e-01   9.9997469e-01   9.8678172e-01
   9.7440828e-01   9.9997469e-01   9.8678880e-01
   9.7442209e-01   9.9997469e-01   9.8679601e-01
   9.7443597e-01   9.9997469e-01   9.8680308e-01
   9.7444977e-01   9.9997469e-01   9.8681029e-01
   9.7446356e-01   9.9997469e-01   9.8681737e-01
   9.7447734e-01   9.9997469e-01   9.8682445e-01
   9.7449111e-01   9.9997469e-01   9.8683166e-01
   9.7450488e-01   9.9997469e-01   9.8683874e-01
   9.7451864e-01   9.9997469e-01   9.8684581e-01
   9.7453239e-01   9.9997469e-01   9.8685289e-01
   9.7454614e-01   9.9997469e-01   9.8686010e-01
   9.7455987e-01   9.9997469e-01   9.8686718e-01
   9.7457360e-01   9.9997469e-01   9.8687426e-01
   9.7458732e-01   9.9997469e-01   9.8688134e-01
   9.7460104e-01   9.9997469e-01   9.8688842e-01
   9.7461474e-01   9.9997469e-01   9.8689550e-01
   9.7462844e-01   9.9997469e-01   9.8690258e-01
   9.7464213e-01   9.9997469e-01   9.8690966e-01
   9.7465581e-01   9.9997469e-01   9.8691674e-01
   9.7466949e-01   9.9997469e-01   9.8692381e-01
   9.7468316e-01   9.9997469e-01   9.8693089e-01
   9.7469682e-01   9.9997469e-01   9.8693797e-01
   9.7471047e-01   9.9997469e-01   9.8694492e-01
   9.7472412e-01   9.9997469e-01   9.8695200e-01
   9.7473775e-01   9.9997469e-01   9.8695909e-01
   9.7475138e-01   9.9997469e-01   9.8696617e-01
   9.7476501e-01   9.9997469e-01   9.8697312e-01
   9.7477862e-01   9.9997469e-01   9.8698020e-01
   9.7479223e-01   9.9997469e-01   9.8698728e-01
   9.7480583e-01   9.9997469e-01   9.8699423e-01
   9.7481942e-01   9.9997469e-01   9.8700131e-01
   9.7483300e-01   9.9997469e-01   9.8700826e-01
   9.7484658e-01   9.9997469e-01   9.8701534e-01
   9.7486015e-01   9.9997469e-01   9.8702229e-01
   9.7487371e-01   9.9997469e-01   9.8702937e-01
   9.7488727e-01   9.9997469e-01   9.8703632e-01
   9.7490081e-01   9.9997469e-01   9.8704341e-01
   9.7491435e-01   9.9997469e-01   9.8705036e-01
   9.7492789e-01   9.9997469e-01   9.8705731e-01
   9.7494141e-01   9.9997469e-01   9.8706426e-01
   9.7495493e-01   9.9997469e-01   9.8707134e-01
   9.7496844e-01   9.9997469e-01   9.8707829e-01
   9.7498194e-01   9.9997469e-01   9.8708525e-01
   9.7499543e-01   9.9997469e-01   9.8709220e-01
   9.7500892e-01   9.9997469e-01   9.8709915e-01
   9.7502240e-01   9.9997469e-01   9.8710610e-01
   9.7503587e-01   9.9997469e-01   9.8711319e-01
   9.7504933e-01   9.9997469e-01   9.8712014e-01
   9.7506279e-01   9.9997469e-01   9.8712709e-01
   9.7507624e-01   9.9997469e-01   9.8713404e-01
   9.7508968e-01   9.9997469e-01   9.8714100e-01
   9.7510312e-01   9.9997469e-01   9.8714782e-01
   9.7511661e-01   9.9997469e-01   9.8715477e-01
   9.7513003e-01   9.9997469e-01   9.8716173e-01
   9.7514344e-01   9.9997469e-01   9.8716868e-01
   9.7515685e-01   9.9997469e-01   9.8717563e-01
   9.7517024e-01   9.9997469e-01   9.8718259e-01
   9.7518363e-01   9.9997469e-01   9.8718941e-01
   9.7519701e-01   9.9997469e-01   9.8719636e-01
   9.7521039e-01   9.9997469e-01   9.8720332e-01
   9.7522376e-01   9.9997469e-01   9.8721014e-01
   9.7523712e-01   9.9997469e-01   9.8721710e-01
   9.7525047e-01   9.9997469e-01   9.8722392e-01
   9.7526381e-01   9.9997469e-01   9.8723087e-01
   9.7527715e-01   9.9997469e-01   9.8723770e-01
   9.7529048e-01   9.9997469e-01   9.8724465e-01
   9.7530380e-01   9.9997469e-01   9.8725148e-01
   9.7531712e-01   9.9997469e-01   9.8725843e-01
   9.7533043e-01   9.9997469e-01   9.8726526e-01
   9.7534373e-01   9.9997469e-01   9.8727221e-01
   9.7535702e-01   9.9997469e-01   9.8727904e-01
   9.7537031e-01   9.9997469e-01   9.8728586e-01
   9.7538359e-01   9.9997469e-01   9.8729282e-01
   9.7539686e-01   9.9997469e-01   9.8729964e-01
   9.7541012e-01   9.9997469e-01   9.8730647e-01
   9.7542338e-01   9.9997469e-01   9.8731329e-01
   9.7543663e-01   9.9997469e-01   9.8732012e-01
   9.7544987e-01   9.9997469e-01   9.8732694e-01
   9.7546310e-01   9.9997469e-01   9.8733390e-01
   9.7547633e-01   9.9997469e-01   9.8734072e-01
   9.7548955e-01   9.9997469e-01   9.8734755e-01
   9.7550276e-01   9.9997469e-01   9.8735438e-01
   9.7551597e-01   9.9997469e-01   9.8736120e-01
   9.7552916e-01   9.9997469e-01   9.8736803e-01
   9.7554235e-01   9.9997469e-01   9.8737472e-01
   9.7555554e-01   9.9997469e-01   9.8738155e-01
   9.7556871e-01   9.9997469e-01   9.8738838e-01
   9.7558188e-01   9.9997469e-01   9.8739520e-01
   9.7559504e-01   9.9997469e-01   9.8740203e-01
   9.7560820e-01   9.9997469e-01   9.8740886e-01
   9.7562134e-01   9.9997469e-01   9.8741555e-01
   9.7563448e-01   9.9997469e-01   9.8742238e-01
   9.7564761e-01   9.9997469e-01   9.8742921e-01
   9.7566074e-01   9.9997469e-01   9.8743590e-01
   9.7567385e-01   9.9997469e-01   9.8744273e-01
   9.7568696e-01   9.9997469e-01   9.8744943e-01
   9.7570007e-01   9.9997469e-01   9.8745626e-01
   9.7571316e-01   9.9997469e-01   9.8746309e-01
   9.7572625e-01   9.9997469e-01   9.8746978e-01
   9.7573933e-01   9.9997469e-01   9.8747648e-01
   9.7575240e-01   9.9997469e-01   9.8748331e-01
   9.7576547e-01   9.9997469e-01   9.8749001e-01
   9.7577860e-01   9.9997469e-01   9.8749683e-01
   9.7579165e-01   9.9997469e-01   9.8750353e-01
   9.7580469e-01   9.9997469e-01   9.8751023e-01
   9.7581773e-01   9.9997469e-01   9.8751706e-01
   9.7583076e-01   9.9997469e-01   9.8752376e-01
   9.7584378e-01   9.9997469e-01   9.8753045e-01
   9.7585680e-01   9.9997469e-01   9.8753715e-01
   9.7586981e-01   9.9997469e-01   9.8754385e-01
   9.7588281e-01   9.9997469e-01   9.8755068e-01
   9.7589580e-01   9.9997469e-01   9.8755738e-01
   9.7590879e-01   9.9997469e-01   9.8756408e-01
   9.7592177e-01   9.9997469e-01   9.8757078e-01
   9.7593474e-01   9.9997469e-01   9.8757748e-01
   9.7594771e-01   9.9997469e-01   9.8758418e-01
   9.7596066e-01   9.9997469e-01   9.8759088e-01
   9.7597361e-01   9.9997469e-01   9.8759757e-01
   9.7598656e-01   9.9997469e-01   9.8760427e-01
   9.7599949e-01   9.9997469e-01   9.8761084e-01
   9.7601242e-01   9.9997469e-01   9.8761754e-01
   9.7602535e-01   9.9997469e-01   9.8762424e-01
   9.7603826e-01   9.9997469e-01   9.8763094e-01
   9.7605117e-01   9.9997469e-01   9.8763764e-01
   9.7606407e-01   9.9997469e-01   9.8764421e-01
   9.7607696e-01   9.9997469e-01   9.8765091e-01
   9.7608985e-01   9.9997469e-01   9.8765761e-01
   9.7610273e-01   9.9997469e-01   9.8766418e-01
   9.7611560e-01   9.9997469e-01   9.8767088e-01
   9.7612846e-01   9.9997469e-01   9.8767758e-01
   9.7614132e-01   9.9997469e-01   9.8768415e-01
   9.7615417e-01   9.9997469e-01   9.8769086e-01
   9.7616702e-01   9.9997469e-01   9.8769743e-01
   9.7617985e-01   9.9997469e-01   9.8770413e-01
   9.7619268e-01   9.9997469e-01   9.8771070e-01
   9.7620550e-01   9.9997469e-01   9.8771727e-01
   9.7621832e-01   9.9997469e-01   9.8772397e-01
   9.7623113e-01   9.9997469e-01   9.8773054e-01
   9.7624393e-01   9.9997469e-01   9.8773711e-01
   9.7625672e-01   9.9997469e-01   9.8774381e-01
   9.7626951e-01   9.9997469e-01   9.8775039e-01
   9.7628229e-01   9.9997469e-01   9.8775696e-01
   9.7629506e-01   9.9997469e-01   9.8776353e-01
   9.7630782e-01   9.9997469e-01   9.8777023e-01
   9.7632058e-01   9.9997469e-01   9.8777680e-01
   9.7633333e-01   9.9997469e-01   9.8778337e-01
   9.7634608e-01   9.9997469e-01   9.8778995e-01
   9.7635881e-01   9.9997469e-01   9.8779652e-01
   9.7637154e-01   9.9997469e-01   9.8780309e-01
   9.7638427e-01   9.9997469e-01   9.8780966e-01
   9.7639698e-01   9.9997469e-01   9.8781623e-01
   9.7640969e-01   9.9997469e-01   9.8782281e-01
   9.7642246e-01   9.9997469e-01   9.8782938e-01
   9.7643515e-01   9.9997469e-01   9.8783595e-01
   9.7644784e-01   9.9997469e-01   9.8784239e-01
   9.7646052e-01   9.9997469e-01   9.8784897e-01
   9.7647319e-01   9.9997469e-01   9.8785554e-01
   9.7648586e-01   9.9997469e-01   9.8786211e-01
   9.7649852e-01   9.9997469e-01   9.8786869e-01
   9.7651117e-01   9.9997469e-01   9.8787513e-01
   9.7652382e-01   9.9997469e-01   9.8788170e-01
   9.7653645e-01   9.9997469e-01   9.8788828e-01
   9.7654909e-01   9.9997469e-01   9.8789472e-01
   9.7656171e-01   9.9997469e-01   9.8790129e-01
   9.7657433e-01   9.9997469e-01   9.8790774e-01
   9.7658694e-01   9.9997469e-01   9.8791431e-01
   9.7659954e-01   9.9997469e-01   9.8792075e-01
   9.7661214e-01   9.9997469e-01   9.8792733e-01
   9.7662473e-01   9.9997469e-01   9.8793377e-01
   9.7663731e-01   9.9997469e-01   9.8794035e-01
   9.7664989e-01   9.9997469e-01   9.8794679e-01
   9.7666245e-01   9.9997469e-01   9.8795323e-01
   9.7667502e-01   9.9997469e-01   9.8795981e-01
   9.7668757e-01   9.9997469e-01   9.8796625e-01
   9.7670012e-01   9.9997469e-01   9.8797270e-01
   9.7671266e-01   9.9997469e-01   9.8797927e-01
   9.7672519e-01   9.9997469e-01   9.8798572e-01
   9.7673772e-01   9.9997469e-01   9.8799216e-01
   9.7675024e-01   9.9997469e-01   9.8799861e-01
   9.7676275e-01   9.9997469e-01   9.8800505e-01
   9.7677526e-01   9.9997469e-01   9.8801150e-01
   9.7678776e-01   9.9997469e-01   9.8801807e-01
   9.7680025e-01   9.9997469e-01   9.8802452e-01
   9.7681273e-01   9.9997469e-01   9.8803096e-01
   9.7682521e-01   9.9997469e-01   9.8803741e-01
   9.7683768e-01   9.9997469e-01   9.8804385e-01
   9.7685015e-01   9.9997469e-01   9.8805017e-01
   9.7686261e-01   9.9997469e-01   9.8805661e-01
   9.7687506e-01   9.9997469e-01   9.8806306e-01
   9.7688750e-01   9.9997469e-01   9.8806950e-01
   9.7689994e-01   9.9997469e-01   9.8807595e-01
   9.7691237e-01   9.9997469e-01   9.8808240e-01
   9.7692479e-01   9.9997469e-01   9.8808884e-01
   9.7693721e-01   9.9997469e-01   9.8809516e-01
   9.7694962e-01   9.9997469e-01   9.8810160e-01
   9.7696202e-01   9.9997469e-01   9.8810805e-01
   9.7697441e-01   9.9997469e-01   9.8811437e-01
   9.7698680e-01   9.9997469e-01   9.8812081e-01
   9.7699918e-01   9.9997469e-01   9.8812726e-01
   9.7701156e-01   9.9997469e-01   9.8813358e-01
   9.7702393e-01   9.9997469e-01   9.8814002e-01
   9.7703629e-01   9.9997469e-01   9.8814634e-01
   9.7704870e-01   9.9997469e-01   9.8815279e-01
   9.7706105e-01   9.9997469e-01   9.8815910e-01
   9.7707339e-01   9.9997469e-01   9.8816555e-01
   9.7708573e-01   9.9997469e-01   9.8817187e-01
   9.7709805e-01   9.9997469e-01   9.8817818e-01
   9.7711037e-01   9.9997469e-01   9.8818463e-01
   9.7712269e-01   9.9997469e-01   9.8819095e-01
   9.7713499e-01   9.9997469e-01   9.8819727e-01
   9.7714729e-01   9.9997469e-01   9.8820358e-01
   9.7715959e-01   9.9997469e-01   9.8821003e-01
   9.7717187e-01   9.9997469e-01   9.8821635e-01
   9.7718415e-01   9.9997469e-01   9.8822267e-01
   9.7719642e-01   9.9997469e-01   9.8822898e-01
   9.7720869e-01   9.9997469e-01   9.8823530e-01
   9.7722095e-01   9.9997469e-01   9.8824162e-01
   9.7723320e-01   9.9997469e-01   9.8824807e-01
   9.7724545e-01   9.9997469e-01   9.8825439e-01
   9.7725768e-01   9.9997469e-01   9.8826071e-01
   9.7726992e-01   9.9997469e-01   9.8826702e-01
   9.7728214e-01   9.9997469e-01   9.8827334e-01
   9.7729436e-01   9.9997469e-01   9.8827953e-01
   9.7730657e-01   9.9997469e-01   9.8828585e-01
   9.7731878e-01   9.9997469e-01   9.8829217e-01
   9.7733097e-01   9.9997469e-01   9.8829849e-01
   9.7734317e-01   9.9997469e-01   9.8830480e-01
   9.7735535e-01   9.9997469e-01   9.8831112e-01
   9.7736753e-01   9.9997469e-01   9.8831731e-01
   9.7737970e-01   9.9997469e-01   9.8832363e-01
   9.7739186e-01   9.9997469e-01   9.8832995e-01
   9.7740402e-01   9.9997469e-01   9.8833627e-01
   9.7741617e-01   9.9997469e-01   9.8834246e-01
   9.7742832e-01   9.9997469e-01   9.8834878e-01
   9.7744045e-01   9.9997469e-01   9.8835497e-01
   9.7745258e-01   9.9997469e-01   9.8836129e-01
   9.7746471e-01   9.9997469e-01   9.8836761e-01
   9.7747682e-01   9.9997469e-01   9.8837380e-01
   9.7748893e-01   9.9997469e-01   9.8838012e-01
   9.7750104e-01   9.9997469e-01   9.8838631e-01
   9.7751314e-01   9.9997469e-01   9.8839249e-01
   9.7752523e-01   9.9997469e-01   9.8839882e-01
   9.7753731e-01   9.9997469e-01   9.8840501e-01
   9.7754939e-01   9.9997469e-01   9.8841133e-01
   9.7756146e-01   9.9997469e-01   9.8841752e-01
   9.7757352e-01   9.9997469e-01   9.8842371e-01
   9.7758558e-01   9.9997469e-01   9.8842990e-01
   9.7759763e-01   9.9997469e-01   9.8843622e-01
   9.7760967e-01   9.9997469e-01   9.8844241e-01
   9.7762171e-01   9.9997469e-01   9.8844860e-01
   9.7763374e-01   9.9997469e-01   9.8845479e-01
   9.7764576e-01   9.9997469e-01   9.8846098e-01
   9.7765784e-01   9.9997469e-01   9.8846730e-01
   9.7766985e-01   9.9997469e-01   9.8847349e-01
   9.7768185e-01   9.9997469e-01   9.8847968e-01
   9.7769385e-01   9.9997469e-01   9.8848587e-01
   9.7770584e-01   9.9997469e-01   9.8849206e-01
   9.7771782e-01   9.9997469e-01   9.8849826e-01
   9.7772980e-01   9.9997469e-01   9.8850445e-01
   9.7774177e-01   9.9997469e-01   9.8851051e-01
   9.7775374e-01   9.9997469e-01   9.8851670e-01
   9.7776569e-01   9.9997469e-01   9.8852289e-01
   9.7777764e-01   9.9997469e-01   9.8852908e-01
   9.7778959e-01   9.9997469e-01   9.8853527e-01
   9.7780152e-01   9.9997469e-01   9.8854147e-01
   9.7781346e-01   9.9997469e-01   9.8854753e-01
   9.7782538e-01   9.9997469e-01   9.8855372e-01
   9.7783730e-01   9.9997469e-01   9.8855991e-01
   9.7784921e-01   9.9997469e-01   9.8856610e-01
   9.7786111e-01   9.9997469e-01   9.8857217e-01
   9.7787301e-01   9.9997469e-01   9.8857836e-01
   9.7788490e-01   9.9997469e-01   9.8858442e-01
   9.7789679e-01   9.9997469e-01   9.8859061e-01
   9.7790866e-01   9.9997469e-01   9.8859667e-01
   9.7792054e-01   9.9997469e-01   9.8860287e-01
   9.7793240e-01   9.9997469e-01   9.8860893e-01
   9.7794426e-01   9.9997469e-01   9.8861512e-01
   9.7795611e-01   9.9997469e-01   9.8862118e-01
   9.7796796e-01   9.9997469e-01   9.8862738e-01
   9.7797979e-01   9.9997469e-01   9.8863344e-01
   9.7799163e-01   9.9997469e-01   9.8863964e-01
   9.7800345e-01   9.9997469e-01   9.8864570e-01
   9.7801527e-01   9.9997469e-01   9.8865176e-01
   9.7802708e-01   9.9997469e-01   9.8865782e-01
   9.7803889e-01   9.9997469e-01   9.8866402e-01
   9.7805069e-01   9.9997469e-01   9.8867008e-01
   9.7806248e-01   9.9997469e-01   9.8867614e-01
   9.7807427e-01   9.9997469e-01   9.8868221e-01
   9.7808605e-01   9.9997469e-01   9.8868827e-01
   9.7809782e-01   9.9997469e-01   9.8869433e-01
   9.7810959e-01   9.9997469e-01   9.8870053e-01
   9.7812135e-01   9.9997469e-01   9.8870659e-01
   9.7813310e-01   9.9997469e-01   9.8871266e-01
   9.7814485e-01   9.9997469e-01   9.8871872e-01
   9.7815659e-01   9.9997469e-01   9.8872478e-01
   9.7816833e-01   9.9997469e-01   9.8873085e-01
   9.7818005e-01   9.9997469e-01   9.8873678e-01
   9.7819177e-01   9.9997469e-01   9.8874284e-01
   9.7820349e-01   9.9997469e-01   9.8874891e-01
   9.7821520e-01   9.9997469e-01   9.8875497e-01
   9.7822690e-01   9.9997469e-01   9.8876104e-01
   9.7823860e-01   9.9997469e-01   9.8876710e-01
   9.7825034e-01   9.9997469e-01   9.8877304e-01
   9.7826203e-01   9.9997469e-01   9.8877910e-01
   9.7827370e-01   9.9997469e-01   9.8878517e-01
   9.7828537e-01   9.9997469e-01   9.8879123e-01
   9.7829703e-01   9.9997469e-01   9.8879717e-01
   9.7830869e-01   9.9997469e-01   9.8880323e-01
   9.7832034e-01   9.9997469e-01   9.8880930e-01
   9.7833199e-01   9.9997469e-01   9.8881523e-01
   9.7834362e-01   9.9997469e-01   9.8882130e-01
   9.7835525e-01   9.9997469e-01   9.8882723e-01
   9.7836688e-01   9.9997469e-01   9.8883330e-01
   9.7837850e-01   9.9997469e-01   9.8883923e-01
   9.7839011e-01   9.9997469e-01   9.8884530e-01
   9.7840171e-01   9.9997469e-01   9.8885123e-01
   9.7841331e-01   9.9997469e-01   9.8885717e-01
   9.7842490e-01   9.9997469e-01   9.8886323e-01
   9.7843649e-01   9.9997469e-01   9.8886917e-01
   9.7844807e-01   9.9997469e-01   9.8887524e-01
   9.7845964e-01   9.9997469e-01   9.8888117e-01
   9.7847121e-01   9.9997469e-01   9.8888711e-01
   9.7848277e-01   9.9997469e-01   9.8889304e-01
   9.7849433e-01   9.9997469e-01   9.8889911e-01
   9.7850587e-01   9.9997469e-01   9.8890505e-01
   9.7851741e-01   9.9997469e-01   9.8891098e-01
   9.7852895e-01   9.9997469e-01   9.8891692e-01
   9.7854048e-01   9.9997469e-01   9.8892285e-01
   9.7855200e-01   9.9997469e-01   9.8892879e-01
   9.7856352e-01   9.9997469e-01   9.8893473e-01
   9.7857502e-01   9.9997469e-01   9.8894066e-01
   9.7858653e-01   9.9997469e-01   9.8894660e-01
   9.7859802e-01   9.9997469e-01   9.8895254e-01
   9.7860952e-01   9.9997469e-01   9.8895847e-01
   9.7862100e-01   9.9997469e-01   9.8896441e-01
   9.7863248e-01   9.9997469e-01   9.8897035e-01
   9.7864395e-01   9.9997469e-01   9.8897628e-01
   9.7865541e-01   9.9997469e-01   9.8898222e-01
   9.7866687e-01   9.9997469e-01   9.8898816e-01
   9.7867832e-01   9.9997469e-01   9.8899397e-01
   9.7868977e-01   9.9997469e-01   9.8899990e-01
   9.7870121e-01   9.9997469e-01   9.8900584e-01
   9.7871264e-01   9.9997469e-01   9.8901178e-01
   9.7872407e-01   9.9997469e-01   9.8901758e-01
   9.7873549e-01   9.9997469e-01   9.8902352e-01
   9.7874691e-01   9.9997469e-01   9.8902946e-01
   9.7875831e-01   9.9997469e-01   9.8903527e-01
   9.7876972e-01   9.9997469e-01   9.8904121e-01
   9.7878111e-01   9.9997469e-01   9.8904714e-01
   9.7879250e-01   9.9997469e-01   9.8905295e-01
   9.7880388e-01   9.9997469e-01   9.8905889e-01
   9.7881526e-01   9.9997469e-01   9.8906470e-01
   9.7882669e-01   9.9997469e-01   9.8907064e-01
   9.7883805e-01   9.9997469e-01   9.8907644e-01
   9.7884941e-01   9.9997469e-01   9.8908225e-01
   9.7886076e-01   9.9997469e-01   9.8908819e-01
   9.7887211e-01   9.9997469e-01   9.8909400e-01
   9.7888344e-01   9.9997469e-01   9.8909981e-01
   9.7889478e-01   9.9997469e-01   9.8910575e-01
   9.7890610e-01   9.9997469e-01   9.8911155e-01
   9.7891742e-01   9.9997469e-01   9.8911736e-01
   9.7892874e-01   9.9997469e-01   9.8912330e-01
   9.7894005e-01   9.9997469e-01   9.8912911e-01
   9.7895135e-01   9.9997469e-01   9.8913492e-01
   9.7896264e-01   9.9997469e-01   9.8914073e-01
   9.7897393e-01   9.9997469e-01   9.8914654e-01
   9.7898521e-01   9.9997469e-01   9.8915234e-01
   9.7899649e-01   9.9997469e-01   9.8915815e-01
   9.7900776e-01   9.9997469e-01   9.8916409e-01
   9.7901902e-01   9.9997469e-01   9.8916990e-01
   9.7903028e-01   9.9997469e-01   9.8917571e-01
   9.7904153e-01   9.9997469e-01   9.8918152e-01
   9.7905278e-01   9.9997469e-01   9.8918733e-01
   9.7906402e-01   9.9997469e-01   9.8919301e-01
   9.7907525e-01   9.9997469e-01   9.8919882e-01
   9.7908648e-01   9.9997469e-01   9.8920463e-01
   9.7909770e-01   9.9997469e-01   9.8921044e-01
   9.7910891e-01   9.9997469e-01   9.8921625e-01
   9.7912012e-01   9.9997469e-01   9.8922206e-01
   9.7913132e-01   9.9997469e-01   9.8922787e-01
   9.7914252e-01   9.9997469e-01   9.8923355e-01
   9.7915371e-01   9.9997469e-01   9.8923936e-01
   9.7916489e-01   9.9997469e-01   9.8924517e-01
   9.7917607e-01   9.9997469e-01   9.8925085e-01
   9.7918724e-01   9.9997469e-01   9.8925666e-01
   9.7919841e-01   9.9997469e-01   9.8926247e-01
   9.7920956e-01   9.9997469e-01   9.8926815e-01
   9.7922072e-01   9.9997469e-01   9.8927396e-01
   9.7923186e-01   9.9997469e-01   9.8927964e-01
   9.7924300e-01   9.9997469e-01   9.8928545e-01
   9.7925414e-01   9.9997469e-01   9.8929113e-01
   9.7926527e-01   9.9997469e-01   9.8929694e-01
   9.7927639e-01   9.9997469e-01   9.8930262e-01
   9.7928750e-01   9.9997469e-01   9.8930843e-01
   9.7929861e-01   9.9997469e-01   9.8931411e-01
   9.7930972e-01   9.9997469e-01   9.8931992e-01
   9.7932081e-01   9.9997469e-01   9.8932560e-01
   9.7933191e-01   9.9997469e-01   9.8933128e-01
   9.7934299e-01   9.9997469e-01   9.8933710e-01
   9.7935407e-01   9.9997469e-01   9.8934278e-01
   9.7936514e-01   9.9997469e-01   9.8934846e-01
   9.7937621e-01   9.9997469e-01   9.8935414e-01
   9.7938733e-01   9.9997469e-01   9.8935995e-01
   9.7939838e-01   9.9997469e-01   9.8936563e-01
   9.7940943e-01   9.9997469e-01   9.8937131e-01
   9.7942047e-01   9.9997469e-01   9.8937700e-01
   9.7943151e-01   9.9997469e-01   9.8938268e-01
   9.7944254e-01   9.9997469e-01   9.8938836e-01
   9.7945356e-01   9.9997469e-01   9.8939404e-01
   9.7946458e-01   9.9997469e-01   9.8939972e-01
   9.7947559e-01   9.9997469e-01   9.8940540e-01
   9.7948660e-01   9.9997469e-01   9.8941109e-01
   9.7949760e-01   9.9997469e-01   9.8941677e-01
   9.7950859e-01   9.9997469e-01   9.8942245e-01
   9.7951958e-01   9.9997469e-01   9.8942813e-01
   9.7953056e-01   9.9997469e-01   9.8943381e-01
   9.7954153e-01   9.9997469e-01   9.8943950e-01
   9.7955250e-01   9.9997469e-01   9.8944518e-01
   9.7956347e-01   9.9997469e-01   9.8945086e-01
   9.7957443e-01   9.9997469e-01   9.8945641e-01
   9.7958538e-01   9.9997469e-01   9.8946210e-01
   9.7959632e-01   9.9997469e-01   9.8946778e-01
   9.7960726e-01   9.9997469e-01   9.8947346e-01
   9.7961819e-01   9.9997469e-01   9.8947901e-01
   9.7962912e-01   9.9997469e-01   9.8948470e-01
   9.7964004e-01   9.9997469e-01   9.8949038e-01
   9.7965096e-01   9.9997469e-01   9.8949593e-01
   9.7966187e-01   9.9997469e-01   9.8950161e-01
   9.7967277e-01   9.9997469e-01   9.8950717e-01
   9.7968367e-01   9.9997469e-01   9.8951285e-01
   9.7969456e-01   9.9997469e-01   9.8951840e-01
   9.7970544e-01   9.9997469e-01   9.8952409e-01
   9.7971632e-01   9.9997469e-01   9.8952964e-01
   9.7972719e-01   9.9997469e-01   9.8953532e-01
   9.7973806e-01   9.9997469e-01   9.8954087e-01
   9.7974892e-01   9.9997469e-01   9.8954656e-01
   9.7975978e-01   9.9997469e-01   9.8955211e-01
   9.7977063e-01   9.9997469e-01   9.8955766e-01
   9.7978147e-01   9.9997469e-01   9.8956335e-01
   9.7979231e-01   9.9997469e-01   9.8956890e-01
   9.7980314e-01   9.9997469e-01   9.8957446e-01
   9.7981396e-01   9.9997469e-01   9.8958001e-01
   9.7982478e-01   9.9997469e-01   9.8958569e-01
   9.7983560e-01   9.9997469e-01   9.8959125e-01
   9.7984640e-01   9.9997469e-01   9.8959680e-01
   9.7985720e-01   9.9997469e-01   9.8960235e-01
   9.7986800e-01   9.9997469e-01   9.8960791e-01
   9.7987879e-01   9.9997469e-01   9.8961346e-01
   9.7988957e-01   9.9997469e-01   9.8961915e-01
   9.7990035e-01   9.9997469e-01   9.8962470e-01
   9.7991112e-01   9.9997469e-01   9.8963026e-01
   9.7992189e-01   9.9997469e-01   9.8963581e-01
   9.7993270e-01   9.9997469e-01   9.8964136e-01
   9.7994345e-01   9.9997469e-01   9.8964692e-01
   9.7995420e-01   9.9997469e-01   9.8965234e-01
   9.7996494e-01   9.9997469e-01   9.8965790e-01
   9.7997568e-01   9.9997469e-01   9.8966345e-01
   9.7998641e-01   9.9997469e-01   9.8966901e-01
   9.7999713e-01   9.9997469e-01   9.8967456e-01
   9.8000785e-01   9.9997469e-01   9.8968012e-01
   9.8001856e-01   9.9997469e-01   9.8968567e-01
   9.8002927e-01   9.9997469e-01   9.8969109e-01
   9.8003997e-01   9.9997469e-01   9.8969665e-01
   9.8005067e-01   9.9997469e-01   9.8970221e-01
   9.8006136e-01   9.9997469e-01   9.8970763e-01
   9.8007204e-01   9.9997469e-01   9.8971318e-01
   9.8008271e-01   9.9997469e-01   9.8971874e-01
   9.8009339e-01   9.9997469e-01   9.8972416e-01
   9.8010405e-01   9.9997469e-01   9.8972972e-01
   9.8011471e-01   9.9997469e-01   9.8973528e-01
   9.8012536e-01   9.9997469e-01   9.8974070e-01
   9.8013601e-01   9.9997469e-01   9.8974626e-01
   9.8014665e-01   9.9997469e-01   9.8975168e-01
   9.8015729e-01   9.9997469e-01   9.8975724e-01
   9.8016792e-01   9.9997469e-01   9.8976266e-01
   9.8017854e-01   9.9997469e-01   9.8976822e-01
   9.8018916e-01   9.9997469e-01   9.8977364e-01
   9.8019977e-01   9.9997469e-01   9.8977907e-01
   9.8021038e-01   9.9997469e-01   9.8978463e-01
   9.8022098e-01   9.9997469e-01   9.8979005e-01
   9.8023158e-01   9.9997469e-01   9.8979548e-01
   9.8024216e-01   9.9997469e-01   9.8980103e-01
   9.8025275e-01   9.9997469e-01   9.8980646e-01
   9.8026332e-01   9.9997469e-01   9.8981189e-01
   9.8027390e-01   9.9997469e-01   9.8981731e-01
   9.8028446e-01   9.9997469e-01   9.8982287e-01
   9.8029502e-01   9.9997469e-01   9.8982830e-01
   9.8030558e-01   9.9997469e-01   9.8983372e-01
   9.8031612e-01   9.9997469e-01   9.8983915e-01
   9.8032667e-01   9.9997469e-01   9.8984457e-01
   9.8033720e-01   9.9997469e-01   9.8985000e-01
   9.8034773e-01   9.9997469e-01   9.8985543e-01
   9.8035826e-01   9.9997469e-01   9.8986085e-01
   9.8036878e-01   9.9997469e-01   9.8986628e-01
   9.8037929e-01   9.9997469e-01   9.8987171e-01
   9.8038980e-01   9.9997469e-01   9.8987713e-01
   9.8040030e-01   9.9997469e-01   9.8988256e-01
   9.8041080e-01   9.9997469e-01   9.8988799e-01
   9.8042129e-01   9.9997469e-01   9.8989341e-01
   9.8043177e-01   9.9997469e-01   9.8989884e-01
   9.8044225e-01   9.9997469e-01   9.8990427e-01
   9.8045272e-01   9.9997469e-01   9.8990956e-01
   9.8046324e-01   9.9997469e-01   9.8991499e-01
   9.8047370e-01   9.9997469e-01   9.8992042e-01
   9.8048416e-01   9.9997469e-01   9.8992585e-01
   9.8049461e-01   9.9997469e-01   9.8993127e-01
   9.8050505e-01   9.9997469e-01   9.8993657e-01
   9.8051549e-01   9.9997469e-01   9.8994200e-01
   9.8052592e-01   9.9997469e-01   9.8994743e-01
   9.8053635e-01   9.9997469e-01   9.8995272e-01
   9.8054677e-01   9.9997469e-01   9.8995815e-01
   9.8055719e-01   9.9997469e-01   9.8996345e-01
   9.8056760e-01   9.9997469e-01   9.8996888e-01
   9.8057800e-01   9.9997469e-01   9.8997417e-01
   9.8058840e-01   9.9997469e-01   9.8997960e-01
   9.8059879e-01   9.9997469e-01   9.8998490e-01
   9.8060918e-01   9.9997469e-01   9.8999033e-01
   9.8061956e-01   9.9997469e-01   9.8999562e-01
   9.8062994e-01   9.9997469e-01   9.9000105e-01
   9.8064031e-01   9.9997469e-01   9.9000635e-01
   9.8065067e-01   9.9997469e-01   9.9001178e-01
   9.8066103e-01   9.9997469e-01   9.9001708e-01
   9.8067138e-01   9.9997469e-01   9.9002237e-01
   9.8068173e-01   9.9997469e-01   9.9002780e-01
   9.8069207e-01   9.9997469e-01   9.9003310e-01
   9.8070240e-01   9.9997469e-01   9.9003840e-01
   9.8071273e-01   9.9997469e-01   9.9004370e-01
   9.8072306e-01   9.9997469e-01   9.9004913e-01
   9.8073337e-01   9.9997469e-01   9.9005443e-01
   9.8074369e-01   9.9997469e-01   9.9005972e-01
   9.8075399e-01   9.9997469e-01   9.9006502e-01
   9.8076430e-01   9.9997469e-01   9.9007032e-01
   9.8077459e-01   9.9997469e-01   9.9007562e-01
   9.8078488e-01   9.9997469e-01   9.9008092e-01
   9.8079517e-01   9.9997469e-01   9.9008622e-01
   9.8080544e-01   9.9997469e-01   9.9009152e-01
   9.8081572e-01   9.9997469e-01   9.9009681e-01
   9.8082598e-01   9.9997469e-01   9.9010211e-01
   9.8083625e-01   9.9997469e-01   9.9010741e-01
   9.8084650e-01   9.9997469e-01   9.9011271e-01
   9.8085675e-01   9.9997469e-01   9.9011801e-01
   9.8086700e-01   9.9997469e-01   9.9012331e-01
   9.8087724e-01   9.9997469e-01   9.9012861e-01
   9.8088747e-01   9.9997469e-01   9.9013391e-01
   9.8089770e-01   9.9997469e-01   9.9013921e-01
   9.8090792e-01   9.9997469e-01   9.9014438e-01
   9.8091814e-01   9.9997469e-01   9.9014968e-01
   9.8092835e-01   9.9997469e-01   9.9015498e-01
   9.8093855e-01   9.9997469e-01   9.9016028e-01
   9.8094875e-01   9.9997469e-01   9.9016544e-01
   9.8095895e-01   9.9997469e-01   9.9017075e-01
   9.8096913e-01   9.9997469e-01   9.9017605e-01
   9.8097937e-01   9.9997469e-01   9.9018121e-01
   9.8098955e-01   9.9997469e-01   9.9018651e-01
   9.8099972e-01   9.9997469e-01   9.9019182e-01
   9.8100988e-01   9.9997469e-01   9.9019698e-01
   9.8102004e-01   9.9997469e-01   9.9020228e-01
   9.8103020e-01   9.9997469e-01   9.9020745e-01
   9.8104035e-01   9.9997469e-01   9.9021275e-01
   9.8105049e-01   9.9997469e-01   9.9021792e-01
   9.8106063e-01   9.9997469e-01   9.9022322e-01
   9.8107076e-01   9.9997469e-01   9.9022839e-01
   9.8108089e-01   9.9997469e-01   9.9023370e-01
   9.8109101e-01   9.9997469e-01   9.9023886e-01
   9.8110113e-01   9.9997469e-01   9.9024403e-01
   9.8111124e-01   9.9997469e-01   9.9024934e-01
   9.8112134e-01   9.9997469e-01   9.9025451e-01
   9.8113144e-01   9.9997469e-01   9.9025968e-01
   9.8114153e-01   9.9997469e-01   9.9026498e-01
   9.8115162e-01   9.9997469e-01   9.9027015e-01
   9.8116170e-01   9.9997469e-01   9.9027532e-01
   9.8117178e-01   9.9997469e-01   9.9028049e-01
   9.8118185e-01   9.9997469e-01   9.9028579e-01
   9.8119192e-01   9.9997469e-01   9.9029096e-01
   9.8120198e-01   9.9997469e-01   9.9029613e-01
   9.8121203e-01   9.9997469e-01   9.9030130e-01
   9.8122208e-01   9.9997469e-01   9.9030647e-01
   9.8123213e-01   9.9997469e-01   9.9031164e-01
   9.8124216e-01   9.9997469e-01   9.9031681e-01
   9.8125220e-01   9.9997469e-01   9.9032198e-01
   9.8126222e-01   9.9997469e-01   9.9032716e-01
   9.8127225e-01   9.9997469e-01   9.9033233e-01
   9.8128226e-01   9.9997469e-01   9.9033750e-01
   9.8129227e-01   9.9997469e-01   9.9034267e-01
   9.8130228e-01   9.9997469e-01   9.9034784e-01
   9.8131228e-01   9.9997469e-01   9.9035301e-01
   9.8132227e-01   9.9997469e-01   9.9035818e-01
   9.8133226e-01   9.9997469e-01   9.9036336e-01
   9.8134224e-01   9.9997469e-01   9.9036853e-01
   9.8135222e-01   9.9997469e-01   9.9037357e-01
   9.8136219e-01   9.9997469e-01   9.9037874e-01
   9.8137216e-01   9.9997469e-01   9.9038391e-01
   9.8138212e-01   9.9997469e-01   9.9038908e-01
   9.8139208e-01   9.9997469e-01   9.9039412e-01
   9.8140203e-01   9.9997469e-01   9.9039930e-01
   9.8141197e-01   9.9997469e-01   9.9040447e-01
   9.8142191e-01   9.9997469e-01   9.9040951e-01
   9.8143184e-01   9.9997469e-01   9.9041468e-01
   9.8144177e-01   9.9997469e-01   9.9041986e-01
   9.8145170e-01   9.9997469e-01   9.9042490e-01
   9.8146161e-01   9.9997469e-01   9.9043007e-01
   9.8147153e-01   9.9997469e-01   9.9043511e-01
   9.8148148e-01   9.9997469e-01   9.9044028e-01
   9.8149138e-01   9.9997469e-01   9.9044532e-01
   9.8150128e-01   9.9997469e-01   9.9045050e-01
   9.8151117e-01   9.9997469e-01   9.9045554e-01
   9.8152105e-01   9.9997469e-01   9.9046071e-01
   9.8153093e-01   9.9997469e-01   9.9046575e-01
   9.8154081e-01   9.9997469e-01   9.9047093e-01
   9.8155067e-01   9.9997469e-01   9.9047597e-01
   9.8156054e-01   9.9997469e-01   9.9048101e-01
   9.8157040e-01   9.9997469e-01   9.9048618e-01
   9.8158025e-01   9.9997469e-01   9.9049123e-01
   9.8159009e-01   9.9997469e-01   9.9049627e-01
   9.8159994e-01   9.9997469e-01   9.9050131e-01
   9.8160977e-01   9.9997469e-01   9.9050648e-01
   9.8161960e-01   9.9997469e-01   9.9051153e-01
   9.8162943e-01   9.9997469e-01   9.9051657e-01
   9.8163925e-01   9.9997469e-01   9.9052161e-01
   9.8164906e-01   9.9997469e-01   9.9052665e-01
   9.8165887e-01   9.9997469e-01   9.9053183e-01
   9.8166867e-01   9.9997469e-01   9.9053687e-01
   9.8167847e-01   9.9997469e-01   9.9054191e-01
   9.8168826e-01   9.9997469e-01   9.9054696e-01
   9.8169805e-01   9.9997469e-01   9.9055200e-01
   9.8170783e-01   9.9997469e-01   9.9055704e-01
   9.8171761e-01   9.9997469e-01   9.9056209e-01
   9.8172738e-01   9.9997469e-01   9.9056713e-01
   9.8173715e-01   9.9997469e-01   9.9057217e-01
   9.8174691e-01   9.9997469e-01   9.9057722e-01
   9.8175666e-01   9.9997469e-01   9.9058226e-01
   9.8176641e-01   9.9997469e-01   9.9058717e-01
   9.8177616e-01   9.9997469e-01   9.9059222e-01
   9.8178590e-01   9.9997469e-01   9.9059726e-01
   9.8179563e-01   9.9997469e-01   9.9060230e-01
   9.8180536e-01   9.9997469e-01   9.9060735e-01
   9.8181508e-01   9.9997469e-01   9.9061239e-01
   9.8182480e-01   9.9997469e-01   9.9061730e-01
   9.8183451e-01   9.9997469e-01   9.9062235e-01
   9.8184422e-01   9.9997469e-01   9.9062739e-01
   9.8185392e-01   9.9997469e-01   9.9063230e-01
   9.8186362e-01   9.9997469e-01   9.9063735e-01
   9.8187331e-01   9.9997469e-01   9.9064239e-01
   9.8188299e-01   9.9997469e-01   9.9064731e-01
   9.8189267e-01   9.9997469e-01   9.9065235e-01
   9.8190235e-01   9.9997469e-01   9.9065740e-01
   9.8191202e-01   9.9997469e-01   9.9066231e-01
   9.8192168e-01   9.9997469e-01   9.9066735e-01
   9.8193134e-01   9.9997469e-01   9.9067227e-01
   9.8194100e-01   9.9997469e-01   9.9067731e-01
   9.8195065e-01   9.9997469e-01   9.9068223e-01
   9.8196029e-01   9.9997469e-01   9.9068727e-01
   9.8196998e-01   9.9997469e-01   9.9069218e-01
   9.8197961e-01   9.9997469e-01   9.9069723e-01
   9.8198924e-01   9.9997469e-01   9.9070214e-01
   9.8199886e-01   9.9997469e-01   9.9070706e-01
   9.8200847e-01   9.9997469e-01   9.9071210e-01
   9.8201809e-01   9.9997469e-01   9.9071702e-01
   9.8202769e-01   9.9997469e-01   9.9072193e-01
   9.8203729e-01   9.9997469e-01   9.9072698e-01
   9.8204689e-01   9.9997469e-01   9.9073189e-01
   9.8205648e-01   9.9997469e-01   9.9073681e-01
   9.8206606e-01   9.9997469e-01   9.9074172e-01
   9.8207564e-01   9.9997469e-01   9.9074677e-01
   9.8208522e-01   9.9997469e-01   9.9075168e-01
   9.8209479e-01   9.9997469e-01   9.9075659e-01
   9.8210435e-01   9.9997469e-01   9.9076151e-01
   9.8211391e-01   9.9997469e-01   9.9076642e-01
   9.8212346e-01   9.9997469e-01   9.9077134e-01
   9.8213301e-01   9.9997469e-01   9.9077625e-01
   9.8214256e-01   9.9997469e-01   9.9078117e-01
   9.8215209e-01   9.9997469e-01   9.9078608e-01
   9.8216163e-01   9.9997469e-01   9.9079100e-01
   9.8217115e-01   9.9997469e-01   9.9079591e-01
   9.8218068e-01   9.9997469e-01   9.9080083e-01
   9.8219019e-01   9.9997469e-01   9.9080574e-01
   9.8219970e-01   9.9997469e-01   9.9081066e-01
   9.8220921e-01   9.9997469e-01   9.9081558e-01
   9.8221871e-01   9.9997469e-01   9.9082049e-01
   9.8222821e-01   9.9997469e-01   9.9082541e-01
   9.8223770e-01   9.9997469e-01   9.9083032e-01
   9.8224718e-01   9.9997469e-01   9.9083511e-01
   9.8225666e-01   9.9997469e-01   9.9084002e-01
   9.8226614e-01   9.9997469e-01   9.9084494e-01
   9.8227561e-01   9.9997469e-01   9.9084985e-01
   9.8228507e-01   9.9997469e-01   9.9085477e-01
   9.8229453e-01   9.9997469e-01   9.9085956e-01
   9.8230399e-01   9.9997469e-01   9.9086447e-01
   9.8231344e-01   9.9997469e-01   9.9086939e-01
   9.8232288e-01   9.9997469e-01   9.9087417e-01
   9.8233232e-01   9.9997469e-01   9.9087909e-01
   9.8234175e-01   9.9997469e-01   9.9088401e-01
   9.8235118e-01   9.9997469e-01   9.9088879e-01
   9.8236061e-01   9.9997469e-01   9.9089371e-01
   9.8237002e-01   9.9997469e-01   9.9089849e-01
   9.8237944e-01   9.9997469e-01   9.9090341e-01
   9.8238885e-01   9.9997469e-01   9.9090819e-01
   9.8239825e-01   9.9997469e-01   9.9091311e-01
   9.8240765e-01   9.9997469e-01   9.9091790e-01
   9.8241704e-01   9.9997469e-01   9.9092281e-01
   9.8242643e-01   9.9997469e-01   9.9092760e-01
   9.8243581e-01   9.9997469e-01   9.9093238e-01
   9.8244523e-01   9.9997469e-01   9.9093730e-01
   9.8245460e-01   9.9997469e-01   9.9094209e-01
   9.8246397e-01   9.9997469e-01   9.9094701e-01
   9.8247333e-01   9.9997469e-01   9.9095179e-01
   9.8248269e-01   9.9997469e-01   9.9095658e-01
   9.8249204e-01   9.9997469e-01   9.9096136e-01
   9.8250138e-01   9.9997469e-01   9.9096628e-01
   9.8251073e-01   9.9997469e-01   9.9097107e-01
   9.8252006e-01   9.9997469e-01   9.9097585e-01
   9.8252939e-01   9.9997469e-01   9.9098064e-01
   9.8253872e-01   9.9997469e-01   9.9098556e-01
   9.8254804e-01   9.9997469e-01   9.9099035e-01
   9.8255735e-01   9.9997469e-01   9.9099513e-01
   9.8256666e-01   9.9997469e-01   9.9099992e-01
   9.8257597e-01   9.9997469e-01   9.9100471e-01
   9.8258527e-01   9.9997469e-01   9.9100949e-01
   9.8259456e-01   9.9997469e-01   9.9101428e-01
   9.8260385e-01   9.9997469e-01   9.9101907e-01
   9.8261314e-01   9.9997469e-01   9.9102385e-01
   9.8262242e-01   9.9997469e-01   9.9102864e-01
   9.8263169e-01   9.9997469e-01   9.9103343e-01
   9.8264096e-01   9.9997469e-01   9.9103821e-01
   9.8265023e-01   9.9997469e-01   9.9104300e-01
   9.8265948e-01   9.9997469e-01   9.9104779e-01
   9.8266874e-01   9.9997469e-01   9.9105258e-01
   9.8267799e-01   9.9997469e-01   9.9105736e-01
   9.8268723e-01   9.9997469e-01   9.9106202e-01
   9.8269647e-01   9.9997469e-01   9.9106681e-01
   9.8270570e-01   9.9997469e-01   9.9107160e-01
   9.8271493e-01   9.9997469e-01   9.9107638e-01
   9.8272416e-01   9.9997469e-01   9.9108117e-01
   9.8273338e-01   9.9997469e-01   9.9108583e-01
   9.8274259e-01   9.9997469e-01   9.9109062e-01
   9.8275180e-01   9.9997469e-01   9.9109540e-01
   9.8276100e-01   9.9997469e-01   9.9110019e-01
   9.8277020e-01   9.9997469e-01   9.9110485e-01
   9.8277939e-01   9.9997469e-01   9.9110964e-01
   9.8278858e-01   9.9997469e-01   9.9111429e-01
   9.8279777e-01   9.9997469e-01   9.9111908e-01
   9.8280694e-01   9.9997469e-01   9.9112387e-01
   9.8281612e-01   9.9997469e-01   9.9112853e-01
   9.8282528e-01   9.9997469e-01   9.9113332e-01
   9.8283445e-01   9.9997469e-01   9.9113797e-01
   9.8284361e-01   9.9997469e-01   9.9114276e-01
   9.8285276e-01   9.9997469e-01   9.9114742e-01
   9.8286191e-01   9.9997469e-01   9.9115221e-01
   9.8287105e-01   9.9997469e-01   9.9115686e-01
   9.8288019e-01   9.9997469e-01   9.9116165e-01
   9.8288932e-01   9.9997469e-01   9.9116631e-01
   9.8289845e-01   9.9997469e-01   9.9117097e-01
   9.8290762e-01   9.9997469e-01   9.9117576e-01
   9.8291674e-01   9.9997469e-01   9.9118042e-01
   9.8292585e-01   9.9997469e-01   9.9118507e-01
   9.8293496e-01   9.9997469e-01   9.9118986e-01
   9.8294406e-01   9.9997469e-01   9.9119452e-01
   9.8295316e-01   9.9997469e-01   9.9119918e-01
   9.8296225e-01   9.9997469e-01   9.9120384e-01
   9.8297134e-01   9.9997469e-01   9.9120863e-01
   9.8298042e-01   9.9997469e-01   9.9121328e-01
   9.8298950e-01   9.9997469e-01   9.9121794e-01
   9.8299858e-01   9.9997469e-01   9.9122260e-01
   9.8300764e-01   9.9997469e-01   9.9122726e-01
   9.8301671e-01   9.9997469e-01   9.9123192e-01
   9.8302576e-01   9.9997469e-01   9.9123658e-01
   9.8303482e-01   9.9997469e-01   9.9124137e-01
   9.8304387e-01   9.9997469e-01   9.9124603e-01
   9.8305291e-01   9.9997469e-01   9.9125068e-01
   9.8306195e-01   9.9997469e-01   9.9125534e-01
   9.8307098e-01   9.9997469e-01   9.9126000e-01
   9.8308001e-01   9.9997469e-01   9.9126466e-01
   9.8308903e-01   9.9997469e-01   9.9126932e-01
   9.8309805e-01   9.9997469e-01   9.9127385e-01
   9.8310707e-01   9.9997469e-01   9.9127851e-01
   9.8311608e-01   9.9997469e-01   9.9128316e-01
   9.8312508e-01   9.9997469e-01   9.9128782e-01
   9.8313408e-01   9.9997469e-01   9.9129248e-01
   9.8314307e-01   9.9997469e-01   9.9129714e-01
   9.8315206e-01   9.9997469e-01   9.9130180e-01
   9.8316104e-01   9.9997469e-01   9.9130633e-01
   9.8317002e-01   9.9997469e-01   9.9131099e-01
   9.8317900e-01   9.9997469e-01   9.9131565e-01
   9.8318797e-01   9.9997469e-01   9.9132031e-01
   9.8319693e-01   9.9997469e-01   9.9132484e-01
   9.8320589e-01   9.9997469e-01   9.9132950e-01
   9.8321485e-01   9.9997469e-01   9.9133416e-01
   9.8322380e-01   9.9997469e-01   9.9133868e-01
   9.8323274e-01   9.9997469e-01   9.9134334e-01
   9.8324168e-01   9.9997469e-01   9.9134801e-01
   9.8325062e-01   9.9997469e-01   9.9135253e-01
   9.8325955e-01   9.9997469e-01   9.9135719e-01
   9.8326847e-01   9.9997469e-01   9.9136172e-01
   9.8327739e-01   9.9997469e-01   9.9136638e-01
   9.8328631e-01   9.9997469e-01   9.9137104e-01
   9.8329522e-01   9.9997469e-01   9.9137557e-01
   9.8330412e-01   9.9997469e-01   9.9138023e-01
   9.8331302e-01   9.9997469e-01   9.9138476e-01
   9.8332192e-01   9.9997469e-01   9.9138929e-01
   9.8333081e-01   9.9997469e-01   9.9139395e-01
   9.8333970e-01   9.9997469e-01   9.9139848e-01
   9.8334858e-01   9.9997469e-01   9.9140314e-01
   9.8335750e-01   9.9997469e-01   9.9140767e-01
   9.8336637e-01   9.9997469e-01   9.9141220e-01
   9.8337524e-01   9.9997469e-01   9.9141686e-01
   9.8338410e-01   9.9997469e-01   9.9142139e-01
   9.8339296e-01   9.9997469e-01   9.9142592e-01
   9.8340181e-01   9.9997469e-01   9.9143045e-01
   9.8341066e-01   9.9997469e-01   9.9143511e-01
   9.8341950e-01   9.9997469e-01   9.9143964e-01
   9.8342834e-01   9.9997469e-01   9.9144417e-01
   9.8343717e-01   9.9997469e-01   9.9144870e-01
   9.8344600e-01   9.9997469e-01   9.9145336e-01
   9.8345482e-01   9.9997469e-01   9.9145789e-01
   9.8346364e-01   9.9997469e-01   9.9146242e-01
   9.8347245e-01   9.9997469e-01   9.9146695e-01
   9.8348126e-01   9.9997469e-01   9.9147148e-01
   9.8349006e-01   9.9997469e-01   9.9147601e-01
   9.8349886e-01   9.9997469e-01   9.9148054e-01
   9.8350766e-01   9.9997469e-01   9.9148507e-01
   9.8351645e-01   9.9997469e-01   9.9148960e-01
   9.8352523e-01   9.9997469e-01   9.9149413e-01
   9.8353401e-01   9.9997469e-01   9.9149866e-01
   9.8354278e-01   9.9997469e-01   9.9150320e-01
   9.8355155e-01   9.9997469e-01   9.9150773e-01
   9.8356032e-01   9.9997469e-01   9.9151226e-01
   9.8356908e-01   9.9997469e-01   9.9151679e-01
   9.8357784e-01   9.9997469e-01   9.9152132e-01
   9.8358659e-01   9.9997469e-01   9.9152585e-01
   9.8359533e-01   9.9997469e-01   9.9153025e-01
   9.8360407e-01   9.9997469e-01   9.9153478e-01
   9.8361281e-01   9.9997469e-01   9.9153931e-01
   9.8362154e-01   9.9997469e-01   9.9154384e-01
   9.8363027e-01   9.9997469e-01   9.9154837e-01
   9.8363899e-01   9.9997469e-01   9.9155277e-01
   9.8364771e-01   9.9997469e-01   9.9155730e-01
   9.8365642e-01   9.9997469e-01   9.9156184e-01
   9.8366513e-01   9.9997469e-01   9.9156624e-01
   9.8367383e-01   9.9997469e-01   9.9157077e-01
   9.8368253e-01   9.9997469e-01   9.9157530e-01
   9.8369122e-01   9.9997469e-01   9.9157970e-01
   9.8369991e-01   9.9997469e-01   9.9158423e-01
   9.8370860e-01   9.9997469e-01   9.9158863e-01
   9.8371728e-01   9.9997469e-01   9.9159316e-01
   9.8372595e-01   9.9997469e-01   9.9159770e-01
   9.8373462e-01   9.9997469e-01   9.9160209e-01
   9.8374329e-01   9.9997469e-01   9.9160663e-01
   9.8375195e-01   9.9997469e-01   9.9161103e-01
   9.8376060e-01   9.9997469e-01   9.9161556e-01
   9.8376925e-01   9.9997469e-01   9.9161996e-01
   9.8377790e-01   9.9997469e-01   9.9162436e-01
   9.8378654e-01   9.9997469e-01   9.9162889e-01
   9.8379522e-01   9.9997469e-01   9.9163329e-01
   9.8380385e-01   9.9997469e-01   9.9163783e-01
   9.8381248e-01   9.9997469e-01   9.9164223e-01
   9.8382110e-01   9.9997469e-01   9.9164663e-01
   9.8382972e-01   9.9997469e-01   9.9165116e-01
   9.8383833e-01   9.9997469e-01   9.9165556e-01
   9.8384694e-01   9.9997469e-01   9.9165996e-01
   9.8385554e-01   9.9997469e-01   9.9166450e-01
   9.8386414e-01   9.9997469e-01   9.9166890e-01
   9.8387274e-01   9.9997469e-01   9.9167330e-01
   9.8388133e-01   9.9997469e-01   9.9167770e-01
   9.8388991e-01   9.9997469e-01   9.9168210e-01
   9.8389849e-01   9.9997469e-01   9.9168663e-01
   9.8390707e-01   9.9997469e-01   9.9169104e-01
   9.8391564e-01   9.9997469e-01   9.9169544e-01
   9.8392420e-01   9.9997469e-01   9.9169984e-01
   9.8393276e-01   9.9997469e-01   9.9170424e-01
   9.8394132e-01   9.9997469e-01   9.9170864e-01
   9.8394987e-01   9.9997469e-01   9.9171304e-01
   9.8395842e-01   9.9997469e-01   9.9171745e-01
   9.8396696e-01   9.9997469e-01   9.9172185e-01
   9.8397550e-01   9.9997469e-01   9.9172625e-01
   9.8398403e-01   9.9997469e-01   9.9173065e-01
   9.8399256e-01   9.9997469e-01   9.9173505e-01
   9.8400109e-01   9.9997469e-01   9.9173946e-01
   9.8400960e-01   9.9997469e-01   9.9174386e-01
   9.8401812e-01   9.9997469e-01   9.9174826e-01
   9.8402663e-01   9.9997469e-01   9.9175266e-01
   9.8403513e-01   9.9997469e-01   9.9175707e-01
   9.8404364e-01   9.9997469e-01   9.9176147e-01
   9.8405213e-01   9.9997469e-01   9.9176574e-01
   9.8406062e-01   9.9997469e-01   9.9177014e-01
   9.8406911e-01   9.9997469e-01   9.9177454e-01
   9.8407759e-01   9.9997469e-01   9.9177895e-01
   9.8408607e-01   9.9997469e-01   9.9178335e-01
   9.8409454e-01   9.9997469e-01   9.9178762e-01
   9.8410301e-01   9.9997469e-01   9.9179202e-01
   9.8411147e-01   9.9997469e-01   9.9179643e-01
   9.8411993e-01   9.9997469e-01   9.9180070e-01
   9.8412839e-01   9.9997469e-01   9.9180510e-01
   9.8413684e-01   9.9997469e-01   9.9180951e-01
   9.8414528e-01   9.9997469e-01   9.9181378e-01
   9.8415372e-01   9.9997469e-01   9.9181818e-01
   9.8416216e-01   9.9997469e-01   9.9182245e-01
   9.8417059e-01   9.9997469e-01   9.9182685e-01
   9.8417901e-01   9.9997469e-01   9.9183126e-01
   9.8418744e-01   9.9997469e-01   9.9183553e-01
   9.8419585e-01   9.9997469e-01   9.9183993e-01
   9.8420427e-01   9.9997469e-01   9.9184420e-01
   9.8421267e-01   9.9997469e-01   9.9184861e-01
   9.8422112e-01   9.9997469e-01   9.9185288e-01
   9.8422952e-01   9.9997469e-01   9.9185729e-01
   9.8423791e-01   9.9997469e-01   9.9186156e-01
   9.8424630e-01   9.9997469e-01   9.9186583e-01
   9.8425469e-01   9.9997469e-01   9.9187023e-01
   9.8426307e-01   9.9997469e-01   9.9187450e-01
   9.8427144e-01   9.9997469e-01   9.9187878e-01
   9.8427982e-01   9.9997469e-01   9.9188318e-01
   9.8428818e-01   9.9997469e-01   9.9188745e-01
   9.8429654e-01   9.9997469e-01   9.9189173e-01
   9.8430490e-01   9.9997469e-01   9.9189613e-01
   9.8431326e-01   9.9997469e-01   9.9190040e-01
   9.8432160e-01   9.9997469e-01   9.9190468e-01
   9.8432995e-01   9.9997469e-01   9.9190895e-01
   9.8433829e-01   9.9997469e-01   9.9191335e-01
   9.8434662e-01   9.9997469e-01   9.9191763e-01
   9.8435495e-01   9.9997469e-01   9.9192190e-01
   9.8436328e-01   9.9997469e-01   9.9192617e-01
   9.8437160e-01   9.9997469e-01   9.9193044e-01
   9.8437992e-01   9.9997469e-01   9.9193472e-01
   9.8438823e-01   9.9997469e-01   9.9193899e-01
   9.8439654e-01   9.9997469e-01   9.9194326e-01
   9.8440484e-01   9.9997469e-01   9.9194767e-01
   9.8441314e-01   9.9997469e-01   9.9195194e-01
   9.8442143e-01   9.9997469e-01   9.9195622e-01
   9.8442972e-01   9.9997469e-01   9.9196049e-01
   9.8443800e-01   9.9997469e-01   9.9196476e-01
   9.8444628e-01   9.9997469e-01   9.9196904e-01
   9.8445456e-01   9.9997469e-01   9.9197318e-01
   9.8446283e-01   9.9997469e-01   9.9197745e-01
   9.8447110e-01   9.9997469e-01   9.9198173e-01
   9.8447936e-01   9.9997469e-01   9.9198600e-01
   9.8448762e-01   9.9997469e-01   9.9199027e-01
   9.8449587e-01   9.9997469e-01   9.9199455e-01
   9.8450412e-01   9.9997469e-01   9.9199882e-01
   9.8451236e-01   9.9997469e-01   9.9200310e-01
   9.8452060e-01   9.9997469e-01   9.9200724e-01
   9.8452884e-01   9.9997469e-01   9.9201151e-01
   9.8453707e-01   9.9997469e-01   9.9201579e-01
   9.8454530e-01   9.9997469e-01   9.9202006e-01
   9.8455352e-01   9.9997469e-01   9.9202420e-01
   9.8456174e-01   9.9997469e-01   9.9202848e-01
   9.8456995e-01   9.9997469e-01   9.9203275e-01
   9.8457816e-01   9.9997469e-01   9.9203689e-01
   9.8458636e-01   9.9997469e-01   9.9204117e-01
   9.8459456e-01   9.9997469e-01   9.9204544e-01
   9.8460275e-01   9.9997469e-01   9.9204959e-01
   9.8461094e-01   9.9997469e-01   9.9205386e-01
   9.8461913e-01   9.9997469e-01   9.9205814e-01
   9.8462731e-01   9.9997469e-01   9.9206228e-01
   9.8463553e-01   9.9997469e-01   9.9206655e-01
   9.8464370e-01   9.9997469e-01   9.9207070e-01
   9.8465187e-01   9.9997469e-01   9.9207497e-01
   9.8466003e-01   9.9997469e-01   9.9207911e-01
   9.8466819e-01   9.9997469e-01   9.9208339e-01
   9.8467635e-01   9.9997469e-01   9.9208753e-01
   9.8468450e-01   9.9997469e-01   9.9209181e-01
   9.8469264e-01   9.9997469e-01   9.9209595e-01
   9.8470078e-01   9.9997469e-01   9.9210009e-01
   9.8470892e-01   9.9997469e-01   9.9210437e-01
   9.8471705e-01   9.9997469e-01   9.9210851e-01
   9.8472518e-01   9.9997469e-01   9.9211279e-01
   9.8473330e-01   9.9997469e-01   9.9211693e-01
   9.8474142e-01   9.9997469e-01   9.9212108e-01
   9.8474954e-01   9.9997469e-01   9.9212522e-01
   9.8475765e-01   9.9997469e-01   9.9212950e-01
   9.8476575e-01   9.9997469e-01   9.9213364e-01
   9.8477385e-01   9.9997469e-01   9.9213778e-01
   9.8478195e-01   9.9997469e-01   9.9214193e-01
   9.8479004e-01   9.9997469e-01   9.9214621e-01
   9.8479813e-01   9.9997469e-01   9.9215035e-01
   9.8480621e-01   9.9997469e-01   9.9215449e-01
   9.8481429e-01   9.9997469e-01   9.9215864e-01
   9.8482237e-01   9.9997469e-01   9.9216278e-01
   9.8483044e-01   9.9997469e-01   9.9216692e-01
   9.8483850e-01   9.9997469e-01   9.9217120e-01
   9.8484657e-01   9.9997469e-01   9.9217535e-01
   9.8485462e-01   9.9997469e-01   9.9217949e-01
   9.8486268e-01   9.9997469e-01   9.9218364e-01
   9.8487072e-01   9.9997469e-01   9.9218778e-01
   9.8487877e-01   9.9997469e-01   9.9219193e-01
   9.8488681e-01   9.9997469e-01   9.9219607e-01
   9.8489484e-01   9.9997469e-01   9.9220021e-01
   9.8490287e-01   9.9997469e-01   9.9220436e-01
   9.8491090e-01   9.9997469e-01   9.9220850e-01
   9.8491892e-01   9.9997469e-01   9.9221265e-01
   9.8492694e-01   9.9997469e-01   9.9221680e-01
   9.8493495e-01   9.9997469e-01   9.9222081e-01
   9.8494296e-01   9.9997469e-01   9.9222495e-01
   9.8495097e-01   9.9997469e-01   9.9222910e-01
   9.8495897e-01   9.9997469e-01   9.9223324e-01
   9.8496696e-01   9.9997469e-01   9.9223739e-01
   9.8497495e-01   9.9997469e-01   9.9224153e-01
   9.8498294e-01   9.9997469e-01   9.9224555e-01
   9.8499092e-01   9.9997469e-01   9.9224969e-01
   9.8499890e-01   9.9997469e-01   9.9225384e-01
   9.8500688e-01   9.9997469e-01   9.9225798e-01
   9.8501484e-01   9.9997469e-01   9.9226200e-01
   9.8502281e-01   9.9997469e-01   9.9226614e-01
   9.8503077e-01   9.9997469e-01   9.9227029e-01
   9.8503877e-01   9.9997469e-01   9.9227430e-01
   9.8504672e-01   9.9997469e-01   9.9227845e-01
   9.8505467e-01   9.9997469e-01   9.9228259e-01
   9.8506261e-01   9.9997469e-01   9.9228661e-01
   9.8507055e-01   9.9997469e-01   9.9229075e-01
   9.8507848e-01   9.9997469e-01   9.9229477e-01
   9.8508642e-01   9.9997469e-01   9.9229891e-01
   9.8509434e-01   9.9997469e-01   9.9230306e-01
   9.8510226e-01   9.9997469e-01   9.9230707e-01
   9.8511018e-01   9.9997469e-01   9.9231122e-01
   9.8511809e-01   9.9997469e-01   9.9231524e-01
   9.8512600e-01   9.9997469e-01   9.9231938e-01
   9.8513391e-01   9.9997469e-01   9.9232340e-01
   9.8514181e-01   9.9997469e-01   9.9232741e-01
   9.8514970e-01   9.9997469e-01   9.9233156e-01
   9.8515760e-01   9.9997469e-01   9.9233557e-01
   9.8516548e-01   9.9997469e-01   9.9233972e-01
   9.8517337e-01   9.9997469e-01   9.9234373e-01
   9.8518124e-01   9.9997469e-01   9.9234775e-01
   9.8518912e-01   9.9997469e-01   9.9235190e-01
   9.8519699e-01   9.9997469e-01   9.9235591e-01
   9.8520485e-01   9.9997469e-01   9.9235992e-01
   9.8521272e-01   9.9997469e-01   9.9236407e-01
   9.8522057e-01   9.9997469e-01   9.9236809e-01
   9.8522843e-01   9.9997469e-01   9.9237210e-01
   9.8523627e-01   9.9997469e-01   9.9237612e-01
   9.8524412e-01   9.9997469e-01   9.9238027e-01
   9.8525196e-01   9.9997469e-01   9.9238428e-01
   9.8525980e-01   9.9997469e-01   9.9238830e-01
   9.8526763e-01   9.9997469e-01   9.9239231e-01
   9.8527545e-01   9.9997469e-01   9.9239633e-01
   9.8528328e-01   9.9997469e-01   9.9240034e-01
   9.8529110e-01   9.9997469e-01   9.9240449e-01
   9.8529891e-01   9.9997469e-01   9.9240851e-01
   9.8530672e-01   9.9997469e-01   9.9241252e-01
   9.8531453e-01   9.9997469e-01   9.9241654e-01
   9.8532233e-01   9.9997469e-01   9.9242055e-01
   9.8533013e-01   9.9997469e-01   9.9242457e-01
   9.8533792e-01   9.9997469e-01   9.9242858e-01
   9.8534571e-01   9.9997469e-01   9.9243260e-01
   9.8535349e-01   9.9997469e-01   9.9243662e-01
   9.8536127e-01   9.9997469e-01   9.9244063e-01
   9.8536905e-01   9.9997469e-01   9.9244465e-01
   9.8537682e-01   9.9997469e-01   9.9244867e-01
   9.8538459e-01   9.9997469e-01   9.9245268e-01
   9.8539235e-01   9.9997469e-01   9.9245656e-01
   9.8540011e-01   9.9997469e-01   9.9246058e-01
   9.8540787e-01   9.9997469e-01   9.9246460e-01
   9.8541562e-01   9.9997469e-01   9.9246861e-01
   9.8542336e-01   9.9997469e-01   9.9247263e-01
   9.8543114e-01   9.9997469e-01   9.9247665e-01
   9.8543888e-01   9.9997469e-01   9.9248053e-01
   9.8544662e-01   9.9997469e-01   9.9248455e-01
   9.8545435e-01   9.9997469e-01   9.9248856e-01
   9.8546207e-01   9.9997469e-01   9.9249258e-01
   9.8546979e-01   9.9997469e-01   9.9249647e-01
   9.8547751e-01   9.9997469e-01   9.9250048e-01
   9.8548522e-01   9.9997469e-01   9.9250450e-01
   9.8549293e-01   9.9997469e-01   9.9250838e-01
   9.8550064e-01   9.9997469e-01   9.9251240e-01
   9.8550834e-01   9.9997469e-01   9.9251642e-01
   9.8551603e-01   9.9997469e-01   9.9252030e-01
   9.8552372e-01   9.9997469e-01   9.9252432e-01
   9.8553141e-01   9.9997469e-01   9.9252834e-01
   9.8553909e-01   9.9997469e-01   9.9253222e-01
   9.8554677e-01   9.9997469e-01   9.9253624e-01
   9.8555445e-01   9.9997469e-01   9.9254013e-01
   9.8556212e-01   9.9997469e-01   9.9254414e-01
   9.8556979e-01   9.9997469e-01   9.9254803e-01
   9.8557745e-01   9.9997469e-01   9.9255205e-01
   9.8558511e-01   9.9997469e-01   9.9255593e-01
   9.8559276e-01   9.9997469e-01   9.9255995e-01
   9.8560041e-01   9.9997469e-01   9.9256383e-01
   9.8560806e-01   9.9997469e-01   9.9256785e-01
   9.8561570e-01   9.9997469e-01   9.9257174e-01
   9.8562334e-01   9.9997469e-01   9.9257562e-01
   9.8563097e-01   9.9997469e-01   9.9257964e-01
   9.8563860e-01   9.9997469e-01   9.9258353e-01
   9.8564622e-01   9.9997469e-01   9.9258741e-01
   9.8565384e-01   9.9997469e-01   9.9259143e-01
   9.8566146e-01   9.9997469e-01   9.9259532e-01
   9.8566907e-01   9.9997469e-01   9.9259920e-01
   9.8567668e-01   9.9997469e-01   9.9260322e-01
   9.8568429e-01   9.9997469e-01   9.9260711e-01
   9.8569189e-01   9.9997469e-01   9.9261099e-01
   9.8569948e-01   9.9997469e-01   9.9261488e-01
   9.8570707e-01   9.9997469e-01   9.9261877e-01
   9.8571466e-01   9.9997469e-01   9.9262279e-01
   9.8572224e-01   9.9997469e-01   9.9262667e-01
   9.8572982e-01   9.9997469e-01   9.9263056e-01
   9.8573740e-01   9.9997469e-01   9.9263445e-01
   9.8574497e-01   9.9997469e-01   9.9263833e-01
   9.8575254e-01   9.9997469e-01   9.9264222e-01
   9.8576010e-01   9.9997469e-01   9.9264610e-01
   9.8576766e-01   9.9997469e-01   9.9264999e-01
   9.8577521e-01   9.9997469e-01   9.9265401e-01
   9.8578276e-01   9.9997469e-01   9.9265790e-01
   9.8579031e-01   9.9997469e-01   9.9266179e-01
   9.8579785e-01   9.9997469e-01   9.9266567e-01
   9.8580539e-01   9.9997469e-01   9.9266956e-01
   9.8581296e-01   9.9997469e-01   9.9267345e-01
   9.8582049e-01   9.9997469e-01   9.9267720e-01
   9.8582802e-01   9.9997469e-01   9.9268109e-01
   9.8583554e-01   9.9997469e-01   9.9268497e-01
   9.8584306e-01   9.9997469e-01   9.9268886e-01
   9.8585057e-01   9.9997469e-01   9.9269275e-01
   9.8585808e-01   9.9997469e-01   9.9269664e-01
   9.8586559e-01   9.9997469e-01   9.9270052e-01
   9.8587309e-01   9.9997469e-01   9.9270441e-01
   9.8588058e-01   9.9997469e-01   9.9270830e-01
   9.8588808e-01   9.9997469e-01   9.9271205e-01
   9.8589557e-01   9.9997469e-01   9.9271594e-01
   9.8590305e-01   9.9997469e-01   9.9271983e-01
   9.8591053e-01   9.9997469e-01   9.9272372e-01
   9.8591801e-01   9.9997469e-01   9.9272747e-01
   9.8592548e-01   9.9997469e-01   9.9273136e-01
   9.8593295e-01   9.9997469e-01   9.9273525e-01
   9.8594041e-01   9.9997469e-01   9.9273914e-01
   9.8594788e-01   9.9997469e-01   9.9274289e-01
   9.8595533e-01   9.9997469e-01   9.9274678e-01
   9.8596278e-01   9.9997469e-01   9.9275067e-01
   9.8597023e-01   9.9997469e-01   9.9275442e-01
   9.8597768e-01   9.9997469e-01   9.9275831e-01
   9.8598512e-01   9.9997469e-01   9.9276207e-01
   9.8599255e-01   9.9997469e-01   9.9276596e-01
   9.8599999e-01   9.9997469e-01   9.9276985e-01
   9.8600741e-01   9.9997469e-01   9.9277360e-01
   9.8601484e-01   9.9997469e-01   9.9277749e-01
   9.8602226e-01   9.9997469e-01   9.9278125e-01
   9.8602967e-01   9.9997469e-01   9.9278514e-01
   9.8603708e-01   9.9997469e-01   9.9278889e-01
   9.8604449e-01   9.9997469e-01   9.9279278e-01
   9.8605190e-01   9.9997469e-01   9.9279654e-01
   9.8605930e-01   9.9997469e-01   9.9280029e-01
   9.8606669e-01   9.9997469e-01   9.9280418e-01
   9.8607408e-01   9.9997469e-01   9.9280794e-01
   9.8608147e-01   9.9997469e-01   9.9281183e-01
   9.8608886e-01   9.9997469e-01   9.9281558e-01
   9.8609623e-01   9.9997469e-01   9.9281934e-01
   9.8610361e-01   9.9997469e-01   9.9282323e-01
   9.8611098e-01   9.9997469e-01   9.9282699e-01
   9.8611835e-01   9.9997469e-01   9.9283074e-01
   9.8612571e-01   9.9997469e-01   9.9283463e-01
   9.8613307e-01   9.9997469e-01   9.9283839e-01
   9.8614043e-01   9.9997469e-01   9.9284215e-01
   9.8614778e-01   9.9997469e-01   9.9284590e-01
   9.8615513e-01   9.9997469e-01   9.9284979e-01
   9.8616247e-01   9.9997469e-01   9.9285355e-01
   9.8616981e-01   9.9997469e-01   9.9285731e-01
   9.8617715e-01   9.9997469e-01   9.9286106e-01
   9.8618451e-01   9.9997469e-01   9.9286482e-01
   9.8619184e-01   9.9997469e-01   9.9286871e-01
   9.8619917e-01   9.9997469e-01   9.9287247e-01
   9.8620648e-01   9.9997469e-01   9.9287623e-01
   9.8621380e-01   9.9997469e-01   9.9287998e-01
   9.8622111e-01   9.9997469e-01   9.9288374e-01
   9.8622842e-01   9.9997469e-01   9.9288750e-01
   9.8623572e-01   9.9997469e-01   9.9289126e-01
   9.8624302e-01   9.9997469e-01   9.9289501e-01
   9.8625032e-01   9.9997469e-01   9.9289877e-01
   9.8625761e-01   9.9997469e-01   9.9290253e-01
   9.8626490e-01   9.9997469e-01   9.9290629e-01
   9.8627218e-01   9.9997469e-01   9.9291005e-01
   9.8627946e-01   9.9997469e-01   9.9291380e-01
   9.8628674e-01   9.9997469e-01   9.9291756e-01
   9.8629401e-01   9.9997469e-01   9.9292132e-01
   9.8630128e-01   9.9997469e-01   9.9292508e-01
   9.8630854e-01   9.9997469e-01   9.9292884e-01
   9.8631580e-01   9.9997469e-01   9.9293260e-01
   9.8632306e-01   9.9997469e-01   9.9293622e-01
   9.8633031e-01   9.9997469e-01   9.9293998e-01
   9.8633756e-01   9.9997469e-01   9.9294374e-01
   9.8634480e-01   9.9997469e-01   9.9294750e-01
   9.8635204e-01   9.9997469e-01   9.9295125e-01
   9.8635928e-01   9.9997469e-01   9.9295488e-01
   9.8636651e-01   9.9997469e-01   9.9295864e-01
   9.8637374e-01   9.9997469e-01   9.9296240e-01
   9.8638096e-01   9.9997469e-01   9.9296616e-01
   9.8638818e-01   9.9997469e-01   9.9296978e-01
   9.8639540e-01   9.9997469e-01   9.9297354e-01
   9.8640261e-01   9.9997469e-01   9.9297730e-01
   9.8640982e-01   9.9997469e-01   9.9298106e-01
   9.8641703e-01   9.9997469e-01   9.9298469e-01
   9.8642423e-01   9.9997469e-01   9.9298845e-01
   9.8643143e-01   9.9997469e-01   9.9299207e-01
   9.8643862e-01   9.9997469e-01   9.9299583e-01
   9.8644581e-01   9.9997469e-01   9.9299959e-01
   9.8645299e-01   9.9997469e-01   9.9300322e-01
   9.8646018e-01   9.9997469e-01   9.9300698e-01
   9.8646735e-01   9.9997469e-01   9.9301060e-01
   9.8647453e-01   9.9997469e-01   9.9301436e-01
   9.8648170e-01   9.9997469e-01   9.9301799e-01
   9.8648886e-01   9.9997469e-01   9.9302175e-01
   9.8649602e-01   9.9997469e-01   9.9302537e-01
   9.8650318e-01   9.9997469e-01   9.9302914e-01
   9.8651034e-01   9.9997469e-01   9.9303276e-01
   9.8651749e-01   9.9997469e-01   9.9303652e-01
   9.8652463e-01   9.9997469e-01   9.9304015e-01
   9.8653177e-01   9.9997469e-01   9.9304391e-01
   9.8653891e-01   9.9997469e-01   9.9304754e-01
   9.8654608e-01   9.9997469e-01   9.9305116e-01
   9.8655321e-01   9.9997469e-01   9.9305492e-01
   9.8656034e-01   9.9997469e-01   9.9305855e-01
   9.8656746e-01   9.9997469e-01   9.9306218e-01
   9.8657458e-01   9.9997469e-01   9.9306594e-01
   9.8658170e-01   9.9997469e-01   9.9306957e-01
   9.8658881e-01   9.9997469e-01   9.9307319e-01
   9.8659592e-01   9.9997469e-01   9.9307682e-01
   9.8660302e-01   9.9997469e-01   9.9308058e-01
   9.8661012e-01   9.9997469e-01   9.9308421e-01
   9.8661722e-01   9.9997469e-01   9.9308784e-01
   9.8662431e-01   9.9997469e-01   9.9309147e-01
   9.8663140e-01   9.9997469e-01   9.9309523e-01
   9.8663848e-01   9.9997469e-01   9.9309886e-01
   9.8664556e-01   9.9997469e-01   9.9310248e-01
   9.8665264e-01   9.9997469e-01   9.9310611e-01
   9.8665971e-01   9.9997469e-01   9.9310974e-01
   9.8666678e-01   9.9997469e-01   9.9311337e-01
   9.8667385e-01   9.9997469e-01   9.9311699e-01
   9.8668091e-01   9.9997469e-01   9.9312062e-01
   9.8668796e-01   9.9997469e-01   9.9312439e-01
   9.8669502e-01   9.9997469e-01   9.9312801e-01
   9.8670207e-01   9.9997469e-01   9.9313164e-01
   9.8670911e-01   9.9997469e-01   9.9313527e-01
   9.8671616e-01   9.9997469e-01   9.9313890e-01
   9.8672319e-01   9.9997469e-01   9.9314253e-01
   9.8673023e-01   9.9997469e-01   9.9314616e-01
   9.8673726e-01   9.9997469e-01   9.9314979e-01
   9.8674429e-01   9.9997469e-01   9.9315341e-01
   9.8675131e-01   9.9997469e-01   9.9315691e-01
   9.8675833e-01   9.9997469e-01   9.9316054e-01
   9.8676534e-01   9.9997469e-01   9.9316417e-01
   9.8677236e-01   9.9997469e-01   9.9316780e-01
   9.8677936e-01   9.9997469e-01   9.9317143e-01
   9.8678637e-01   9.9997469e-01   9.9317506e-01
   9.8679337e-01   9.9997469e-01   9.9317868e-01
   9.8680036e-01   9.9997469e-01   9.9318231e-01
   9.8680736e-01   9.9997469e-01   9.9318581e-01
   9.8681434e-01   9.9997469e-01   9.9318944e-01
   9.8682133e-01   9.9997469e-01   9.9319307e-01
   9.8682831e-01   9.9997469e-01   9.9319670e-01
   9.8683529e-01   9.9997469e-01   9.9320019e-01
   9.8684226e-01   9.9997469e-01   9.9320382e-01
   9.8684923e-01   9.9997469e-01   9.9320745e-01
   9.8685620e-01   9.9997469e-01   9.9321108e-01
   9.8686316e-01   9.9997469e-01   9.9321458e-01
   9.8687012e-01   9.9997469e-01   9.9321821e-01
   9.8687707e-01   9.9997469e-01   9.9322184e-01
   9.8688402e-01   9.9997469e-01   9.9322534e-01
   9.8689097e-01   9.9997469e-01   9.9322897e-01
   9.8689795e-01   9.9997469e-01   9.9323246e-01
   9.8690489e-01   9.9997469e-01   9.9323609e-01
   9.8691182e-01   9.9997469e-01   9.9323972e-01
   9.8691875e-01   9.9997469e-01   9.9324322e-01
   9.8692568e-01   9.9997469e-01   9.9324685e-01
   9.8693261e-01   9.9997469e-01   9.9325035e-01
   9.8693953e-01   9.9997469e-01   9.9325398e-01
   9.8694644e-01   9.9997469e-01   9.9325748e-01
   9.8695336e-01   9.9997469e-01   9.9326111e-01
   9.8696027e-01   9.9997469e-01   9.9326460e-01
   9.8696717e-01   9.9997469e-01   9.9326824e-01
   9.8697407e-01   9.9997469e-01   9.9327173e-01
   9.8698097e-01   9.9997469e-01   9.9327536e-01
   9.8698787e-01   9.9997469e-01   9.9327886e-01
   9.8699476e-01   9.9997469e-01   9.9328236e-01
   9.8700164e-01   9.9997469e-01   9.9328599e-01
   9.8700853e-01   9.9997469e-01   9.9328949e-01
   9.8701541e-01   9.9997469e-01   9.9329312e-01
   9.8702228e-01   9.9997469e-01   9.9329662e-01
   9.8702915e-01   9.9997469e-01   9.9330011e-01
   9.8703602e-01   9.9997469e-01   9.9330375e-01
   9.8704289e-01   9.9997469e-01   9.9330724e-01
   9.8704975e-01   9.9997469e-01   9.9331074e-01
   9.8705660e-01   9.9997469e-01   9.9331424e-01
   9.8706346e-01   9.9997469e-01   9.9331787e-01
   9.8707031e-01   9.9997469e-01   9.9332137e-01
   9.8707715e-01   9.9997469e-01   9.9332487e-01
   9.8708399e-01   9.9997469e-01   9.9332837e-01
   9.8709083e-01   9.9997469e-01   9.9333200e-01
   9.8709767e-01   9.9997469e-01   9.9333550e-01
   9.8710450e-01   9.9997469e-01   9.9333900e-01
   9.8711133e-01   9.9997469e-01   9.9334249e-01
   9.8711815e-01   9.9997469e-01   9.9334599e-01
   9.8712497e-01   9.9997469e-01   9.9334949e-01
   9.8713178e-01   9.9997469e-01   9.9335299e-01
   9.8713860e-01   9.9997469e-01   9.9335649e-01
   9.8714541e-01   9.9997469e-01   9.9336012e-01
   9.8715221e-01   9.9997469e-01   9.9336362e-01
   9.8715901e-01   9.9997469e-01   9.9336712e-01
   9.8716581e-01   9.9997469e-01   9.9337062e-01
   9.8717260e-01   9.9997469e-01   9.9337412e-01
   9.8717939e-01   9.9997469e-01   9.9337762e-01
   9.8718618e-01   9.9997469e-01   9.9338112e-01
   9.8719296e-01   9.9997469e-01   9.9338462e-01
   9.8719974e-01   9.9997469e-01   9.9338812e-01
   9.8720652e-01   9.9997469e-01   9.9339162e-01
   9.8721329e-01   9.9997469e-01   9.9339498e-01
   9.8722006e-01   9.9997469e-01   9.9339848e-01
   9.8722682e-01   9.9997469e-01   9.9340198e-01
   9.8723358e-01   9.9997469e-01   9.9340548e-01
   9.8724037e-01   9.9997469e-01   9.9340898e-01
   9.8724713e-01   9.9997469e-01   9.9341248e-01
   9.8725388e-01   9.9997469e-01   9.9341598e-01
   9.8726062e-01   9.9997469e-01   9.9341948e-01
   9.8726737e-01   9.9997469e-01   9.9342284e-01
   9.8727410e-01   9.9997469e-01   9.9342635e-01
   9.8728084e-01   9.9997469e-01   9.9342985e-01
   9.8728757e-01   9.9997469e-01   9.9343335e-01
   9.8729430e-01   9.9997469e-01   9.9343671e-01
   9.8730102e-01   9.9997469e-01   9.9344021e-01
   9.8730774e-01   9.9997469e-01   9.9344371e-01
   9.8731446e-01   9.9997469e-01   9.9344721e-01
   9.8732117e-01   9.9997469e-01   9.9345058e-01
   9.8732788e-01   9.9997469e-01   9.9345408e-01
   9.8733459e-01   9.9997469e-01   9.9345758e-01
   9.8734129e-01   9.9997469e-01   9.9346095e-01
   9.8734799e-01   9.9997469e-01   9.9346445e-01
   9.8735468e-01   9.9997469e-01   9.9346795e-01
   9.8736138e-01   9.9997469e-01   9.9347132e-01
   9.8736806e-01   9.9997469e-01   9.9347482e-01
   9.8737475e-01   9.9997469e-01   9.9347818e-01
   9.8738143e-01   9.9997469e-01   9.9348169e-01
   9.8738810e-01   9.9997469e-01   9.9348519e-01
   9.8739478e-01   9.9997469e-01   9.9348855e-01
   9.8740145e-01   9.9997469e-01   9.9349206e-01
   9.8740811e-01   9.9997469e-01   9.9349542e-01
   9.8741478e-01   9.9997469e-01   9.9349893e-01
   9.8742143e-01   9.9997469e-01   9.9350229e-01
   9.8742809e-01   9.9997469e-01   9.9350566e-01
   9.8743474e-01   9.9997469e-01   9.9350916e-01
   9.8744139e-01   9.9997469e-01   9.9351253e-01
   9.8744803e-01   9.9997469e-01   9.9351603e-01
   9.8745467e-01   9.9997469e-01   9.9351940e-01
   9.8746131e-01   9.9997469e-01   9.9352290e-01
   9.8746794e-01   9.9997469e-01   9.9352627e-01
   9.8747457e-01   9.9997469e-01   9.9352964e-01
   9.8748120e-01   9.9997469e-01   9.9353314e-01
   9.8748782e-01   9.9997469e-01   9.9353651e-01
   9.8749444e-01   9.9997469e-01   9.9353988e-01
   9.8750106e-01   9.9997469e-01   9.9354338e-01
   9.8750767e-01   9.9997469e-01   9.9354675e-01
   9.8751428e-01   9.9997469e-01   9.9355012e-01
   9.8752088e-01   9.9997469e-01   9.9355348e-01
   9.8752748e-01   9.9997469e-01   9.9355699e-01
   9.8753408e-01   9.9997469e-01   9.9356035e-01
   9.8754067e-01   9.9997469e-01   9.9356372e-01
   9.8754726e-01   9.9997469e-01   9.9356709e-01
   9.8755385e-01   9.9997469e-01   9.9357060e-01
   9.8756043e-01   9.9997469e-01   9.9357396e-01
   9.8756701e-01   9.9997469e-01   9.9357733e-01
   9.8757362e-01   9.9997469e-01   9.9358070e-01
   9.8758020e-01   9.9997469e-01   9.9358407e-01
   9.8758676e-01   9.9997469e-01   9.9358744e-01
   9.8759333e-01   9.9997469e-01   9.9359081e-01
   9.8759989e-01   9.9997469e-01   9.9359431e-01
   9.8760645e-01   9.9997469e-01   9.9359768e-01
   9.8761300e-01   9.9997469e-01   9.9360105e-01
   9.8761956e-01   9.9997469e-01   9.9360442e-01
   9.8762610e-01   9.9997469e-01   9.9360779e-01
   9.8763265e-01   9.9997469e-01   9.9361116e-01
   9.8763919e-01   9.9997469e-01   9.9361453e-01
   9.8764572e-01   9.9997469e-01   9.9361790e-01
   9.8765226e-01   9.9997469e-01   9.9362127e-01
   9.8765879e-01   9.9997469e-01   9.9362464e-01
   9.8766531e-01   9.9997469e-01   9.9362801e-01
   9.8767184e-01   9.9997469e-01   9.9363138e-01
   9.8767836e-01   9.9997469e-01   9.9363475e-01
   9.8768487e-01   9.9997469e-01   9.9363798e-01
   9.8769138e-01   9.9997469e-01   9.9364135e-01
   9.8769789e-01   9.9997469e-01   9.9364472e-01
   9.8770440e-01   9.9997469e-01   9.9364810e-01
   9.8771090e-01   9.9997469e-01   9.9365147e-01
   9.8771740e-01   9.9997469e-01   9.9365484e-01
   9.8772389e-01   9.9997469e-01   9.9365821e-01
   9.8773038e-01   9.9997469e-01   9.9366144e-01
   9.8773687e-01   9.9997469e-01   9.9366481e-01
   9.8774335e-01   9.9997469e-01   9.9366818e-01
   9.8774983e-01   9.9997469e-01   9.9367155e-01
   9.8775631e-01   9.9997469e-01   9.9367479e-01
   9.8776278e-01   9.9997469e-01   9.9367816e-01
   9.8776925e-01   9.9997469e-01   9.9368153e-01
   9.8777572e-01   9.9997469e-01   9.9368490e-01
   9.8778218e-01   9.9997469e-01   9.9368814e-01
   9.8778864e-01   9.9997469e-01   9.9369151e-01
   9.8779510e-01   9.9997469e-01   9.9369488e-01
   9.8780155e-01   9.9997469e-01   9.9369812e-01
   9.8780800e-01   9.9997469e-01   9.9370149e-01
   9.8781444e-01   9.9997469e-01   9.9370486e-01
   9.8782089e-01   9.9997469e-01   9.9370810e-01
   9.8782733e-01   9.9997469e-01   9.9371147e-01
   9.8783376e-01   9.9997469e-01   9.9371471e-01
   9.8784019e-01   9.9997469e-01   9.9371808e-01
   9.8784662e-01   9.9997469e-01   9.9372145e-01
   9.8785304e-01   9.9997469e-01   9.9372469e-01
   9.8785946e-01   9.9997469e-01   9.9372806e-01
   9.8786588e-01   9.9997469e-01   9.9373130e-01
   9.8787230e-01   9.9997469e-01   9.9373467e-01
   9.8787871e-01   9.9997469e-01   9.9373791e-01
   9.8788511e-01   9.9997469e-01   9.9374128e-01
   9.8789152e-01   9.9997469e-01   9.9374452e-01
   9.8789795e-01   9.9997469e-01   9.9374789e-01
   9.8790435e-01   9.9997469e-01   9.9375113e-01
   9.8791074e-01   9.9997469e-01   9.9375437e-01
   9.8791713e-01   9.9997469e-01   9.9375774e-01
   9.8792351e-01   9.9997469e-01   9.9376098e-01
   9.8792990e-01   9.9997469e-01   9.9376435e-01
   9.8793628e-01   9.9997469e-01   9.9376759e-01
   9.8794265e-01   9.9997469e-01   9.9377083e-01
   9.8794902e-01   9.9997469e-01   9.9377420e-01
   9.8795539e-01   9.9997469e-01   9.9377744e-01
   9.8796176e-01   9.9997469e-01   9.9378068e-01
   9.8796812e-01   9.9997469e-01   9.9378405e-01
   9.8797448e-01   9.9997469e-01   9.9378729e-01
   9.8798083e-01   9.9997469e-01   9.9379053e-01
   9.8798719e-01   9.9997469e-01   9.9379377e-01
   9.8799353e-01   9.9997469e-01   9.9379714e-01
   9.8799988e-01   9.9997469e-01   9.9380038e-01
   9.8800622e-01   9.9997469e-01   9.9380362e-01
   9.8801256e-01   9.9997469e-01   9.9380686e-01
   9.8801889e-01   9.9997469e-01   9.9381009e-01
   9.8802522e-01   9.9997469e-01   9.9381347e-01
   9.8803155e-01   9.9997469e-01   9.9381671e-01
   9.8803788e-01   9.9997469e-01   9.9381995e-01
   9.8804420e-01   9.9997469e-01   9.9382319e-01
   9.8805051e-01   9.9997469e-01   9.9382643e-01
   9.8805683e-01   9.9997469e-01   9.9382966e-01
   9.8806314e-01   9.9997469e-01   9.9383290e-01
   9.8806944e-01   9.9997469e-01   9.9383628e-01
   9.8807575e-01   9.9997469e-01   9.9383952e-01
   9.8808205e-01   9.9997469e-01   9.9384276e-01
   9.8808834e-01   9.9997469e-01   9.9384600e-01
   9.8809464e-01   9.9997469e-01   9.9384924e-01
   9.8810093e-01   9.9997469e-01   9.9385248e-01
   9.8810721e-01   9.9997469e-01   9.9385572e-01
   9.8811350e-01   9.9997469e-01   9.9385896e-01
   9.8811978e-01   9.9997469e-01   9.9386220e-01
   9.8812605e-01   9.9997469e-01   9.9386544e-01
   9.8813233e-01   9.9997469e-01   9.9386868e-01
   9.8813860e-01   9.9997469e-01   9.9387178e-01
   9.8814486e-01   9.9997469e-01   9.9387502e-01
   9.8815113e-01   9.9997469e-01   9.9387826e-01
   9.8815738e-01   9.9997469e-01   9.9388150e-01
   9.8816364e-01   9.9997469e-01   9.9388475e-01
   9.8816989e-01   9.9997469e-01   9.9388799e-01
   9.8817614e-01   9.9997469e-01   9.9389123e-01
   9.8818239e-01   9.9997469e-01   9.9389447e-01
   9.8818863e-01   9.9997469e-01   9.9389757e-01
   9.8819487e-01   9.9997469e-01   9.9390081e-01
   9.8820111e-01   9.9997469e-01   9.9390406e-01
   9.8820734e-01   9.9997469e-01   9.9390730e-01
   9.8821360e-01   9.9997469e-01   9.9391054e-01
   9.8821982e-01   9.9997469e-01   9.9391364e-01
   9.8822604e-01   9.9997469e-01   9.9391688e-01
   9.8823226e-01   9.9997469e-01   9.9392013e-01
   9.8823848e-01   9.9997469e-01   9.9392337e-01
   9.8824469e-01   9.9997469e-01   9.9392647e-01
   9.8825090e-01   9.9997469e-01   9.9392972e-01
   9.8825710e-01   9.9997469e-01   9.9393296e-01
   9.8826331e-01   9.9997469e-01   9.9393606e-01
   9.8826951e-01   9.9997469e-01   9.9393931e-01
   9.8827570e-01   9.9997469e-01   9.9394255e-01
   9.8828189e-01   9.9997469e-01   9.9394565e-01
   9.8828808e-01   9.9997469e-01   9.9394890e-01
   9.8829427e-01   9.9997469e-01   9.9395200e-01
   9.8830045e-01   9.9997469e-01   9.9395525e-01
   9.8830663e-01   9.9997469e-01   9.9395849e-01
   9.8831280e-01   9.9997469e-01   9.9396160e-01
   9.8831897e-01   9.9997469e-01   9.9396484e-01
   9.8832514e-01   9.9997469e-01   9.9396794e-01
   9.8833131e-01   9.9997469e-01   9.9397119e-01
   9.8833747e-01   9.9997469e-01   9.9397429e-01
   9.8834363e-01   9.9997469e-01   9.9397754e-01
   9.8834978e-01   9.9997469e-01   9.9398065e-01
   9.8835593e-01   9.9997469e-01   9.9398389e-01
   9.8836208e-01   9.9997469e-01   9.9398700e-01
   9.8836823e-01   9.9997469e-01   9.9399010e-01
   9.8837437e-01   9.9997469e-01   9.9399335e-01
   9.8838051e-01   9.9997469e-01   9.9399645e-01
   9.8838664e-01   9.9997469e-01   9.9399970e-01
   9.8839277e-01   9.9997469e-01   9.9400281e-01
   9.8839890e-01   9.9997469e-01   9.9400591e-01
   9.8840503e-01   9.9997469e-01   9.9400916e-01
   9.8841115e-01   9.9997469e-01   9.9401227e-01
   9.8841727e-01   9.9997469e-01   9.9401537e-01
   9.8842338e-01   9.9997469e-01   9.9401862e-01
   9.8842949e-01   9.9997469e-01   9.9402173e-01
   9.8843560e-01   9.9997469e-01   9.9402483e-01
   9.8844171e-01   9.9997469e-01   9.9402808e-01
   9.8844781e-01   9.9997469e-01   9.9403119e-01
   9.8845391e-01   9.9997469e-01   9.9403430e-01
   9.8846000e-01   9.9997469e-01   9.9403740e-01
   9.8846610e-01   9.9997469e-01   9.9404065e-01
   9.8847219e-01   9.9997469e-01   9.9404376e-01
   9.8847827e-01   9.9997469e-01   9.9404687e-01
   9.8848435e-01   9.9997469e-01   9.9404998e-01
   9.8849043e-01   9.9997469e-01   9.9405308e-01
   9.8849651e-01   9.9997469e-01   9.9405633e-01
   9.8850258e-01   9.9997469e-01   9.9405944e-01
   9.8850865e-01   9.9997469e-01   9.9406255e-01
   9.8851471e-01   9.9997469e-01   9.9406566e-01
   9.8852081e-01   9.9997469e-01   9.9406877e-01
   9.8852687e-01   9.9997469e-01   9.9407188e-01
   9.8853292e-01   9.9997469e-01   9.9407499e-01
   9.8853897e-01   9.9997469e-01   9.9407810e-01
   9.8854502e-01   9.9997469e-01   9.9408121e-01
   9.8855107e-01   9.9997469e-01   9.9408432e-01
   9.8855711e-01   9.9997469e-01   9.9408742e-01
   9.8856315e-01   9.9997469e-01   9.9409067e-01
   9.8856919e-01   9.9997469e-01   9.9409378e-01
   9.8857522e-01   9.9997469e-01   9.9409676e-01
   9.8858125e-01   9.9997469e-01   9.9409987e-01
   9.8858728e-01   9.9997469e-01   9.9410298e-01
   9.8859330e-01   9.9997469e-01   9.9410609e-01
   9.8859932e-01   9.9997469e-01   9.9410920e-01
   9.8860534e-01   9.9997469e-01   9.9411231e-01
   9.8861135e-01   9.9997469e-01   9.9411542e-01
   9.8861736e-01   9.9997469e-01   9.9411853e-01
   9.8862337e-01   9.9997469e-01   9.9412164e-01
   9.8862937e-01   9.9997469e-01   9.9412475e-01
   9.8863537e-01   9.9997469e-01   9.9412786e-01
   9.8864137e-01   9.9997469e-01   9.9413097e-01
   9.8864736e-01   9.9997469e-01   9.9413395e-01
   9.8865335e-01   9.9997469e-01   9.9413706e-01
   9.8865934e-01   9.9997469e-01   9.9414017e-01
   9.8866532e-01   9.9997469e-01   9.9414328e-01
   9.8867131e-01   9.9997469e-01   9.9414639e-01
   9.8867728e-01   9.9997469e-01   9.9414937e-01
   9.8868326e-01   9.9997469e-01   9.9415248e-01
   9.8868923e-01   9.9997469e-01   9.9415559e-01
   9.8869520e-01   9.9997469e-01   9.9415870e-01
   9.8870116e-01   9.9997469e-01   9.9416168e-01
   9.8870712e-01   9.9997469e-01   9.9416479e-01
   9.8871308e-01   9.9997469e-01   9.9416790e-01
   9.8871904e-01   9.9997469e-01   9.9417088e-01
   9.8872499e-01   9.9997469e-01   9.9417399e-01
   9.8873094e-01   9.9997469e-01   9.9417710e-01
   9.8873688e-01   9.9997469e-01   9.9418008e-01
   9.8874282e-01   9.9997469e-01   9.9418319e-01
   9.8874876e-01   9.9997469e-01   9.9418630e-01
   9.8875470e-01   9.9997469e-01   9.9418928e-01
   9.8876063e-01   9.9997469e-01   9.9419239e-01
   9.8876656e-01   9.9997469e-01   9.9419537e-01
   9.8877249e-01   9.9997469e-01   9.9419848e-01
   9.8877841e-01   9.9997469e-01   9.9420159e-01
   9.8878433e-01   9.9997469e-01   9.9420457e-01
   9.8879025e-01   9.9997469e-01   9.9420768e-01
   9.8879616e-01   9.9997469e-01   9.9421066e-01
   9.8880207e-01   9.9997469e-01   9.9421377e-01
   9.8880798e-01   9.9997469e-01   9.9421675e-01
   9.8881388e-01   9.9997469e-01   9.9421986e-01
   9.8881981e-01   9.9997469e-01   9.9422284e-01
   9.8882571e-01   9.9997469e-01   9.9422595e-01
   9.8883160e-01   9.9997469e-01   9.9422893e-01
   9.8883749e-01   9.9997469e-01   9.9423191e-01
   9.8884338e-01   9.9997469e-01   9.9423502e-01
   9.8884927e-01   9.9997469e-01   9.9423800e-01
   9.8885515e-01   9.9997469e-01   9.9424111e-01
   9.8886102e-01   9.9997469e-01   9.9424409e-01
   9.8886690e-01   9.9997469e-01   9.9424707e-01
   9.8887277e-01   9.9997469e-01   9.9425018e-01
   9.8887864e-01   9.9997469e-01   9.9425316e-01
   9.8888451e-01   9.9997469e-01   9.9425614e-01
   9.8889037e-01   9.9997469e-01   9.9425925e-01
   9.8889623e-01   9.9997469e-01   9.9426223e-01
   9.8890208e-01   9.9997469e-01   9.9426521e-01
   9.8890794e-01   9.9997469e-01   9.9426832e-01
   9.8891379e-01   9.9997469e-01   9.9427130e-01
   9.8891963e-01   9.9997469e-01   9.9427428e-01
   9.8892548e-01   9.9997469e-01   9.9427726e-01
   9.8893132e-01   9.9997469e-01   9.9428037e-01
   9.8893715e-01   9.9997469e-01   9.9428335e-01
   9.8894299e-01   9.9997469e-01   9.9428633e-01
   9.8894882e-01   9.9997469e-01   9.9428931e-01
   9.8895465e-01   9.9997469e-01   9.9429229e-01
   9.8896047e-01   9.9997469e-01   9.9429527e-01
   9.8896629e-01   9.9997469e-01   9.9429838e-01
   9.8897211e-01   9.9997469e-01   9.9430136e-01
   9.8897792e-01   9.9997469e-01   9.9430434e-01
   9.8898374e-01   9.9997469e-01   9.9430732e-01
   9.8898954e-01   9.9997469e-01   9.9431030e-01
   9.8899535e-01   9.9997469e-01   9.9431328e-01
   9.8900115e-01   9.9997469e-01   9.9431626e-01
   9.8900695e-01   9.9997469e-01   9.9431924e-01
   9.8901275e-01   9.9997469e-01   9.9432222e-01
   9.8901854e-01   9.9997469e-01   9.9432520e-01
   9.8902433e-01   9.9997469e-01   9.9432818e-01
   9.8903012e-01   9.9997469e-01   9.9433129e-01
   9.8903590e-01   9.9997469e-01   9.9433427e-01
   9.8904168e-01   9.9997469e-01   9.9433725e-01
   9.8904746e-01   9.9997469e-01   9.9434010e-01
   9.8905323e-01   9.9997469e-01   9.9434308e-01
   9.8905900e-01   9.9997469e-01   9.9434606e-01
   9.8906477e-01   9.9997469e-01   9.9434904e-01
   9.8907054e-01   9.9997469e-01   9.9435202e-01
   9.8907630e-01   9.9997469e-01   9.9435500e-01
   9.8908206e-01   9.9997469e-01   9.9435798e-01
   9.8908781e-01   9.9997469e-01   9.9436096e-01
   9.8909357e-01   9.9997469e-01   9.9436394e-01
   9.8909931e-01   9.9997469e-01   9.9436692e-01
   9.8910506e-01   9.9997469e-01   9.9436990e-01
   9.8911083e-01   9.9997469e-01   9.9437275e-01
   9.8911657e-01   9.9997469e-01   9.9437573e-01
   9.8912231e-01   9.9997469e-01   9.9437871e-01
   9.8912804e-01   9.9997469e-01   9.9438169e-01
   9.8913377e-01   9.9997469e-01   9.9438467e-01
   9.8913950e-01   9.9997469e-01   9.9438752e-01
   9.8914523e-01   9.9997469e-01   9.9439050e-01
   9.8915095e-01   9.9997469e-01   9.9439348e-01
   9.8915667e-01   9.9997469e-01   9.9439646e-01
   9.8916238e-01   9.9997469e-01   9.9439931e-01
   9.8916809e-01   9.9997469e-01   9.9440229e-01
   9.8917380e-01   9.9997469e-01   9.9440527e-01
   9.8917951e-01   9.9997469e-01   9.9440825e-01
   9.8918521e-01   9.9997469e-01   9.9441110e-01
   9.8919091e-01   9.9997469e-01   9.9441408e-01
   9.8919661e-01   9.9997469e-01   9.9441706e-01
   9.8920230e-01   9.9997469e-01   9.9441991e-01
   9.8920799e-01   9.9997469e-01   9.9442289e-01
   9.8921368e-01   9.9997469e-01   9.9442587e-01
   9.8921936e-01   9.9997469e-01   9.9442872e-01
   9.8922504e-01   9.9997469e-01   9.9443170e-01
   9.8923072e-01   9.9997469e-01   9.9443455e-01
   9.8923640e-01   9.9997469e-01   9.9443753e-01
   9.8924207e-01   9.9997469e-01   9.9444038e-01
   9.8924774e-01   9.9997469e-01   9.9444336e-01
   9.8925341e-01   9.9997469e-01   9.9444634e-01
   9.8925907e-01   9.9997469e-01   9.9444919e-01
   9.8926473e-01   9.9997469e-01   9.9445217e-01
   9.8927039e-01   9.9997469e-01   9.9445502e-01
   9.8927604e-01   9.9997469e-01   9.9445800e-01
   9.8928169e-01   9.9997469e-01   9.9446085e-01
   9.8928734e-01   9.9997469e-01   9.9446383e-01
   9.8929298e-01   9.9997469e-01   9.9446668e-01
   9.8929862e-01   9.9997469e-01   9.9446953e-01
   9.8930426e-01   9.9997469e-01   9.9447251e-01
   9.8930990e-01   9.9997469e-01   9.9447536e-01
   9.8931553e-01   9.9997469e-01   9.9447834e-01
   9.8932116e-01   9.9997469e-01   9.9448119e-01
   9.8932679e-01   9.9997469e-01   9.9448404e-01
   9.8933241e-01   9.9997469e-01   9.9448702e-01
   9.8933803e-01   9.9997469e-01   9.9448987e-01
   9.8934365e-01   9.9997469e-01   9.9449271e-01
   9.8934926e-01   9.9997469e-01   9.9449570e-01
   9.8935487e-01   9.9997469e-01   9.9449855e-01
   9.8936048e-01   9.9997469e-01   9.9450139e-01
   9.8936609e-01   9.9997469e-01   9.9450438e-01
   9.8937169e-01   9.9997469e-01   9.9450723e-01
   9.8937729e-01   9.9997469e-01   9.9451007e-01
   9.8938288e-01   9.9997469e-01   9.9451306e-01
   9.8938848e-01   9.9997469e-01   9.9451591e-01
   9.8939409e-01   9.9997469e-01   9.9451876e-01
   9.8939968e-01   9.9997469e-01   9.9452160e-01
   9.8940526e-01   9.9997469e-01   9.9452459e-01
   9.8941085e-01   9.9997469e-01   9.9452744e-01
   9.8941642e-01   9.9997469e-01   9.9453029e-01
   9.8942200e-01   9.9997469e-01   9.9453313e-01
   9.8942757e-01   9.9997469e-01   9.9453598e-01
   9.8943314e-01   9.9997469e-01   9.9453883e-01
   9.8943870e-01   9.9997469e-01   9.9454182e-01
   9.8944427e-01   9.9997469e-01   9.9454467e-01
   9.8944983e-01   9.9997469e-01   9.9454751e-01
   9.8945538e-01   9.9997469e-01   9.9455036e-01
   9.8946094e-01   9.9997469e-01   9.9455321e-01
   9.8946649e-01   9.9997469e-01   9.9455606e-01
   9.8947204e-01   9.9997469e-01   9.9455891e-01
   9.8947758e-01   9.9997469e-01   9.9456176e-01
   9.8948312e-01   9.9997469e-01   9.9456461e-01
   9.8948866e-01   9.9997469e-01   9.9456746e-01
   9.8949420e-01   9.9997469e-01   9.9457031e-01
   9.8949973e-01   9.9997469e-01   9.9457316e-01
   9.8950526e-01   9.9997469e-01   9.9457601e-01
   9.8951079e-01   9.9997469e-01   9.9457886e-01
   9.8951631e-01   9.9997469e-01   9.9458171e-01
   9.8952183e-01   9.9997469e-01   9.9458456e-01
   9.8952735e-01   9.9997469e-01   9.9458741e-01
   9.8953287e-01   9.9997469e-01   9.9459026e-01
   9.8953838e-01   9.9997469e-01   9.9459311e-01
   9.8954389e-01   9.9997469e-01   9.9459596e-01
   9.8954939e-01   9.9997469e-01   9.9459881e-01
   9.8955490e-01   9.9997469e-01   9.9460166e-01
   9.8956040e-01   9.9997469e-01   9.9460451e-01
   9.8956589e-01   9.9997469e-01   9.9460736e-01
   9.8957139e-01   9.9997469e-01   9.9461008e-01
   9.8957688e-01   9.9997469e-01   9.9461293e-01
   9.8958237e-01   9.9997469e-01   9.9461578e-01
   9.8958785e-01   9.9997469e-01   9.9461863e-01
   9.8959333e-01   9.9997469e-01   9.9462148e-01
   9.8959881e-01   9.9997469e-01   9.9462433e-01
   9.8960429e-01   9.9997469e-01   9.9462704e-01
   9.8960976e-01   9.9997469e-01   9.9462989e-01
   9.8961523e-01   9.9997469e-01   9.9463275e-01
   9.8962070e-01   9.9997469e-01   9.9463560e-01
   9.8962617e-01   9.9997469e-01   9.9463831e-01
   9.8963163e-01   9.9997469e-01   9.9464116e-01
   9.8963709e-01   9.9997469e-01   9.9464401e-01
   9.8964254e-01   9.9997469e-01   9.9464673e-01
   9.8964800e-01   9.9997469e-01   9.9464958e-01
   9.8965345e-01   9.9997469e-01   9.9465243e-01
   9.8965889e-01   9.9997469e-01   9.9465528e-01
   9.8966434e-01   9.9997469e-01   9.9465800e-01
   9.8966981e-01   9.9997469e-01   9.9466085e-01
   9.8967524e-01   9.9997469e-01   9.9466357e-01
   9.8968068e-01   9.9997469e-01   9.9466642e-01
   9.8968611e-01   9.9997469e-01   9.9466927e-01
   9.8969154e-01   9.9997469e-01   9.9467199e-01
   9.8969697e-01   9.9997469e-01   9.9467484e-01
   9.8970239e-01   9.9997469e-01   9.9467769e-01
   9.8970781e-01   9.9997469e-01   9.9468041e-01
   9.8971323e-01   9.9997469e-01   9.9468326e-01
   9.8971864e-01   9.9997469e-01   9.9468598e-01
   9.8972405e-01   9.9997469e-01   9.9468883e-01
   9.8972946e-01   9.9997469e-01   9.9469154e-01
   9.8973487e-01   9.9997469e-01   9.9469440e-01
   9.8974027e-01   9.9997469e-01   9.9469711e-01
   9.8974567e-01   9.9997469e-01   9.9469997e-01
   9.8975107e-01   9.9997469e-01   9.9470268e-01
   9.8975646e-01   9.9997469e-01   9.9470554e-01
   9.8976186e-01   9.9997469e-01   9.9470825e-01
   9.8976724e-01   9.9997469e-01   9.9471111e-01
   9.8977263e-01   9.9997469e-01   9.9471382e-01
   9.8977801e-01   9.9997469e-01   9.9471654e-01
   9.8978339e-01   9.9997469e-01   9.9471939e-01
   9.8978877e-01   9.9997469e-01   9.9472211e-01
   9.8979414e-01   9.9997469e-01   9.9472496e-01
   9.8979951e-01   9.9997469e-01   9.9472768e-01
   9.8980488e-01   9.9997469e-01   9.9473040e-01
   9.8981025e-01   9.9997469e-01   9.9473325e-01
   9.8981561e-01   9.9997469e-01   9.9473597e-01
   9.8982097e-01   9.9997469e-01   9.9473869e-01
   9.8982633e-01   9.9997469e-01   9.9474154e-01
   9.8983168e-01   9.9997469e-01   9.9474426e-01
   9.8983703e-01   9.9997469e-01   9.9474697e-01
   9.8984238e-01   9.9997469e-01   9.9474983e-01
   9.8984772e-01   9.9997469e-01   9.9475255e-01
   9.8985306e-01   9.9997469e-01   9.9475526e-01
   9.8985840e-01   9.9997469e-01   9.9475798e-01
   9.8986374e-01   9.9997469e-01   9.9476084e-01
   9.8986907e-01   9.9997469e-01   9.9476355e-01
   9.8987440e-01   9.9997469e-01   9.9476627e-01
   9.8987973e-01   9.9997469e-01   9.9476899e-01
   9.8988506e-01   9.9997469e-01   9.9477171e-01
   9.8989038e-01   9.9997469e-01   9.9477456e-01
   9.8989570e-01   9.9997469e-01   9.9477728e-01
   9.8990101e-01   9.9997469e-01   9.9478000e-01
   9.8990633e-01   9.9997469e-01   9.9478272e-01
   9.8991164e-01   9.9997469e-01   9.9478544e-01
   9.8991695e-01   9.9997469e-01   9.9478815e-01
   9.8992225e-01   9.9997469e-01   9.9479087e-01
   9.8992755e-01   9.9997469e-01   9.9479359e-01
   9.8993285e-01   9.9997469e-01   9.9479645e-01
   9.8993817e-01   9.9997469e-01   9.9479917e-01
   9.8994347e-01   9.9997469e-01   9.9480188e-01
   9.8994876e-01   9.9997469e-01   9.9480460e-01
   9.8995405e-01   9.9997469e-01   9.9480732e-01
   9.8995933e-01   9.9997469e-01   9.9481004e-01
   9.8996461e-01   9.9997469e-01   9.9481276e-01
   9.8996989e-01   9.9997469e-01   9.9481548e-01
   9.8997517e-01   9.9997469e-01   9.9481820e-01
   9.8998044e-01   9.9997469e-01   9.9482092e-01
   9.8998571e-01   9.9997469e-01   9.9482364e-01
   9.8999098e-01   9.9997469e-01   9.9482636e-01
   9.8999625e-01   9.9997469e-01   9.9482908e-01
   9.9000151e-01   9.9997469e-01   9.9483180e-01
   9.9000677e-01   9.9997469e-01   9.9483452e-01
   9.9001202e-01   9.9997469e-01   9.9483724e-01
   9.9001728e-01   9.9997469e-01   9.9483982e-01
   9.9002253e-01   9.9997469e-01   9.9484254e-01
   9.9002778e-01   9.9997469e-01   9.9484526e-01
   9.9003302e-01   9.9997469e-01   9.9484798e-01
   9.9003826e-01   9.9997469e-01   9.9485070e-01
   9.9004350e-01   9.9997469e-01   9.9485342e-01
   9.9004874e-01   9.9997469e-01   9.9485614e-01
   9.9005397e-01   9.9997469e-01   9.9485886e-01
   9.9005920e-01   9.9997469e-01   9.9486144e-01
   9.9006443e-01   9.9997469e-01   9.9486416e-01
   9.9006966e-01   9.9997469e-01   9.9486688e-01
   9.9007488e-01   9.9997469e-01   9.9486961e-01
   9.9008010e-01   9.9997469e-01   9.9487233e-01
   9.9008532e-01   9.9997469e-01   9.9487491e-01
   9.9009053e-01   9.9997469e-01   9.9487763e-01
   9.9009574e-01   9.9997469e-01   9.9488035e-01
   9.9010095e-01   9.9997469e-01   9.9488294e-01
   9.9010616e-01   9.9997469e-01   9.9488566e-01
   9.9011136e-01   9.9997469e-01   9.9488838e-01
   9.9011656e-01   9.9997469e-01   9.9489110e-01
   9.9012176e-01   9.9997469e-01   9.9489368e-01
   9.9012695e-01   9.9997469e-01   9.9489640e-01
   9.9013214e-01   9.9997469e-01   9.9489913e-01
   9.9013733e-01   9.9997469e-01   9.9490171e-01
   9.9014252e-01   9.9997469e-01   9.9490443e-01
   9.9014770e-01   9.9997469e-01   9.9490715e-01
   9.9015288e-01   9.9997469e-01   9.9490974e-01
   9.9015806e-01   9.9997469e-01   9.9491246e-01
   9.9016323e-01   9.9997469e-01   9.9491505e-01
   9.9016840e-01   9.9997469e-01   9.9491777e-01
   9.9017357e-01   9.9997469e-01   9.9492049e-01
   9.9017874e-01   9.9997469e-01   9.9492307e-01
   9.9018390e-01   9.9997469e-01   9.9492580e-01
   9.9018906e-01   9.9997469e-01   9.9492838e-01
   9.9019422e-01   9.9997469e-01   9.9493110e-01
   9.9019940e-01   9.9997469e-01   9.9493369e-01
   9.9020456e-01   9.9997469e-01   9.9493641e-01
   9.9020971e-01   9.9997469e-01   9.9493900e-01
   9.9021485e-01   9.9997469e-01   9.9494172e-01
   9.9022000e-01   9.9997469e-01   9.9494431e-01
   9.9022514e-01   9.9997469e-01   9.9494703e-01
   9.9023028e-01   9.9997469e-01   9.9494961e-01
   9.9023541e-01   9.9997469e-01   9.9495234e-01
   9.9024055e-01   9.9997469e-01   9.9495492e-01
   9.9024568e-01   9.9997469e-01   9.9495751e-01
   9.9025081e-01   9.9997469e-01   9.9496023e-01
   9.9025593e-01   9.9997469e-01   9.9496282e-01
   9.9026105e-01   9.9997469e-01   9.9496554e-01
   9.9026617e-01   9.9997469e-01   9.9496813e-01
   9.9027129e-01   9.9997469e-01   9.9497071e-01
   9.9027640e-01   9.9997469e-01   9.9497344e-01
   9.9028151e-01   9.9997469e-01   9.9497602e-01
   9.9028662e-01   9.9997469e-01   9.9497861e-01
   9.9029173e-01   9.9997469e-01   9.9498133e-01
   9.9029683e-01   9.9997469e-01   9.9498392e-01
   9.9030193e-01   9.9997469e-01   9.9498651e-01
   9.9030703e-01   9.9997469e-01   9.9498923e-01
   9.9031212e-01   9.9997469e-01   9.9499182e-01
   9.9031721e-01   9.9997469e-01   9.9499440e-01
   9.9032230e-01   9.9997469e-01   9.9499713e-01
   9.9032739e-01   9.9997469e-01   9.9499971e-01
   9.9033247e-01   9.9997469e-01   9.9500230e-01
   9.9033755e-01   9.9997469e-01   9.9500489e-01
   9.9034263e-01   9.9997469e-01   9.9500748e-01
   9.9034771e-01   9.9997469e-01   9.9501020e-01
   9.9035278e-01   9.9997469e-01   9.9501279e-01
   9.9035785e-01   9.9997469e-01   9.9501538e-01
   9.9036292e-01   9.9997469e-01   9.9501796e-01
   9.9036798e-01   9.9997469e-01   9.9502055e-01
   9.9037304e-01   9.9997469e-01   9.9502327e-01
   9.9037810e-01   9.9997469e-01   9.9502586e-01
   9.9038316e-01   9.9997469e-01   9.9502845e-01
   9.9038821e-01   9.9997469e-01   9.9503104e-01
   9.9039326e-01   9.9997469e-01   9.9503363e-01
   9.9039831e-01   9.9997469e-01   9.9503621e-01
   9.9040336e-01   9.9997469e-01   9.9503880e-01
   9.9040840e-01   9.9997469e-01   9.9504139e-01
   9.9041344e-01   9.9997469e-01   9.9504398e-01
   9.9041848e-01   9.9997469e-01   9.9504657e-01
   9.9042351e-01   9.9997469e-01   9.9504916e-01
   9.9042854e-01   9.9997469e-01   9.9505188e-01
   9.9043357e-01   9.9997469e-01   9.9505447e-01
   9.9043860e-01   9.9997469e-01   9.9505706e-01
   9.9044362e-01   9.9997469e-01   9.9505965e-01
   9.9044864e-01   9.9997469e-01   9.9506223e-01
   9.9045369e-01   9.9997469e-01   9.9506482e-01
   9.9045870e-01   9.9997469e-01   9.9506741e-01
   9.9046372e-01   9.9997469e-01   9.9506986e-01
   9.9046873e-01   9.9997469e-01   9.9507245e-01
   9.9047373e-01   9.9997469e-01   9.9507504e-01
   9.9047874e-01   9.9997469e-01   9.9507763e-01
   9.9048374e-01   9.9997469e-01   9.9508022e-01
   9.9048874e-01   9.9997469e-01   9.9508281e-01
   9.9049374e-01   9.9997469e-01   9.9508540e-01
   9.9049873e-01   9.9997469e-01   9.9508799e-01
   9.9050372e-01   9.9997469e-01   9.9509058e-01
   9.9050871e-01   9.9997469e-01   9.9509317e-01
   9.9051370e-01   9.9997469e-01   9.9509576e-01
   9.9051868e-01   9.9997469e-01   9.9509821e-01
   9.9052366e-01   9.9997469e-01   9.9510080e-01
   9.9052864e-01   9.9997469e-01   9.9510339e-01
   9.9053361e-01   9.9997469e-01   9.9510598e-01
   9.9053859e-01   9.9997469e-01   9.9510857e-01
   9.9054356e-01   9.9997469e-01   9.9511102e-01
   9.9054852e-01   9.9997469e-01   9.9511361e-01
   9.9055349e-01   9.9997469e-01   9.9511620e-01
   9.9055845e-01   9.9997469e-01   9.9511879e-01
   9.9056341e-01   9.9997469e-01   9.9512124e-01
   9.9056837e-01   9.9997469e-01   9.9512383e-01
   9.9057332e-01   9.9997469e-01   9.9512642e-01
   9.9057827e-01   9.9997469e-01   9.9512901e-01
   9.9058322e-01   9.9997469e-01   9.9513147e-01
   9.9058817e-01   9.9997469e-01   9.9513406e-01
   9.9059311e-01   9.9997469e-01   9.9513665e-01
   9.9059805e-01   9.9997469e-01   9.9513910e-01
   9.9060299e-01   9.9997469e-01   9.9514169e-01
   9.9060792e-01   9.9997469e-01   9.9514428e-01
   9.9061286e-01   9.9997469e-01   9.9514674e-01
   9.9061779e-01   9.9997469e-01   9.9514933e-01
   9.9062271e-01   9.9997469e-01   9.9515192e-01
   9.9062764e-01   9.9997469e-01   9.9515437e-01
   9.9063256e-01   9.9997469e-01   9.9515696e-01
   9.9063748e-01   9.9997469e-01   9.9515942e-01
   9.9064240e-01   9.9997469e-01   9.9516201e-01
   9.9064731e-01   9.9997469e-01   9.9516460e-01
   9.9065222e-01   9.9997469e-01   9.9516706e-01
   9.9065713e-01   9.9997469e-01   9.9516965e-01
   9.9066204e-01   9.9997469e-01   9.9517210e-01
   9.9066694e-01   9.9997469e-01   9.9517469e-01
   9.9067184e-01   9.9997469e-01   9.9517715e-01
   9.9067674e-01   9.9997469e-01   9.9517974e-01
   9.9068163e-01   9.9997469e-01   9.9518219e-01
   9.9068653e-01   9.9997469e-01   9.9518478e-01
   9.9069142e-01   9.9997469e-01   9.9518724e-01
   9.9069631e-01   9.9997469e-01   9.9518983e-01
   9.9070122e-01   9.9997469e-01   9.9519229e-01
   9.9070610e-01   9.9997469e-01   9.9519488e-01
   9.9071098e-01   9.9997469e-01   9.9519733e-01
   9.9071585e-01   9.9997469e-01   9.9519993e-01
   9.9072073e-01   9.9997469e-01   9.9520238e-01
   9.9072560e-01   9.9997469e-01   9.9520484e-01
   9.9073047e-01   9.9997469e-01   9.9520743e-01
   9.9073534e-01   9.9997469e-01   9.9520988e-01
   9.9074020e-01   9.9997469e-01   9.9521234e-01
   9.9074506e-01   9.9997469e-01   9.9521493e-01
   9.9074992e-01   9.9997469e-01   9.9521739e-01
   9.9075478e-01   9.9997469e-01   9.9521998e-01
   9.9075963e-01   9.9997469e-01   9.9522244e-01
   9.9076448e-01   9.9997469e-01   9.9522489e-01
   9.9076933e-01   9.9997469e-01   9.9522748e-01
   9.9077418e-01   9.9997469e-01   9.9522994e-01
   9.9077902e-01   9.9997469e-01   9.9523240e-01
   9.9078386e-01   9.9997469e-01   9.9523485e-01
   9.9078870e-01   9.9997469e-01   9.9523744e-01
   9.9079353e-01   9.9997469e-01   9.9523990e-01
   9.9079837e-01   9.9997469e-01   9.9524236e-01
   9.9080320e-01   9.9997469e-01   9.9524481e-01
   9.9080802e-01   9.9997469e-01   9.9524741e-01
   9.9081285e-01   9.9997469e-01   9.9524986e-01
   9.9081767e-01   9.9997469e-01   9.9525232e-01
   9.9082249e-01   9.9997469e-01   9.9525478e-01
   9.9082731e-01   9.9997469e-01   9.9525723e-01
   9.9083212e-01   9.9997469e-01   9.9525983e-01
   9.9083694e-01   9.9997469e-01   9.9526228e-01
   9.9084174e-01   9.9997469e-01   9.9526474e-01
   9.9084655e-01   9.9997469e-01   9.9526720e-01
   9.9085136e-01   9.9997469e-01   9.9526965e-01
   9.9085616e-01   9.9997469e-01   9.9527211e-01
   9.9086096e-01   9.9997469e-01   9.9527470e-01
   9.9086575e-01   9.9997469e-01   9.9527716e-01
   9.9087055e-01   9.9997469e-01   9.9527962e-01
   9.9087534e-01   9.9997469e-01   9.9528208e-01
   9.9088013e-01   9.9997469e-01   9.9528453e-01
   9.9088491e-01   9.9997469e-01   9.9528699e-01
   9.9088970e-01   9.9997469e-01   9.9528945e-01
   9.9089448e-01   9.9997469e-01   9.9529190e-01
   9.9089926e-01   9.9997469e-01   9.9529436e-01
   9.9090403e-01   9.9997469e-01   9.9529682e-01
   9.9090881e-01   9.9997469e-01   9.9529928e-01
   9.9091358e-01   9.9997469e-01   9.9530173e-01
   9.9091835e-01   9.9997469e-01   9.9530419e-01
   9.9092311e-01   9.9997469e-01   9.9530665e-01
   9.9092787e-01   9.9997469e-01   9.9530911e-01
   9.9093263e-01   9.9997469e-01   9.9531157e-01
   9.9093739e-01   9.9997469e-01   9.9531402e-01
   9.9094217e-01   9.9997469e-01   9.9531648e-01
   9.9094692e-01   9.9997469e-01   9.9531894e-01
   9.9095167e-01   9.9997469e-01   9.9532140e-01
   9.9095642e-01   9.9997469e-01   9.9532386e-01
   9.9096117e-01   9.9997469e-01   9.9532631e-01
   9.9096591e-01   9.9997469e-01   9.9532877e-01
   9.9097065e-01   9.9997469e-01   9.9533123e-01
   9.9097539e-01   9.9997469e-01   9.9533355e-01
   9.9098012e-01   9.9997469e-01   9.9533601e-01
   9.9098486e-01   9.9997469e-01   9.9533847e-01
   9.9098959e-01   9.9997469e-01   9.9534093e-01
   9.9099431e-01   9.9997469e-01   9.9534339e-01
   9.9099904e-01   9.9997469e-01   9.9534585e-01
   9.9100376e-01   9.9997469e-01   9.9534817e-01
   9.9100848e-01   9.9997469e-01   9.9535063e-01
   9.9101320e-01   9.9997469e-01   9.9535309e-01
   9.9101791e-01   9.9997469e-01   9.9535554e-01
   9.9102262e-01   9.9997469e-01   9.9535800e-01
   9.9102733e-01   9.9997469e-01   9.9536033e-01
   9.9103204e-01   9.9997469e-01   9.9536278e-01
   9.9103675e-01   9.9997469e-01   9.9536524e-01
   9.9104145e-01   9.9997469e-01   9.9536770e-01
   9.9104615e-01   9.9997469e-01   9.9537003e-01
   9.9105084e-01   9.9997469e-01   9.9537248e-01
   9.9105554e-01   9.9997469e-01   9.9537494e-01
   9.9106023e-01   9.9997469e-01   9.9537727e-01
   9.9106492e-01   9.9997469e-01   9.9537973e-01
   9.9106961e-01   9.9997469e-01   9.9538219e-01
   9.9107429e-01   9.9997469e-01   9.9538464e-01
   9.9107897e-01   9.9997469e-01   9.9538697e-01
   9.9108365e-01   9.9997469e-01   9.9538943e-01
   9.9108833e-01   9.9997469e-01   9.9539175e-01
   9.9109300e-01   9.9997469e-01   9.9539421e-01
   9.9109767e-01   9.9997469e-01   9.9539667e-01
   9.9110234e-01   9.9997469e-01   9.9539899e-01
   9.9110701e-01   9.9997469e-01   9.9540145e-01
   9.9111168e-01   9.9997469e-01   9.9540391e-01
   9.9111634e-01   9.9997469e-01   9.9540624e-01
   9.9112100e-01   9.9997469e-01   9.9540870e-01
   9.9112565e-01   9.9997469e-01   9.9541102e-01
   9.9113031e-01   9.9997469e-01   9.9541348e-01
   9.9113496e-01   9.9997469e-01   9.9541580e-01
   9.9113961e-01   9.9997469e-01   9.9541826e-01
   9.9114426e-01   9.9997469e-01   9.9542059e-01
   9.9114890e-01   9.9997469e-01   9.9542305e-01
   9.9115354e-01   9.9997469e-01   9.9542537e-01
   9.9115818e-01   9.9997469e-01   9.9542783e-01
   9.9116282e-01   9.9997469e-01   9.9543016e-01
   9.9116745e-01   9.9997469e-01   9.9543262e-01
   9.9117208e-01   9.9997469e-01   9.9543494e-01
   9.9117674e-01   9.9997469e-01   9.9543740e-01
   9.9118136e-01   9.9997469e-01   9.9543973e-01
   9.9118599e-01   9.9997469e-01   9.9544219e-01
   9.9119061e-01   9.9997469e-01   9.9544451e-01
   9.9119523e-01   9.9997469e-01   9.9544684e-01
   9.9119985e-01   9.9997469e-01   9.9544930e-01
   9.9120446e-01   9.9997469e-01   9.9545162e-01
   9.9120907e-01   9.9997469e-01   9.9545408e-01
   9.9121368e-01   9.9997469e-01   9.9545641e-01
   9.9121829e-01   9.9997469e-01   9.9545873e-01
   9.9122289e-01   9.9997469e-01   9.9546119e-01
   9.9122749e-01   9.9997469e-01   9.9546352e-01
   9.9123209e-01   9.9997469e-01   9.9546584e-01
   9.9123669e-01   9.9997469e-01   9.9546830e-01
   9.9124129e-01   9.9997469e-01   9.9547063e-01
   9.9124588e-01   9.9997469e-01   9.9547295e-01
   9.9125047e-01   9.9997469e-01   9.9547541e-01
   9.9125506e-01   9.9997469e-01   9.9547774e-01
   9.9125964e-01   9.9997469e-01   9.9548006e-01
   9.9126422e-01   9.9997469e-01   9.9548239e-01
   9.9126880e-01   9.9997469e-01   9.9548485e-01
   9.9127338e-01   9.9997469e-01   9.9548718e-01
   9.9127795e-01   9.9997469e-01   9.9548950e-01
   9.9128253e-01   9.9997469e-01   9.9549183e-01
   9.9128710e-01   9.9997469e-01   9.9549429e-01
   9.9129166e-01   9.9997469e-01   9.9549661e-01
   9.9129623e-01   9.9997469e-01   9.9549894e-01
   9.9130079e-01   9.9997469e-01   9.9550127e-01
   9.9130535e-01   9.9997469e-01   9.9550359e-01
   9.9130991e-01   9.9997469e-01   9.9550605e-01
   9.9131447e-01   9.9997469e-01   9.9550838e-01
   9.9131902e-01   9.9997469e-01   9.9551070e-01
   9.9132357e-01   9.9997469e-01   9.9551303e-01
   9.9132812e-01   9.9997469e-01   9.9551536e-01
   9.9133266e-01   9.9997469e-01   9.9551768e-01
   9.9133721e-01   9.9997469e-01   9.9552001e-01
   9.9134175e-01   9.9997469e-01   9.9552247e-01
   9.9134628e-01   9.9997469e-01   9.9552480e-01
   9.9135082e-01   9.9997469e-01   9.9552712e-01
   9.9135535e-01   9.9997469e-01   9.9552945e-01
   9.9135988e-01   9.9997469e-01   9.9553178e-01
   9.9136441e-01   9.9997469e-01   9.9553410e-01
   9.9136894e-01   9.9997469e-01   9.9553643e-01
   9.9137346e-01   9.9997469e-01   9.9553875e-01
   9.9137798e-01   9.9997469e-01   9.9554108e-01
   9.9138250e-01   9.9997469e-01   9.9554341e-01
   9.9138702e-01   9.9997469e-01   9.9554573e-01
   9.9139153e-01   9.9997469e-01   9.9554806e-01
   9.9139604e-01   9.9997469e-01   9.9555039e-01
   9.9140055e-01   9.9997469e-01   9.9555271e-01
   9.9140508e-01   9.9997469e-01   9.9555504e-01
   9.9140959e-01   9.9997469e-01   9.9555737e-01
   9.9141409e-01   9.9997469e-01   9.9555969e-01
   9.9141859e-01   9.9997469e-01   9.9556202e-01
   9.9142309e-01   9.9997469e-01   9.9556435e-01
   9.9142758e-01   9.9997469e-01   9.9556667e-01
   9.9143207e-01   9.9997469e-01   9.9556900e-01
   9.9143656e-01   9.9997469e-01   9.9557133e-01
   9.9144105e-01   9.9997469e-01   9.9557352e-01
   9.9144553e-01   9.9997469e-01   9.9557585e-01
   9.9145002e-01   9.9997469e-01   9.9557817e-01
   9.9145450e-01   9.9997469e-01   9.9558050e-01
   9.9145897e-01   9.9997469e-01   9.9558283e-01
   9.9146345e-01   9.9997469e-01   9.9558515e-01
   9.9146792e-01   9.9997469e-01   9.9558748e-01
   9.9147239e-01   9.9997469e-01   9.9558967e-01
   9.9147686e-01   9.9997469e-01   9.9559200e-01
   9.9148133e-01   9.9997469e-01   9.9559433e-01
   9.9148579e-01   9.9997469e-01   9.9559666e-01
   9.9149025e-01   9.9997469e-01   9.9559898e-01
   9.9149471e-01   9.9997469e-01   9.9560117e-01
   9.9149917e-01   9.9997469e-01   9.9560350e-01
   9.9150362e-01   9.9997469e-01   9.9560583e-01
   9.9150807e-01   9.9997469e-01   9.9560816e-01
   9.9151252e-01   9.9997469e-01   9.9561049e-01
   9.9151697e-01   9.9997469e-01   9.9561268e-01
   9.9152141e-01   9.9997469e-01   9.9561500e-01
   9.9152585e-01   9.9997469e-01   9.9561733e-01
   9.9153029e-01   9.9997469e-01   9.9561952e-01
   9.9153473e-01   9.9997469e-01   9.9562185e-01
   9.9153916e-01   9.9997469e-01   9.9562418e-01
   9.9154360e-01   9.9997469e-01   9.9562637e-01
   9.9154803e-01   9.9997469e-01   9.9562870e-01
   9.9155245e-01   9.9997469e-01   9.9563103e-01
   9.9155688e-01   9.9997469e-01   9.9563322e-01
   9.9156130e-01   9.9997469e-01   9.9563555e-01
   9.9156572e-01   9.9997469e-01   9.9563788e-01
   9.9157014e-01   9.9997469e-01   9.9564007e-01
   9.9157456e-01   9.9997469e-01   9.9564240e-01
   9.9157897e-01   9.9997469e-01   9.9564473e-01
   9.9158338e-01   9.9997469e-01   9.9564692e-01
   9.9158779e-01   9.9997469e-01   9.9564925e-01
   9.9159219e-01   9.9997469e-01   9.9565144e-01
   9.9159660e-01   9.9997469e-01   9.9565377e-01
   9.9160100e-01   9.9997469e-01   9.9565596e-01
   9.9160540e-01   9.9997469e-01   9.9565829e-01
   9.9160980e-01   9.9997469e-01   9.9566062e-01
   9.9161419e-01   9.9997469e-01   9.9566281e-01
   9.9161858e-01   9.9997469e-01   9.9566514e-01
   9.9162297e-01   9.9997469e-01   9.9566733e-01
   9.9162738e-01   9.9997469e-01   9.9566966e-01
   9.9163177e-01   9.9997469e-01   9.9567185e-01
   9.9163615e-01   9.9997469e-01   9.9567418e-01
   9.9164053e-01   9.9997469e-01   9.9567638e-01
   9.9164491e-01   9.9997469e-01   9.9567871e-01
   9.9164928e-01   9.9997469e-01   9.9568090e-01
   9.9165366e-01   9.9997469e-01   9.9568309e-01
   9.9165803e-01   9.9997469e-01   9.9568542e-01
   9.9166239e-01   9.9997469e-01   9.9568761e-01
   9.9166676e-01   9.9997469e-01   9.9568994e-01
   9.9167113e-01   9.9997469e-01   9.9569214e-01
   9.9167549e-01   9.9997469e-01   9.9569447e-01
   9.9167985e-01   9.9997469e-01   9.9569666e-01
   9.9168420e-01   9.9997469e-01   9.9569885e-01
   9.9168856e-01   9.9997469e-01   9.9570118e-01
   9.9169291e-01   9.9997469e-01   9.9570338e-01
   9.9169726e-01   9.9997469e-01   9.9570557e-01
   9.9170161e-01   9.9997469e-01   9.9570790e-01
   9.9170595e-01   9.9997469e-01   9.9571009e-01
   9.9171029e-01   9.9997469e-01   9.9571229e-01
   9.9171464e-01   9.9997469e-01   9.9571462e-01
   9.9171897e-01   9.9997469e-01   9.9571681e-01
   9.9172331e-01   9.9997469e-01   9.9571900e-01
   9.9172764e-01   9.9997469e-01   9.9572133e-01
   9.9173197e-01   9.9997469e-01   9.9572353e-01
   9.9173630e-01   9.9997469e-01   9.9572572e-01
   9.9174063e-01   9.9997469e-01   9.9572805e-01
   9.9174495e-01   9.9997469e-01   9.9573024e-01
   9.9174928e-01   9.9997469e-01   9.9573244e-01
   9.9175360e-01   9.9997469e-01   9.9573463e-01
   9.9175791e-01   9.9997469e-01   9.9573683e-01
   9.9176223e-01   9.9997469e-01   9.9573916e-01
   9.9176654e-01   9.9997469e-01   9.9574135e-01
   9.9177085e-01   9.9997469e-01   9.9574354e-01
   9.9177516e-01   9.9997469e-01   9.9574574e-01
   9.9177946e-01   9.9997469e-01   9.9574807e-01
   9.9178377e-01   9.9997469e-01   9.9575026e-01
   9.9178807e-01   9.9997469e-01   9.9575246e-01
   9.9179237e-01   9.9997469e-01   9.9575465e-01
   9.9179666e-01   9.9997469e-01   9.9575685e-01
   9.9180096e-01   9.9997469e-01   9.9575904e-01
   9.9180525e-01   9.9997469e-01   9.9576124e-01
   9.9180954e-01   9.9997469e-01   9.9576357e-01
   9.9181383e-01   9.9997469e-01   9.9576576e-01
   9.9181811e-01   9.9997469e-01   9.9576796e-01
   9.9182239e-01   9.9997469e-01   9.9577015e-01
   9.9182668e-01   9.9997469e-01   9.9577235e-01
   9.9183095e-01   9.9997469e-01   9.9577454e-01
   9.9183523e-01   9.9997469e-01   9.9577674e-01
   9.9183950e-01   9.9997469e-01   9.9577893e-01
   9.9184380e-01   9.9997469e-01   9.9578112e-01
   9.9184806e-01   9.9997469e-01   9.9578332e-01
   9.9185233e-01   9.9997469e-01   9.9578551e-01
   9.9185660e-01   9.9997469e-01   9.9578771e-01
   9.9186086e-01   9.9997469e-01   9.9578990e-01
   9.9186512e-01   9.9997469e-01   9.9579210e-01
   9.9186937e-01   9.9997469e-01   9.9579429e-01
   9.9187363e-01   9.9997469e-01   9.9579649e-01
   9.9187788e-01   9.9997469e-01   9.9579869e-01
   9.9188213e-01   9.9997469e-01   9.9580088e-01
   9.9188638e-01   9.9997469e-01   9.9580308e-01
   9.9189063e-01   9.9997469e-01   9.9580527e-01
   9.9189487e-01   9.9997469e-01   9.9580747e-01
   9.9189911e-01   9.9997469e-01   9.9580966e-01
   9.9190335e-01   9.9997469e-01   9.9581186e-01
   9.9190759e-01   9.9997469e-01   9.9581405e-01
   9.9191182e-01   9.9997469e-01   9.9581625e-01
   9.9191606e-01   9.9997469e-01   9.9581844e-01
   9.9192029e-01   9.9997469e-01   9.9582064e-01
   9.9192452e-01   9.9997469e-01   9.9582270e-01
   9.9192874e-01   9.9997469e-01   9.9582490e-01
   9.9193296e-01   9.9997469e-01   9.9582709e-01
   9.9193719e-01   9.9997469e-01   9.9582929e-01
   9.9194140e-01   9.9997469e-01   9.9583148e-01
   9.9194562e-01   9.9997469e-01   9.9583368e-01
   9.9194984e-01   9.9997469e-01   9.9583588e-01
   9.9195405e-01   9.9997469e-01   9.9583793e-01
   9.9195826e-01   9.9997469e-01   9.9584013e-01
   9.9196247e-01   9.9997469e-01   9.9584233e-01
   9.9196667e-01   9.9997469e-01   9.9584452e-01
   9.9197087e-01   9.9997469e-01   9.9584672e-01
   9.9197507e-01   9.9997469e-01   9.9584878e-01
   9.9197927e-01   9.9997469e-01   9.9585097e-01
   9.9198347e-01   9.9997469e-01   9.9585317e-01
   9.9198766e-01   9.9997469e-01   9.9585537e-01
   9.9199186e-01   9.9997469e-01   9.9585743e-01
   9.9199605e-01   9.9997469e-01   9.9585962e-01
   9.9200023e-01   9.9997469e-01   9.9586182e-01
   9.9200442e-01   9.9997469e-01   9.9586388e-01
   9.9200860e-01   9.9997469e-01   9.9586608e-01
   9.9201278e-01   9.9997469e-01   9.9586827e-01
   9.9201696e-01   9.9997469e-01   9.9587047e-01
   9.9202114e-01   9.9997469e-01   9.9587253e-01
   9.9202531e-01   9.9997469e-01   9.9587473e-01
   9.9202948e-01   9.9997469e-01   9.9587692e-01
   9.9203365e-01   9.9997469e-01   9.9587898e-01
   9.9203782e-01   9.9997469e-01   9.9588118e-01
   9.9204198e-01   9.9997469e-01   9.9588324e-01
   9.9204615e-01   9.9997469e-01   9.9588544e-01
   9.9205031e-01   9.9997469e-01   9.9588764e-01
   9.9205449e-01   9.9997469e-01   9.9588970e-01
   9.9205864e-01   9.9997469e-01   9.9589189e-01
   9.9206280e-01   9.9997469e-01   9.9589409e-01
   9.9206695e-01   9.9997469e-01   9.9589615e-01
   9.9207110e-01   9.9997469e-01   9.9589835e-01
   9.9207524e-01   9.9997469e-01   9.9590041e-01
   9.9207939e-01   9.9997469e-01   9.9590261e-01
   9.9208353e-01   9.9997469e-01   9.9590467e-01
   9.9208767e-01   9.9997469e-01   9.9590686e-01
   9.9209181e-01   9.9997469e-01   9.9590893e-01
   9.9209595e-01   9.9997469e-01   9.9591112e-01
   9.9210008e-01   9.9997469e-01   9.9591318e-01
   9.9210421e-01   9.9997469e-01   9.9591538e-01
   9.9210834e-01   9.9997469e-01   9.9591744e-01
   9.9211247e-01   9.9997469e-01   9.9591964e-01
   9.9211659e-01   9.9997469e-01   9.9592170e-01
   9.9212072e-01   9.9997469e-01   9.9592390e-01
   9.9212484e-01   9.9997469e-01   9.9592596e-01
   9.9212896e-01   9.9997469e-01   9.9592816e-01
   9.9213307e-01   9.9997469e-01   9.9593022e-01
   9.9213719e-01   9.9997469e-01   9.9593242e-01
   9.9214130e-01   9.9997469e-01   9.9593448e-01
   9.9214541e-01   9.9997469e-01   9.9593668e-01
   9.9214951e-01   9.9997469e-01   9.9593874e-01
   9.9215362e-01   9.9997469e-01   9.9594080e-01
   9.9215772e-01   9.9997469e-01   9.9594300e-01
   9.9216182e-01   9.9997469e-01   9.9594506e-01
   9.9216592e-01   9.9997469e-01   9.9594712e-01
   9.9217002e-01   9.9997469e-01   9.9594932e-01
   9.9217411e-01   9.9997469e-01   9.9595138e-01
   9.9217821e-01   9.9997469e-01   9.9595358e-01
   9.9218229e-01   9.9997469e-01   9.9595564e-01
   9.9218638e-01   9.9997469e-01   9.9595770e-01
   9.9219047e-01   9.9997469e-01   9.9595990e-01
   9.9219455e-01   9.9997469e-01   9.9596196e-01
   9.9219863e-01   9.9997469e-01   9.9596403e-01
   9.9220271e-01   9.9997469e-01   9.9596609e-01
   9.9220679e-01   9.9997469e-01   9.9596829e-01
   9.9221086e-01   9.9997469e-01   9.9597035e-01
   9.9221493e-01   9.9997469e-01   9.9597241e-01
   9.9221901e-01   9.9997469e-01   9.9597461e-01
   9.9222307e-01   9.9997469e-01   9.9597667e-01
   9.9222714e-01   9.9997469e-01   9.9597873e-01
   9.9223120e-01   9.9997469e-01   9.9598080e-01
   9.9223526e-01   9.9997469e-01   9.9598300e-01
   9.9223932e-01   9.9997469e-01   9.9598506e-01
   9.9224338e-01   9.9997469e-01   9.9598712e-01
   9.9224744e-01   9.9997469e-01   9.9598918e-01
   9.9225149e-01   9.9997469e-01   9.9599124e-01
   9.9225554e-01   9.9997469e-01   9.9599344e-01
   9.9225961e-01   9.9997469e-01   9.9599551e-01
   9.9226365e-01   9.9997469e-01   9.9599757e-01
   9.9226770e-01   9.9997469e-01   9.9599963e-01
   9.9227174e-01   9.9997469e-01   9.9600169e-01
   9.9227578e-01   9.9997469e-01   9.9600376e-01
   9.9227982e-01   9.9997469e-01   9.9600596e-01
   9.9228385e-01   9.9997469e-01   9.9600802e-01
   9.9228789e-01   9.9997469e-01   9.9601008e-01
   9.9229192e-01   9.9997469e-01   9.9601215e-01
   9.9229595e-01   9.9997469e-01   9.9601421e-01
   9.9229997e-01   9.9997469e-01   9.9601627e-01
   9.9230400e-01   9.9997469e-01   9.9601833e-01
   9.9230802e-01   9.9997469e-01   9.9602040e-01
   9.9231204e-01   9.9997469e-01   9.9602246e-01
   9.9231606e-01   9.9997469e-01   9.9602452e-01
   9.9232008e-01   9.9997469e-01   9.9602659e-01
   9.9232409e-01   9.9997469e-01   9.9602865e-01
   9.9232810e-01   9.9997469e-01   9.9603071e-01
   9.9233211e-01   9.9997469e-01   9.9603291e-01
   9.9233612e-01   9.9997469e-01   9.9603498e-01
   9.9234012e-01   9.9997469e-01   9.9603704e-01
   9.9234413e-01   9.9997469e-01   9.9603910e-01
   9.9234813e-01   9.9997469e-01   9.9604117e-01
   9.9235213e-01   9.9997469e-01   9.9604323e-01
   9.9235612e-01   9.9997469e-01   9.9604516e-01
   9.9236012e-01   9.9997469e-01   9.9604722e-01
   9.9236411e-01   9.9997469e-01   9.9604928e-01
   9.9236810e-01   9.9997469e-01   9.9605135e-01
   9.9237209e-01   9.9997469e-01   9.9605341e-01
   9.9237608e-01   9.9997469e-01   9.9605548e-01
   9.9238006e-01   9.9997469e-01   9.9605754e-01
   9.9238404e-01   9.9997469e-01   9.9605960e-01
   9.9238802e-01   9.9997469e-01   9.9606167e-01
   9.9239200e-01   9.9997469e-01   9.9606373e-01
   9.9239597e-01   9.9997469e-01   9.9606580e-01
   9.9239995e-01   9.9997469e-01   9.9606786e-01
   9.9240392e-01   9.9997469e-01   9.9606992e-01
   9.9240789e-01   9.9997469e-01   9.9607185e-01
   9.9241185e-01   9.9997469e-01   9.9607391e-01
   9.9241582e-01   9.9997469e-01   9.9607598e-01
   9.9241978e-01   9.9997469e-01   9.9607804e-01
   9.9242374e-01   9.9997469e-01   9.9608011e-01
   9.9242770e-01   9.9997469e-01   9.9608217e-01
   9.9243166e-01   9.9997469e-01   9.9608410e-01
   9.9243561e-01   9.9997469e-01   9.9608616e-01
   9.9243956e-01   9.9997469e-01   9.9608823e-01
   9.9244351e-01   9.9997469e-01   9.9609029e-01
   9.9244746e-01   9.9997469e-01   9.9609236e-01
   9.9245141e-01   9.9997469e-01   9.9609428e-01
   9.9245535e-01   9.9997469e-01   9.9609635e-01
   9.9245931e-01   9.9997469e-01   9.9609841e-01
   9.9246325e-01   9.9997469e-01   9.9610048e-01
   9.9246719e-01   9.9997469e-01   9.9610241e-01
   9.9247112e-01   9.9997469e-01   9.9610447e-01
   9.9247506e-01   9.9997469e-01   9.9610654e-01
   9.9247899e-01   9.9997469e-01   9.9610860e-01
   9.9248292e-01   9.9997469e-01   9.9611053e-01
   9.9248684e-01   9.9997469e-01   9.9611259e-01
   9.9249077e-01   9.9997469e-01   9.9611466e-01
   9.9249469e-01   9.9997469e-01   9.9611659e-01
   9.9249861e-01   9.9997469e-01   9.9611865e-01
   9.9250253e-01   9.9997469e-01   9.9612072e-01
   9.9250645e-01   9.9997469e-01   9.9612264e-01
   9.9251036e-01   9.9997469e-01   9.9612471e-01
   9.9251427e-01   9.9997469e-01   9.9612678e-01
   9.9251818e-01   9.9997469e-01   9.9612870e-01
   9.9252209e-01   9.9997469e-01   9.9613077e-01
   9.9252600e-01   9.9997469e-01   9.9613283e-01
   9.9252990e-01   9.9997469e-01   9.9613476e-01
   9.9253380e-01   9.9997469e-01   9.9613683e-01
   9.9253770e-01   9.9997469e-01   9.9613876e-01
   9.9254160e-01   9.9997469e-01   9.9614082e-01
   9.9254550e-01   9.9997469e-01   9.9614289e-01
   9.9254939e-01   9.9997469e-01   9.9614482e-01
   9.9255328e-01   9.9997469e-01   9.9614688e-01
   9.9255717e-01   9.9997469e-01   9.9614881e-01
   9.9256106e-01   9.9997469e-01   9.9615088e-01
   9.9256494e-01   9.9997469e-01   9.9615281e-01
   9.9256882e-01   9.9997469e-01   9.9615487e-01
   9.9257271e-01   9.9997469e-01   9.9615680e-01
   9.9257658e-01   9.9997469e-01   9.9615887e-01
   9.9258046e-01   9.9997469e-01   9.9616093e-01
   9.9258434e-01   9.9997469e-01   9.9616286e-01
   9.9258821e-01   9.9997469e-01   9.9616493e-01
   9.9259208e-01   9.9997469e-01   9.9616686e-01
   9.9259595e-01   9.9997469e-01   9.9616878e-01
   9.9259981e-01   9.9997469e-01   9.9617085e-01
   9.9260368e-01   9.9997469e-01   9.9617278e-01
   9.9260754e-01   9.9997469e-01   9.9617485e-01
   9.9261140e-01   9.9997469e-01   9.9617678e-01
   9.9261526e-01   9.9997469e-01   9.9617884e-01
   9.9261911e-01   9.9997469e-01   9.9618077e-01
   9.9262297e-01   9.9997469e-01   9.9618284e-01
   9.9262682e-01   9.9997469e-01   9.9618477e-01
   9.9263067e-01   9.9997469e-01   9.9618670e-01
   9.9263452e-01   9.9997469e-01   9.9618876e-01
   9.9263836e-01   9.9997469e-01   9.9619069e-01
   9.9264221e-01   9.9997469e-01   9.9619276e-01
   9.9264605e-01   9.9997469e-01   9.9619469e-01
   9.9264989e-01   9.9997469e-01   9.9619662e-01
   9.9265375e-01   9.9997469e-01   9.9619869e-01
   9.9265758e-01   9.9997469e-01   9.9620062e-01
   9.9266142e-01   9.9997469e-01   9.9620254e-01
   9.9266525e-01   9.9997469e-01   9.9620461e-01
   9.9266908e-01   9.9997469e-01   9.9620654e-01
   9.9267290e-01   9.9997469e-01   9.9620847e-01
   9.9267673e-01   9.9997469e-01   9.9621054e-01
   9.9268055e-01   9.9997469e-01   9.9621247e-01
   9.9268437e-01   9.9997469e-01   9.9621440e-01
   9.9268819e-01   9.9997469e-01   9.9621633e-01
   9.9269201e-01   9.9997469e-01   9.9621840e-01
   9.9269582e-01   9.9997469e-01   9.9622033e-01
   9.9269964e-01   9.9997469e-01   9.9622226e-01
   9.9270345e-01   9.9997469e-01   9.9622432e-01
   9.9270726e-01   9.9997469e-01   9.9622625e-01
   9.9271106e-01   9.9997469e-01   9.9622818e-01
   9.9271487e-01   9.9997469e-01   9.9623011e-01
   9.9271867e-01   9.9997469e-01   9.9623204e-01
   9.9272247e-01   9.9997469e-01   9.9623411e-01
   9.9272627e-01   9.9997469e-01   9.9623604e-01
   9.9273007e-01   9.9997469e-01   9.9623797e-01
   9.9273386e-01   9.9997469e-01   9.9623990e-01
   9.9273766e-01   9.9997469e-01   9.9624183e-01
   9.9274145e-01   9.9997469e-01   9.9624390e-01
   9.9274524e-01   9.9997469e-01   9.9624583e-01
   9.9274902e-01   9.9997469e-01   9.9624776e-01
   9.9275281e-01   9.9997469e-01   9.9624969e-01
   9.9275659e-01   9.9997469e-01   9.9625162e-01
   9.9276037e-01   9.9997469e-01   9.9625355e-01
   9.9276415e-01   9.9997469e-01   9.9625562e-01
   9.9276793e-01   9.9997469e-01   9.9625755e-01
   9.9277170e-01   9.9997469e-01   9.9625948e-01
   9.9277547e-01   9.9997469e-01   9.9626142e-01
   9.9277924e-01   9.9997469e-01   9.9626335e-01
   9.9278301e-01   9.9997469e-01   9.9626528e-01
   9.9278678e-01   9.9997469e-01   9.9626721e-01
   9.9279054e-01   9.9997469e-01   9.9626914e-01
   9.9279430e-01   9.9997469e-01   9.9627107e-01
   9.9279806e-01   9.9997469e-01   9.9627300e-01
   9.9280182e-01   9.9997469e-01   9.9627493e-01
   9.9280558e-01   9.9997469e-01   9.9627686e-01
   9.9280933e-01   9.9997469e-01   9.9627880e-01
   9.9281309e-01   9.9997469e-01   9.9628073e-01
   9.9281684e-01   9.9997469e-01   9.9628266e-01
   9.9282059e-01   9.9997469e-01   9.9628459e-01
   9.9282433e-01   9.9997469e-01   9.9628652e-01
   9.9282808e-01   9.9997469e-01   9.9628845e-01
   9.9283182e-01   9.9997469e-01   9.9629038e-01
   9.9283556e-01   9.9997469e-01   9.9629232e-01
   9.9283930e-01   9.9997469e-01   9.9629425e-01
   9.9284305e-01   9.9997469e-01   9.9629618e-01
   9.9284679e-01   9.9997469e-01   9.9629811e-01
   9.9285052e-01   9.9997469e-01   9.9630004e-01
   9.9285425e-01   9.9997469e-01   9.9630197e-01
   9.9285798e-01   9.9997469e-01   9.9630391e-01
   9.9286170e-01   9.9997469e-01   9.9630584e-01
   9.9286543e-01   9.9997469e-01   9.9630777e-01
   9.9286915e-01   9.9997469e-01   9.9630970e-01
   9.9287287e-01   9.9997469e-01   9.9631163e-01
   9.9287659e-01   9.9997469e-01   9.9631357e-01
   9.9288031e-01   9.9997469e-01   9.9631550e-01
   9.9288402e-01   9.9997469e-01   9.9631729e-01
   9.9288773e-01   9.9997469e-01   9.9631922e-01
   9.9289144e-01   9.9997469e-01   9.9632116e-01
   9.9289515e-01   9.9997469e-01   9.9632309e-01
   9.9289886e-01   9.9997469e-01   9.9632502e-01
   9.9290256e-01   9.9997469e-01   9.9632695e-01
   9.9290627e-01   9.9997469e-01   9.9632889e-01
   9.9290997e-01   9.9997469e-01   9.9633068e-01
   9.9291367e-01   9.9997469e-01   9.9633261e-01
   9.9291736e-01   9.9997469e-01   9.9633455e-01
   9.9292106e-01   9.9997469e-01   9.9633648e-01
   9.9292475e-01   9.9997469e-01   9.9633841e-01
   9.9292844e-01   9.9997469e-01   9.9634021e-01
   9.9293213e-01   9.9997469e-01   9.9634214e-01
   9.9293582e-01   9.9997469e-01   9.9634407e-01
   9.9293950e-01   9.9997469e-01   9.9634600e-01
   9.9294318e-01   9.9997469e-01   9.9634780e-01
   9.9294687e-01   9.9997469e-01   9.9634973e-01
   9.9295054e-01   9.9997469e-01   9.9635166e-01
   9.9295422e-01   9.9997469e-01   9.9635360e-01
   9.9295790e-01   9.9997469e-01   9.9635539e-01
   9.9296157e-01   9.9997469e-01   9.9635733e-01
   9.9296524e-01   9.9997469e-01   9.9635926e-01
   9.9296891e-01   9.9997469e-01   9.9636105e-01
   9.9297258e-01   9.9997469e-01   9.9636299e-01
   9.9297624e-01   9.9997469e-01   9.9636492e-01
   9.9297991e-01   9.9997469e-01   9.9636685e-01
   9.9298357e-01   9.9997469e-01   9.9636865e-01
   9.9298723e-01   9.9997469e-01   9.9637058e-01
   9.9299088e-01   9.9997469e-01   9.9637252e-01
   9.9299454e-01   9.9997469e-01   9.9637431e-01
   9.9299819e-01   9.9997469e-01   9.9637625e-01
   9.9300184e-01   9.9997469e-01   9.9637804e-01
   9.9300549e-01   9.9997469e-01   9.9637997e-01
   9.9300914e-01   9.9997469e-01   9.9638191e-01
   9.9301279e-01   9.9997469e-01   9.9638370e-01
   9.9301643e-01   9.9997469e-01   9.9638564e-01
   9.9302007e-01   9.9997469e-01   9.9638743e-01
   9.9302371e-01   9.9997469e-01   9.9638937e-01
   9.9302737e-01   9.9997469e-01   9.9639130e-01
   9.9303101e-01   9.9997469e-01   9.9639310e-01
   9.9303464e-01   9.9997469e-01   9.9639503e-01
   9.9303827e-01   9.9997469e-01   9.9639683e-01
   9.9304190e-01   9.9997469e-01   9.9639876e-01
   9.9304553e-01   9.9997469e-01   9.9640056e-01
   9.9304916e-01   9.9997469e-01   9.9640249e-01
   9.9305278e-01   9.9997469e-01   9.9640429e-01
   9.9305640e-01   9.9997469e-01   9.9640622e-01
   9.9306002e-01   9.9997469e-01   9.9640816e-01
   9.9306364e-01   9.9997469e-01   9.9640995e-01
   9.9306726e-01   9.9997469e-01   9.9641189e-01
   9.9307087e-01   9.9997469e-01   9.9641368e-01
   9.9307449e-01   9.9997469e-01   9.9641548e-01
   9.9307810e-01   9.9997469e-01   9.9641741e-01
   9.9308171e-01   9.9997469e-01   9.9641921e-01
   9.9308531e-01   9.9997469e-01   9.9642114e-01
   9.9308892e-01   9.9997469e-01   9.9642294e-01
   9.9309252e-01   9.9997469e-01   9.9642488e-01
   9.9309612e-01   9.9997469e-01   9.9642667e-01
   9.9309972e-01   9.9997469e-01   9.9642861e-01
   9.9310332e-01   9.9997469e-01   9.9643040e-01
   9.9310692e-01   9.9997469e-01   9.9643220e-01
   9.9311051e-01   9.9997469e-01   9.9643414e-01
   9.9311410e-01   9.9997469e-01   9.9643593e-01
   9.9311769e-01   9.9997469e-01   9.9643787e-01
   9.9312128e-01   9.9997469e-01   9.9643966e-01
   9.9312486e-01   9.9997469e-01   9.9644146e-01
   9.9312845e-01   9.9997469e-01   9.9644340e-01
   9.9313203e-01   9.9997469e-01   9.9644519e-01
   9.9313561e-01   9.9997469e-01   9.9644713e-01
   9.9313919e-01   9.9997469e-01   9.9644893e-01
   9.9314277e-01   9.9997469e-01   9.9645072e-01
   9.9314634e-01   9.9997469e-01   9.9645266e-01
   9.9314991e-01   9.9997469e-01   9.9645446e-01
   9.9315348e-01   9.9997469e-01   9.9645625e-01
   9.9315705e-01   9.9997469e-01   9.9645805e-01
   9.9316062e-01   9.9997469e-01   9.9645999e-01
   9.9316418e-01   9.9997469e-01   9.9646178e-01
   9.9316775e-01   9.9997469e-01   9.9646358e-01
   9.9317131e-01   9.9997469e-01   9.9646552e-01
   9.9317487e-01   9.9997469e-01   9.9646731e-01
   9.9317842e-01   9.9997469e-01   9.9646911e-01
   9.9318198e-01   9.9997469e-01   9.9647091e-01
   9.9318553e-01   9.9997469e-01   9.9647285e-01
   9.9318909e-01   9.9997469e-01   9.9647464e-01
   9.9319264e-01   9.9997469e-01   9.9647644e-01
   9.9319618e-01   9.9997469e-01   9.9647824e-01
   9.9319973e-01   9.9997469e-01   9.9648018e-01
   9.9320327e-01   9.9997469e-01   9.9648197e-01
   9.9320683e-01   9.9997469e-01   9.9648377e-01
   9.9321037e-01   9.9997469e-01   9.9648557e-01
   9.9321391e-01   9.9997469e-01   9.9648737e-01
   9.9321745e-01   9.9997469e-01   9.9648930e-01
   9.9322098e-01   9.9997469e-01   9.9649110e-01
   9.9322452e-01   9.9997469e-01   9.9649290e-01
   9.9322805e-01   9.9997469e-01   9.9649470e-01
   9.9323158e-01   9.9997469e-01   9.9649650e-01
   9.9323510e-01   9.9997469e-01   9.9649829e-01
   9.9323863e-01   9.9997469e-01   9.9650023e-01
   9.9324215e-01   9.9997469e-01   9.9650203e-01
   9.9324567e-01   9.9997469e-01   9.9650383e-01
   9.9324919e-01   9.9997469e-01   9.9650563e-01
   9.9325271e-01   9.9997469e-01   9.9650742e-01
   9.9325623e-01   9.9997469e-01   9.9650922e-01
   9.9325974e-01   9.9997469e-01   9.9651102e-01
   9.9326325e-01   9.9997469e-01   9.9651282e-01
   9.9326676e-01   9.9997469e-01   9.9651462e-01
   9.9327027e-01   9.9997469e-01   9.9651656e-01
   9.9327378e-01   9.9997469e-01   9.9651835e-01
   9.9327728e-01   9.9997469e-01   9.9652015e-01
   9.9328078e-01   9.9997469e-01   9.9652195e-01
   9.9328429e-01   9.9997469e-01   9.9652375e-01
   9.9328778e-01   9.9997469e-01   9.9652555e-01
   9.9329128e-01   9.9997469e-01   9.9652735e-01
   9.9329478e-01   9.9997469e-01   9.9652915e-01
   9.9329827e-01   9.9997469e-01   9.9653095e-01
   9.9330176e-01   9.9997469e-01   9.9653275e-01
   9.9330525e-01   9.9997469e-01   9.9653454e-01
   9.9330874e-01   9.9997469e-01   9.9653634e-01
   9.9331223e-01   9.9997469e-01   9.9653814e-01
   9.9331571e-01   9.9997469e-01   9.9653994e-01
   9.9331919e-01   9.9997469e-01   9.9654174e-01
   9.9332267e-01   9.9997469e-01   9.9654354e-01
   9.9332615e-01   9.9997469e-01   9.9654534e-01
   9.9332963e-01   9.9997469e-01   9.9654714e-01
   9.9333310e-01   9.9997469e-01   9.9654894e-01
   9.9333658e-01   9.9997469e-01   9.9655074e-01
   9.9334005e-01   9.9997469e-01   9.9655240e-01
   9.9334352e-01   9.9997469e-01   9.9655420e-01
   9.9334698e-01   9.9997469e-01   9.9655600e-01
   9.9335045e-01   9.9997469e-01   9.9655780e-01
   9.9335391e-01   9.9997469e-01   9.9655960e-01
   9.9335737e-01   9.9997469e-01   9.9656140e-01
   9.9336083e-01   9.9997469e-01   9.9656320e-01
   9.9336429e-01   9.9997469e-01   9.9656500e-01
   9.9336775e-01   9.9997469e-01   9.9656680e-01
   9.9337120e-01   9.9997469e-01   9.9656860e-01
   9.9337466e-01   9.9997469e-01   9.9657026e-01
   9.9337811e-01   9.9997469e-01   9.9657206e-01
   9.9338157e-01   9.9997469e-01   9.9657386e-01
   9.9338502e-01   9.9997469e-01   9.9657566e-01
   9.9338847e-01   9.9997469e-01   9.9657746e-01
   9.9339191e-01   9.9997469e-01   9.9657926e-01
   9.9339535e-01   9.9997469e-01   9.9658092e-01
   9.9339879e-01   9.9997469e-01   9.9658272e-01
   9.9340223e-01   9.9997469e-01   9.9658452e-01
   9.9340567e-01   9.9997469e-01   9.9658632e-01
   9.9340910e-01   9.9997469e-01   9.9658812e-01
   9.9341253e-01   9.9997469e-01   9.9658978e-01
   9.9341596e-01   9.9997469e-01   9.9659159e-01
   9.9341939e-01   9.9997469e-01   9.9659339e-01
   9.9342282e-01   9.9997469e-01   9.9659519e-01
   9.9342624e-01   9.9997469e-01   9.9659685e-01
   9.9342967e-01   9.9997469e-01   9.9659865e-01
   9.9343309e-01   9.9997469e-01   9.9660045e-01
   9.9343651e-01   9.9997469e-01   9.9660225e-01
   9.9343993e-01   9.9997469e-01   9.9660391e-01
   9.9344334e-01   9.9997469e-01   9.9660571e-01
   9.9344676e-01   9.9997469e-01   9.9660751e-01
   9.9345017e-01   9.9997469e-01   9.9660918e-01
   9.9345358e-01   9.9997469e-01   9.9661098e-01
   9.9345699e-01   9.9997469e-01   9.9661278e-01
   9.9346040e-01   9.9997469e-01   9.9661458e-01
   9.9346380e-01   9.9997469e-01   9.9661624e-01
   9.9346720e-01   9.9997469e-01   9.9661804e-01
   9.9347061e-01   9.9997469e-01   9.9661984e-01
   9.9347401e-01   9.9997469e-01   9.9662151e-01
   9.9347740e-01   9.9997469e-01   9.9662331e-01
   9.9348080e-01   9.9997469e-01   9.9662511e-01
   9.9348419e-01   9.9997469e-01   9.9662677e-01
   9.9348759e-01   9.9997469e-01   9.9662857e-01
   9.9349098e-01   9.9997469e-01   9.9663024e-01
   9.9349437e-01   9.9997469e-01   9.9663204e-01
   9.9349775e-01   9.9997469e-01   9.9663384e-01
   9.9350114e-01   9.9997469e-01   9.9663550e-01
   9.9350452e-01   9.9997469e-01   9.9663730e-01
   9.9350790e-01   9.9997469e-01   9.9663897e-01
   9.9351128e-01   9.9997469e-01   9.9664077e-01
   9.9351466e-01   9.9997469e-01   9.9664257e-01
   9.9351804e-01   9.9997469e-01   9.9664423e-01
   9.9352141e-01   9.9997469e-01   9.9664604e-01
   9.9352478e-01   9.9997469e-01   9.9664770e-01
   9.9352816e-01   9.9997469e-01   9.9664950e-01
   9.9353152e-01   9.9997469e-01   9.9665116e-01
   9.9353489e-01   9.9997469e-01   9.9665297e-01
   9.9353826e-01   9.9997469e-01   9.9665463e-01
   9.9354162e-01   9.9997469e-01   9.9665643e-01
   9.9354498e-01   9.9997469e-01   9.9665809e-01
   9.9354834e-01   9.9997469e-01   9.9665990e-01
   9.9355172e-01   9.9997469e-01   9.9666156e-01
   9.9355508e-01   9.9997469e-01   9.9666336e-01
   9.9355843e-01   9.9997469e-01   9.9666503e-01
   9.9356178e-01   9.9997469e-01   9.9666683e-01
   9.9356513e-01   9.9997469e-01   9.9666849e-01
   9.9356848e-01   9.9997469e-01   9.9667029e-01
   9.9357183e-01   9.9997469e-01   9.9667196e-01
   9.9357518e-01   9.9997469e-01   9.9667376e-01
   9.9357852e-01   9.9997469e-01   9.9667542e-01
   9.9358186e-01   9.9997469e-01   9.9667709e-01
   9.9358520e-01   9.9997469e-01   9.9667889e-01
   9.9358854e-01   9.9997469e-01   9.9668056e-01
   9.9359188e-01   9.9997469e-01   9.9668236e-01
   9.9359521e-01   9.9997469e-01   9.9668402e-01
   9.9359855e-01   9.9997469e-01   9.9668569e-01
   9.9360188e-01   9.9997469e-01   9.9668749e-01
   9.9360521e-01   9.9997469e-01   9.9668915e-01
   9.9360854e-01   9.9997469e-01   9.9669096e-01
   9.9361186e-01   9.9997469e-01   9.9669262e-01
   9.9361519e-01   9.9997469e-01   9.9669428e-01
   9.9361851e-01   9.9997469e-01   9.9669609e-01
   9.9362183e-01   9.9997469e-01   9.9669775e-01
   9.9362515e-01   9.9997469e-01   9.9669942e-01
   9.9362847e-01   9.9997469e-01   9.9670122e-01
   9.9363178e-01   9.9997469e-01   9.9670288e-01
   9.9363510e-01   9.9997469e-01   9.9670455e-01
   9.9363841e-01   9.9997469e-01   9.9670635e-01
   9.9364172e-01   9.9997469e-01   9.9670802e-01
   9.9364503e-01   9.9997469e-01   9.9670968e-01
   9.9364834e-01   9.9997469e-01   9.9671148e-01
   9.9365164e-01   9.9997469e-01   9.9671315e-01
   9.9365494e-01   9.9997469e-01   9.9671481e-01
   9.9365825e-01   9.9997469e-01   9.9671648e-01
   9.9366155e-01   9.9997469e-01   9.9671828e-01
   9.9366484e-01   9.9997469e-01   9.9671995e-01
   9.9366814e-01   9.9997469e-01   9.9672161e-01
   9.9367144e-01   9.9997469e-01   9.9672328e-01
   9.9367473e-01   9.9997469e-01   9.9672508e-01
   9.9367802e-01   9.9997469e-01   9.9672675e-01
   9.9368131e-01   9.9997469e-01   9.9672841e-01
   9.9368460e-01   9.9997469e-01   9.9673008e-01
   9.9368788e-01   9.9997469e-01   9.9673188e-01
   9.9369117e-01   9.9997469e-01   9.9673355e-01
   9.9369445e-01   9.9997469e-01   9.9673521e-01
   9.9369773e-01   9.9997469e-01   9.9673688e-01
   9.9370101e-01   9.9997469e-01   9.9673854e-01
   9.9370428e-01   9.9997469e-01   9.9674035e-01
   9.9370756e-01   9.9997469e-01   9.9674201e-01
   9.9371083e-01   9.9997469e-01   9.9674368e-01
   9.9371411e-01   9.9997469e-01   9.9674534e-01
   9.9371739e-01   9.9997469e-01   9.9674701e-01
   9.9372066e-01   9.9997469e-01   9.9674867e-01
   9.9372393e-01   9.9997469e-01   9.9675034e-01
   9.9372719e-01   9.9997469e-01   9.9675214e-01
   9.9373046e-01   9.9997469e-01   9.9675381e-01
   9.9373372e-01   9.9997469e-01   9.9675548e-01
   9.9373698e-01   9.9997469e-01   9.9675714e-01
   9.9374023e-01   9.9997469e-01   9.9675881e-01
   9.9374349e-01   9.9997469e-01   9.9676047e-01
   9.9374674e-01   9.9997469e-01   9.9676214e-01
   9.9375000e-01   9.9997469e-01   9.9676380e-01
   9.9375325e-01   9.9997469e-01   9.9676547e-01
   9.9375650e-01   9.9997469e-01   9.9676714e-01
   9.9375975e-01   9.9997469e-01   9.9676894e-01
   9.9376299e-01   9.9997469e-01   9.9677061e-01
   9.9376624e-01   9.9997469e-01   9.9677227e-01
   9.9376948e-01   9.9997469e-01   9.9677394e-01
   9.9377272e-01   9.9997469e-01   9.9677561e-01
   9.9377596e-01   9.9997469e-01   9.9677727e-01
   9.9377919e-01   9.9997469e-01   9.9677894e-01
   9.9378243e-01   9.9997469e-01   9.9678060e-01
   9.9378566e-01   9.9997469e-01   9.9678227e-01
   9.9378890e-01   9.9997469e-01   9.9678394e-01
   9.9379213e-01   9.9997469e-01   9.9678560e-01
   9.9379535e-01   9.9997469e-01   9.9678727e-01
   9.9379858e-01   9.9997469e-01   9.9678894e-01
   9.9380181e-01   9.9997469e-01   9.9679060e-01
   9.9380503e-01   9.9997469e-01   9.9679227e-01
   9.9380825e-01   9.9997469e-01   9.9679394e-01
   9.9381147e-01   9.9997469e-01   9.9679560e-01
   9.9381469e-01   9.9997469e-01   9.9679727e-01
   9.9381791e-01   9.9997469e-01   9.9679894e-01
   9.9382112e-01   9.9997469e-01   9.9680047e-01
   9.9382434e-01   9.9997469e-01   9.9680213e-01
   9.9382755e-01   9.9997469e-01   9.9680380e-01
   9.9383076e-01   9.9997469e-01   9.9680547e-01
   9.9383396e-01   9.9997469e-01   9.9680713e-01
   9.9383717e-01   9.9997469e-01   9.9680880e-01
   9.9384038e-01   9.9997469e-01   9.9681047e-01
   9.9384358e-01   9.9997469e-01   9.9681213e-01
   9.9384678e-01   9.9997469e-01   9.9681380e-01
   9.9384998e-01   9.9997469e-01   9.9681547e-01
   9.9385318e-01   9.9997469e-01   9.9681714e-01
   9.9385637e-01   9.9997469e-01   9.9681866e-01
   9.9385957e-01   9.9997469e-01   9.9682033e-01
   9.9386276e-01   9.9997469e-01   9.9682200e-01
   9.9386595e-01   9.9997469e-01   9.9682367e-01
   9.9386914e-01   9.9997469e-01   9.9682533e-01
   9.9387233e-01   9.9997469e-01   9.9682700e-01
   9.9387551e-01   9.9997469e-01   9.9682853e-01
   9.9387871e-01   9.9997469e-01   9.9683020e-01
   9.9388190e-01   9.9997469e-01   9.9683186e-01
   9.9388508e-01   9.9997469e-01   9.9683353e-01
   9.9388826e-01   9.9997469e-01   9.9683520e-01
   9.9389143e-01   9.9997469e-01   9.9683673e-01
   9.9389461e-01   9.9997469e-01   9.9683840e-01
   9.9389778e-01   9.9997469e-01   9.9684006e-01
   9.9390096e-01   9.9997469e-01   9.9684173e-01
   9.9390413e-01   9.9997469e-01   9.9684340e-01
   9.9390730e-01   9.9997469e-01   9.9684493e-01
   9.9391046e-01   9.9997469e-01   9.9684660e-01
   9.9391363e-01   9.9997469e-01   9.9684826e-01
   9.9391679e-01   9.9997469e-01   9.9684993e-01
   9.9391996e-01   9.9997469e-01   9.9685146e-01
   9.9392312e-01   9.9997469e-01   9.9685313e-01
   9.9392628e-01   9.9997469e-01   9.9685480e-01
   9.9392943e-01   9.9997469e-01   9.9685633e-01
   9.9393259e-01   9.9997469e-01   9.9685799e-01
   9.9393574e-01   9.9997469e-01   9.9685966e-01
   9.9393890e-01   9.9997469e-01   9.9686133e-01
   9.9394205e-01   9.9997469e-01   9.9686286e-01
   9.9394519e-01   9.9997469e-01   9.9686453e-01
   9.9394834e-01   9.9997469e-01   9.9686620e-01
   9.9395149e-01   9.9997469e-01   9.9686773e-01
   9.9395463e-01   9.9997469e-01   9.9686940e-01
   9.9395777e-01   9.9997469e-01   9.9687106e-01
   9.9396091e-01   9.9997469e-01   9.9687259e-01
   9.9396405e-01   9.9997469e-01   9.9687426e-01
   9.9396719e-01   9.9997469e-01   9.9687593e-01
   9.9397033e-01   9.9997469e-01   9.9687746e-01
   9.9397346e-01   9.9997469e-01   9.9687913e-01
   9.9397659e-01   9.9997469e-01   9.9688066e-01
   9.9397972e-01   9.9997469e-01   9.9688233e-01
   9.9398285e-01   9.9997469e-01   9.9688400e-01
   9.9398598e-01   9.9997469e-01   9.9688553e-01
   9.9398910e-01   9.9997469e-01   9.9688720e-01
   9.9399223e-01   9.9997469e-01   9.9688873e-01
   9.9399535e-01   9.9997469e-01   9.9689039e-01
   9.9399847e-01   9.9997469e-01   9.9689206e-01
   9.9400159e-01   9.9997469e-01   9.9689359e-01
   9.9400471e-01   9.9997469e-01   9.9689526e-01
   9.9400782e-01   9.9997469e-01   9.9689679e-01
   9.9401094e-01   9.9997469e-01   9.9689846e-01
   9.9401405e-01   9.9997469e-01   9.9689999e-01
   9.9401716e-01   9.9997469e-01   9.9690166e-01
   9.9402027e-01   9.9997469e-01   9.9690319e-01
   9.9402338e-01   9.9997469e-01   9.9690486e-01
   9.9402648e-01   9.9997469e-01   9.9690639e-01
   9.9402959e-01   9.9997469e-01   9.9690806e-01
   9.9403269e-01   9.9997469e-01   9.9690959e-01
   9.9403580e-01   9.9997469e-01   9.9691126e-01
   9.9403890e-01   9.9997469e-01   9.9691279e-01
   9.9404200e-01   9.9997469e-01   9.9691446e-01
   9.9404510e-01   9.9997469e-01   9.9691599e-01
   9.9404819e-01   9.9997469e-01   9.9691766e-01
   9.9405128e-01   9.9997469e-01   9.9691919e-01
   9.9405437e-01   9.9997469e-01   9.9692086e-01
   9.9405746e-01   9.9997469e-01   9.9692239e-01
   9.9406055e-01   9.9997469e-01   9.9692406e-01
   9.9406364e-01   9.9997469e-01   9.9692559e-01
   9.9406672e-01   9.9997469e-01   9.9692712e-01
   9.9406980e-01   9.9997469e-01   9.9692879e-01
   9.9407288e-01   9.9997469e-01   9.9693032e-01
   9.9407596e-01   9.9997469e-01   9.9693199e-01
   9.9407904e-01   9.9997469e-01   9.9693353e-01
   9.9408212e-01   9.9997469e-01   9.9693520e-01
   9.9408519e-01   9.9997469e-01   9.9693673e-01
   9.9408826e-01   9.9997469e-01   9.9693826e-01
   9.9409134e-01   9.9997469e-01   9.9693993e-01
   9.9409441e-01   9.9997469e-01   9.9694146e-01
   9.9409747e-01   9.9997469e-01   9.9694299e-01
   9.9410054e-01   9.9997469e-01   9.9694466e-01
   9.9410360e-01   9.9997469e-01   9.9694619e-01
   9.9410667e-01   9.9997469e-01   9.9694786e-01
   9.9410973e-01   9.9997469e-01   9.9694939e-01
   9.9411279e-01   9.9997469e-01   9.9695092e-01
   9.9411585e-01   9.9997469e-01   9.9695260e-01
   9.9411890e-01   9.9997469e-01   9.9695413e-01
   9.9412196e-01   9.9997469e-01   9.9695566e-01
   9.9412501e-01   9.9997469e-01   9.9695733e-01
   9.9412806e-01   9.9997469e-01   9.9695886e-01
   9.9413111e-01   9.9997469e-01   9.9696039e-01
   9.9413416e-01   9.9997469e-01   9.9696192e-01
   9.9413721e-01   9.9997469e-01   9.9696359e-01
   9.9414025e-01   9.9997469e-01   9.9696513e-01
   9.9414330e-01   9.9997469e-01   9.9696666e-01
   9.9414634e-01   9.9997469e-01   9.9696833e-01
   9.9414938e-01   9.9997469e-01   9.9696986e-01
   9.9415242e-01   9.9997469e-01   9.9697139e-01
   9.9415546e-01   9.9997469e-01   9.9697292e-01
   9.9415849e-01   9.9997469e-01   9.9697460e-01
   9.9416153e-01   9.9997469e-01   9.9697613e-01
   9.9416456e-01   9.9997469e-01   9.9697766e-01
   9.9416759e-01   9.9997469e-01   9.9697919e-01
   9.9417062e-01   9.9997469e-01   9.9698072e-01
   9.9417364e-01   9.9997469e-01   9.9698239e-01
   9.9417667e-01   9.9997469e-01   9.9698393e-01
   9.9417969e-01   9.9997469e-01   9.9698546e-01
   9.9418272e-01   9.9997469e-01   9.9698699e-01
   9.9418574e-01   9.9997469e-01   9.9698852e-01
   9.9418877e-01   9.9997469e-01   9.9699019e-01
   9.9419179e-01   9.9997469e-01   9.9699173e-01
   9.9419481e-01   9.9997469e-01   9.9699326e-01
   9.9419782e-01   9.9997469e-01   9.9699479e-01
   9.9420083e-01   9.9997469e-01   9.9699632e-01
   9.9420385e-01   9.9997469e-01   9.9699786e-01
   9.9420686e-01   9.9997469e-01   9.9699953e-01
   9.9420986e-01   9.9997469e-01   9.9700106e-01
   9.9421287e-01   9.9997469e-01   9.9700259e-01
   9.9421588e-01   9.9997469e-01   9.9700413e-01
   9.9421888e-01   9.9997469e-01   9.9700566e-01
   9.9422188e-01   9.9997469e-01   9.9700719e-01
   9.9422488e-01   9.9997469e-01   9.9700872e-01
   9.9422788e-01   9.9997469e-01   9.9701026e-01
   9.9423088e-01   9.9997469e-01   9.9701193e-01
   9.9423387e-01   9.9997469e-01   9.9701346e-01
   9.9423687e-01   9.9997469e-01   9.9701499e-01
   9.9423986e-01   9.9997469e-01   9.9701653e-01
   9.9424285e-01   9.9997469e-01   9.9701806e-01
   9.9424584e-01   9.9997469e-01   9.9701959e-01
   9.9424883e-01   9.9997469e-01   9.9702113e-01
   9.9425181e-01   9.9997469e-01   9.9702266e-01
   9.9425480e-01   9.9997469e-01   9.9702419e-01
   9.9425778e-01   9.9997469e-01   9.9702573e-01
   9.9426076e-01   9.9997469e-01   9.9702726e-01
   9.9426374e-01   9.9997469e-01   9.9702879e-01
   9.9426672e-01   9.9997469e-01   9.9703033e-01
   9.9426969e-01   9.9997469e-01   9.9703186e-01
   9.9427267e-01   9.9997469e-01   9.9703339e-01
   9.9427564e-01   9.9997469e-01   9.9703493e-01
   9.9427861e-01   9.9997469e-01   9.9703646e-01
   9.9428158e-01   9.9997469e-01   9.9703799e-01
   9.9428455e-01   9.9997469e-01   9.9703953e-01
   9.9428752e-01   9.9997469e-01   9.9704106e-01
   9.9429049e-01   9.9997469e-01   9.9704259e-01
   9.9429345e-01   9.9997469e-01   9.9704413e-01
   9.9429641e-01   9.9997469e-01   9.9704566e-01
   9.9429937e-01   9.9997469e-01   9.9704719e-01
   9.9430233e-01   9.9997469e-01   9.9704873e-01
   9.9430529e-01   9.9997469e-01   9.9705026e-01
   9.9430824e-01   9.9997469e-01   9.9705179e-01
   9.9431120e-01   9.9997469e-01   9.9705333e-01
   9.9431415e-01   9.9997469e-01   9.9705486e-01
   9.9431710e-01   9.9997469e-01   9.9705640e-01
   9.9432005e-01   9.9997469e-01   9.9705793e-01
   9.9432300e-01   9.9997469e-01   9.9705932e-01
   9.9432595e-01   9.9997469e-01   9.9706086e-01
   9.9432889e-01   9.9997469e-01   9.9706239e-01
   9.9433184e-01   9.9997469e-01   9.9706393e-01
   9.9433478e-01   9.9997469e-01   9.9706546e-01
   9.9433773e-01   9.9997469e-01   9.9706699e-01
   9.9434067e-01   9.9997469e-01   9.9706853e-01
   9.9434361e-01   9.9997469e-01   9.9707006e-01
   9.9434654e-01   9.9997469e-01   9.9707146e-01
   9.9434948e-01   9.9997469e-01   9.9707299e-01
   9.9435241e-01   9.9997469e-01   9.9707453e-01
   9.9435534e-01   9.9997469e-01   9.9707606e-01
   9.9435827e-01   9.9997469e-01   9.9707759e-01
   9.9436120e-01   9.9997469e-01   9.9707913e-01
   9.9436413e-01   9.9997469e-01   9.9708052e-01
   9.9436705e-01   9.9997469e-01   9.9708206e-01
   9.9436997e-01   9.9997469e-01   9.9708359e-01
   9.9437290e-01   9.9997469e-01   9.9708513e-01
   9.9437582e-01   9.9997469e-01   9.9708666e-01
   9.9437873e-01   9.9997469e-01   9.9708820e-01
   9.9438165e-01   9.9997469e-01   9.9708959e-01
   9.9438457e-01   9.9997469e-01   9.9709113e-01
   9.9438748e-01   9.9997469e-01   9.9709266e-01
   9.9439039e-01   9.9997469e-01   9.9709420e-01
   9.9439330e-01   9.9997469e-01   9.9709559e-01
   9.9439621e-01   9.9997469e-01   9.9709713e-01
   9.9439912e-01   9.9997469e-01   9.9709866e-01
   9.9440203e-01   9.9997469e-01   9.9710020e-01
   9.9440493e-01   9.9997469e-01   9.9710159e-01
   9.9440783e-01   9.9997469e-01   9.9710313e-01
   9.9441074e-01   9.9997469e-01   9.9710466e-01
   9.9441364e-01   9.9997469e-01   9.9710620e-01
   9.9441653e-01   9.9997469e-01   9.9710759e-01
   9.9441943e-01   9.9997469e-01   9.9710913e-01
   9.9442233e-01   9.9997469e-01   9.9711066e-01
   9.9442522e-01   9.9997469e-01   9.9711206e-01
   9.9442811e-01   9.9997469e-01   9.9711359e-01
   9.9443100e-01   9.9997469e-01   9.9711513e-01
   9.9443389e-01   9.9997469e-01   9.9711652e-01
   9.9443678e-01   9.9997469e-01   9.9711806e-01
   9.9443967e-01   9.9997469e-01   9.9711960e-01
   9.9444255e-01   9.9997469e-01   9.9712099e-01
   9.9444544e-01   9.9997469e-01   9.9712253e-01
   9.9444832e-01   9.9997469e-01   9.9712406e-01
   9.9445120e-01   9.9997469e-01   9.9712546e-01
   9.9445408e-01   9.9997469e-01   9.9712699e-01
   9.9445695e-01   9.9997469e-01   9.9712853e-01
   9.9445983e-01   9.9997469e-01   9.9712993e-01
   9.9446270e-01   9.9997469e-01   9.9713146e-01
   9.9446557e-01   9.9997469e-01   9.9713300e-01
   9.9446845e-01   9.9997469e-01   9.9713439e-01
   9.9447132e-01   9.9997469e-01   9.9713593e-01
   9.9447418e-01   9.9997469e-01   9.9713733e-01
   9.9447705e-01   9.9997469e-01   9.9713886e-01
   9.9447991e-01   9.9997469e-01   9.9714026e-01
   9.9448279e-01   9.9997469e-01   9.9714179e-01
   9.9448565e-01   9.9997469e-01   9.9714333e-01
   9.9448851e-01   9.9997469e-01   9.9714473e-01
   9.9449137e-01   9.9997469e-01   9.9714626e-01
   9.9449423e-01   9.9997469e-01   9.9714766e-01
   9.9449709e-01   9.9997469e-01   9.9714920e-01
   9.9449994e-01   9.9997469e-01   9.9715059e-01
   9.9450279e-01   9.9997469e-01   9.9715213e-01
   9.9450564e-01   9.9997469e-01   9.9715366e-01
   9.9450849e-01   9.9997469e-01   9.9715506e-01
   9.9451134e-01   9.9997469e-01   9.9715660e-01
   9.9451419e-01   9.9997469e-01   9.9715799e-01
   9.9451703e-01   9.9997469e-01   9.9715953e-01
   9.9451988e-01   9.9997469e-01   9.9716093e-01
   9.9452272e-01   9.9997469e-01   9.9716246e-01
   9.9452556e-01   9.9997469e-01   9.9716386e-01
   9.9452840e-01   9.9997469e-01   9.9716540e-01
   9.9453124e-01   9.9997469e-01   9.9716679e-01
   9.9453407e-01   9.9997469e-01   9.9716833e-01
   9.9453691e-01   9.9997469e-01   9.9716973e-01
   9.9453974e-01   9.9997469e-01   9.9717112e-01
   9.9454257e-01   9.9997469e-01   9.9717266e-01
   9.9454540e-01   9.9997469e-01   9.9717406e-01
   9.9454823e-01   9.9997469e-01   9.9717560e-01
   9.9455106e-01   9.9997469e-01   9.9717699e-01
   9.9455388e-01   9.9997469e-01   9.9717853e-01
   9.9455671e-01   9.9997469e-01   9.9717993e-01
   9.9455953e-01   9.9997469e-01   9.9718146e-01
   9.9456235e-01   9.9997469e-01   9.9718286e-01
   9.9456517e-01   9.9997469e-01   9.9718426e-01
   9.9456799e-01   9.9997469e-01   9.9718580e-01
   9.9457081e-01   9.9997469e-01   9.9718719e-01
   9.9457362e-01   9.9997469e-01   9.9718873e-01
   9.9457644e-01   9.9997469e-01   9.9719013e-01
   9.9457925e-01   9.9997469e-01   9.9719153e-01
   9.9458206e-01   9.9997469e-01   9.9719306e-01
   9.9458487e-01   9.9997469e-01   9.9719446e-01
   9.9458768e-01   9.9997469e-01   9.9719586e-01
   9.9459048e-01   9.9997469e-01   9.9719739e-01
   9.9459329e-01   9.9997469e-01   9.9719879e-01
   9.9459609e-01   9.9997469e-01   9.9720019e-01
   9.9459889e-01   9.9997469e-01   9.9720173e-01
   9.9460169e-01   9.9997469e-01   9.9720313e-01
   9.9460449e-01   9.9997469e-01   9.9720452e-01
   9.9460729e-01   9.9997469e-01   9.9720606e-01
   9.9461008e-01   9.9997469e-01   9.9720746e-01
   9.9461288e-01   9.9997469e-01   9.9720886e-01
   9.9461567e-01   9.9997469e-01   9.9721039e-01
   9.9461846e-01   9.9997469e-01   9.9721179e-01
   9.9462125e-01   9.9997469e-01   9.9721319e-01
   9.9462405e-01   9.9997469e-01   9.9721473e-01
   9.9462684e-01   9.9997469e-01   9.9721613e-01
   9.9462963e-01   9.9997469e-01   9.9721752e-01
   9.9463241e-01   9.9997469e-01   9.9721892e-01
   9.9463519e-01   9.9997469e-01   9.9722046e-01
   9.9463797e-01   9.9997469e-01   9.9722186e-01
   9.9464075e-01   9.9997469e-01   9.9722326e-01
   9.9464353e-01   9.9997469e-01   9.9722480e-01
   9.9464631e-01   9.9997469e-01   9.9722619e-01
   9.9464908e-01   9.9997469e-01   9.9722759e-01
   9.9465186e-01   9.9997469e-01   9.9722899e-01
   9.9465463e-01   9.9997469e-01   9.9723039e-01
   9.9465740e-01   9.9997469e-01   9.9723193e-01
   9.9466017e-01   9.9997469e-01   9.9723333e-01
   9.9466294e-01   9.9997469e-01   9.9723472e-01
   9.9466570e-01   9.9997469e-01   9.9723612e-01
   9.9466847e-01   9.9997469e-01   9.9723766e-01
   9.9467123e-01   9.9997469e-01   9.9723906e-01
   9.9467399e-01   9.9997469e-01   9.9724046e-01
   9.9467675e-01   9.9997469e-01   9.9724186e-01
   9.9467951e-01   9.9997469e-01   9.9724326e-01
   9.9468227e-01   9.9997469e-01   9.9724466e-01
   9.9468503e-01   9.9997469e-01   9.9724619e-01
   9.9468778e-01   9.9997469e-01   9.9724759e-01
   9.9469053e-01   9.9997469e-01   9.9724899e-01
   9.9469329e-01   9.9997469e-01   9.9725039e-01
   9.9469604e-01   9.9997469e-01   9.9725179e-01
   9.9469879e-01   9.9997469e-01   9.9725319e-01
   9.9470153e-01   9.9997469e-01   9.9725459e-01
   9.9470428e-01   9.9997469e-01   9.9725613e-01
   9.9470702e-01   9.9997469e-01   9.9725753e-01
   9.9470977e-01   9.9997469e-01   9.9725892e-01
   9.9471251e-01   9.9997469e-01   9.9726032e-01
   9.9471525e-01   9.9997469e-01   9.9726172e-01
   9.9471799e-01   9.9997469e-01   9.9726312e-01
   9.9472072e-01   9.9997469e-01   9.9726452e-01
   9.9472346e-01   9.9997469e-01   9.9726592e-01
   9.9472619e-01   9.9997469e-01   9.9726732e-01
   9.9472893e-01   9.9997469e-01   9.9726886e-01
   9.9473166e-01   9.9997469e-01   9.9727026e-01
   9.9473439e-01   9.9997469e-01   9.9727166e-01
   9.9473712e-01   9.9997469e-01   9.9727306e-01
   9.9473984e-01   9.9997469e-01   9.9727446e-01
   9.9474257e-01   9.9997469e-01   9.9727586e-01
   9.9474529e-01   9.9997469e-01   9.9727726e-01
   9.9474802e-01   9.9997469e-01   9.9727866e-01
   9.9475074e-01   9.9997469e-01   9.9728006e-01
   9.9475346e-01   9.9997469e-01   9.9728145e-01
   9.9475618e-01   9.9997469e-01   9.9728285e-01
   9.9475889e-01   9.9997469e-01   9.9728425e-01
   9.9476162e-01   9.9997469e-01   9.9728565e-01
   9.9476434e-01   9.9997469e-01   9.9728705e-01
   9.9476705e-01   9.9997469e-01   9.9728845e-01
   9.9476976e-01   9.9997469e-01   9.9728985e-01
   9.9477247e-01   9.9997469e-01   9.9729125e-01
   9.9477518e-01   9.9997469e-01   9.9729265e-01
   9.9477788e-01   9.9997469e-01   9.9729405e-01
   9.9478059e-01   9.9997469e-01   9.9729545e-01
   9.9478329e-01   9.9997469e-01   9.9729685e-01
   9.9478600e-01   9.9997469e-01   9.9729825e-01
   9.9478870e-01   9.9997469e-01   9.9729965e-01
   9.9479140e-01   9.9997469e-01   9.9730105e-01
   9.9479410e-01   9.9997469e-01   9.9730245e-01
   9.9479679e-01   9.9997469e-01   9.9730385e-01
   9.9479949e-01   9.9997469e-01   9.9730525e-01
   9.9480218e-01   9.9997469e-01   9.9730651e-01
   9.9480487e-01   9.9997469e-01   9.9730792e-01
   9.9480757e-01   9.9997469e-01   9.9730932e-01
   9.9481026e-01   9.9997469e-01   9.9731072e-01
   9.9481294e-01   9.9997469e-01   9.9731212e-01
   9.9481563e-01   9.9997469e-01   9.9731352e-01
   9.9481832e-01   9.9997469e-01   9.9731492e-01
   9.9482100e-01   9.9997469e-01   9.9731632e-01
   9.9482368e-01   9.9997469e-01   9.9731772e-01
   9.9482636e-01   9.9997469e-01   9.9731912e-01
   9.9482904e-01   9.9997469e-01   9.9732038e-01
   9.9483172e-01   9.9997469e-01   9.9732178e-01
   9.9483440e-01   9.9997469e-01   9.9732318e-01
   9.9483707e-01   9.9997469e-01   9.9732458e-01
   9.9483975e-01   9.9997469e-01   9.9732598e-01
   9.9484242e-01   9.9997469e-01   9.9732738e-01
   9.9484509e-01   9.9997469e-01   9.9732878e-01
   9.9484776e-01   9.9997469e-01   9.9733004e-01
   9.9485043e-01   9.9997469e-01   9.9733145e-01
   9.9485310e-01   9.9997469e-01   9.9733285e-01
   9.9485576e-01   9.9997469e-01   9.9733425e-01
   9.9485843e-01   9.9997469e-01   9.9733565e-01
   9.9486109e-01   9.9997469e-01   9.9733705e-01
   9.9486375e-01   9.9997469e-01   9.9733831e-01
   9.9486641e-01   9.9997469e-01   9.9733971e-01
   9.9486907e-01   9.9997469e-01   9.9734111e-01
   9.9487173e-01   9.9997469e-01   9.9734251e-01
   9.9487438e-01   9.9997469e-01   9.9734378e-01
   9.9487704e-01   9.9997469e-01   9.9734518e-01
   9.9487969e-01   9.9997469e-01   9.9734658e-01
   9.9488234e-01   9.9997469e-01   9.9734798e-01
   9.9488499e-01   9.9997469e-01   9.9734938e-01
   9.9488764e-01   9.9997469e-01   9.9735064e-01
   9.9489029e-01   9.9997469e-01   9.9735204e-01
   9.9489294e-01   9.9997469e-01   9.9735344e-01
   9.9489559e-01   9.9997469e-01   9.9735485e-01
   9.9489824e-01   9.9997469e-01   9.9735611e-01
   9.9490088e-01   9.9997469e-01   9.9735751e-01
   9.9490352e-01   9.9997469e-01   9.9735891e-01
   9.9490616e-01   9.9997469e-01   9.9736017e-01
   9.9490879e-01   9.9997469e-01   9.9736157e-01
   9.9491143e-01   9.9997469e-01   9.9736298e-01
   9.9491407e-01   9.9997469e-01   9.9736438e-01
   9.9491670e-01   9.9997469e-01   9.9736564e-01
   9.9491933e-01   9.9997469e-01   9.9736704e-01
   9.9492196e-01   9.9997469e-01   9.9736844e-01
   9.9492459e-01   9.9997469e-01   9.9736970e-01
   9.9492722e-01   9.9997469e-01   9.9737111e-01
   9.9492985e-01   9.9997469e-01   9.9737251e-01
   9.9493247e-01   9.9997469e-01   9.9737377e-01
   9.9493509e-01   9.9997469e-01   9.9737517e-01
   9.9493772e-01   9.9997469e-01   9.9737657e-01
   9.9494034e-01   9.9997469e-01   9.9737784e-01
   9.9494296e-01   9.9997469e-01   9.9737924e-01
   9.9494557e-01   9.9997469e-01   9.9738064e-01
   9.9494819e-01   9.9997469e-01   9.9738190e-01
   9.9495081e-01   9.9997469e-01   9.9738330e-01
   9.9495342e-01   9.9997469e-01   9.9738457e-01
   9.9495603e-01   9.9997469e-01   9.9738597e-01
   9.9495864e-01   9.9997469e-01   9.9738737e-01
   9.9496125e-01   9.9997469e-01   9.9738863e-01
   9.9496386e-01   9.9997469e-01   9.9739004e-01
   9.9496647e-01   9.9997469e-01   9.9739130e-01
   9.9496908e-01   9.9997469e-01   9.9739270e-01
   9.9497168e-01   9.9997469e-01   9.9739410e-01
   9.9497428e-01   9.9997469e-01   9.9739536e-01
   9.9497688e-01   9.9997469e-01   9.9739677e-01
   9.9497948e-01   9.9997469e-01   9.9739803e-01
   9.9498208e-01   9.9997469e-01   9.9739943e-01
   9.9498468e-01   9.9997469e-01   9.9740069e-01
   9.9498728e-01   9.9997469e-01   9.9740210e-01
   9.9498987e-01   9.9997469e-01   9.9740350e-01
   9.9499246e-01   9.9997469e-01   9.9740476e-01
   9.9499506e-01   9.9997469e-01   9.9740617e-01
   9.9499765e-01   9.9997469e-01   9.9740743e-01
   9.9500024e-01   9.9997469e-01   9.9740883e-01
   9.9500282e-01   9.9997469e-01   9.9741009e-01
   9.9500541e-01   9.9997469e-01   9.9741150e-01
   9.9500800e-01   9.9997469e-01   9.9741276e-01
   9.9501058e-01   9.9997469e-01   9.9741416e-01
   9.9501316e-01   9.9997469e-01   9.9741542e-01
   9.9501574e-01   9.9997469e-01   9.9741683e-01
   9.9501832e-01   9.9997469e-01   9.9741809e-01
   9.9502090e-01   9.9997469e-01   9.9741949e-01
   9.9502348e-01   9.9997469e-01   9.9742076e-01
   9.9502607e-01   9.9997469e-01   9.9742216e-01
   9.9502864e-01   9.9997469e-01   9.9742342e-01
   9.9503121e-01   9.9997469e-01   9.9742483e-01
   9.9503378e-01   9.9997469e-01   9.9742609e-01
   9.9503635e-01   9.9997469e-01   9.9742735e-01
   9.9503892e-01   9.9997469e-01   9.9742876e-01
   9.9504149e-01   9.9997469e-01   9.9743002e-01
   9.9504406e-01   9.9997469e-01   9.9743142e-01
   9.9504662e-01   9.9997469e-01   9.9743269e-01
   9.9504918e-01   9.9997469e-01   9.9743409e-01
   9.9505175e-01   9.9997469e-01   9.9743535e-01
   9.9505431e-01   9.9997469e-01   9.9743662e-01
   9.9505687e-01   9.9997469e-01   9.9743802e-01
   9.9505942e-01   9.9997469e-01   9.9743928e-01
   9.9506198e-01   9.9997469e-01   9.9744069e-01
   9.9506453e-01   9.9997469e-01   9.9744195e-01
   9.9506709e-01   9.9997469e-01   9.9744321e-01
   9.9506964e-01   9.9997469e-01   9.9744462e-01
   9.9507219e-01   9.9997469e-01   9.9744588e-01
   9.9507474e-01   9.9997469e-01   9.9744728e-01
   9.9507729e-01   9.9997469e-01   9.9744855e-01
   9.9507984e-01   9.9997469e-01   9.9744981e-01
   9.9508238e-01   9.9997469e-01   9.9745122e-01
   9.9508493e-01   9.9997469e-01   9.9745248e-01
   9.9508747e-01   9.9997469e-01   9.9745374e-01
   9.9509001e-01   9.9997469e-01   9.9745515e-01
   9.9509255e-01   9.9997469e-01   9.9745641e-01
   9.9509509e-01   9.9997469e-01   9.9745767e-01
   9.9509763e-01   9.9997469e-01   9.9745908e-01
   9.9510017e-01   9.9997469e-01   9.9746034e-01
   9.9510270e-01   9.9997469e-01   9.9746161e-01
   9.9510523e-01   9.9997469e-01   9.9746301e-01
   9.9510777e-01   9.9997469e-01   9.9746427e-01
   9.9511030e-01   9.9997469e-01   9.9746554e-01
   9.9511283e-01   9.9997469e-01   9.9746694e-01
   9.9511535e-01   9.9997469e-01   9.9746821e-01
   9.9511788e-01   9.9997469e-01   9.9746947e-01
   9.9512041e-01   9.9997469e-01   9.9747073e-01
   9.9512293e-01   9.9997469e-01   9.9747214e-01
   9.9512545e-01   9.9997469e-01   9.9747340e-01
   9.9512798e-01   9.9997469e-01   9.9747467e-01
   9.9513050e-01   9.9997469e-01   9.9747593e-01
   9.9513302e-01   9.9997469e-01   9.9747734e-01
   9.9513553e-01   9.9997469e-01   9.9747860e-01
   9.9513805e-01   9.9997469e-01   9.9747986e-01
   9.9514056e-01   9.9997469e-01   9.9748113e-01
   9.9514308e-01   9.9997469e-01   9.9748253e-01
   9.9514559e-01   9.9997469e-01   9.9748380e-01
   9.9514810e-01   9.9997469e-01   9.9748506e-01
   9.9515061e-01   9.9997469e-01   9.9748633e-01
   9.9515313e-01   9.9997469e-01   9.9748773e-01
   9.9515564e-01   9.9997469e-01   9.9748900e-01
   9.9515814e-01   9.9997469e-01   9.9749026e-01
   9.9516065e-01   9.9997469e-01   9.9749153e-01
   9.9516315e-01   9.9997469e-01   9.9749279e-01
   9.9516565e-01   9.9997469e-01   9.9749420e-01
   9.9516815e-01   9.9997469e-01   9.9749546e-01
   9.9517065e-01   9.9997469e-01   9.9749672e-01
   9.9517315e-01   9.9997469e-01   9.9749799e-01
   9.9517565e-01   9.9997469e-01   9.9749925e-01
   9.9517814e-01   9.9997469e-01   9.9750052e-01
   9.9518064e-01   9.9997469e-01   9.9750192e-01
   9.9518313e-01   9.9997469e-01   9.9750319e-01
   9.9518562e-01   9.9997469e-01   9.9750445e-01
   9.9518811e-01   9.9997469e-01   9.9750572e-01
   9.9519060e-01   9.9997469e-01   9.9750698e-01
   9.9519308e-01   9.9997469e-01   9.9750825e-01
   9.9519557e-01   9.9997469e-01   9.9750951e-01
   9.9519805e-01   9.9997469e-01   9.9751092e-01
   9.9520054e-01   9.9997469e-01   9.9751218e-01
   9.9520302e-01   9.9997469e-01   9.9751345e-01
   9.9520550e-01   9.9997469e-01   9.9751471e-01
   9.9520798e-01   9.9997469e-01   9.9751598e-01
   9.9521046e-01   9.9997469e-01   9.9751725e-01
   9.9521293e-01   9.9997469e-01   9.9751851e-01
   9.9521541e-01   9.9997469e-01   9.9751978e-01
   9.9521788e-01   9.9997469e-01   9.9752104e-01
   9.9522036e-01   9.9997469e-01   9.9752231e-01
   9.9522283e-01   9.9997469e-01   9.9752371e-01
   9.9522530e-01   9.9997469e-01   9.9752498e-01
   9.9522777e-01   9.9997469e-01   9.9752624e-01
   9.9523023e-01   9.9997469e-01   9.9752751e-01
   9.9523270e-01   9.9997469e-01   9.9752877e-01
   9.9523517e-01   9.9997469e-01   9.9753004e-01
   9.9523763e-01   9.9997469e-01   9.9753130e-01
   9.9524009e-01   9.9997469e-01   9.9753257e-01
   9.9524255e-01   9.9997469e-01   9.9753384e-01
   9.9524501e-01   9.9997469e-01   9.9753510e-01
   9.9524747e-01   9.9997469e-01   9.9753637e-01
   9.9524993e-01   9.9997469e-01   9.9753763e-01
   9.9525238e-01   9.9997469e-01   9.9753890e-01
   9.9525484e-01   9.9997469e-01   9.9754016e-01
   9.9525729e-01   9.9997469e-01   9.9754143e-01
   9.9525974e-01   9.9997469e-01   9.9754270e-01
   9.9526219e-01   9.9997469e-01   9.9754396e-01
   9.9526464e-01   9.9997469e-01   9.9754523e-01
   9.9526709e-01   9.9997469e-01   9.9754649e-01
   9.9526954e-01   9.9997469e-01   9.9754776e-01
   9.9527198e-01   9.9997469e-01   9.9754903e-01
   9.9527443e-01   9.9997469e-01   9.9755029e-01
   9.9527688e-01   9.9997469e-01   9.9755156e-01
   9.9527932e-01   9.9997469e-01   9.9755282e-01
   9.9528177e-01   9.9997469e-01   9.9755409e-01
   9.9528420e-01   9.9997469e-01   9.9755536e-01
   9.9528664e-01   9.9997469e-01   9.9755662e-01
   9.9528908e-01   9.9997469e-01   9.9755789e-01
   9.9529151e-01   9.9997469e-01   9.9755915e-01
   9.9529395e-01   9.9997469e-01   9.9756028e-01
   9.9529638e-01   9.9997469e-01   9.9756155e-01
   9.9529881e-01   9.9997469e-01   9.9756281e-01
   9.9530124e-01   9.9997469e-01   9.9756408e-01
   9.9530367e-01   9.9997469e-01   9.9756535e-01
   9.9530610e-01   9.9997469e-01   9.9756661e-01
   9.9530852e-01   9.9997469e-01   9.9756788e-01
   9.9531095e-01   9.9997469e-01   9.9756915e-01
   9.9531337e-01   9.9997469e-01   9.9757041e-01
   9.9531579e-01   9.9997469e-01   9.9757168e-01
   9.9531822e-01   9.9997469e-01   9.9757294e-01
   9.9532064e-01   9.9997469e-01   9.9757407e-01
   9.9532305e-01   9.9997469e-01   9.9757534e-01
   9.9532547e-01   9.9997469e-01   9.9757660e-01
   9.9532789e-01   9.9997469e-01   9.9757787e-01
   9.9533030e-01   9.9997469e-01   9.9757914e-01
   9.9533271e-01   9.9997469e-01   9.9758040e-01
   9.9533513e-01   9.9997469e-01   9.9758167e-01
   9.9533754e-01   9.9997469e-01   9.9758280e-01
   9.9533995e-01   9.9997469e-01   9.9758406e-01
   9.9534236e-01   9.9997469e-01   9.9758533e-01
   9.9534476e-01   9.9997469e-01   9.9758660e-01
   9.9534717e-01   9.9997469e-01   9.9758786e-01
   9.9534957e-01   9.9997469e-01   9.9758913e-01
   9.9535198e-01   9.9997469e-01   9.9759026e-01
   9.9535438e-01   9.9997469e-01   9.9759153e-01
   9.9535678e-01   9.9997469e-01   9.9759279e-01
   9.9535918e-01   9.9997469e-01   9.9759406e-01
   9.9536158e-01   9.9997469e-01   9.9759533e-01
   9.9536397e-01   9.9997469e-01   9.9759645e-01
   9.9536637e-01   9.9997469e-01   9.9759772e-01
   9.9536876e-01   9.9997469e-01   9.9759899e-01
   9.9537116e-01   9.9997469e-01   9.9760025e-01
   9.9537355e-01   9.9997469e-01   9.9760138e-01
   9.9537594e-01   9.9997469e-01   9.9760265e-01
   9.9537833e-01   9.9997469e-01   9.9760392e-01
   9.9538072e-01   9.9997469e-01   9.9760518e-01
   9.9538310e-01   9.9997469e-01   9.9760631e-01
   9.9538549e-01   9.9997469e-01   9.9760758e-01
   9.9538787e-01   9.9997469e-01   9.9760884e-01
   9.9539026e-01   9.9997469e-01   9.9761011e-01
   9.9539264e-01   9.9997469e-01   9.9761124e-01
   9.9539502e-01   9.9997469e-01   9.9761251e-01
   9.9539741e-01   9.9997469e-01   9.9761377e-01
   9.9539979e-01   9.9997469e-01   9.9761504e-01
   9.9540216e-01   9.9997469e-01   9.9761617e-01
   9.9540454e-01   9.9997469e-01   9.9761744e-01
   9.9540691e-01   9.9997469e-01   9.9761870e-01
   9.9540929e-01   9.9997469e-01   9.9761983e-01
   9.9541166e-01   9.9997469e-01   9.9762110e-01
   9.9541403e-01   9.9997469e-01   9.9762237e-01
   9.9541640e-01   9.9997469e-01   9.9762349e-01
   9.9541877e-01   9.9997469e-01   9.9762476e-01
   9.9542113e-01   9.9997469e-01   9.9762603e-01
   9.9542350e-01   9.9997469e-01   9.9762716e-01
   9.9542586e-01   9.9997469e-01   9.9762842e-01
   9.9542822e-01   9.9997469e-01   9.9762969e-01
   9.9543059e-01   9.9997469e-01   9.9763082e-01
   9.9543295e-01   9.9997469e-01   9.9763209e-01
   9.9543531e-01   9.9997469e-01   9.9763336e-01
   9.9543766e-01   9.9997469e-01   9.9763448e-01
   9.9544002e-01   9.9997469e-01   9.9763575e-01
   9.9544238e-01   9.9997469e-01   9.9763702e-01
   9.9544473e-01   9.9997469e-01   9.9763815e-01
   9.9544708e-01   9.9997469e-01   9.9763942e-01
   9.9544943e-01   9.9997469e-01   9.9764054e-01
   9.9545179e-01   9.9997469e-01   9.9764181e-01
   9.9545413e-01   9.9997469e-01   9.9764308e-01
   9.9545648e-01   9.9997469e-01   9.9764421e-01
   9.9545883e-01   9.9997469e-01   9.9764548e-01
   9.9546117e-01   9.9997469e-01   9.9764660e-01
   9.9546352e-01   9.9997469e-01   9.9764787e-01
   9.9546586e-01   9.9997469e-01   9.9764914e-01
   9.9546820e-01   9.9997469e-01   9.9765027e-01
   9.9547054e-01   9.9997469e-01   9.9765154e-01
   9.9547288e-01   9.9997469e-01   9.9765266e-01
   9.9547522e-01   9.9997469e-01   9.9765393e-01
   9.9547756e-01   9.9997469e-01   9.9765506e-01
   9.9547989e-01   9.9997469e-01   9.9765633e-01
   9.9548223e-01   9.9997469e-01   9.9765760e-01
   9.9548456e-01   9.9997469e-01   9.9765873e-01
   9.9548689e-01   9.9997469e-01   9.9765999e-01
   9.9548923e-01   9.9997469e-01   9.9766112e-01
   9.9549155e-01   9.9997469e-01   9.9766239e-01
   9.9549388e-01   9.9997469e-01   9.9766352e-01
   9.9549621e-01   9.9997469e-01   9.9766479e-01
   9.9549854e-01   9.9997469e-01   9.9766592e-01
   9.9550086e-01   9.9997469e-01   9.9766719e-01
   9.9550318e-01   9.9997469e-01   9.9766831e-01
   9.9550551e-01   9.9997469e-01   9.9766958e-01
   9.9550783e-01   9.9997469e-01   9.9767071e-01
   9.9551015e-01   9.9997469e-01   9.9767198e-01
   9.9551246e-01   9.9997469e-01   9.9767311e-01
   9.9551479e-01   9.9997469e-01   9.9767438e-01
   9.9551711e-01   9.9997469e-01   9.9767551e-01
   9.9551942e-01   9.9997469e-01   9.9767677e-01
   9.9552174e-01   9.9997469e-01   9.9767790e-01
   9.9552405e-01   9.9997469e-01   9.9767917e-01
   9.9552636e-01   9.9997469e-01   9.9768030e-01
   9.9552867e-01   9.9997469e-01   9.9768157e-01
   9.9553098e-01   9.9997469e-01   9.9768270e-01
   9.9553329e-01   9.9997469e-01   9.9768383e-01
   9.9553559e-01   9.9997469e-01   9.9768510e-01
   9.9553790e-01   9.9997469e-01   9.9768623e-01
   9.9554020e-01   9.9997469e-01   9.9768749e-01
   9.9554251e-01   9.9997469e-01   9.9768862e-01
   9.9554481e-01   9.9997469e-01   9.9768989e-01
   9.9554711e-01   9.9997469e-01   9.9769102e-01
   9.9554941e-01   9.9997469e-01   9.9769215e-01
   9.9555170e-01   9.9997469e-01   9.9769342e-01
   9.9555400e-01   9.9997469e-01   9.9769455e-01
   9.9555630e-01   9.9997469e-01   9.9769582e-01
   9.9555859e-01   9.9997469e-01   9.9769695e-01
   9.9556088e-01   9.9997469e-01   9.9769808e-01
   9.9556317e-01   9.9997469e-01   9.9769935e-01
   9.9556547e-01   9.9997469e-01   9.9770047e-01
   9.9556775e-01   9.9997469e-01   9.9770174e-01
   9.9557004e-01   9.9997469e-01   9.9770287e-01
   9.9557233e-01   9.9997469e-01   9.9770400e-01
   9.9557462e-01   9.9997469e-01   9.9770527e-01
   9.9557690e-01   9.9997469e-01   9.9770640e-01
   9.9557918e-01   9.9997469e-01   9.9770753e-01
   9.9558147e-01   9.9997469e-01   9.9770880e-01
   9.9558375e-01   9.9997469e-01   9.9770993e-01
   9.9558603e-01   9.9997469e-01   9.9771106e-01
   9.9558830e-01   9.9997469e-01   9.9771233e-01
   9.9559058e-01   9.9997469e-01   9.9771346e-01
   9.9559286e-01   9.9997469e-01   9.9771459e-01
   9.9559513e-01   9.9997469e-01   9.9771586e-01
   9.9559741e-01   9.9997469e-01   9.9771699e-01
   9.9559968e-01   9.9997469e-01   9.9771812e-01
   9.9560195e-01   9.9997469e-01   9.9771939e-01
   9.9560422e-01   9.9997469e-01   9.9772052e-01
   9.9560649e-01   9.9997469e-01   9.9772164e-01
   9.9560876e-01   9.9997469e-01   9.9772292e-01
   9.9561102e-01   9.9997469e-01   9.9772404e-01
   9.9561329e-01   9.9997469e-01   9.9772517e-01
   9.9561555e-01   9.9997469e-01   9.9772630e-01
   9.9561781e-01   9.9997469e-01   9.9772757e-01
   9.9562008e-01   9.9997469e-01   9.9772870e-01
   9.9562234e-01   9.9997469e-01   9.9772983e-01
   9.9562460e-01   9.9997469e-01   9.9773096e-01
   9.9562685e-01   9.9997469e-01   9.9773223e-01
   9.9562912e-01   9.9997469e-01   9.9773336e-01
   9.9563138e-01   9.9997469e-01   9.9773449e-01
   9.9563363e-01   9.9997469e-01   9.9773562e-01
   9.9563589e-01   9.9997469e-01   9.9773689e-01
   9.9563814e-01   9.9997469e-01   9.9773802e-01
   9.9564039e-01   9.9997469e-01   9.9773915e-01
   9.9564264e-01   9.9997469e-01   9.9774028e-01
   9.9564489e-01   9.9997469e-01   9.9774155e-01
   9.9564714e-01   9.9997469e-01   9.9774268e-01
   9.9564938e-01   9.9997469e-01   9.9774381e-01
   9.9565163e-01   9.9997469e-01   9.9774494e-01
   9.9565387e-01   9.9997469e-01   9.9774607e-01
   9.9565611e-01   9.9997469e-01   9.9774734e-01
   9.9565835e-01   9.9997469e-01   9.9774847e-01
   9.9566060e-01   9.9997469e-01   9.9774960e-01
   9.9566283e-01   9.9997469e-01   9.9775073e-01
   9.9566507e-01   9.9997469e-01   9.9775186e-01
   9.9566731e-01   9.9997469e-01   9.9775314e-01
   9.9566954e-01   9.9997469e-01   9.9775427e-01
   9.9567178e-01   9.9997469e-01   9.9775540e-01
   9.9567401e-01   9.9997469e-01   9.9775653e-01
   9.9567624e-01   9.9997469e-01   9.9775766e-01
   9.9567848e-01   9.9997469e-01   9.9775879e-01
   9.9568071e-01   9.9997469e-01   9.9776006e-01
   9.9568293e-01   9.9997469e-01   9.9776119e-01
   9.9568516e-01   9.9997469e-01   9.9776232e-01
   9.9568739e-01   9.9997469e-01   9.9776345e-01
   9.9568961e-01   9.9997469e-01   9.9776458e-01
   9.9569184e-01   9.9997469e-01   9.9776571e-01
   9.9569406e-01   9.9997469e-01   9.9776684e-01
   9.9569628e-01   9.9997469e-01   9.9776797e-01
   9.9569850e-01   9.9997469e-01   9.9776924e-01
   9.9570072e-01   9.9997469e-01   9.9777037e-01
   9.9570294e-01   9.9997469e-01   9.9777150e-01
   9.9570515e-01   9.9997469e-01   9.9777263e-01
   9.9570737e-01   9.9997469e-01   9.9777377e-01
   9.9570959e-01   9.9997469e-01   9.9777490e-01
   9.9571180e-01   9.9997469e-01   9.9777603e-01
   9.9571401e-01   9.9997469e-01   9.9777716e-01
   9.9571622e-01   9.9997469e-01   9.9777829e-01
   9.9571843e-01   9.9997469e-01   9.9777942e-01
   9.9572064e-01   9.9997469e-01   9.9778055e-01
   9.9572285e-01   9.9997469e-01   9.9778182e-01
   9.9572505e-01   9.9997469e-01   9.9778295e-01
   9.9572726e-01   9.9997469e-01   9.9778408e-01
   9.9572946e-01   9.9997469e-01   9.9778521e-01
   9.9573167e-01   9.9997469e-01   9.9778635e-01
   9.9573387e-01   9.9997469e-01   9.9778748e-01
   9.9573607e-01   9.9997469e-01   9.9778861e-01
   9.9573827e-01   9.9997469e-01   9.9778974e-01
   9.9574048e-01   9.9997469e-01   9.9779087e-01
   9.9574267e-01   9.9997469e-01   9.9779200e-01
   9.9574487e-01   9.9997469e-01   9.9779313e-01
   9.9574706e-01   9.9997469e-01   9.9779426e-01
   9.9574926e-01   9.9997469e-01   9.9779539e-01
   9.9575145e-01   9.9997469e-01   9.9779653e-01
   9.9575364e-01   9.9997469e-01   9.9779766e-01
   9.9575583e-01   9.9997469e-01   9.9779879e-01
   9.9575802e-01   9.9997469e-01   9.9779992e-01
   9.9576021e-01   9.9997469e-01   9.9780105e-01
   9.9576240e-01   9.9997469e-01   9.9780218e-01
   9.9576458e-01   9.9997469e-01   9.9780331e-01
   9.9576677e-01   9.9997469e-01   9.9780444e-01
   9.9576895e-01   9.9997469e-01   9.9780558e-01
   9.9577113e-01   9.9997469e-01   9.9780671e-01
   9.9577331e-01   9.9997469e-01   9.9780784e-01
   9.9577549e-01   9.9997469e-01   9.9780897e-01
   9.9577767e-01   9.9997469e-01   9.9781010e-01
   9.9577985e-01   9.9997469e-01   9.9781123e-01
   9.9578202e-01   9.9997469e-01   9.9781236e-01
   9.9578420e-01   9.9997469e-01   9.9781350e-01
   9.9578637e-01   9.9997469e-01   9.9781449e-01
   9.9578855e-01   9.9997469e-01   9.9781562e-01
   9.9579072e-01   9.9997469e-01   9.9781675e-01
   9.9579289e-01   9.9997469e-01   9.9781788e-01
   9.9579506e-01   9.9997469e-01   9.9781901e-01
   9.9579723e-01   9.9997469e-01   9.9782015e-01
   9.9579939e-01   9.9997469e-01   9.9782128e-01
   9.9580156e-01   9.9997469e-01   9.9782241e-01
   9.9580372e-01   9.9997469e-01   9.9782354e-01
   9.9580589e-01   9.9997469e-01   9.9782467e-01
   9.9580805e-01   9.9997469e-01   9.9782580e-01
   9.9581021e-01   9.9997469e-01   9.9782680e-01
   9.9581237e-01   9.9997469e-01   9.9782793e-01
   9.9581453e-01   9.9997469e-01   9.9782906e-01
   9.9581669e-01   9.9997469e-01   9.9783019e-01
   9.9581885e-01   9.9997469e-01   9.9783132e-01
   9.9582100e-01   9.9997469e-01   9.9783246e-01
   9.9582316e-01   9.9997469e-01   9.9783359e-01
   9.9582531e-01   9.9997469e-01   9.9783472e-01
   9.9582746e-01   9.9997469e-01   9.9783571e-01
   9.9582961e-01   9.9997469e-01   9.9783684e-01
   9.9583176e-01   9.9997469e-01   9.9783797e-01
   9.9583391e-01   9.9997469e-01   9.9783911e-01
   9.9583606e-01   9.9997469e-01   9.9784024e-01
   9.9583821e-01   9.9997469e-01   9.9784137e-01
   9.9584035e-01   9.9997469e-01   9.9784236e-01
   9.9584250e-01   9.9997469e-01   9.9784349e-01
   9.9584464e-01   9.9997469e-01   9.9784463e-01
   9.9584678e-01   9.9997469e-01   9.9784576e-01
   9.9584894e-01   9.9997469e-01   9.9784689e-01
   9.9585108e-01   9.9997469e-01   9.9784802e-01
   9.9585321e-01   9.9997469e-01   9.9784902e-01
   9.9585535e-01   9.9997469e-01   9.9785015e-01
   9.9585749e-01   9.9997469e-01   9.9785128e-01
   9.9585962e-01   9.9997469e-01   9.9785241e-01
   9.9586176e-01   9.9997469e-01   9.9785340e-01
   9.9586389e-01   9.9997469e-01   9.9785454e-01
   9.9586602e-01   9.9997469e-01   9.9785567e-01
   9.9586815e-01   9.9997469e-01   9.9785680e-01
   9.9587028e-01   9.9997469e-01   9.9785794e-01
   9.9587241e-01   9.9997469e-01   9.9785893e-01
   9.9587454e-01   9.9997469e-01   9.9786006e-01
   9.9587667e-01   9.9997469e-01   9.9786119e-01
   9.9587879e-01   9.9997469e-01   9.9786233e-01
   9.9588092e-01   9.9997469e-01   9.9786332e-01
   9.9588304e-01   9.9997469e-01   9.9786445e-01
   9.9588516e-01   9.9997469e-01   9.9786558e-01
   9.9588728e-01   9.9997469e-01   9.9786672e-01
   9.9588940e-01   9.9997469e-01   9.9786771e-01
   9.9589152e-01   9.9997469e-01   9.9786884e-01
   9.9589364e-01   9.9997469e-01   9.9786997e-01
   9.9589576e-01   9.9997469e-01   9.9787096e-01
   9.9589787e-01   9.9997469e-01   9.9787210e-01
   9.9589998e-01   9.9997469e-01   9.9787323e-01
   9.9590210e-01   9.9997469e-01   9.9787436e-01
   9.9590421e-01   9.9997469e-01   9.9787536e-01
   9.9590632e-01   9.9997469e-01   9.9787649e-01
   9.9590843e-01   9.9997469e-01   9.9787762e-01
   9.9591054e-01   9.9997469e-01   9.9787861e-01
   9.9591265e-01   9.9997469e-01   9.9787975e-01
   9.9591475e-01   9.9997469e-01   9.9788088e-01
   9.9591686e-01   9.9997469e-01   9.9788187e-01
   9.9591896e-01   9.9997469e-01   9.9788301e-01
   9.9592107e-01   9.9997469e-01   9.9788414e-01
   9.9592317e-01   9.9997469e-01   9.9788513e-01
   9.9592527e-01   9.9997469e-01   9.9788626e-01
   9.9592737e-01   9.9997469e-01   9.9788740e-01
   9.9592947e-01   9.9997469e-01   9.9788839e-01
   9.9593156e-01   9.9997469e-01   9.9788952e-01
   9.9593366e-01   9.9997469e-01   9.9789066e-01
   9.9593576e-01   9.9997469e-01   9.9789165e-01
   9.9593785e-01   9.9997469e-01   9.9789278e-01
   9.9593994e-01   9.9997469e-01   9.9789392e-01
   9.9594204e-01   9.9997469e-01   9.9789491e-01
   9.9594413e-01   9.9997469e-01   9.9789604e-01
   9.9594622e-01   9.9997469e-01   9.9789703e-01
   9.9594831e-01   9.9997469e-01   9.9789817e-01
   9.9595039e-01   9.9997469e-01   9.9789930e-01
   9.9595248e-01   9.9997469e-01   9.9790029e-01
   9.9595458e-01   9.9997469e-01   9.9790143e-01
   9.9595666e-01   9.9997469e-01   9.9790242e-01
   9.9595874e-01   9.9997469e-01   9.9790355e-01
   9.9596083e-01   9.9997469e-01   9.9790469e-01
   9.9596291e-01   9.9997469e-01   9.9790568e-01
   9.9596499e-01   9.9997469e-01   9.9790681e-01
   9.9596707e-01   9.9997469e-01   9.9790781e-01
   9.9596914e-01   9.9997469e-01   9.9790894e-01
   9.9597122e-01   9.9997469e-01   9.9790993e-01
   9.9597330e-01   9.9997469e-01   9.9791107e-01
   9.9597537e-01   9.9997469e-01   9.9791220e-01
   9.9597744e-01   9.9997469e-01   9.9791319e-01
   9.9597952e-01   9.9997469e-01   9.9791433e-01
   9.9598159e-01   9.9997469e-01   9.9791532e-01
   9.9598366e-01   9.9997469e-01   9.9791646e-01
   9.9598573e-01   9.9997469e-01   9.9791745e-01
   9.9598779e-01   9.9997469e-01   9.9791858e-01
   9.9598986e-01   9.9997469e-01   9.9791958e-01
   9.9599193e-01   9.9997469e-01   9.9792071e-01
   9.9599399e-01   9.9997469e-01   9.9792170e-01
   9.9599606e-01   9.9997469e-01   9.9792284e-01
   9.9599812e-01   9.9997469e-01   9.9792383e-01
   9.9600018e-01   9.9997469e-01   9.9792496e-01
   9.9600224e-01   9.9997469e-01   9.9792596e-01
   9.9600430e-01   9.9997469e-01   9.9792709e-01
   9.9600636e-01   9.9997469e-01   9.9792808e-01
   9.9600841e-01   9.9997469e-01   9.9792922e-01
   9.9601047e-01   9.9997469e-01   9.9793021e-01
   9.9601253e-01   9.9997469e-01   9.9793135e-01
   9.9601458e-01   9.9997469e-01   9.9793234e-01
   9.9601663e-01   9.9997469e-01   9.9793347e-01
   9.9601868e-01   9.9997469e-01   9.9793447e-01
   9.9602073e-01   9.9997469e-01   9.9793560e-01
   9.9602278e-01   9.9997469e-01   9.9793660e-01
   9.9602483e-01   9.9997469e-01   9.9793773e-01
   9.9602688e-01   9.9997469e-01   9.9793872e-01
   9.9602893e-01   9.9997469e-01   9.9793986e-01
   9.9603097e-01   9.9997469e-01   9.9794085e-01
   9.9603302e-01   9.9997469e-01   9.9794184e-01
   9.9603506e-01   9.9997469e-01   9.9794298e-01
   9.9603710e-01   9.9997469e-01   9.9794397e-01
   9.9603914e-01   9.9997469e-01   9.9794511e-01
   9.9604118e-01   9.9997469e-01   9.9794610e-01
   9.9604322e-01   9.9997469e-01   9.9794724e-01
   9.9604526e-01   9.9997469e-01   9.9794823e-01
   9.9604729e-01   9.9997469e-01   9.9794922e-01
   9.9604933e-01   9.9997469e-01   9.9795036e-01
   9.9605137e-01   9.9997469e-01   9.9795135e-01
   9.9605340e-01   9.9997469e-01   9.9795249e-01
   9.9605543e-01   9.9997469e-01   9.9795348e-01
   9.9605747e-01   9.9997469e-01   9.9795447e-01
   9.9605950e-01   9.9997469e-01   9.9795561e-01
   9.9606153e-01   9.9997469e-01   9.9795660e-01
   9.9606356e-01   9.9997469e-01   9.9795774e-01
   9.9606559e-01   9.9997469e-01   9.9795873e-01
   9.9606761e-01   9.9997469e-01   9.9795973e-01
   9.9606964e-01   9.9997469e-01   9.9796086e-01
   9.9607166e-01   9.9997469e-01   9.9796185e-01
   9.9607368e-01   9.9997469e-01   9.9796285e-01
   9.9607571e-01   9.9997469e-01   9.9796398e-01
   9.9607773e-01   9.9997469e-01   9.9796498e-01
   9.9607975e-01   9.9997469e-01   9.9796611e-01
   9.9608177e-01   9.9997469e-01   9.9796711e-01
   9.9608378e-01   9.9997469e-01   9.9796810e-01
   9.9608580e-01   9.9997469e-01   9.9796924e-01
   9.9608781e-01   9.9997469e-01   9.9797023e-01
   9.9608983e-01   9.9997469e-01   9.9797122e-01
   9.9609184e-01   9.9997469e-01   9.9797236e-01
   9.9609385e-01   9.9997469e-01   9.9797335e-01
   9.9609587e-01   9.9997469e-01   9.9797435e-01
   9.9609788e-01   9.9997469e-01   9.9797534e-01
   9.9609988e-01   9.9997469e-01   9.9797648e-01
   9.9610189e-01   9.9997469e-01   9.9797747e-01
   9.9610390e-01   9.9997469e-01   9.9797847e-01
   9.9610590e-01   9.9997469e-01   9.9797960e-01
   9.9610791e-01   9.9997469e-01   9.9798060e-01
   9.9610991e-01   9.9997469e-01   9.9798159e-01
   9.9611192e-01   9.9997469e-01   9.9798273e-01
   9.9611392e-01   9.9997469e-01   9.9798372e-01
   9.9611592e-01   9.9997469e-01   9.9798471e-01
   9.9611792e-01   9.9997469e-01   9.9798571e-01
   9.9611992e-01   9.9997469e-01   9.9798685e-01
   9.9612191e-01   9.9997469e-01   9.9798784e-01
   9.9612391e-01   9.9997469e-01   9.9798883e-01
   9.9612591e-01   9.9997469e-01   9.9798983e-01
   9.9612790e-01   9.9997469e-01   9.9799096e-01
   9.9612989e-01   9.9997469e-01   9.9799196e-01
   9.9613189e-01   9.9997469e-01   9.9799295e-01
   9.9613388e-01   9.9997469e-01   9.9799395e-01
   9.9613587e-01   9.9997469e-01   9.9799508e-01
   9.9613786e-01   9.9997469e-01   9.9799608e-01
   9.9613984e-01   9.9997469e-01   9.9799707e-01
   9.9614183e-01   9.9997469e-01   9.9799807e-01
   9.9614382e-01   9.9997469e-01   9.9799920e-01
   9.9614580e-01   9.9997469e-01   9.9800020e-01
   9.9614778e-01   9.9997469e-01   9.9800119e-01
   9.9614977e-01   9.9997469e-01   9.9800219e-01
   9.9615175e-01   9.9997469e-01   9.9800318e-01
   9.9615373e-01   9.9997469e-01   9.9800432e-01
   9.9615571e-01   9.9997469e-01   9.9800531e-01
   9.9615770e-01   9.9997469e-01   9.9800631e-01
   9.9615968e-01   9.9997469e-01   9.9800730e-01
   9.9616165e-01   9.9997469e-01   9.9800830e-01
   9.9616363e-01   9.9997469e-01   9.9800944e-01
   9.9616560e-01   9.9997469e-01   9.9801043e-01
   9.9616758e-01   9.9997469e-01   9.9801143e-01
   9.9616955e-01   9.9997469e-01   9.9801242e-01
   9.9617152e-01   9.9997469e-01   9.9801341e-01
   9.9617349e-01   9.9997469e-01   9.9801441e-01
   9.9617546e-01   9.9997469e-01   9.9801555e-01
   9.9617743e-01   9.9997469e-01   9.9801654e-01
   9.9617939e-01   9.9997469e-01   9.9801754e-01
   9.9618136e-01   9.9997469e-01   9.9801853e-01
   9.9618333e-01   9.9997469e-01   9.9801953e-01
   9.9618529e-01   9.9997469e-01   9.9802052e-01
   9.9618725e-01   9.9997469e-01   9.9802152e-01
   9.9618922e-01   9.9997469e-01   9.9802251e-01
   9.9619118e-01   9.9997469e-01   9.9802365e-01
   9.9619314e-01   9.9997469e-01   9.9802464e-01
   9.9619509e-01   9.9997469e-01   9.9802564e-01
   9.9619705e-01   9.9997469e-01   9.9802664e-01
   9.9619901e-01   9.9997469e-01   9.9802763e-01
   9.9620097e-01   9.9997469e-01   9.9802863e-01
   9.9620292e-01   9.9997469e-01   9.9802962e-01
   9.9620487e-01   9.9997469e-01   9.9803062e-01
   9.9620683e-01   9.9997469e-01   9.9803161e-01
   9.9620878e-01   9.9997469e-01   9.9803275e-01
   9.9621073e-01   9.9997469e-01   9.9803374e-01
   9.9621268e-01   9.9997469e-01   9.9803474e-01
   9.9621463e-01   9.9997469e-01   9.9803574e-01
   9.9621658e-01   9.9997469e-01   9.9803673e-01
   9.9621852e-01   9.9997469e-01   9.9803773e-01
   9.9622047e-01   9.9997469e-01   9.9803872e-01
   9.9622241e-01   9.9997469e-01   9.9803972e-01
   9.9622436e-01   9.9997469e-01   9.9804071e-01
   9.9622630e-01   9.9997469e-01   9.9804171e-01
   9.9622824e-01   9.9997469e-01   9.9804270e-01
   9.9623018e-01   9.9997469e-01   9.9804370e-01
   9.9623212e-01   9.9997469e-01   9.9804470e-01
   9.9623406e-01   9.9997469e-01   9.9804569e-01
   9.9623600e-01   9.9997469e-01   9.9804669e-01
   9.9623793e-01   9.9997469e-01   9.9804768e-01
   9.9623987e-01   9.9997469e-01   9.9804868e-01
   9.9624180e-01   9.9997469e-01   9.9804982e-01
   9.9624374e-01   9.9997469e-01   9.9805081e-01
   9.9624567e-01   9.9997469e-01   9.9805181e-01
   9.9624760e-01   9.9997469e-01   9.9805281e-01
   9.9624953e-01   9.9997469e-01   9.9805380e-01
   9.9625146e-01   9.9997469e-01   9.9805480e-01
   9.9625339e-01   9.9997469e-01   9.9805579e-01
   9.9625532e-01   9.9997469e-01   9.9805679e-01
   9.9625725e-01   9.9997469e-01   9.9805779e-01
   9.9625918e-01   9.9997469e-01   9.9805878e-01
   9.9626110e-01   9.9997469e-01   9.9805978e-01
   9.9626302e-01   9.9997469e-01   9.9806077e-01
   9.9626495e-01   9.9997469e-01   9.9806177e-01
   9.9626687e-01   9.9997469e-01   9.9806262e-01
   9.9626879e-01   9.9997469e-01   9.9806362e-01
   9.9627071e-01   9.9997469e-01   9.9806462e-01
   9.9627262e-01   9.9997469e-01   9.9806561e-01
   9.9627454e-01   9.9997469e-01   9.9806661e-01
   9.9627646e-01   9.9997469e-01   9.9806760e-01
   9.9627837e-01   9.9997469e-01   9.9806860e-01
   9.9628029e-01   9.9997469e-01   9.9806960e-01
   9.9628220e-01   9.9997469e-01   9.9807059e-01
   9.9628411e-01   9.9997469e-01   9.9807159e-01
   9.9628602e-01   9.9997469e-01   9.9807259e-01
   9.9628793e-01   9.9997469e-01   9.9807358e-01
   9.9628984e-01   9.9997469e-01   9.9807458e-01
   9.9629175e-01   9.9997469e-01   9.9807558e-01
   9.9629366e-01   9.9997469e-01   9.9807657e-01
   9.9629556e-01   9.9997469e-01   9.9807757e-01
   9.9629747e-01   9.9997469e-01   9.9807857e-01
   9.9629937e-01   9.9997469e-01   9.9807942e-01
   9.9630128e-01   9.9997469e-01   9.9808042e-01
   9.9630318e-01   9.9997469e-01   9.9808141e-01
   9.9630508e-01   9.9997469e-01   9.9808241e-01
   9.9630698e-01   9.9997469e-01   9.9808341e-01
   9.9630888e-01   9.9997469e-01   9.9808440e-01
   9.9631078e-01   9.9997469e-01   9.9808540e-01
   9.9631268e-01   9.9997469e-01   9.9808640e-01
   9.9631457e-01   9.9997469e-01   9.9808739e-01
   9.9631647e-01   9.9997469e-01   9.9808825e-01
   9.9631836e-01   9.9997469e-01   9.9808924e-01
   9.9632025e-01   9.9997469e-01   9.9809024e-01
   9.9632215e-01   9.9997469e-01   9.9809124e-01
   9.9632404e-01   9.9997469e-01   9.9809224e-01
   9.9632593e-01   9.9997469e-01   9.9809323e-01
   9.9632782e-01   9.9997469e-01   9.9809423e-01
   9.9632971e-01   9.9997469e-01   9.9809508e-01
   9.9633159e-01   9.9997469e-01   9.9809608e-01
   9.9633348e-01   9.9997469e-01   9.9809708e-01
   9.9633536e-01   9.9997469e-01   9.9809808e-01
   9.9633725e-01   9.9997469e-01   9.9809907e-01
   9.9633913e-01   9.9997469e-01   9.9810007e-01
   9.9634101e-01   9.9997469e-01   9.9810107e-01
   9.9634290e-01   9.9997469e-01   9.9810192e-01
   9.9634478e-01   9.9997469e-01   9.9810292e-01
   9.9634665e-01   9.9997469e-01   9.9810392e-01
   9.9634853e-01   9.9997469e-01   9.9810491e-01
   9.9635042e-01   9.9997469e-01   9.9810591e-01
   9.9635230e-01   9.9997469e-01   9.9810677e-01
   9.9635417e-01   9.9997469e-01   9.9810776e-01
   9.9635605e-01   9.9997469e-01   9.9810876e-01
   9.9635792e-01   9.9997469e-01   9.9810976e-01
   9.9635979e-01   9.9997469e-01   9.9811075e-01
   9.9636166e-01   9.9997469e-01   9.9811161e-01
   9.9636353e-01   9.9997469e-01   9.9811261e-01
   9.9636540e-01   9.9997469e-01   9.9811360e-01
   9.9636727e-01   9.9997469e-01   9.9811460e-01
   9.9636914e-01   9.9997469e-01   9.9811546e-01
   9.9637101e-01   9.9997469e-01   9.9811646e-01
   9.9637287e-01   9.9997469e-01   9.9811745e-01
   9.9637474e-01   9.9997469e-01   9.9811845e-01
   9.9637660e-01   9.9997469e-01   9.9811945e-01
   9.9637846e-01   9.9997469e-01   9.9812030e-01
   9.9638032e-01   9.9997469e-01   9.9812130e-01
   9.9638218e-01   9.9997469e-01   9.9812230e-01
   9.9638404e-01   9.9997469e-01   9.9812315e-01
   9.9638590e-01   9.9997469e-01   9.9812415e-01
   9.9638776e-01   9.9997469e-01   9.9812515e-01
   9.9638962e-01   9.9997469e-01   9.9812615e-01
   9.9639147e-01   9.9997469e-01   9.9812700e-01
   9.9639333e-01   9.9997469e-01   9.9812800e-01
   9.9639518e-01   9.9997469e-01   9.9812900e-01
   9.9639704e-01   9.9997469e-01   9.9813000e-01
   9.9639889e-01   9.9997469e-01   9.9813085e-01
   9.9640074e-01   9.9997469e-01   9.9813185e-01
   9.9640259e-01   9.9997469e-01   9.9813285e-01
   9.9640444e-01   9.9997469e-01   9.9813370e-01
   9.9640629e-01   9.9997469e-01   9.9813470e-01
   9.9640813e-01   9.9997469e-01   9.9813570e-01
   9.9640998e-01   9.9997469e-01   9.9813655e-01
   9.9641182e-01   9.9997469e-01   9.9813755e-01
   9.9641367e-01   9.9997469e-01   9.9813855e-01
   9.9641551e-01   9.9997469e-01   9.9813955e-01
   9.9641735e-01   9.9997469e-01   9.9814041e-01
   9.9641919e-01   9.9997469e-01   9.9814140e-01
   9.9642103e-01   9.9997469e-01   9.9814240e-01
   9.9642287e-01   9.9997469e-01   9.9814326e-01
   9.9642471e-01   9.9997469e-01   9.9814426e-01
   9.9642655e-01   9.9997469e-01   9.9814525e-01
   9.9642839e-01   9.9997469e-01   9.9814611e-01
   9.9643022e-01   9.9997469e-01   9.9814711e-01
   9.9643206e-01   9.9997469e-01   9.9814796e-01
   9.9643389e-01   9.9997469e-01   9.9814896e-01
   9.9643572e-01   9.9997469e-01   9.9814996e-01
   9.9643755e-01   9.9997469e-01   9.9815082e-01
   9.9643938e-01   9.9997469e-01   9.9815182e-01
   9.9644121e-01   9.9997469e-01   9.9815281e-01
   9.9644305e-01   9.9997469e-01   9.9815367e-01
   9.9644488e-01   9.9997469e-01   9.9815467e-01
   9.9644671e-01   9.9997469e-01   9.9815567e-01
   9.9644853e-01   9.9997469e-01   9.9815652e-01
   9.9645036e-01   9.9997469e-01   9.9815752e-01
   9.9645218e-01   9.9997469e-01   9.9815838e-01
   9.9645400e-01   9.9997469e-01   9.9815938e-01
   9.9645583e-01   9.9997469e-01   9.9816038e-01
   9.9645765e-01   9.9997469e-01   9.9816123e-01
   9.9645947e-01   9.9997469e-01   9.9816223e-01
   9.9646129e-01   9.9997469e-01   9.9816309e-01
   9.9646310e-01   9.9997469e-01   9.9816409e-01
   9.9646492e-01   9.9997469e-01   9.9816494e-01
   9.9646674e-01   9.9997469e-01   9.9816594e-01
   9.9646855e-01   9.9997469e-01   9.9816694e-01
   9.9647037e-01   9.9997469e-01   9.9816780e-01
   9.9647218e-01   9.9997469e-01   9.9816879e-01
   9.9647399e-01   9.9997469e-01   9.9816965e-01
   9.9647581e-01   9.9997469e-01   9.9817065e-01
   9.9647762e-01   9.9997469e-01   9.9817151e-01
   9.9647943e-01   9.9997469e-01   9.9817251e-01
   9.9648123e-01   9.9997469e-01   9.9817350e-01
   9.9648304e-01   9.9997469e-01   9.9817436e-01
   9.9648485e-01   9.9997469e-01   9.9817536e-01
   9.9648666e-01   9.9997469e-01   9.9817622e-01


==> tikz/Data/EXIT_Rep_OnlyCode_Traj.dat <==
0.000000e+00 4.595857e-02 0.000000e+00 4.607823e-02
3.822937e-01 4.595857e-02 2.991161e-01 4.607823e-02
3.822937e-01 8.111783e-02 2.991161e-01 7.056584e-02
5.732225e-01 8.111783e-02 4.208588e-01 7.056584e-02
5.732225e-01 1.209516e-01 4.208588e-01 8.730447e-02
7.204449e-01 1.209516e-01 4.918833e-01 8.730447e-02
7.204449e-01 1.875277e-01 4.918833e-01 1.006959e-01
8.642810e-01 1.875277e-01 5.426138e-01 1.006959e-01
8.642810e-01 3.708217e-01 5.426138e-01 1.125516e-01
9.838369e-01 3.708217e-01 5.839510e-01 1.125516e-01
9.838369e-01 8.286740e-01 5.839510e-01 1.242919e-01
9.993898e-01 8.286740e-01 6.215674e-01 1.242919e-01
9.993898e-01 9.957316e-01 6.215674e-01 1.371034e-01
1.000000e+00 9.957316e-01 6.590584e-01 1.371034e-01
1.000000e+00 1.000000e+00 6.590584e-01 1.525665e-01
1.000000e+00 1.000000e+00 6.995020e-01 1.525665e-01
1.000000e+00 1.000000e+00 6.995020e-01 1.737095e-01
1.000000e+00 1.000000e+00 7.475748e-01 1.737095e-01
1.000000e+00 1.000000e+00 7.475748e-01 2.073101e-01
1.000000e+00 1.000000e+00 8.089524e-01 2.073101e-01
1.000000e+00 1.000000e+00 8.089524e-01 2.730533e-01
1.000000e+00 1.000000e+00 8.903382e-01 2.730533e-01
1.000000e+00 1.000000e+00 8.903382e-01 4.404104e-01
1.000000e+00 1.000000e+00 9.732608e-01 4.404104e-01
1.000000e+00 1.000000e+00 9.732608e-01 7.562355e-01
1.000000e+00 1.000000e+00 9.914817e-01 7.562355e-01
1.000000e+00 1.000000e+00 9.914817e-01 9.450707e-01
1.000000e+00 1.000000e+00 1.000000e+00 9.450707e-01
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00


==> tikz/Data/EXIT_Traj_32user_Rep4_0dB.dat <==
1.000000e-10 1.146990e-01
2.618530e-02 1.146990e-01
2.618530e-02 1.534408e-01
4.727086e-02 1.534408e-01
4.727086e-02 1.777550e-01
6.394140e-02 1.777550e-01
6.394140e-02 1.958924e-01
7.820593e-02 1.958924e-01
7.820593e-02 2.102547e-01
9.052321e-02 2.102547e-01
9.052321e-02 2.218762e-01
1.013496e-01 2.218762e-01
1.013496e-01 2.319173e-01
1.112714e-01 2.319173e-01
1.112714e-01 2.407664e-01
1.205876e-01 2.407664e-01
1.205876e-01 2.487403e-01
1.292885e-01 2.487403e-01
1.292885e-01 2.559968e-01
1.376054e-01 2.559968e-01
1.376054e-01 2.626194e-01
1.455475e-01 2.626194e-01
1.455475e-01 2.687221e-01
1.531446e-01 2.687221e-01
1.531446e-01 2.744375e-01
1.606016e-01 2.744375e-01
1.606016e-01 2.799490e-01
1.679796e-01 2.799490e-01
1.679796e-01 2.852021e-01
1.752702e-01 2.852021e-01
1.752702e-01 2.901743e-01
1.824598e-01 2.901743e-01
1.824598e-01 2.949896e-01
1.895029e-01 2.949896e-01
1.895029e-01 2.996714e-01
1.965903e-01 2.996714e-01
1.965903e-01 3.042499e-01
2.037145e-01 3.042499e-01
2.037145e-01 3.087685e-01
2.109020e-01 3.087685e-01
2.109020e-01 3.131154e-01
2.179578e-01 3.131154e-01
2.179578e-01 3.174059e-01
2.251742e-01 3.174059e-01
2.251742e-01 3.216080e-01
2.325135e-01 3.216080e-01
2.325135e-01 3.258507e-01
2.399441e-01 3.258507e-01
2.399441e-01 3.300355e-01
2.474257e-01 3.300355e-01
2.474257e-01 3.343336e-01
2.550847e-01 3.343336e-01
2.550847e-01 3.385547e-01
2.628381e-01 3.385547e-01
2.628381e-01 3.427867e-01
2.707231e-01 3.427867e-01
2.707231e-01 3.470199e-01
2.787659e-01 3.470199e-01
2.787659e-01 3.512942e-01
2.869675e-01 3.512942e-01
2.869675e-01 3.556624e-01
2.954318e-01 3.556624e-01
2.954318e-01 3.600534e-01
3.041254e-01 3.600534e-01
3.041254e-01 3.643930e-01
3.130262e-01 3.643930e-01
3.130262e-01 3.688070e-01
3.221872e-01 3.688070e-01
3.221872e-01 3.733001e-01
3.316428e-01 3.733001e-01
3.316428e-01 3.778957e-01
3.414067e-01 3.778957e-01
3.414067e-01 3.824645e-01
3.514344e-01 3.824645e-01
3.514344e-01 3.870182e-01
3.616423e-01 3.870182e-01
3.616423e-01 3.916719e-01
3.721589e-01 3.916719e-01
3.721589e-01 3.963499e-01
3.828614e-01 3.963499e-01
3.828614e-01 4.010746e-01
3.938452e-01 4.010746e-01
3.938452e-01 4.058323e-01
4.051823e-01 4.058323e-01
4.051823e-01 4.107544e-01
4.169020e-01 4.107544e-01
4.169020e-01 4.156505e-01
4.288270e-01 4.156505e-01
4.288270e-01 4.204814e-01
4.410161e-01 4.204814e-01
4.410161e-01 4.254742e-01
4.538400e-01 4.254742e-01
4.538400e-01 4.305264e-01
4.671725e-01 4.305264e-01
4.671725e-01 4.357914e-01
4.811421e-01 4.357914e-01
4.811421e-01 4.410997e-01
4.955086e-01 4.410997e-01
4.955086e-01 4.463823e-01
5.101186e-01 4.463823e-01
5.101186e-01 4.517630e-01
5.251563e-01 4.517630e-01
5.251563e-01 4.570780e-01
5.404599e-01 4.570780e-01
5.404599e-01 4.624541e-01
5.562898e-01 4.624541e-01
5.562898e-01 4.679212e-01
5.727634e-01 4.679212e-01
5.727634e-01 4.735665e-01
5.898607e-01 4.735665e-01
5.898607e-01 4.792538e-01
6.075719e-01 4.792538e-01
6.075719e-01 4.850754e-01
6.259922e-01 4.850754e-01
6.259922e-01 4.910255e-01
6.448536e-01 4.910255e-01
6.448536e-01 4.970202e-01
6.644582e-01 4.970202e-01
6.644582e-01 5.031026e-01
6.846175e-01 5.031026e-01
6.846175e-01 5.092315e-01
7.052123e-01 5.092315e-01
7.052123e-01 5.155549e-01
7.269073e-01 5.155549e-01
7.269073e-01 5.220768e-01
7.497229e-01 5.220768e-01
7.497229e-01 5.288119e-01
7.736505e-01 5.288119e-01
7.736505e-01 5.356109e-01
7.984589e-01 5.356109e-01
7.984589e-01 5.425085e-01
8.241193e-01 5.425085e-01
8.241193e-01 5.494906e-01
8.510652e-01 5.494906e-01
8.510652e-01 5.565659e-01
8.792654e-01 5.565659e-01
8.792654e-01 5.637934e-01
9.084150e-01 5.637934e-01
9.084150e-01 5.711129e-01
9.389121e-01 5.711129e-01
9.389121e-01 5.785018e-01
9.710058e-01 5.785018e-01
9.710058e-01 5.859737e-01
1.004250e+00 5.859737e-01
1.004250e+00 5.935037e-01
1.039435e+00 5.935037e-01
1.039435e+00 6.013163e-01
1.076363e+00 6.013163e-01
1.076363e+00 6.091415e-01
1.114745e+00 6.091415e-01
1.114745e+00 6.170203e-01
1.154754e+00 6.170203e-01
1.154754e+00 6.249467e-01
1.196227e+00 6.249467e-01
1.196227e+00 6.328813e-01
1.239174e+00 6.328813e-01
1.239174e+00 6.408625e-01
1.284094e+00 6.408625e-01
1.284094e+00 6.488511e-01
1.330151e+00 6.488511e-01
1.330151e+00 6.567430e-01
1.377897e+00 6.567430e-01
1.377897e+00 6.648197e-01
1.428458e+00 6.648197e-01
1.428458e+00 6.728408e-01
1.480543e+00 6.728408e-01
1.480543e+00 6.808425e-01
1.534559e+00 6.808425e-01
1.534559e+00 6.888448e-01
1.590069e+00 6.888448e-01
1.590069e+00 6.968812e-01
1.647842e+00 6.968812e-01
1.647842e+00 7.048847e-01
1.707959e+00 7.048847e-01
1.707959e+00 7.128427e-01
1.770414e+00 7.128427e-01
1.770414e+00 7.207931e-01
1.835428e+00 7.207931e-01
1.835428e+00 7.288154e-01
1.903098e+00 7.288154e-01
1.903098e+00 7.367723e-01
1.973741e+00 7.367723e-01
1.973741e+00 7.446380e-01
2.047010e+00 7.446380e-01
2.047010e+00 7.525079e-01
2.123410e+00 7.525079e-01
2.123410e+00 7.603623e-01
2.203340e+00 7.603623e-01
2.203340e+00 7.681231e-01
2.285890e+00 7.681231e-01
2.285890e+00 7.757807e-01
2.371642e+00 7.757807e-01
2.371642e+00 7.834557e-01
2.461525e+00 7.834557e-01
2.461525e+00 7.911390e-01
2.555166e+00 7.911390e-01
2.555166e+00 7.987532e-01
2.653160e+00 7.987532e-01
2.653160e+00 8.063296e-01
2.755150e+00 8.063296e-01
2.755150e+00 8.138643e-01
2.862020e+00 8.138643e-01
2.862020e+00 8.213345e-01
2.973373e+00 8.213345e-01
2.973373e+00 8.286880e-01
3.088821e+00 8.286880e-01
3.088821e+00 8.359703e-01
3.209302e+00 8.359703e-01
3.209302e+00 8.431443e-01
3.334550e+00 8.431443e-01
3.334550e+00 8.501932e-01
3.464716e+00 8.501932e-01
3.464716e+00 8.571267e-01
3.600365e+00 8.571267e-01
3.600365e+00 8.639128e-01
3.741070e+00 8.639128e-01
3.741070e+00 8.705189e-01
3.885888e+00 8.705189e-01
3.885888e+00 8.769918e-01
4.036506e+00 8.769918e-01
4.036506e+00 8.833078e-01
4.192394e+00 8.833078e-01
4.192394e+00 8.894440e-01
4.353746e+00 8.894440e-01
4.353746e+00 8.954191e-01
4.520621e+00 8.954191e-01
4.520621e+00 9.012131e-01
4.693168e+00 9.012131e-01
4.693168e+00 9.068111e-01
4.871074e+00 9.068111e-01
4.871074e+00 9.122441e-01
5.056304e+00 9.122441e-01
5.056304e+00 9.175100e-01
5.248401e+00 9.175100e-01
5.248401e+00 9.225630e-01
5.445752e+00 9.225630e-01
5.445752e+00 9.274551e-01
5.651402e+00 9.274551e-01
5.651402e+00 9.321451e-01
5.863029e+00 9.321451e-01
5.863029e+00 9.366224e-01
6.081096e+00 9.366224e-01
6.081096e+00 9.408691e-01
6.303634e+00 9.408691e-01
6.303634e+00 9.449035e-01
6.531741e+00 9.449035e-01
6.531741e+00 9.487722e-01
6.768063e+00 9.487722e-01
6.768063e+00 9.524162e-01
7.009596e+00 9.524162e-01
7.009596e+00 9.558662e-01
7.257422e+00 9.558662e-01
7.257422e+00 9.591022e-01
7.509945e+00 9.591022e-01
7.509945e+00 9.621184e-01
7.764539e+00 9.621184e-01
7.764539e+00 9.649481e-01
8.023774e+00 9.649481e-01
8.023774e+00 9.675651e-01
8.283591e+00 9.675651e-01
8.283591e+00 9.699872e-01
8.543809e+00 9.699872e-01
8.543809e+00 9.722760e-01
8.810784e+00 9.722760e-01
8.810784e+00 9.743965e-01
9.080383e+00 9.743965e-01
9.080383e+00 9.763572e-01
9.351041e+00 9.763572e-01
9.351041e+00 9.781968e-01
9.627959e+00 9.781968e-01
9.627959e+00 9.798844e-01
9.903436e+00 9.798844e-01
9.903436e+00 9.814732e-01
1.018570e+01 9.814732e-01
1.018570e+01 9.829166e-01
1.046590e+01 9.829166e-01
1.046590e+01 9.842496e-01
1.074691e+01 9.842496e-01
1.074691e+01 9.854796e-01
1.102967e+01 9.854796e-01
1.102967e+01 9.866087e-01
1.131139e+01 9.866087e-01
1.131139e+01 9.876598e-01
1.159604e+01 9.876598e-01
1.159604e+01 9.886222e-01
1.188114e+01 9.886222e-01
1.188114e+01 9.894890e-01
1.215941e+01 9.894890e-01
1.215941e+01 9.902870e-01
1.243758e+01 9.902870e-01
1.243758e+01 9.910191e-01
1.271410e+01 9.910191e-01
1.271410e+01 9.917202e-01
1.300233e+01 9.917202e-01
1.300233e+01 9.923630e-01
1.328865e+01 9.923630e-01
1.328865e+01 9.929389e-01
1.356688e+01 9.929389e-01
1.356688e+01 9.934807e-01
1.385151e+01 9.934807e-01
1.385151e+01 9.939815e-01
1.413649e+01 9.939815e-01
1.413649e+01 9.944415e-01
1.442159e+01 9.944415e-01
1.442159e+01 9.948656e-01
1.470594e+01 9.948656e-01
1.470594e+01 9.952587e-01
1.499153e+01 9.952587e-01
1.499153e+01 9.956027e-01
1.526138e+01 9.956027e-01
1.526138e+01 9.959335e-01
1.554408e+01 9.959335e-01
1.554408e+01 9.962296e-01
1.581730e+01 9.962296e-01
1.581730e+01 9.965030e-01
1.609152e+01 9.965030e-01
1.609152e+01 9.967455e-01
1.635304e+01 9.967455e-01
1.635304e+01 9.969774e-01
1.662335e+01 9.969774e-01
1.662335e+01 9.971768e-01
1.687444e+01 9.971768e-01
1.687444e+01 9.973560e-01
1.711203e+01 9.973560e-01
1.711203e+01 9.975201e-01
1.734857e+01 9.975201e-01
1.734857e+01 9.976729e-01
1.758047e+01 9.976729e-01
1.758047e+01 9.978076e-01
1.780237e+01 9.978076e-01
1.780237e+01 9.979437e-01
1.804050e+01 9.979437e-01
1.804050e+01 9.980755e-01
1.828734e+01 9.980755e-01
1.828734e+01 9.981937e-01
1.852041e+01 9.981937e-01
1.852041e+01 9.983081e-01
1.876482e+01 9.983081e-01
1.876482e+01 9.984180e-01
1.901463e+01 9.984180e-01
1.901463e+01 9.985201e-01
1.926416e+01 9.985201e-01
1.926416e+01 9.986197e-01
1.952562e+01 9.986197e-01
1.952562e+01 9.986943e-01
1.973144e+01 9.986943e-01
1.973144e+01 9.987616e-01
1.993408e+01 9.987616e-01
1.993408e+01 9.988318e-01
2.015470e+01 9.988318e-01
2.015470e+01 9.988939e-01
2.036647e+01 9.988939e-01
2.036647e+01 9.989548e-01
2.057791e+01 9.989548e-01
2.057791e+01 9.990156e-01
2.080250e+01 9.990156e-01
2.080250e+01 9.990711e-01
2.102812e+01 9.990711e-01
2.102812e+01 9.991160e-01
2.122014e+01 9.991160e-01
2.122014e+01 9.991688e-01
2.144985e+01 9.991688e-01
2.144985e+01 9.992183e-01
2.168454e+01 9.992183e-01
2.168454e+01 9.992628e-01
2.190131e+01 9.992628e-01
2.190131e+01 9.993071e-01
2.213607e+01 9.993071e-01
2.213607e+01 9.993509e-01
2.237895e+01 9.993509e-01
2.237895e+01 9.993887e-01
2.261015e+01 9.993887e-01
2.261015e+01 9.994209e-01
2.280659e+01 9.994209e-01
2.280659e+01 9.994474e-01
2.297022e+01 9.994474e-01
2.297022e+01 9.994688e-01
2.310695e+01 9.994688e-01
2.310695e+01 9.994965e-01
2.329612e+01 9.994965e-01
2.329612e+01 9.995182e-01
2.344873e+01 9.995182e-01
2.344873e+01 9.995347e-01
2.356949e+01 9.995347e-01
2.356949e+01 9.995472e-01
2.365679e+01 9.995472e-01
2.365679e+01 9.995537e-01
2.370131e+01 9.995537e-01
2.370131e+01 9.995618e-01
2.376610e+01 9.995618e-01
2.376610e+01 9.995739e-01
2.386219e+01 9.995739e-01
2.386219e+01 9.995803e-01
2.391569e+01 9.995803e-01
2.391569e+01 9.995929e-01
2.401837e+01 9.995929e-01
2.401837e+01 9.996021e-01
2.409406e+01 9.996021e-01
2.409406e+01 9.996143e-01
2.419826e+01 9.996143e-01
2.419826e+01 9.996248e-01
2.429482e+01 9.996248e-01
2.429482e+01 9.996347e-01
2.438286e+01 9.996347e-01
2.438286e+01 9.996431e-01
2.445907e+01 9.996431e-01
2.445907e+01 9.996505e-01
2.452577e+01 9.996505e-01
2.452577e+01 9.996623e-01
2.463751e+01 9.996623e-01
2.463751e+01 9.996705e-01
2.471620e+01 9.996705e-01
2.471620e+01 9.996758e-01
2.476900e+01 9.996758e-01
2.476900e+01 9.996832e-01
2.485189e+01 9.996832e-01
2.485189e+01 9.996914e-01
2.493965e+01 9.996914e-01
2.493965e+01 9.996953e-01
2.497755e+01 9.996953e-01
2.497755e+01 9.997043e-01
2.508352e+01 9.997043e-01
2.508352e+01 9.997109e-01
2.516056e+01 9.997109e-01
2.516056e+01 9.997164e-01
2.522722e+01 9.997164e-01
2.522722e+01 9.997237e-01
2.531986e+01 9.997237e-01
2.531986e+01 9.997345e-01
2.546229e+01 9.997345e-01
2.546229e+01 9.997455e-01
2.561770e+01 9.997455e-01


==> tikz/Data/EXIT_curv_30user_Rep_4_snr_1.2_MI.dat <==
   0.0000000e+00   1.1245818e-01   0.0000000e+00
   7.6926360e-04   1.1443023e-01   2.3675625e-02
   1.5252742e-03   1.1638323e-01   3.3521871e-02
   2.2757650e-03   1.1831779e-01   4.1119183e-02
   3.0223851e-03   1.2023443e-01   4.7553396e-02
   3.7659244e-03   1.2213369e-01   5.3244251e-02
   4.5068521e-03   1.2401604e-01   5.8406770e-02
   5.2454810e-03   1.2588195e-01   6.3168594e-02
   5.9820355e-03   1.2773185e-01   6.7612850e-02
   6.7166850e-03   1.2956617e-01   7.1797262e-02
   7.4495622e-03   1.3138528e-01   7.5763854e-02
   8.1807741e-03   1.3318957e-01   7.9544353e-02
   8.9104091e-03   1.3497938e-01   8.3163396e-02
   9.6385413e-03   1.3675506e-01   8.6640600e-02
   1.0365234e-02   1.3851692e-01   8.9991851e-02
   1.1090542e-02   1.4026528e-01   9.3230258e-02
   1.1814514e-02   1.4200042e-01   9.6366771e-02
   1.2537192e-02   1.4372265e-01   9.9410674e-02
   1.3258612e-02   1.4543221e-01   1.0236988e-01
   1.3978810e-02   1.4712937e-01   1.0525124e-01
   1.4697816e-02   1.4881439e-01   1.0806069e-01
   1.5415657e-02   1.5048749e-01   1.1080347e-01
   1.6132359e-02   1.5214893e-01   1.1348419e-01
   1.6847945e-02   1.5379890e-01   1.1610693e-01
   1.7562436e-02   1.5543763e-01   1.1867536e-01
   1.8275853e-02   1.5706532e-01   1.2119273e-01
   1.8988213e-02   1.5868217e-01   1.2366202e-01
   1.9699534e-02   1.6028837e-01   1.2608590e-01
   2.0409831e-02   1.6188411e-01   1.2846680e-01
   2.1119120e-02   1.6346957e-01   1.3080692e-01
   2.1827415e-02   1.6504493e-01   1.3310832e-01
   2.2534730e-02   1.6661033e-01   1.3537284e-01
   2.3241075e-02   1.6816596e-01   1.3760219e-01
   2.3946465e-02   1.6971197e-01   1.3979797e-01
   2.4650909e-02   1.7124851e-01   1.4196162e-01
   2.5354418e-02   1.7277573e-01   1.4409453e-01
   2.6057003e-02   1.7429377e-01   1.4619794e-01
   2.6758673e-02   1.7580278e-01   1.4827302e-01
   2.7459437e-02   1.7730288e-01   1.5032088e-01
   2.8159305e-02   1.7879422e-01   1.5234255e-01
   2.8858284e-02   1.8027691e-01   1.5433899e-01
   2.9556383e-02   1.8175109e-01   1.5631109e-01
   3.0253609e-02   1.8321686e-01   1.5825972e-01
   3.0949971e-02   1.8467437e-01   1.6018566e-01
   3.1645474e-02   1.8612371e-01   1.6208968e-01
   3.2340127e-02   1.8756500e-01   1.6397246e-01
   3.3033935e-02   1.8899836e-01   1.6583472e-01
   3.3726905e-02   1.9042387e-01   1.6767705e-01
   3.4419044e-02   1.9184166e-01   1.6950009e-01
   3.5110357e-02   1.9325182e-01   1.7130439e-01
   3.5800850e-02   1.9465444e-01   1.7309050e-01
   3.6490528e-02   1.9604965e-01   1.7485894e-01
   3.7179398e-02   1.9743750e-01   1.7661020e-01
   3.7867464e-02   1.9881812e-01   1.7834474e-01
   3.8554732e-02   2.0019158e-01   1.8006303e-01
   3.9241206e-02   2.0155797e-01   1.8176547e-01
   3.9926892e-02   2.0291738e-01   1.8345249e-01
   4.0611793e-02   2.0426989e-01   1.8512447e-01
   4.1295915e-02   2.0561559e-01   1.8678178e-01
   4.1979262e-02   2.0695456e-01   1.8842479e-01
   4.2661838e-02   2.0828687e-01   1.9005384e-01
   4.3343648e-02   2.0961260e-01   1.9166925e-01
   4.4024696e-02   2.1093184e-01   1.9327133e-01
   4.4704985e-02   2.1224464e-01   1.9486041e-01
   4.5384519e-02   2.1355110e-01   1.9643675e-01
   4.6063303e-02   2.1485127e-01   1.9800065e-01
   4.6741341e-02   2.1614522e-01   1.9955238e-01
   4.7418635e-02   2.1743304e-01   2.0109219e-01
   4.8095189e-02   2.1871478e-01   2.0262034e-01
   4.8771007e-02   2.1999051e-01   2.0413706e-01
   4.9446092e-02   2.2126029e-01   2.0564259e-01
   5.0120448e-02   2.2252419e-01   2.0713717e-01
   5.0794078e-02   2.2378227e-01   2.0862099e-01
   5.1466985e-02   2.2503459e-01   2.1009427e-01
   5.2139172e-02   2.2628121e-01   2.1155721e-01
   5.2810642e-02   2.2752220e-01   2.1301001e-01
   5.3481399e-02   2.2875759e-01   2.1445287e-01
   5.4151445e-02   2.2998747e-01   2.1588596e-01
   5.4820783e-02   2.3121188e-01   2.1730945e-01
   5.5489417e-02   2.3243088e-01   2.1872353e-01
   5.6157348e-02   2.3364451e-01   2.2012837e-01
   5.6824580e-02   2.3485284e-01   2.2152411e-01
   5.7491115e-02   2.3605591e-01   2.2291092e-01
   5.8156956e-02   2.3725378e-01   2.2428895e-01
   5.8822106e-02   2.3844651e-01   2.2565836e-01
   5.9486567e-02   2.3963412e-01   2.2701927e-01
   6.0150341e-02   2.4081669e-01   2.2837184e-01
   6.0813432e-02   2.4199425e-01   2.2971619e-01
   6.1475842e-02   2.4316685e-01   2.3105247e-01
   6.2137573e-02   2.4433454e-01   2.3238079e-01
   6.2798627e-02   2.4549737e-01   2.3370129e-01
   6.3459007e-02   2.4665537e-01   2.3501407e-01
   6.4118715e-02   2.4780860e-01   2.3631928e-01
   6.4777753e-02   2.4895710e-01   2.3761701e-01
   6.5436124e-02   2.5010091e-01   2.3890737e-01
   6.6093830e-02   2.5124006e-01   2.4019049e-01
   6.6750873e-02   2.5237462e-01   2.4146646e-01
   6.7407255e-02   2.5350462e-01   2.4273539e-01
   6.8062979e-02   2.5463008e-01   2.4399737e-01
   6.8718045e-02   2.5575107e-01   2.4525252e-01
   6.9372457e-02   2.5686762e-01   2.4650092e-01
   7.0026217e-02   2.5797976e-01   2.4774266e-01
   7.0679326e-02   2.5908753e-01   2.4897785e-01
   7.1331786e-02   2.6019098e-01   2.5020655e-01
   7.1983600e-02   2.6129013e-01   2.5142888e-01
   7.2634769e-02   2.6238503e-01   2.5264491e-01
   7.3285295e-02   2.6347572e-01   2.5385473e-01
   7.3935181e-02   2.6456222e-01   2.5505841e-01
   7.4584427e-02   2.6564457e-01   2.5625604e-01
   7.5233036e-02   2.6672281e-01   2.5744769e-01
   7.5881010e-02   2.6779697e-01   2.5863343e-01
   7.6528350e-02   2.6886709e-01   2.5981335e-01
   7.7175059e-02   2.6993320e-01   2.6098753e-01
   7.7821137e-02   2.7099533e-01   2.6215601e-01
   7.8466587e-02   2.7205351e-01   2.6331889e-01
   7.9111410e-02   2.7310778e-01   2.6447622e-01
   7.9755609e-02   2.7415817e-01   2.6562807e-01
   8.0399184e-02   2.7520471e-01   2.6677450e-01
   8.1042138e-02   2.7624742e-01   2.6791560e-01
   8.1684471e-02   2.7728634e-01   2.6905141e-01
   8.2326187e-02   2.7832151e-01   2.7018199e-01
   8.2967285e-02   2.7935295e-01   2.7130741e-01
   8.3607769e-02   2.8038068e-01   2.7242773e-01
   8.4247639e-02   2.8140475e-01   2.7354299e-01
   8.4886897e-02   2.8242517e-01   2.7465328e-01
   8.5525544e-02   2.8344198e-01   2.7575862e-01
   8.6163583e-02   2.8445520e-01   2.7685909e-01
   8.6801014e-02   2.8546486e-01   2.7795474e-01
   8.7437839e-02   2.8647098e-01   2.7904561e-01
   8.8074060e-02   2.8747361e-01   2.8013175e-01
   8.8709678e-02   2.8847274e-01   2.8121323e-01
   8.9344695e-02   2.8946844e-01   2.8229008e-01
   8.9979111e-02   2.9046070e-01   2.8336236e-01
   9.0612929e-02   2.9144956e-01   2.8443012e-01
   9.1246149e-02   2.9243504e-01   2.8549340e-01
   9.1878774e-02   2.9341718e-01   2.8655225e-01
   9.2510805e-02   2.9439598e-01   2.8760671e-01
   9.3142242e-02   2.9537149e-01   2.8865684e-01
   9.3773088e-02   2.9634372e-01   2.8970266e-01
   9.4403343e-02   2.9731270e-01   2.9074423e-01
   9.5033009e-02   2.9827843e-01   2.9178158e-01
   9.5662088e-02   2.9924096e-01   2.9281477e-01
   9.6290581e-02   3.0020032e-01   2.9384382e-01
   9.6918488e-02   3.0115651e-01   2.9486879e-01
   9.7545812e-02   3.0210956e-01   2.9588970e-01
   9.8172553e-02   3.0305949e-01   2.9690661e-01
   9.8798714e-02   3.0400633e-01   2.9791953e-01
   9.9424294e-02   3.0495010e-01   2.9892853e-01
   1.0004930e-01   3.0589082e-01   2.9993362e-01
   1.0067372e-01   3.0682850e-01   3.0093485e-01
   1.0129757e-01   3.0776318e-01   3.0193226e-01
   1.0192084e-01   3.0869486e-01   3.0292587e-01
   1.0254354e-01   3.0962359e-01   3.0391573e-01
   1.0316567e-01   3.1054936e-01   3.0490187e-01
   1.0378723e-01   3.1147220e-01   3.0588431e-01
   1.0440821e-01   3.1239215e-01   3.0686310e-01
   1.0502863e-01   3.1330920e-01   3.0783827e-01
   1.0564848e-01   3.1422338e-01   3.0880984e-01
   1.0626776e-01   3.1513472e-01   3.0977786e-01
   1.0688648e-01   3.1604322e-01   3.1074234e-01
   1.0750463e-01   3.1694892e-01   3.1170332e-01
   1.0812222e-01   3.1785183e-01   3.1266084e-01
   1.0873925e-01   3.1875196e-01   3.1361492e-01
   1.0935572e-01   3.1964934e-01   3.1456560e-01
   1.0997163e-01   3.2054398e-01   3.1551288e-01
   1.1058698e-01   3.2143590e-01   3.1645682e-01
   1.1120177e-01   3.2232512e-01   3.1739744e-01
   1.1181600e-01   3.2321166e-01   3.1833475e-01
   1.1242968e-01   3.2409553e-01   3.1926880e-01
   1.1304281e-01   3.2497675e-01   3.2019961e-01
   1.1365538e-01   3.2585535e-01   3.2112720e-01
   1.1426740e-01   3.2673133e-01   3.2205159e-01
   1.1487887e-01   3.2760471e-01   3.2297283e-01
   1.1548979e-01   3.2847550e-01   3.2389093e-01
   1.1610016e-01   3.2934374e-01   3.2480592e-01
   1.1670999e-01   3.3020942e-01   3.2571781e-01
   1.1731926e-01   3.3107257e-01   3.2662663e-01
   1.1792799e-01   3.3193321e-01   3.2753243e-01
   1.1853618e-01   3.3279135e-01   3.2843520e-01
   1.1914382e-01   3.3364700e-01   3.2933498e-01
   1.1975092e-01   3.3450018e-01   3.3023179e-01
   1.2035747e-01   3.3535090e-01   3.3112565e-01
   1.2096349e-01   3.3619919e-01   3.3201658e-01
   1.2156897e-01   3.3704505e-01   3.3290461e-01
   1.2217391e-01   3.3788851e-01   3.3378977e-01
   1.2277831e-01   3.3872956e-01   3.3467205e-01
   1.2338217e-01   3.3956824e-01   3.3555151e-01
   1.2398550e-01   3.4040455e-01   3.3642813e-01
   1.2458829e-01   3.4123851e-01   3.3730197e-01
   1.2519055e-01   3.4207013e-01   3.3817304e-01
   1.2579227e-01   3.4289943e-01   3.3904134e-01
   1.2639346e-01   3.4372642e-01   3.3990691e-01
   1.2699413e-01   3.4455112e-01   3.4076977e-01
   1.2759426e-01   3.4537353e-01   3.4162992e-01
   1.2819386e-01   3.4619367e-01   3.4248740e-01
   1.2879293e-01   3.4701157e-01   3.4334222e-01
   1.2939148e-01   3.4782722e-01   3.4419441e-01
   1.2998950e-01   3.4864064e-01   3.4504396e-01
   1.3058700e-01   3.4945184e-01   3.4589092e-01
   1.3118397e-01   3.5026084e-01   3.4673530e-01
   1.3178041e-01   3.5106765e-01   3.4757710e-01
   1.3237634e-01   3.5187229e-01   3.4841636e-01
   1.3297174e-01   3.5267476e-01   3.4925309e-01
   1.3356662e-01   3.5347508e-01   3.5008730e-01
   1.3416098e-01   3.5427326e-01   3.5091902e-01
   1.3475482e-01   3.5506931e-01   3.5174825e-01
   1.3534814e-01   3.5586325e-01   3.5257502e-01
   1.3594094e-01   3.5665508e-01   3.5339935e-01
   1.3653323e-01   3.5744483e-01   3.5422124e-01
   1.3712500e-01   3.5823249e-01   3.5504072e-01
   1.3771626e-01   3.5901808e-01   3.5585780e-01
   1.3830700e-01   3.5980162e-01   3.5667250e-01
   1.3889723e-01   3.6058312e-01   3.5748483e-01
   1.3948695e-01   3.6136258e-01   3.5829481e-01
   1.4007615e-01   3.6214001e-01   3.5910245e-01
   1.4066485e-01   3.6291545e-01   3.5990777e-01
   1.4125303e-01   3.6368887e-01   3.6071078e-01
   1.4184071e-01   3.6446031e-01   3.6151150e-01
   1.4242787e-01   3.6522977e-01   3.6230995e-01
   1.4301453e-01   3.6599727e-01   3.6310613e-01
   1.4360068e-01   3.6676281e-01   3.6390007e-01
   1.4418633e-01   3.6752640e-01   3.6469176e-01
   1.4477147e-01   3.6828806e-01   3.6548124e-01
   1.4535611e-01   3.6904779e-01   3.6626851e-01
   1.4594024e-01   3.6980561e-01   3.6705359e-01
   1.4652387e-01   3.7056152e-01   3.6783649e-01
   1.4710700e-01   3.7131555e-01   3.6861722e-01
   1.4768963e-01   3.7206769e-01   3.6939579e-01
   1.4827175e-01   3.7281795e-01   3.7017223e-01
   1.4885338e-01   3.7356635e-01   3.7094655e-01
   1.4943451e-01   3.7431290e-01   3.7171875e-01
   1.5001514e-01   3.7505760e-01   3.7248884e-01
   1.5059527e-01   3.7580047e-01   3.7325685e-01
   1.5117491e-01   3.7654152e-01   3.7402278e-01
   1.5175405e-01   3.7728074e-01   3.7478665e-01
   1.5233270e-01   3.7801817e-01   3.7554847e-01
   1.5291085e-01   3.7875379e-01   3.7630824e-01
   1.5348851e-01   3.7948764e-01   3.7706599e-01
   1.5406568e-01   3.8021970e-01   3.7782172e-01
   1.5464235e-01   3.8094999e-01   3.7857545e-01
   1.5521853e-01   3.8167852e-01   3.7932719e-01
   1.5579423e-01   3.8240531e-01   3.8007694e-01
   1.5636943e-01   3.8313035e-01   3.8082472e-01
   1.5694414e-01   3.8385366e-01   3.8157055e-01
   1.5751837e-01   3.8457525e-01   3.8231442e-01
   1.5809211e-01   3.8529511e-01   3.8305636e-01
   1.5866536e-01   3.8601328e-01   3.8379638e-01
   1.5923812e-01   3.8672974e-01   3.8453448e-01
   1.5981040e-01   3.8744452e-01   3.8527067e-01
   1.6038220e-01   3.8815761e-01   3.8600498e-01
   1.6095351e-01   3.8886903e-01   3.8673740e-01
   1.6152434e-01   3.8957879e-01   3.8746794e-01
   1.6209468e-01   3.9028688e-01   3.8819663e-01
   1.6266455e-01   3.9099335e-01   3.8892347e-01
   1.6323393e-01   3.9169815e-01   3.8964846e-01
   1.6380283e-01   3.9240134e-01   3.9037163e-01
   1.6437125e-01   3.9310290e-01   3.9109297e-01
   1.6493920e-01   3.9380284e-01   3.9181249e-01
   1.6550666e-01   3.9450117e-01   3.9253022e-01
   1.6607365e-01   3.9519790e-01   3.9324615e-01
   1.6664016e-01   3.9589305e-01   3.9396030e-01
   1.6720620e-01   3.9658660e-01   3.9467268e-01
   1.6777176e-01   3.9727858e-01   3.9538328e-01
   1.6833684e-01   3.9796899e-01   3.9609214e-01
   1.6890145e-01   3.9865784e-01   3.9679926e-01
   1.6946559e-01   3.9934513e-01   3.9750463e-01
   1.7002925e-01   4.0003088e-01   3.9820828e-01
   1.7059244e-01   4.0071508e-01   3.9891021e-01
   1.7115516e-01   4.0139776e-01   3.9961044e-01
   1.7171741e-01   4.0207891e-01   4.0030896e-01
   1.7227919e-01   4.0275853e-01   4.0100579e-01
   1.7284050e-01   4.0343665e-01   4.0170094e-01
   1.7340134e-01   4.0411327e-01   4.0239440e-01
   1.7396171e-01   4.0478839e-01   4.0308621e-01
   1.7452162e-01   4.0546202e-01   4.0377637e-01
   1.7508105e-01   4.0613417e-01   4.0446487e-01
   1.7564002e-01   4.0680484e-01   4.0515172e-01
   1.7619853e-01   4.0747404e-01   4.0583695e-01
   1.7675657e-01   4.0814177e-01   4.0652056e-01
   1.7731415e-01   4.0880806e-01   4.0720254e-01
   1.7787126e-01   4.0947290e-01   4.0788292e-01
   1.7842791e-01   4.1013629e-01   4.0856171e-01
   1.7898410e-01   4.1079824e-01   4.0923889e-01
   1.7953982e-01   4.1145876e-01   4.0991450e-01
   1.8009509e-01   4.1211787e-01   4.1058852e-01
   1.8064989e-01   4.1277555e-01   4.1126098e-01
   1.8120424e-01   4.1343182e-01   4.1193188e-01
   1.8175812e-01   4.1408669e-01   4.1260122e-01
   1.8231155e-01   4.1474017e-01   4.1326902e-01
   1.8286452e-01   4.1539225e-01   4.1393528e-01
   1.8341703e-01   4.1604295e-01   4.1460001e-01
   1.8396908e-01   4.1669228e-01   4.1526321e-01
   1.8452068e-01   4.1734022e-01   4.1592490e-01
   1.8507182e-01   4.1798680e-01   4.1658508e-01
   1.8562251e-01   4.1863202e-01   4.1724375e-01
   1.8617274e-01   4.1927588e-01   4.1790093e-01
   1.8672252e-01   4.1991840e-01   4.1855662e-01
   1.8727185e-01   4.2055956e-01   4.1921084e-01
   1.8782072e-01   4.2119940e-01   4.1986358e-01
   1.8836915e-01   4.2183791e-01   4.2051484e-01
   1.8891712e-01   4.2247508e-01   4.2116465e-01
   1.8946464e-01   4.2311094e-01   4.2181301e-01
   1.9001171e-01   4.2374548e-01   4.2245992e-01
   1.9055833e-01   4.2437872e-01   4.2310539e-01
   1.9110450e-01   4.2501066e-01   4.2374943e-01
   1.9165022e-01   4.2564129e-01   4.2439203e-01
   1.9219549e-01   4.2627064e-01   4.2503322e-01
   1.9274032e-01   4.2689869e-01   4.2567299e-01
   1.9328470e-01   4.2752547e-01   4.2631136e-01
   1.9382864e-01   4.2815098e-01   4.2694833e-01
   1.9437213e-01   4.2877521e-01   4.2758390e-01
   1.9491517e-01   4.2939818e-01   4.2821807e-01
   1.9545777e-01   4.3001989e-01   4.2885088e-01
   1.9599993e-01   4.3064033e-01   4.2948230e-01
   1.9654165e-01   4.3125954e-01   4.3011236e-01
   1.9708292e-01   4.3187751e-01   4.3074105e-01
   1.9762375e-01   4.3249423e-01   4.3136837e-01
   1.9816413e-01   4.3310972e-01   4.3199435e-01
   1.9870408e-01   4.3372399e-01   4.3261899e-01
   1.9924359e-01   4.3433703e-01   4.3324228e-01
   1.9978265e-01   4.3494885e-01   4.3386423e-01
   2.0032128e-01   4.3555946e-01   4.3448486e-01
   2.0085947e-01   4.3616886e-01   4.3510417e-01
   2.0139722e-01   4.3677706e-01   4.3572216e-01
   2.0193454e-01   4.3738405e-01   4.3633884e-01
   2.0247141e-01   4.3798986e-01   4.3695421e-01
   2.0300785e-01   4.3859448e-01   4.3756829e-01
   2.0354386e-01   4.3919792e-01   4.3818106e-01
   2.0407943e-01   4.3980016e-01   4.3879255e-01
   2.0461456e-01   4.4040125e-01   4.3940276e-01
   2.0514926e-01   4.4100116e-01   4.4001169e-01
   2.0568353e-01   4.4159991e-01   4.4061935e-01
   2.0621736e-01   4.4219750e-01   4.4122573e-01
   2.0675076e-01   4.4279393e-01   4.4183086e-01
   2.0728373e-01   4.4338921e-01   4.4243473e-01
   2.0781627e-01   4.4398335e-01   4.4303735e-01
   2.0834838e-01   4.4457633e-01   4.4363873e-01
   2.0888005e-01   4.4516819e-01   4.4423886e-01
   2.0941130e-01   4.4575892e-01   4.4483775e-01
   2.0994211e-01   4.4634850e-01   4.4543541e-01
   2.1047250e-01   4.4693697e-01   4.4603185e-01
   2.1100246e-01   4.4752432e-01   4.4662707e-01
   2.1153199e-01   4.4811056e-01   4.4722108e-01
   2.1206110e-01   4.4869568e-01   4.4781387e-01
   2.1258978e-01   4.4927970e-01   4.4840546e-01
   2.1311803e-01   4.4986262e-01   4.4899584e-01
   2.1364586e-01   4.5044444e-01   4.4958504e-01
   2.1417326e-01   4.5102516e-01   4.5017304e-01
   2.1470023e-01   4.5160479e-01   4.5075986e-01
   2.1522679e-01   4.5218334e-01   4.5134549e-01
   2.1575291e-01   4.5276081e-01   4.5192995e-01
   2.1627862e-01   4.5333719e-01   4.5251323e-01
   2.1680390e-01   4.5391252e-01   4.5309534e-01
   2.1732876e-01   4.5448677e-01   4.5367630e-01
   2.1785320e-01   4.5505994e-01   4.5425610e-01
   2.1837722e-01   4.5563207e-01   4.5483474e-01
   2.1890082e-01   4.5620313e-01   4.5541224e-01
   2.1942400e-01   4.5677314e-01   4.5598858e-01
   2.1994676e-01   4.5734211e-01   4.5656380e-01
   2.2046910e-01   4.5791002e-01   4.5713788e-01
   2.2099102e-01   4.5847690e-01   4.5771081e-01
   2.2151252e-01   4.5904273e-01   4.5828264e-01
   2.2203361e-01   4.5960754e-01   4.5885333e-01
   2.2255428e-01   4.6017131e-01   4.5942291e-01
   2.2307453e-01   4.6073406e-01   4.5999137e-01
   2.2359437e-01   4.6129579e-01   4.6055873e-01
   2.2411379e-01   4.6185649e-01   4.6112498e-01
   2.2463279e-01   4.6241619e-01   4.6169013e-01
   2.2515139e-01   4.6297487e-01   4.6225419e-01
   2.2566956e-01   4.6353255e-01   4.6281715e-01
   2.2618733e-01   4.6408921e-01   4.6337901e-01
   2.2670468e-01   4.6464489e-01   4.6393980e-01
   2.2722162e-01   4.6519956e-01   4.6449952e-01
   2.2773814e-01   4.6575324e-01   4.6505815e-01
   2.2825426e-01   4.6630594e-01   4.6561571e-01
   2.2876996e-01   4.6685764e-01   4.6617221e-01
   2.2928525e-01   4.6740837e-01   4.6672764e-01
   2.2980014e-01   4.6795811e-01   4.6728201e-01
   2.3031461e-01   4.6850689e-01   4.6783533e-01
   2.3082868e-01   4.6905468e-01   4.6838759e-01
   2.3134233e-01   4.6960151e-01   4.6893881e-01
   2.3185558e-01   4.7014737e-01   4.6948898e-01
   2.3236842e-01   4.7069228e-01   4.7003811e-01
   2.3288085e-01   4.7123623e-01   4.7058621e-01
   2.3339288e-01   4.7177922e-01   4.7113327e-01
   2.3390450e-01   4.7232126e-01   4.7167931e-01
   2.3441571e-01   4.7286236e-01   4.7222432e-01
   2.3492652e-01   4.7340250e-01   4.7276831e-01
   2.3543692e-01   4.7394171e-01   4.7331128e-01
   2.3594692e-01   4.7447998e-01   4.7385323e-01
   2.3645652e-01   4.7501731e-01   4.7439418e-01
   2.3696571e-01   4.7555371e-01   4.7493412e-01
   2.3747450e-01   4.7608918e-01   4.7547306e-01
   2.3798289e-01   4.7662374e-01   4.7601100e-01
   2.3849087e-01   4.7715736e-01   4.7654795e-01
   2.3899845e-01   4.7769007e-01   4.7708390e-01
   2.3950563e-01   4.7822186e-01   4.7761886e-01
   2.4001242e-01   4.7875274e-01   4.7815284e-01
   2.4051880e-01   4.7928271e-01   4.7868583e-01
   2.4102478e-01   4.7981177e-01   4.7921786e-01
   2.4153036e-01   4.8033993e-01   4.7974890e-01
   2.4203554e-01   4.8086719e-01   4.8027897e-01
   2.4254033e-01   4.8139355e-01   4.8080808e-01
   2.4304471e-01   4.8191902e-01   4.8133622e-01
   2.4354870e-01   4.8244360e-01   4.8186340e-01
   2.4405229e-01   4.8296728e-01   4.8238962e-01
   2.4455549e-01   4.8349009e-01   4.8291489e-01
   2.4505829e-01   4.8401201e-01   4.8343921e-01
   2.4556069e-01   4.8453305e-01   4.8396258e-01
   2.4606270e-01   4.8505322e-01   4.8448500e-01
   2.4656431e-01   4.8557251e-01   4.8500649e-01
   2.4706553e-01   4.8609093e-01   4.8552704e-01
   2.4756636e-01   4.8660848e-01   4.8604665e-01
   2.4806679e-01   4.8712517e-01   4.8656533e-01
   2.4856683e-01   4.8764099e-01   4.8708309e-01
   2.4906647e-01   4.8815596e-01   4.8759991e-01
   2.4956573e-01   4.8867007e-01   4.8811583e-01
   2.5006459e-01   4.8918333e-01   4.8863082e-01
   2.5056306e-01   4.8969573e-01   4.8914488e-01
   2.5106114e-01   4.9020729e-01   4.8965804e-01
   2.5155883e-01   4.9071800e-01   4.9017030e-01
   2.5205613e-01   4.9122787e-01   4.9068164e-01
   2.5255304e-01   4.9173690e-01   4.9119209e-01
   2.5304956e-01   4.9224509e-01   4.9170162e-01
   2.5354570e-01   4.9275245e-01   4.9221027e-01
   2.5404144e-01   4.9325897e-01   4.9271801e-01
   2.5453680e-01   4.9376467e-01   4.9322488e-01
   2.5503177e-01   4.9426954e-01   4.9373085e-01
   2.5552635e-01   4.9477358e-01   4.9423594e-01
   2.5602055e-01   4.9527681e-01   4.9474014e-01
   2.5651436e-01   4.9577921e-01   4.9524346e-01
   2.5700778e-01   4.9628080e-01   4.9574592e-01
   2.5750082e-01   4.9678157e-01   4.9624749e-01
   2.5799347e-01   4.9728154e-01   4.9674819e-01
   2.5848574e-01   4.9778070e-01   4.9724802e-01
   2.5897763e-01   4.9827905e-01   4.9774699e-01
   2.5946913e-01   4.9877659e-01   4.9824510e-01
   2.5996025e-01   4.9927334e-01   4.9874235e-01
   2.6045099e-01   4.9976928e-01   4.9923874e-01
   2.6094134e-01   5.0026444e-01   4.9973428e-01
   2.6143132e-01   5.0075879e-01   5.0022897e-01
   2.6192091e-01   5.0125236e-01   5.0072281e-01
   2.6241012e-01   5.0174513e-01   5.0121580e-01
   2.6289895e-01   5.0223713e-01   5.0170795e-01
   2.6338740e-01   5.0272834e-01   5.0219926e-01
   2.6387547e-01   5.0321876e-01   5.0268974e-01
   2.6436316e-01   5.0370841e-01   5.0317938e-01
   2.6485047e-01   5.0419729e-01   5.0366819e-01
   2.6533740e-01   5.0468538e-01   5.0415616e-01
   2.6582396e-01   5.0517270e-01   5.0464331e-01
   2.6631014e-01   5.0565926e-01   5.0512963e-01
   2.6679594e-01   5.0614504e-01   5.0561513e-01
   2.6728136e-01   5.0663007e-01   5.0609983e-01
   2.6776641e-01   5.0711434e-01   5.0658369e-01
   2.6825108e-01   5.0759784e-01   5.0706674e-01
   2.6873537e-01   5.0808057e-01   5.0754899e-01
   2.6921929e-01   5.0856256e-01   5.0803043e-01
   2.6970284e-01   5.0904379e-01   5.0851105e-01
   2.7018601e-01   5.0952428e-01   5.0899088e-01
   2.7066880e-01   5.1000401e-01   5.0946990e-01
   2.7115123e-01   5.1048299e-01   5.0994813e-01
   2.7163328e-01   5.1096124e-01   5.1042555e-01
   2.7211495e-01   5.1143874e-01   5.1090220e-01
   2.7259626e-01   5.1191549e-01   5.1137804e-01
   2.7307719e-01   5.1239152e-01   5.1185309e-01
   2.7355775e-01   5.1286680e-01   5.1232736e-01
   2.7403794e-01   5.1334135e-01   5.1280085e-01
   2.7451776e-01   5.1381518e-01   5.1327355e-01
   2.7499721e-01   5.1428826e-01   5.1374548e-01
   2.7547628e-01   5.1476062e-01   5.1421662e-01
   2.7595499e-01   5.1523227e-01   5.1468699e-01
   2.7643333e-01   5.1570318e-01   5.1515660e-01
   2.7691130e-01   5.1617337e-01   5.1562542e-01
   2.7738890e-01   5.1664285e-01   5.1609349e-01
   2.7786614e-01   5.1711160e-01   5.1656079e-01
   2.7834300e-01   5.1757965e-01   5.1702733e-01
   2.7881950e-01   5.1804699e-01   5.1749310e-01
   2.7929563e-01   5.1851360e-01   5.1795812e-01
   2.7977140e-01   5.1897951e-01   5.1842237e-01
   2.8024680e-01   5.1944472e-01   5.1888588e-01
   2.8072183e-01   5.1990922e-01   5.1934864e-01
   2.8119650e-01   5.2037302e-01   5.1981064e-01
   2.8167080e-01   5.2083612e-01   5.2027190e-01
   2.8214474e-01   5.2129851e-01   5.2073241e-01
   2.8261831e-01   5.2176022e-01   5.2119219e-01
   2.8309152e-01   5.2222122e-01   5.2165122e-01
   2.8356437e-01   5.2268154e-01   5.2210951e-01
   2.8403685e-01   5.2314116e-01   5.2256708e-01
   2.8450898e-01   5.2360009e-01   5.2302390e-01
   2.8498073e-01   5.2405834e-01   5.2347999e-01
   2.8545213e-01   5.2451591e-01   5.2393535e-01
   2.8592317e-01   5.2497279e-01   5.2438999e-01
   2.8639384e-01   5.2542899e-01   5.2484389e-01
   2.8686415e-01   5.2588451e-01   5.2529708e-01
   2.8733411e-01   5.2633935e-01   5.2574955e-01
   2.8780370e-01   5.2679352e-01   5.2620130e-01
   2.8827293e-01   5.2724701e-01   5.2665232e-01
   2.8874181e-01   5.2769983e-01   5.2710264e-01
   2.8921032e-01   5.2815198e-01   5.2755224e-01
   2.8967848e-01   5.2860346e-01   5.2800114e-01
   2.9014627e-01   5.2905428e-01   5.2844932e-01
   2.9061371e-01   5.2950443e-01   5.2889680e-01
   2.9108080e-01   5.2995392e-01   5.2934357e-01
   2.9154752e-01   5.3040275e-01   5.2978964e-01
   2.9201389e-01   5.3085092e-01   5.3023501e-01
   2.9247990e-01   5.3129843e-01   5.3067968e-01
   2.9294556e-01   5.3174529e-01   5.3112365e-01
   2.9341086e-01   5.3219149e-01   5.3156693e-01
   2.9387581e-01   5.3263704e-01   5.3200952e-01
   2.9434040e-01   5.3308195e-01   5.3245142e-01
   2.9480464e-01   5.3352620e-01   5.3289262e-01
   2.9526852e-01   5.3396980e-01   5.3333315e-01
   2.9573205e-01   5.3441277e-01   5.3377298e-01
   2.9619522e-01   5.3485509e-01   5.3421214e-01
   2.9665805e-01   5.3529676e-01   5.3465060e-01
   2.9712051e-01   5.3573780e-01   5.3508840e-01
   2.9758263e-01   5.3617820e-01   5.3552552e-01
   2.9804440e-01   5.3661795e-01   5.3596196e-01
   2.9850581e-01   5.3705708e-01   5.3639773e-01
   2.9896687e-01   5.3749558e-01   5.3683282e-01
   2.9942759e-01   5.3793343e-01   5.3726725e-01
   2.9988795e-01   5.3837067e-01   5.3770101e-01
   3.0034796e-01   5.3880727e-01   5.3813410e-01
   3.0080762e-01   5.3924326e-01   5.3856653e-01
   3.0126693e-01   5.3967860e-01   5.3899831e-01
   3.0172589e-01   5.4011334e-01   5.3942940e-01
   3.0218451e-01   5.4054744e-01   5.3985986e-01
   3.0264277e-01   5.4098093e-01   5.4028965e-01
   3.0310069e-01   5.4141380e-01   5.4071878e-01
   3.0355826e-01   5.4184604e-01   5.4114726e-01
   3.0401548e-01   5.4227769e-01   5.4157510e-01
   3.0447236e-01   5.4270871e-01   5.4200227e-01
   3.0492889e-01   5.4313912e-01   5.4242882e-01
   3.0538507e-01   5.4356892e-01   5.4285470e-01
   3.0584090e-01   5.4399812e-01   5.4327995e-01
   3.0629640e-01   5.4442670e-01   5.4370455e-01
   3.0675154e-01   5.4485467e-01   5.4412850e-01
   3.0720634e-01   5.4528204e-01   5.4455182e-01
   3.0766080e-01   5.4570882e-01   5.4497451e-01
   3.0811491e-01   5.4613499e-01   5.4539656e-01
   3.0856868e-01   5.4656056e-01   5.4581797e-01
   3.0902210e-01   5.4698553e-01   5.4623875e-01
   3.0947519e-01   5.4740991e-01   5.4665890e-01
   3.0992793e-01   5.4783369e-01   5.4707842e-01
   3.1038032e-01   5.4825688e-01   5.4749732e-01
   3.1083238e-01   5.4867947e-01   5.4791559e-01
   3.1128409e-01   5.4910148e-01   5.4833323e-01
   3.1173546e-01   5.4952289e-01   5.4875025e-01
   3.1218649e-01   5.4994372e-01   5.4916666e-01
   3.1263718e-01   5.5036395e-01   5.4958244e-01
   3.1308753e-01   5.5078362e-01   5.4999761e-01
   3.1353754e-01   5.5120268e-01   5.5041215e-01
   3.1398721e-01   5.5162118e-01   5.5082610e-01
   3.1443654e-01   5.5203909e-01   5.5123941e-01
   3.1488553e-01   5.5245642e-01   5.5165213e-01
   3.1533418e-01   5.5287317e-01   5.5206423e-01
   3.1578249e-01   5.5328935e-01   5.5247573e-01
   3.1623047e-01   5.5370495e-01   5.5288662e-01
   3.1667811e-01   5.5411999e-01   5.5329690e-01
   3.1712541e-01   5.5453444e-01   5.5370659e-01
   3.1757237e-01   5.5494832e-01   5.5411566e-01
   3.1801900e-01   5.5536164e-01   5.5452414e-01
   3.1846529e-01   5.5577439e-01   5.5493203e-01
   3.1891124e-01   5.5618658e-01   5.5533932e-01
   3.1935686e-01   5.5659819e-01   5.5574601e-01
   3.1980215e-01   5.5700925e-01   5.5615210e-01
   3.2024710e-01   5.5741974e-01   5.5655761e-01
   3.2069171e-01   5.5782967e-01   5.5696252e-01
   3.2113599e-01   5.5823904e-01   5.5736685e-01
   3.2157993e-01   5.5864785e-01   5.5777058e-01
   3.2202355e-01   5.5905611e-01   5.5817374e-01
   3.2246682e-01   5.5946381e-01   5.5857631e-01
   3.2290977e-01   5.5987095e-01   5.5897829e-01
   3.2335238e-01   5.6027755e-01   5.5937970e-01
   3.2379466e-01   5.6068359e-01   5.5978051e-01
   3.2423661e-01   5.6108908e-01   5.6018076e-01
   3.2467823e-01   5.6149402e-01   5.6058042e-01
   3.2511951e-01   5.6189842e-01   5.6097952e-01
   3.2556047e-01   5.6230226e-01   5.6137803e-01
   3.2600109e-01   5.6270557e-01   5.6177597e-01
   3.2644138e-01   5.6310834e-01   5.6217335e-01
   3.2688134e-01   5.6351055e-01   5.6257015e-01
   3.2732098e-01   5.6391222e-01   5.6296638e-01
   3.2776028e-01   5.6431336e-01   5.6336205e-01
   3.2819925e-01   5.6471396e-01   5.6375715e-01
   3.2863790e-01   5.6511401e-01   5.6415169e-01
   3.2907622e-01   5.6551353e-01   5.6454566e-01
   3.2951421e-01   5.6591252e-01   5.6493908e-01
   3.2995187e-01   5.6631098e-01   5.6533193e-01
   3.3038920e-01   5.6670890e-01   5.6572422e-01
   3.3082621e-01   5.6710629e-01   5.6611595e-01
   3.3126289e-01   5.6750315e-01   5.6650714e-01
   3.3169924e-01   5.6789948e-01   5.6689776e-01
   3.3213526e-01   5.6829528e-01   5.6728784e-01
   3.3257096e-01   5.6869056e-01   5.6767736e-01
   3.3300634e-01   5.6908532e-01   5.6806633e-01
   3.3344139e-01   5.6947954e-01   5.6845476e-01
   3.3387611e-01   5.6987325e-01   5.6884262e-01
   3.3431051e-01   5.7026643e-01   5.6922995e-01
   3.3474459e-01   5.7065909e-01   5.6961674e-01
   3.3517834e-01   5.7105124e-01   5.7000297e-01
   3.3561177e-01   5.7144287e-01   5.7038866e-01
   3.3604487e-01   5.7183397e-01   5.7077382e-01
   3.3647765e-01   5.7222457e-01   5.7115844e-01
   3.3691011e-01   5.7261465e-01   5.7154251e-01
   3.3734225e-01   5.7300421e-01   5.7192606e-01
   3.3777406e-01   5.7339326e-01   5.7230907e-01
   3.3820555e-01   5.7378181e-01   5.7269153e-01
   3.3863672e-01   5.7416984e-01   5.7307347e-01
   3.3906757e-01   5.7455736e-01   5.7345487e-01
   3.3949810e-01   5.7494438e-01   5.7383575e-01
   3.3992831e-01   5.7533089e-01   5.7421609e-01
   3.4035819e-01   5.7571690e-01   5.7459591e-01
   3.4078776e-01   5.7610239e-01   5.7497520e-01
   3.4121701e-01   5.7648739e-01   5.7535396e-01
   3.4164593e-01   5.7687189e-01   5.7573220e-01
   3.4207454e-01   5.7725588e-01   5.7610991e-01
   3.4250283e-01   5.7763938e-01   5.7648710e-01
   3.4293080e-01   5.7802237e-01   5.7686378e-01
   3.4335846e-01   5.7840487e-01   5.7723993e-01
   3.4378579e-01   5.7878687e-01   5.7761557e-01
   3.4421281e-01   5.7916838e-01   5.7799068e-01
   3.4463951e-01   5.7954939e-01   5.7836529e-01
   3.4506589e-01   5.7992991e-01   5.7873938e-01
   3.4549196e-01   5.8030993e-01   5.7911295e-01
   3.4591771e-01   5.8068947e-01   5.7948602e-01
   3.4634315e-01   5.8106851e-01   5.7985857e-01
   3.4676827e-01   5.8144707e-01   5.8023061e-01
   3.4719307e-01   5.8182515e-01   5.8060215e-01
   3.4761756e-01   5.8220272e-01   5.8097317e-01
   3.4804173e-01   5.8257981e-01   5.8134369e-01
   3.4846559e-01   5.8295643e-01   5.8171371e-01
   3.4888913e-01   5.8333256e-01   5.8208322e-01
   3.4931236e-01   5.8370820e-01   5.8245223e-01
   3.4973528e-01   5.8408336e-01   5.8282074e-01
   3.5015788e-01   5.8445805e-01   5.8318875e-01
   3.5058017e-01   5.8483225e-01   5.8355625e-01
   3.5100215e-01   5.8520598e-01   5.8392326e-01
   3.5142382e-01   5.8557923e-01   5.8428978e-01
   3.5184517e-01   5.8595200e-01   5.8465580e-01
   3.5226621e-01   5.8632430e-01   5.8502132e-01
   3.5268694e-01   5.8669612e-01   5.8538636e-01
   3.5310736e-01   5.8706746e-01   5.8575089e-01
   3.5352746e-01   5.8743834e-01   5.8611494e-01
   3.5394726e-01   5.8780875e-01   5.8647850e-01
   3.5436675e-01   5.8817868e-01   5.8684157e-01
   3.5478592e-01   5.8854815e-01   5.8720414e-01
   3.5520479e-01   5.8891714e-01   5.8756624e-01
   3.5562334e-01   5.8928567e-01   5.8792785e-01
   3.5604159e-01   5.8965374e-01   5.8828897e-01
   3.5645953e-01   5.9002133e-01   5.8864961e-01
   3.5687716e-01   5.9038847e-01   5.8900978e-01
   3.5729448e-01   5.9075514e-01   5.8936945e-01
   3.5771149e-01   5.9112135e-01   5.8972865e-01
   3.5812820e-01   5.9148709e-01   5.9008737e-01
   3.5854460e-01   5.9185238e-01   5.9044561e-01
   3.5896069e-01   5.9221720e-01   5.9080337e-01
   3.5937647e-01   5.9258157e-01   5.9116066e-01
   3.5979195e-01   5.9294548e-01   5.9151748e-01
   3.6020712e-01   5.9330893e-01   5.9187381e-01
   3.6062198e-01   5.9367192e-01   5.9222969e-01
   3.6103654e-01   5.9403447e-01   5.9258508e-01
   3.6145080e-01   5.9439655e-01   5.9294001e-01
   3.6186474e-01   5.9475819e-01   5.9329446e-01
   3.6227839e-01   5.9511938e-01   5.9364845e-01
   3.6269173e-01   5.9548011e-01   5.9400197e-01
   3.6310476e-01   5.9584038e-01   5.9435503e-01
   3.6351749e-01   5.9620022e-01   5.9470762e-01
   3.6392992e-01   5.9655960e-01   5.9505974e-01
   3.6434204e-01   5.9691854e-01   5.9541141e-01
   3.6475386e-01   5.9727703e-01   5.9576261e-01
   3.6516538e-01   5.9763507e-01   5.9611335e-01
   3.6557659e-01   5.9799267e-01   5.9646363e-01
   3.6598750e-01   5.9834982e-01   5.9681345e-01
   3.6639811e-01   5.9870654e-01   5.9716281e-01
   3.6680842e-01   5.9906281e-01   5.9751172e-01
   3.6721843e-01   5.9941864e-01   5.9786017e-01
   3.6762813e-01   5.9977403e-01   5.9820816e-01
   3.6803753e-01   6.0012897e-01   5.9855570e-01
   3.6844664e-01   6.0048349e-01   5.9890279e-01
   3.6885544e-01   6.0083756e-01   5.9924943e-01
   3.6926394e-01   6.0119120e-01   5.9959561e-01
   3.6967215e-01   6.0154440e-01   5.9994135e-01
   3.7008005e-01   6.0189717e-01   6.0028664e-01
   3.7048765e-01   6.0224950e-01   6.0063148e-01
   3.7089496e-01   6.0260139e-01   6.0097586e-01
   3.7130196e-01   6.0295286e-01   6.0131981e-01
   3.7170867e-01   6.0330390e-01   6.0166331e-01
   3.7211508e-01   6.0365451e-01   6.0200636e-01
   3.7252119e-01   6.0400468e-01   6.0234897e-01
   3.7292701e-01   6.0435442e-01   6.0269115e-01
   3.7333252e-01   6.0470374e-01   6.0303287e-01
   3.7373774e-01   6.0505263e-01   6.0337416e-01
   3.7414267e-01   6.0540109e-01   6.0371500e-01
   3.7454729e-01   6.0574913e-01   6.0405541e-01
   3.7495162e-01   6.0609674e-01   6.0439539e-01
   3.7535566e-01   6.0644393e-01   6.0473492e-01
   3.7575939e-01   6.0679070e-01   6.0507403e-01
   3.7616284e-01   6.0713705e-01   6.0541269e-01
   3.7656598e-01   6.0748297e-01   6.0575092e-01
   3.7696884e-01   6.0782847e-01   6.0608872e-01
   3.7737139e-01   6.0817355e-01   6.0642608e-01
   3.7777366e-01   6.0851821e-01   6.0676302e-01
   3.7817563e-01   6.0886245e-01   6.0709953e-01
   3.7857730e-01   6.0920628e-01   6.0743561e-01
   3.7897868e-01   6.0954970e-01   6.0777125e-01
   3.7937977e-01   6.0989269e-01   6.0810647e-01
   3.7978057e-01   6.1023528e-01   6.0844127e-01
   3.8018107e-01   6.1057743e-01   6.0877563e-01
   3.8058128e-01   6.1091919e-01   6.0910957e-01
   3.8098120e-01   6.1126054e-01   6.0944310e-01
   3.8138083e-01   6.1160146e-01   6.0977619e-01
   3.8178016e-01   6.1194198e-01   6.1010887e-01
   3.8217920e-01   6.1228209e-01   6.1044113e-01
   3.8257795e-01   6.1262179e-01   6.1077295e-01
   3.8297642e-01   6.1296108e-01   6.1110437e-01
   3.8337459e-01   6.1329996e-01   6.1143536e-01
   3.8377247e-01   6.1363844e-01   6.1176595e-01
   3.8417006e-01   6.1397650e-01   6.1209611e-01
   3.8456736e-01   6.1431417e-01   6.1242584e-01
   3.8496437e-01   6.1465142e-01   6.1275518e-01
   3.8536109e-01   6.1498828e-01   6.1308410e-01
   3.8575752e-01   6.1532473e-01   6.1341260e-01
   3.8615366e-01   6.1566078e-01   6.1374068e-01
   3.8654952e-01   6.1599642e-01   6.1406836e-01
   3.8694508e-01   6.1633167e-01   6.1439563e-01
   3.8734036e-01   6.1666653e-01   6.1472249e-01
   3.8773535e-01   6.1700096e-01   6.1504894e-01
   3.8813006e-01   6.1733502e-01   6.1537498e-01
   3.8852447e-01   6.1766867e-01   6.1570061e-01
   3.8891860e-01   6.1800192e-01   6.1602584e-01
   3.8931244e-01   6.1833478e-01   6.1635066e-01
   3.8970600e-01   6.1866723e-01   6.1667507e-01
   3.9009927e-01   6.1899930e-01   6.1699908e-01
   3.9049225e-01   6.1933097e-01   6.1732270e-01
   3.9088495e-01   6.1966225e-01   6.1764590e-01
   3.9127736e-01   6.1999314e-01   6.1796871e-01
   3.9166949e-01   6.2032363e-01   6.1829111e-01
   3.9206133e-01   6.2065374e-01   6.1861311e-01
   3.9245289e-01   6.2098345e-01   6.1893472e-01
   3.9284416e-01   6.2131278e-01   6.1925593e-01
   3.9323515e-01   6.2164171e-01   6.1957673e-01
   3.9362586e-01   6.2197025e-01   6.1989715e-01
   3.9401628e-01   6.2229841e-01   6.2021717e-01
   3.9440642e-01   6.2262618e-01   6.2053679e-01
   3.9479627e-01   6.2295356e-01   6.2085602e-01
   3.9518585e-01   6.2328057e-01   6.2117485e-01
   3.9557514e-01   6.2360718e-01   6.2149329e-01
   3.9596415e-01   6.2393341e-01   6.2181134e-01
   3.9635287e-01   6.2425926e-01   6.2212900e-01
   3.9674131e-01   6.2458472e-01   6.2244627e-01
   3.9712948e-01   6.2490980e-01   6.2276314e-01
   3.9751736e-01   6.2523450e-01   6.2307963e-01
   3.9790496e-01   6.2555881e-01   6.2339573e-01
   3.9829228e-01   6.2588276e-01   6.2371145e-01
   3.9867931e-01   6.2620631e-01   6.2402677e-01
   3.9906607e-01   6.2652951e-01   6.2434171e-01
   3.9945255e-01   6.2685230e-01   6.2465627e-01
   3.9983875e-01   6.2717473e-01   6.2497044e-01
   4.0022467e-01   6.2749678e-01   6.2528424e-01
   4.0061031e-01   6.2781846e-01   6.2559765e-01
   4.0099567e-01   6.2813975e-01   6.2591067e-01
   4.0138075e-01   6.2846069e-01   6.2622331e-01
   4.0176555e-01   6.2878124e-01   6.2653557e-01
   4.0215008e-01   6.2910141e-01   6.2684745e-01
   4.0253432e-01   6.2942121e-01   6.2715897e-01
   4.0291829e-01   6.2974065e-01   6.2747009e-01
   4.0330198e-01   6.3005972e-01   6.2778084e-01
   4.0368540e-01   6.3037841e-01   6.2809121e-01
   4.0406853e-01   6.3069673e-01   6.2840121e-01
   4.0445139e-01   6.3101468e-01   6.2871083e-01
   4.0483398e-01   6.3133227e-01   6.2902008e-01
   4.0521628e-01   6.3164949e-01   6.2932894e-01
   4.0559831e-01   6.3196634e-01   6.2963745e-01
   4.0598007e-01   6.3228282e-01   6.2994557e-01
   4.0636155e-01   6.3259893e-01   6.3025333e-01
   4.0674275e-01   6.3291469e-01   6.3056072e-01
   4.0712368e-01   6.3323008e-01   6.3086773e-01
   4.0750433e-01   6.3354510e-01   6.3117438e-01
   4.0788471e-01   6.3385976e-01   6.3148067e-01
   4.0826482e-01   6.3417406e-01   6.3178657e-01
   4.0864465e-01   6.3448800e-01   6.3209211e-01
   4.0902421e-01   6.3480157e-01   6.3239729e-01
   4.0940349e-01   6.3511479e-01   6.3270210e-01
   4.0978250e-01   6.3542763e-01   6.3300654e-01
   4.1016124e-01   6.3574014e-01   6.3331062e-01
   4.1053970e-01   6.3605226e-01   6.3361435e-01
   4.1091789e-01   6.3636404e-01   6.3391770e-01
   4.1129581e-01   6.3667547e-01   6.3422069e-01
   4.1167346e-01   6.3698653e-01   6.3452332e-01
   4.1205083e-01   6.3729723e-01   6.3482560e-01
   4.1242793e-01   6.3760759e-01   6.3512750e-01
   4.1280476e-01   6.3791758e-01   6.3542906e-01
   4.1318132e-01   6.3822721e-01   6.3573025e-01
   4.1355761e-01   6.3853650e-01   6.3603108e-01
   4.1393363e-01   6.3884544e-01   6.3633155e-01
   4.1430938e-01   6.3915402e-01   6.3663168e-01
   4.1468486e-01   6.3946224e-01   6.3693144e-01
   4.1506006e-01   6.3977013e-01   6.3723085e-01
   4.1543500e-01   6.4007766e-01   6.3752990e-01
   4.1580967e-01   6.4038483e-01   6.3782860e-01
   4.1618407e-01   6.4069165e-01   6.3812694e-01
   4.1655820e-01   6.4099813e-01   6.3842494e-01
   4.1693206e-01   6.4130426e-01   6.3872258e-01
   4.1730565e-01   6.4161005e-01   6.3901987e-01
   4.1767897e-01   6.4191547e-01   6.3931681e-01
   4.1805203e-01   6.4222056e-01   6.3961340e-01
   4.1842481e-01   6.4252531e-01   6.3990964e-01
   4.1879733e-01   6.4282970e-01   6.4020552e-01
   4.1916959e-01   6.4313375e-01   6.4050107e-01
   4.1954157e-01   6.4343745e-01   6.4079626e-01
   4.1991329e-01   6.4374082e-01   6.4109111e-01
   4.2028474e-01   6.4404385e-01   6.4138562e-01
   4.2065593e-01   6.4434651e-01   6.4167978e-01
   4.2102684e-01   6.4464886e-01   6.4197358e-01
   4.2139750e-01   6.4495085e-01   6.4226705e-01
   4.2176788e-01   6.4525250e-01   6.4256017e-01
   4.2213800e-01   6.4555382e-01   6.4285297e-01
   4.2250786e-01   6.4585479e-01   6.4314540e-01
   4.2287745e-01   6.4615542e-01   6.4343750e-01
   4.2324678e-01   6.4645571e-01   6.4372926e-01
   4.2361584e-01   6.4675567e-01   6.4402067e-01
   4.2398463e-01   6.4705530e-01   6.4431175e-01
   4.2435317e-01   6.4735458e-01   6.4460249e-01
   4.2472143e-01   6.4765352e-01   6.4489289e-01
   4.2508944e-01   6.4795213e-01   6.4518295e-01
   4.2545718e-01   6.4825041e-01   6.4547267e-01
   4.2582466e-01   6.4854836e-01   6.4576206e-01
   4.2619187e-01   6.4884596e-01   6.4605111e-01
   4.2655882e-01   6.4914323e-01   6.4633983e-01
   4.2692551e-01   6.4944017e-01   6.4662821e-01
   4.2729194e-01   6.4973679e-01   6.4691625e-01
   4.2765811e-01   6.5003307e-01   6.4720398e-01
   4.2802401e-01   6.5032901e-01   6.4749136e-01
   4.2838965e-01   6.5062463e-01   6.4777841e-01
   4.2875503e-01   6.5091991e-01   6.4806513e-01
   4.2912015e-01   6.5121487e-01   6.4835151e-01
   4.2948501e-01   6.5150949e-01   6.4863756e-01
   4.2984960e-01   6.5180379e-01   6.4892329e-01
   4.3021394e-01   6.5209775e-01   6.4920869e-01
   4.3057802e-01   6.5239140e-01   6.4949375e-01
   4.3094183e-01   6.5268471e-01   6.4977850e-01
   4.3130539e-01   6.5297771e-01   6.5006291e-01
   4.3166868e-01   6.5327037e-01   6.5034700e-01
   4.3203172e-01   6.5356271e-01   6.5063076e-01
   4.3239450e-01   6.5385472e-01   6.5091419e-01
   4.3275702e-01   6.5414641e-01   6.5119730e-01
   4.3311928e-01   6.5443777e-01   6.5148009e-01
   4.3348128e-01   6.5472882e-01   6.5176254e-01
   4.3384302e-01   6.5501954e-01   6.5204468e-01
   4.3420451e-01   6.5530993e-01   6.5232649e-01
   4.3456573e-01   6.5560001e-01   6.5260799e-01
   4.3492670e-01   6.5588977e-01   6.5288916e-01
   4.3528742e-01   6.5617920e-01   6.5317001e-01
   4.3564787e-01   6.5646832e-01   6.5345055e-01
   4.3600807e-01   6.5675711e-01   6.5373075e-01
   4.3636801e-01   6.5704558e-01   6.5401064e-01
   4.3672770e-01   6.5733374e-01   6.5429021e-01
   4.3708712e-01   6.5762158e-01   6.5456947e-01
   4.3744630e-01   6.5790910e-01   6.5484840e-01
   4.3780521e-01   6.5819631e-01   6.5512702e-01
   4.3816387e-01   6.5848320e-01   6.5540532e-01
   4.3852228e-01   6.5876977e-01   6.5568332e-01
   4.3888043e-01   6.5905602e-01   6.5596099e-01
   4.3923832e-01   6.5934197e-01   6.5623834e-01
   4.3959597e-01   6.5962759e-01   6.5651539e-01
   4.3995335e-01   6.5991291e-01   6.5679211e-01
   4.4031048e-01   6.6019791e-01   6.5706853e-01
   4.4066736e-01   6.6048260e-01   6.5734463e-01
   4.4102398e-01   6.6076697e-01   6.5762043e-01
   4.4138035e-01   6.6105104e-01   6.5789591e-01
   4.4173647e-01   6.6133479e-01   6.5817108e-01
   4.4209233e-01   6.6161823e-01   6.5844594e-01
   4.4244795e-01   6.6190136e-01   6.5872049e-01
   4.4280330e-01   6.6218419e-01   6.5899472e-01
   4.4315841e-01   6.6246669e-01   6.5926866e-01
   4.4351326e-01   6.6274890e-01   6.5954229e-01
   4.4386786e-01   6.6303079e-01   6.5981560e-01
   4.4422221e-01   6.6331238e-01   6.6008861e-01
   4.4457631e-01   6.6359365e-01   6.6036131e-01
   4.4493015e-01   6.6387463e-01   6.6063371e-01
   4.4528375e-01   6.6415529e-01   6.6090580e-01
   4.4563709e-01   6.6443565e-01   6.6117759e-01
   4.4599018e-01   6.6471571e-01   6.6144906e-01
   4.4634302e-01   6.6499546e-01   6.6172024e-01
   4.4669561e-01   6.6527490e-01   6.6199112e-01
   4.4704795e-01   6.6555403e-01   6.6226169e-01
   4.4740004e-01   6.6583288e-01   6.6253196e-01
   4.4775189e-01   6.6611140e-01   6.6280192e-01
   4.4810348e-01   6.6638964e-01   6.6307160e-01
   4.4845482e-01   6.6666756e-01   6.6334096e-01
   4.4880591e-01   6.6694520e-01   6.6361003e-01
   4.4915676e-01   6.6722253e-01   6.6387880e-01
   4.4950735e-01   6.6749954e-01   6.6414726e-01
   4.4985770e-01   6.6777627e-01   6.6441544e-01
   4.5020780e-01   6.6805270e-01   6.6468331e-01
   4.5055765e-01   6.6832882e-01   6.6495087e-01
   4.5090725e-01   6.6860465e-01   6.6521815e-01
   4.5125660e-01   6.6888018e-01   6.6548513e-01
   4.5160571e-01   6.6915541e-01   6.6575182e-01
   4.5195457e-01   6.6943034e-01   6.6601821e-01
   4.5230318e-01   6.6970498e-01   6.6628430e-01
   4.5265155e-01   6.6997932e-01   6.6655010e-01
   4.5299967e-01   6.7025336e-01   6.6681560e-01
   4.5334754e-01   6.7052711e-01   6.6708082e-01
   4.5369517e-01   6.7080056e-01   6.6734573e-01
   4.5404255e-01   6.7107372e-01   6.6761036e-01
   4.5438969e-01   6.7134658e-01   6.6787469e-01
   4.5473658e-01   6.7161915e-01   6.6813874e-01
   4.5508322e-01   6.7189142e-01   6.6840248e-01
   4.5542962e-01   6.7216341e-01   6.6866595e-01
   4.5577577e-01   6.7243510e-01   6.6892912e-01
   4.5612168e-01   6.7270650e-01   6.6919199e-01
   4.5646735e-01   6.7297761e-01   6.6945459e-01
   4.5681277e-01   6.7324842e-01   6.6971690e-01
   4.5715794e-01   6.7351894e-01   6.6997892e-01
   4.5750288e-01   6.7378918e-01   6.7024064e-01
   4.5784757e-01   6.7405912e-01   6.7050208e-01
   4.5819201e-01   6.7432878e-01   6.7076324e-01
   4.5853621e-01   6.7459815e-01   6.7102410e-01
   4.5888017e-01   6.7486722e-01   6.7128469e-01
   4.5922389e-01   6.7513602e-01   6.7154499e-01
   4.5956736e-01   6.7540452e-01   6.7180500e-01
   4.5991059e-01   6.7567274e-01   6.7206473e-01
   4.6025358e-01   6.7594067e-01   6.7232417e-01
   4.6059633e-01   6.7620831e-01   6.7258334e-01
   4.6093883e-01   6.7647566e-01   6.7284222e-01
   4.6128109e-01   6.7674274e-01   6.7310082e-01
   4.6162312e-01   6.7700953e-01   6.7335913e-01
   4.6196490e-01   6.7727603e-01   6.7361716e-01
   4.6230644e-01   6.7754224e-01   6.7387492e-01
   4.6264773e-01   6.7780818e-01   6.7413240e-01
   4.6298879e-01   6.7807384e-01   6.7438959e-01
   4.6332961e-01   6.7833920e-01   6.7464650e-01
   4.6367019e-01   6.7860428e-01   6.7490313e-01
   4.6401052e-01   6.7886908e-01   6.7515950e-01
   4.6435062e-01   6.7913361e-01   6.7541558e-01
   4.6469048e-01   6.7939786e-01   6.7567137e-01
   4.6503010e-01   6.7966181e-01   6.7592690e-01
   4.6536947e-01   6.7992549e-01   6.7618214e-01
   4.6570861e-01   6.8018889e-01   6.7643711e-01
   4.6604752e-01   6.8045201e-01   6.7669182e-01
   4.6638618e-01   6.8071485e-01   6.7694623e-01
   4.6672460e-01   6.8097742e-01   6.7720038e-01
   4.6706279e-01   6.8123970e-01   6.7745424e-01
   4.6740073e-01   6.8150171e-01   6.7770784e-01
   4.6773844e-01   6.8176344e-01   6.7796117e-01
   4.6807592e-01   6.8202489e-01   6.7821422e-01
   4.6841315e-01   6.8228606e-01   6.7846700e-01
   4.6875015e-01   6.8254697e-01   6.7871951e-01
   4.6908691e-01   6.8280759e-01   6.7897174e-01
   4.6942343e-01   6.8306794e-01   6.7922370e-01
   4.6975972e-01   6.8332802e-01   6.7947539e-01
   4.7009577e-01   6.8358782e-01   6.7972682e-01
   4.7043158e-01   6.8384734e-01   6.7997797e-01
   4.7076716e-01   6.8410660e-01   6.8022884e-01
   4.7110251e-01   6.8436558e-01   6.8047946e-01
   4.7143761e-01   6.8462428e-01   6.8072981e-01
   4.7177248e-01   6.8488271e-01   6.8097989e-01
   4.7210712e-01   6.8514088e-01   6.8122970e-01
   4.7244152e-01   6.8539877e-01   6.8147923e-01
   4.7277569e-01   6.8565638e-01   6.8172851e-01
   4.7310962e-01   6.8591373e-01   6.8197752e-01
   4.7344332e-01   6.8617080e-01   6.8222627e-01
   4.7377678e-01   6.8642761e-01   6.8247474e-01
   4.7411001e-01   6.8668416e-01   6.8272295e-01
   4.7444300e-01   6.8694042e-01   6.8297090e-01
   4.7477576e-01   6.8719641e-01   6.8321859e-01
   4.7510829e-01   6.8745215e-01   6.8346601e-01
   4.7544058e-01   6.8770761e-01   6.8371316e-01
   4.7577264e-01   6.8796280e-01   6.8396005e-01
   4.7610447e-01   6.8821773e-01   6.8420668e-01
   4.7643607e-01   6.8847240e-01   6.8445305e-01
   4.7676743e-01   6.8872679e-01   6.8469916e-01
   4.7709856e-01   6.8898091e-01   6.8494501e-01
   4.7742946e-01   6.8923478e-01   6.8519059e-01
   4.7776013e-01   6.8948838e-01   6.8543592e-01
   4.7809056e-01   6.8974171e-01   6.8568098e-01
   4.7842076e-01   6.8999478e-01   6.8592579e-01
   4.7875074e-01   6.9024758e-01   6.8617034e-01
   4.7908048e-01   6.9050011e-01   6.8641462e-01
   4.7940999e-01   6.9075239e-01   6.8665865e-01
   4.7973927e-01   6.9100441e-01   6.8690242e-01
   4.8006831e-01   6.9125615e-01   6.8714593e-01
   4.8039713e-01   6.9150764e-01   6.8738919e-01
   4.8072572e-01   6.9175887e-01   6.8763220e-01
   4.8105408e-01   6.9200984e-01   6.8787494e-01
   4.8138220e-01   6.9226054e-01   6.8811742e-01
   4.8171010e-01   6.9251098e-01   6.8835965e-01
   4.8203777e-01   6.9276116e-01   6.8860163e-01
   4.8236521e-01   6.9301108e-01   6.8884336e-01
   4.8269242e-01   6.9326074e-01   6.8908483e-01
   4.8301940e-01   6.9351015e-01   6.8932604e-01
   4.8334615e-01   6.9375929e-01   6.8956700e-01
   4.8367268e-01   6.9400818e-01   6.8980771e-01
   4.8399897e-01   6.9425680e-01   6.9004816e-01
   4.8432504e-01   6.9450517e-01   6.9028837e-01
   4.8465088e-01   6.9475329e-01   6.9052832e-01
   4.8497649e-01   6.9500114e-01   6.9076802e-01
   4.8530188e-01   6.9524875e-01   6.9100747e-01
   4.8562704e-01   6.9549608e-01   6.9124667e-01
   4.8595196e-01   6.9574317e-01   6.9148562e-01
   4.8627667e-01   6.9599000e-01   6.9172431e-01
   4.8660114e-01   6.9623657e-01   6.9196277e-01
   4.8692539e-01   6.9648289e-01   6.9220097e-01
   4.8724942e-01   6.9672897e-01   6.9243892e-01
   4.8757321e-01   6.9697477e-01   6.9267662e-01
   4.8789678e-01   6.9722033e-01   6.9291408e-01
   4.8822013e-01   6.9746563e-01   6.9315128e-01
   4.8854325e-01   6.9771069e-01   6.9338825e-01
   4.8886614e-01   6.9795549e-01   6.9362496e-01
   4.8918881e-01   6.9820004e-01   6.9386143e-01
   4.8951125e-01   6.9844433e-01   6.9409765e-01
   4.8983347e-01   6.9868837e-01   6.9433362e-01
   4.9015546e-01   6.9893216e-01   6.9456936e-01
   4.9047723e-01   6.9917570e-01   6.9480483e-01
   4.9079878e-01   6.9941899e-01   6.9504008e-01
   4.9112009e-01   6.9966203e-01   6.9527508e-01
   4.9144119e-01   6.9990482e-01   6.9550983e-01
   4.9176206e-01   7.0014736e-01   6.9574434e-01
   4.9208271e-01   7.0038965e-01   6.9597861e-01
   4.9240314e-01   7.0063169e-01   6.9621263e-01
   4.9272334e-01   7.0087348e-01   6.9644642e-01
   4.9304332e-01   7.0111504e-01   6.9667996e-01
   4.9336307e-01   7.0135634e-01   6.9691326e-01
   4.9368260e-01   7.0159738e-01   6.9714632e-01
   4.9400192e-01   7.0183819e-01   6.9737914e-01
   4.9432100e-01   7.0207874e-01   6.9761171e-01
   4.9463987e-01   7.0231906e-01   6.9784405e-01
   4.9495851e-01   7.0255912e-01   6.9807616e-01
   4.9527693e-01   7.0279894e-01   6.9830801e-01
   4.9559513e-01   7.0303851e-01   6.9853964e-01
   4.9591311e-01   7.0327784e-01   6.9877102e-01
   4.9623087e-01   7.0351693e-01   6.9900216e-01
   4.9654841e-01   7.0375577e-01   6.9923306e-01
   4.9686572e-01   7.0399436e-01   6.9946374e-01
   4.9718282e-01   7.0423272e-01   6.9969417e-01
   4.9749969e-01   7.0447083e-01   6.9992437e-01
   4.9781634e-01   7.0470869e-01   7.0015432e-01
   4.9813278e-01   7.0494631e-01   7.0038404e-01
   4.9844899e-01   7.0518369e-01   7.0061354e-01
   4.9876498e-01   7.0542083e-01   7.0084279e-01
   4.9908076e-01   7.0565773e-01   7.0107181e-01
   4.9939631e-01   7.0589439e-01   7.0130059e-01
   4.9971165e-01   7.0613080e-01   7.0152913e-01
   5.0002676e-01   7.0636698e-01   7.0175745e-01
   5.0034166e-01   7.0660291e-01   7.0198554e-01
   5.0065634e-01   7.0683860e-01   7.0221339e-01
   5.0097080e-01   7.0707406e-01   7.0244100e-01
   5.0128504e-01   7.0730928e-01   7.0266839e-01
   5.0159906e-01   7.0754425e-01   7.0289554e-01
   5.0191286e-01   7.0777899e-01   7.0312246e-01
   5.0222645e-01   7.0801348e-01   7.0334915e-01
   5.0253982e-01   7.0824776e-01   7.0357560e-01
   5.0285297e-01   7.0848178e-01   7.0380184e-01
   5.0316591e-01   7.0871556e-01   7.0402783e-01
   5.0347862e-01   7.0894912e-01   7.0425360e-01
   5.0379112e-01   7.0918242e-01   7.0447914e-01
   5.0410341e-01   7.0941550e-01   7.0470445e-01
   5.0441547e-01   7.0964834e-01   7.0492953e-01
   5.0472732e-01   7.0988095e-01   7.0515439e-01
   5.0503896e-01   7.1011332e-01   7.0537900e-01
   5.0535037e-01   7.1034546e-01   7.0560340e-01
   5.0566158e-01   7.1057735e-01   7.0582757e-01
   5.0597256e-01   7.1080902e-01   7.0605151e-01
   5.0628333e-01   7.1104045e-01   7.0627522e-01
   5.0659389e-01   7.1127165e-01   7.0649872e-01
   5.0690423e-01   7.1150262e-01   7.0672197e-01
   5.0721435e-01   7.1173335e-01   7.0694501e-01
   5.0752426e-01   7.1196385e-01   7.0716783e-01
   5.0783396e-01   7.1219412e-01   7.0739041e-01
   5.0814344e-01   7.1242415e-01   7.0761277e-01
   5.0845270e-01   7.1265395e-01   7.0783490e-01
   5.0876175e-01   7.1288352e-01   7.0805682e-01
   5.0907059e-01   7.1311286e-01   7.0827851e-01
   5.0937922e-01   7.1334197e-01   7.0849997e-01
   5.0968763e-01   7.1357084e-01   7.0872121e-01
   5.0999582e-01   7.1379950e-01   7.0894223e-01
   5.1030381e-01   7.1402791e-01   7.0916304e-01
   5.1061158e-01   7.1425610e-01   7.0938361e-01
   5.1091913e-01   7.1448406e-01   7.0960397e-01
   5.1122648e-01   7.1471179e-01   7.0982409e-01
   5.1153361e-01   7.1493930e-01   7.1004401e-01
   5.1184053e-01   7.1516656e-01   7.1026370e-01
   5.1214723e-01   7.1539361e-01   7.1048317e-01
   5.1245373e-01   7.1562042e-01   7.1070242e-01
   5.1276001e-01   7.1584702e-01   7.1092144e-01
   5.1306608e-01   7.1607338e-01   7.1114026e-01
   5.1337194e-01   7.1629951e-01   7.1135884e-01
   5.1367759e-01   7.1652542e-01   7.1157722e-01
   5.1398303e-01   7.1675110e-01   7.1179538e-01
   5.1428825e-01   7.1697657e-01   7.1201331e-01
   5.1459327e-01   7.1720179e-01   7.1223103e-01
   5.1489807e-01   7.1742680e-01   7.1244853e-01
   5.1520266e-01   7.1765158e-01   7.1266581e-01
   5.1550705e-01   7.1787614e-01   7.1288287e-01
   5.1581122e-01   7.1810047e-01   7.1309973e-01
   5.1611518e-01   7.1832458e-01   7.1331635e-01
   5.1641893e-01   7.1854846e-01   7.1353277e-01
   5.1672248e-01   7.1877212e-01   7.1374898e-01
   5.1702581e-01   7.1899556e-01   7.1396497e-01
   5.1732893e-01   7.1921877e-01   7.1418074e-01
   5.1763185e-01   7.1944176e-01   7.1439629e-01
   5.1793455e-01   7.1966453e-01   7.1461163e-01
   5.1823705e-01   7.1988708e-01   7.1482677e-01
   5.1853934e-01   7.2010941e-01   7.1504168e-01
   5.1884142e-01   7.2033150e-01   7.1525638e-01
   5.1914329e-01   7.2055339e-01   7.1547086e-01
   5.1944495e-01   7.2077505e-01   7.1568514e-01
   5.1974640e-01   7.2099650e-01   7.1589921e-01
   5.2004765e-01   7.2121771e-01   7.1611306e-01
   5.2034869e-01   7.2143871e-01   7.1632670e-01
   5.2064952e-01   7.2165949e-01   7.1654012e-01
   5.2095014e-01   7.2188005e-01   7.1675333e-01
   5.2125056e-01   7.2210039e-01   7.1696635e-01
   5.2155077e-01   7.2232053e-01   7.1717914e-01
   5.2185077e-01   7.2254043e-01   7.1739173e-01
   5.2215057e-01   7.2276011e-01   7.1760409e-01
   5.2245016e-01   7.2297958e-01   7.1781626e-01
   5.2274954e-01   7.2319884e-01   7.1802821e-01
   5.2304872e-01   7.2341787e-01   7.1823996e-01
   5.2334769e-01   7.2363669e-01   7.1845149e-01
   5.2364645e-01   7.2385529e-01   7.1866282e-01
   5.2394501e-01   7.2407367e-01   7.1887394e-01
   5.2424336e-01   7.2429184e-01   7.1908485e-01
   5.2454151e-01   7.2450979e-01   7.1929555e-01
   5.2483946e-01   7.2472753e-01   7.1950606e-01
   5.2513719e-01   7.2494504e-01   7.1971634e-01
   5.2543473e-01   7.2516235e-01   7.1992642e-01
   5.2573205e-01   7.2537944e-01   7.2013630e-01
   5.2602918e-01   7.2559632e-01   7.2034597e-01
   5.2632609e-01   7.2581299e-01   7.2055544e-01
   5.2662281e-01   7.2602943e-01   7.2076470e-01
   5.2691932e-01   7.2624566e-01   7.2097376e-01
   5.2721563e-01   7.2646168e-01   7.2118260e-01
   5.2751173e-01   7.2667749e-01   7.2139124e-01
   5.2780763e-01   7.2689309e-01   7.2159968e-01
   5.2810332e-01   7.2710847e-01   7.2180792e-01
   5.2839882e-01   7.2732364e-01   7.2201595e-01
   5.2869410e-01   7.2753860e-01   7.2222377e-01
   5.2898919e-01   7.2775334e-01   7.2243141e-01
   5.2928407e-01   7.2796788e-01   7.2263883e-01
   5.2957875e-01   7.2818220e-01   7.2284604e-01
   5.2987323e-01   7.2839631e-01   7.2305306e-01
   5.3016751e-01   7.2861021e-01   7.2325988e-01
   5.3046158e-01   7.2882391e-01   7.2346648e-01
   5.3075545e-01   7.2903739e-01   7.2367290e-01
   5.3104912e-01   7.2925067e-01   7.2387910e-01
   5.3134259e-01   7.2946373e-01   7.2408512e-01
   5.3163586e-01   7.2967658e-01   7.2429093e-01
   5.3192892e-01   7.2988922e-01   7.2449653e-01
   5.3222179e-01   7.3010166e-01   7.2470194e-01
   5.3251445e-01   7.3031389e-01   7.2490715e-01
   5.3280691e-01   7.3052590e-01   7.2511216e-01
   5.3309917e-01   7.3073771e-01   7.2531696e-01
   5.3339124e-01   7.3094932e-01   7.2552157e-01
   5.3368310e-01   7.3116071e-01   7.2572598e-01
   5.3397476e-01   7.3137190e-01   7.2593020e-01
   5.3426622e-01   7.3158288e-01   7.2613421e-01
   5.3455748e-01   7.3179366e-01   7.2633803e-01
   5.3484854e-01   7.3200423e-01   7.2654166e-01
   5.3513940e-01   7.3221459e-01   7.2674508e-01
   5.3543006e-01   7.3242475e-01   7.2694830e-01
   5.3572052e-01   7.3263470e-01   7.2715133e-01
   5.3601078e-01   7.3284445e-01   7.2735416e-01
   5.3630085e-01   7.3305399e-01   7.2755680e-01
   5.3659071e-01   7.3326333e-01   7.2775924e-01
   5.3688038e-01   7.3347246e-01   7.2796148e-01
   5.3716985e-01   7.3368139e-01   7.2816353e-01
   5.3745912e-01   7.3389012e-01   7.2836538e-01
   5.3774819e-01   7.3409863e-01   7.2856704e-01
   5.3803706e-01   7.3430695e-01   7.2876851e-01
   5.3832574e-01   7.3451507e-01   7.2896977e-01
   5.3861421e-01   7.3472298e-01   7.2917085e-01
   5.3890249e-01   7.3493068e-01   7.2937173e-01
   5.3919058e-01   7.3513819e-01   7.2957242e-01
   5.3947846e-01   7.3534550e-01   7.2977291e-01
   5.3976615e-01   7.3555260e-01   7.2997322e-01
   5.4005364e-01   7.3575950e-01   7.3017333e-01
   5.4034094e-01   7.3596620e-01   7.3037324e-01
   5.4062804e-01   7.3617270e-01   7.3057297e-01
   5.4091494e-01   7.3637900e-01   7.3077251e-01
   5.4120164e-01   7.3658509e-01   7.3097184e-01
   5.4148815e-01   7.3679099e-01   7.3117100e-01
   5.4177447e-01   7.3699669e-01   7.3136996e-01
   5.4206058e-01   7.3720218e-01   7.3156872e-01
   5.4234650e-01   7.3740748e-01   7.3176730e-01
   5.4263223e-01   7.3761259e-01   7.3196569e-01
   5.4291776e-01   7.3781748e-01   7.3216389e-01
   5.4320310e-01   7.3802218e-01   7.3236189e-01
   5.4348824e-01   7.3822669e-01   7.3255971e-01
   5.4377318e-01   7.3843099e-01   7.3275734e-01
   5.4405793e-01   7.3863510e-01   7.3295478e-01
   5.4434249e-01   7.3883900e-01   7.3315203e-01
   5.4462685e-01   7.3904271e-01   7.3334909e-01
   5.4491102e-01   7.3924623e-01   7.3354597e-01
   5.4519499e-01   7.3944954e-01   7.3374265e-01
   5.4547877e-01   7.3965266e-01   7.3393915e-01
   5.4576236e-01   7.3985559e-01   7.3413547e-01
   5.4604575e-01   7.4005831e-01   7.3433159e-01
   5.4632895e-01   7.4026085e-01   7.3452752e-01
   5.4661195e-01   7.4046318e-01   7.3472327e-01
   5.4689476e-01   7.4066532e-01   7.3491884e-01
   5.4717738e-01   7.4086726e-01   7.3511422e-01
   5.4745981e-01   7.4106902e-01   7.3530941e-01
   5.4774204e-01   7.4127057e-01   7.3550442e-01
   5.4802408e-01   7.4147193e-01   7.3569924e-01
   5.4830593e-01   7.4167310e-01   7.3589387e-01
   5.4858758e-01   7.4187406e-01   7.3608832e-01
   5.4886904e-01   7.4207484e-01   7.3628259e-01
   5.4915031e-01   7.4227543e-01   7.3647667e-01
   5.4943139e-01   7.4247581e-01   7.3667057e-01
   5.4971228e-01   7.4267602e-01   7.3686427e-01
   5.4999298e-01   7.4287603e-01   7.3705781e-01
   5.5027348e-01   7.4307584e-01   7.3725115e-01
   5.5055379e-01   7.4327545e-01   7.3744432e-01
   5.5083392e-01   7.4347489e-01   7.3763730e-01
   5.5111385e-01   7.4367412e-01   7.3783009e-01
   5.5139359e-01   7.4387317e-01   7.3802271e-01
   5.5167314e-01   7.4407202e-01   7.3821514e-01
   5.5195249e-01   7.4427068e-01   7.3840740e-01
   5.5223166e-01   7.4446916e-01   7.3859946e-01
   5.5251064e-01   7.4466744e-01   7.3879135e-01
   5.5278943e-01   7.4486552e-01   7.3898306e-01
   5.5306803e-01   7.4506343e-01   7.3917459e-01
   5.5334644e-01   7.4526113e-01   7.3936593e-01
   5.5362466e-01   7.4545866e-01   7.3955709e-01
   5.5390268e-01   7.4565599e-01   7.3974808e-01
   5.5418052e-01   7.4585313e-01   7.3993888e-01
   5.5445818e-01   7.4605008e-01   7.4012951e-01
   5.5473564e-01   7.4624686e-01   7.4031995e-01
   5.5501291e-01   7.4644342e-01   7.4051022e-01
   5.5528999e-01   7.4663981e-01   7.4070031e-01
   5.5556689e-01   7.4683601e-01   7.4089021e-01
   5.5584360e-01   7.4703203e-01   7.4107994e-01
   5.5612012e-01   7.4722785e-01   7.4126949e-01
   5.5639645e-01   7.4742349e-01   7.4145887e-01
   5.5667259e-01   7.4761894e-01   7.4164806e-01
   5.5694854e-01   7.4781421e-01   7.4183708e-01
   5.5722431e-01   7.4800928e-01   7.4202592e-01
   5.5749989e-01   7.4820417e-01   7.4221458e-01
   5.5777528e-01   7.4839887e-01   7.4240307e-01
   5.5805049e-01   7.4859339e-01   7.4259137e-01
   5.5832550e-01   7.4878772e-01   7.4277950e-01
   5.5860034e-01   7.4898187e-01   7.4296747e-01
   5.5887498e-01   7.4917583e-01   7.4315525e-01
   5.5914944e-01   7.4936960e-01   7.4334285e-01
   5.5942371e-01   7.4956319e-01   7.4353028e-01
   5.5969779e-01   7.4975661e-01   7.4371754e-01
   5.5997169e-01   7.4994983e-01   7.4390462e-01
   5.6024540e-01   7.5014287e-01   7.4409152e-01
   5.6051893e-01   7.5033572e-01   7.4427825e-01
   5.6079227e-01   7.5052840e-01   7.4446480e-01
   5.6106542e-01   7.5072088e-01   7.4465118e-01
   5.6133839e-01   7.5091319e-01   7.4483739e-01
   5.6161117e-01   7.5110530e-01   7.4502343e-01
   5.6188377e-01   7.5129725e-01   7.4520929e-01
   5.6215619e-01   7.5148900e-01   7.4539498e-01
   5.6242841e-01   7.5168057e-01   7.4558049e-01
   5.6270046e-01   7.5187197e-01   7.4576584e-01
   5.6297232e-01   7.5206318e-01   7.4595101e-01
   5.6324399e-01   7.5225421e-01   7.4613600e-01
   5.6351548e-01   7.5244505e-01   7.4632082e-01
   5.6378678e-01   7.5263572e-01   7.4650548e-01
   5.6405791e-01   7.5282620e-01   7.4668995e-01
   5.6432884e-01   7.5301651e-01   7.4687427e-01
   5.6459960e-01   7.5320663e-01   7.4705841e-01
   5.6487017e-01   7.5339658e-01   7.4724237e-01
   5.6514055e-01   7.5358634e-01   7.4742617e-01
   5.6541076e-01   7.5377593e-01   7.4760980e-01
   5.6568078e-01   7.5396532e-01   7.4779326e-01
   5.6595061e-01   7.5415455e-01   7.4797654e-01
   5.6622027e-01   7.5434359e-01   7.4815966e-01
   5.6648974e-01   7.5453246e-01   7.4834261e-01
   5.6675903e-01   7.5472115e-01   7.4852538e-01
   5.6702813e-01   7.5490966e-01   7.4870800e-01
   5.6729706e-01   7.5509799e-01   7.4889044e-01
   5.6756580e-01   7.5528614e-01   7.4907271e-01
   5.6783436e-01   7.5547411e-01   7.4925481e-01
   5.6810273e-01   7.5566191e-01   7.4943674e-01
   5.6837093e-01   7.5584953e-01   7.4961851e-01
   5.6863894e-01   7.5603698e-01   7.4980010e-01
   5.6890678e-01   7.5622424e-01   7.4998154e-01
   5.6917443e-01   7.5641133e-01   7.5016280e-01
   5.6944190e-01   7.5659824e-01   7.5034390e-01
   5.6970918e-01   7.5678498e-01   7.5052483e-01
   5.6997629e-01   7.5697154e-01   7.5070559e-01
   5.7024322e-01   7.5715792e-01   7.5088619e-01
   5.7050996e-01   7.5734413e-01   7.5106661e-01
   5.7077653e-01   7.5753016e-01   7.5124688e-01
   5.7104291e-01   7.5771602e-01   7.5142698e-01
   5.7130912e-01   7.5790170e-01   7.5160691e-01
   5.7157514e-01   7.5808721e-01   7.5178668e-01
   5.7184099e-01   7.5827254e-01   7.5196628e-01
   5.7210665e-01   7.5845770e-01   7.5214572e-01
   5.7237214e-01   7.5864268e-01   7.5232499e-01
   5.7263744e-01   7.5882749e-01   7.5250410e-01
   5.7290257e-01   7.5901213e-01   7.5268304e-01
   5.7316751e-01   7.5919659e-01   7.5286181e-01
   5.7343228e-01   7.5938088e-01   7.5304043e-01
   5.7369687e-01   7.5956500e-01   7.5321889e-01
   5.7396128e-01   7.5974894e-01   7.5339717e-01
   5.7422551e-01   7.5993271e-01   7.5357530e-01
   5.7448956e-01   7.6011631e-01   7.5375326e-01
   5.7475344e-01   7.6029973e-01   7.5393105e-01
   5.7501713e-01   7.6048298e-01   7.5410869e-01
   5.7528065e-01   7.6066607e-01   7.5428615e-01
   5.7554399e-01   7.6084898e-01   7.5446347e-01
   5.7580715e-01   7.6103171e-01   7.5464062e-01
   5.7607013e-01   7.6121428e-01   7.5481761e-01
   5.7633294e-01   7.6139668e-01   7.5499442e-01
   5.7659557e-01   7.6157890e-01   7.5517109e-01
   5.7685802e-01   7.6176095e-01   7.5534760e-01
   5.7712029e-01   7.6194284e-01   7.5552393e-01
   5.7738239e-01   7.6212456e-01   7.5570012e-01
   5.7764431e-01   7.6230609e-01   7.5587614e-01
   5.7790605e-01   7.6248746e-01   7.5605199e-01
   5.7816762e-01   7.6266867e-01   7.5622770e-01
   5.7842900e-01   7.6284971e-01   7.5640323e-01
   5.7869022e-01   7.6303057e-01   7.5657861e-01
   5.7895125e-01   7.6321126e-01   7.5675383e-01
   5.7921211e-01   7.6339179e-01   7.5692889e-01
   5.7947280e-01   7.6357216e-01   7.5710379e-01
   5.7973331e-01   7.6375234e-01   7.5727853e-01
   5.7999364e-01   7.6393236e-01   7.5745311e-01
   5.8025380e-01   7.6411222e-01   7.5762754e-01
   5.8051378e-01   7.6429190e-01   7.5780181e-01
   5.8077359e-01   7.6447141e-01   7.5797592e-01
   5.8103322e-01   7.6465077e-01   7.5814986e-01
   5.8129267e-01   7.6482995e-01   7.5832365e-01
   5.8155196e-01   7.6500897e-01   7.5849729e-01
   5.8181106e-01   7.6518782e-01   7.5867076e-01
   5.8206999e-01   7.6536650e-01   7.5884409e-01
   5.8232875e-01   7.6554501e-01   7.5901725e-01
   5.8258733e-01   7.6572337e-01   7.5919025e-01
   5.8284574e-01   7.6590156e-01   7.5936311e-01
   5.8310398e-01   7.6607957e-01   7.5953580e-01
   5.8336204e-01   7.6625742e-01   7.5970833e-01
   5.8361992e-01   7.6643511e-01   7.5988071e-01
   5.8387764e-01   7.6661263e-01   7.6005293e-01
   5.8413518e-01   7.6678998e-01   7.6022500e-01
   5.8439254e-01   7.6696718e-01   7.6039692e-01
   5.8464973e-01   7.6714420e-01   7.6056868e-01
   5.8490675e-01   7.6732106e-01   7.6074028e-01
   5.8516360e-01   7.6749776e-01   7.6091173e-01
   5.8542027e-01   7.6767430e-01   7.6108303e-01
   5.8567677e-01   7.6785067e-01   7.6125416e-01
   5.8593310e-01   7.6802688e-01   7.6142515e-01
   5.8618926e-01   7.6820292e-01   7.6159597e-01
   5.8644524e-01   7.6837880e-01   7.6176666e-01
   5.8670105e-01   7.6855452e-01   7.6193718e-01
   5.8695669e-01   7.6873007e-01   7.6210755e-01
   5.8721215e-01   7.6890546e-01   7.6227776e-01
   5.8746745e-01   7.6908069e-01   7.6244783e-01
   5.8772257e-01   7.6925576e-01   7.6261773e-01
   5.8797752e-01   7.6943066e-01   7.6278750e-01
   5.8823230e-01   7.6960540e-01   7.6295710e-01
   5.8848691e-01   7.6977998e-01   7.6312656e-01
   5.8874135e-01   7.6995441e-01   7.6329586e-01
   5.8899561e-01   7.7012866e-01   7.6346501e-01
   5.8924971e-01   7.7030276e-01   7.6363400e-01
   5.8950363e-01   7.7047669e-01   7.6380284e-01
   5.8975739e-01   7.7065047e-01   7.6397154e-01
   5.9001097e-01   7.7082408e-01   7.6414009e-01
   5.9026438e-01   7.7099754e-01   7.6430847e-01
   5.9051762e-01   7.7117082e-01   7.6447672e-01
   5.9077070e-01   7.7134396e-01   7.6464480e-01
   5.9102360e-01   7.7151693e-01   7.6481274e-01
   5.9127633e-01   7.7168974e-01   7.6498053e-01
   5.9152889e-01   7.7186240e-01   7.6514817e-01
   5.9178129e-01   7.7203490e-01   7.6531566e-01
   5.9203351e-01   7.7220723e-01   7.6548300e-01
   5.9228556e-01   7.7237941e-01   7.6565018e-01
   5.9253745e-01   7.7255142e-01   7.6581722e-01
   5.9278916e-01   7.7272328e-01   7.6598413e-01
   5.9304071e-01   7.7289498e-01   7.6615086e-01
   5.9329209e-01   7.7306653e-01   7.6631745e-01
   5.9354329e-01   7.7323791e-01   7.6648390e-01
   5.9379433e-01   7.7340914e-01   7.6665020e-01
   5.9404521e-01   7.7358021e-01   7.6681634e-01
   5.9429591e-01   7.7375112e-01   7.6698235e-01
   5.9454644e-01   7.7392188e-01   7.6714819e-01
   5.9479681e-01   7.7409248e-01   7.6731390e-01
   5.9504701e-01   7.7426291e-01   7.6747946e-01
   5.9529704e-01   7.7443320e-01   7.6764487e-01
   5.9554690e-01   7.7460333e-01   7.6781013e-01
   5.9579660e-01   7.7477330e-01   7.6797524e-01
   5.9604613e-01   7.7494311e-01   7.6814021e-01
   5.9629549e-01   7.7511277e-01   7.6830503e-01
   5.9654468e-01   7.7528227e-01   7.6846971e-01
   5.9679371e-01   7.7545162e-01   7.6863424e-01
   5.9704257e-01   7.7562081e-01   7.6879862e-01
   5.9729126e-01   7.7578985e-01   7.6896286e-01
   5.9753979e-01   7.7595873e-01   7.6912695e-01
   5.9778814e-01   7.7612746e-01   7.6929090e-01
   5.9803634e-01   7.7629603e-01   7.6945469e-01
   5.9828436e-01   7.7646445e-01   7.6961835e-01
   5.9853222e-01   7.7663271e-01   7.6978186e-01
   5.9877992e-01   7.7680082e-01   7.6994523e-01
   5.9902745e-01   7.7696877e-01   7.7010845e-01
   5.9927481e-01   7.7713657e-01   7.7027152e-01
   5.9952201e-01   7.7730423e-01   7.7043446e-01
   5.9976904e-01   7.7747172e-01   7.7059724e-01
   6.0001590e-01   7.7763906e-01   7.7075989e-01
   6.0026260e-01   7.7780625e-01   7.7092238e-01
   6.0050914e-01   7.7797327e-01   7.7108474e-01
   6.0075551e-01   7.7814016e-01   7.7124695e-01
   6.0100171e-01   7.7830689e-01   7.7140902e-01
   6.0124775e-01   7.7847347e-01   7.7157095e-01
   6.0149363e-01   7.7863990e-01   7.7173273e-01
   6.0173934e-01   7.7880617e-01   7.7189437e-01
   6.0198489e-01   7.7897228e-01   7.7205587e-01
   6.0223027e-01   7.7913826e-01   7.7221722e-01
   6.0247549e-01   7.7930407e-01   7.7237844e-01
   6.0272054e-01   7.7946974e-01   7.7253951e-01
   6.0296543e-01   7.7963525e-01   7.7270043e-01
   6.0321016e-01   7.7980062e-01   7.7286123e-01
   6.0345472e-01   7.7996584e-01   7.7302187e-01
   6.0369912e-01   7.8013089e-01   7.7318237e-01
   6.0394335e-01   7.8029580e-01   7.7334274e-01
   6.0418743e-01   7.8046058e-01   7.7350296e-01
   6.0443134e-01   7.8062518e-01   7.7366304e-01
   6.0467508e-01   7.8078964e-01   7.7382298e-01
   6.0491866e-01   7.8095396e-01   7.7398278e-01
   6.0516208e-01   7.8111812e-01   7.7414244e-01
   6.0540534e-01   7.8128213e-01   7.7430196e-01
   6.0564844e-01   7.8144599e-01   7.7446134e-01
   6.0589137e-01   7.8160971e-01   7.7462058e-01
   6.0613414e-01   7.8177328e-01   7.7477969e-01
   6.0637675e-01   7.8193670e-01   7.7493864e-01
   6.0661919e-01   7.8209996e-01   7.7509746e-01
   6.0686147e-01   7.8226308e-01   7.7525615e-01
   6.0710360e-01   7.8242606e-01   7.7541469e-01
   6.0734556e-01   7.8258888e-01   7.7557309e-01
   6.0758735e-01   7.8275155e-01   7.7573135e-01
   6.0782899e-01   7.8291409e-01   7.7588948e-01
   6.0807047e-01   7.8307646e-01   7.7604746e-01
   6.0831178e-01   7.8323870e-01   7.7620531e-01
   6.0855293e-01   7.8340078e-01   7.7636303e-01
   6.0879393e-01   7.8356272e-01   7.7652060e-01
   6.0903476e-01   7.8372451e-01   7.7667804e-01
   6.0927543e-01   7.8388616e-01   7.7683534e-01
   6.0951594e-01   7.8404766e-01   7.7699250e-01
   6.0975629e-01   7.8420901e-01   7.7714952e-01
   6.0999647e-01   7.8437022e-01   7.7730641e-01
   6.1023650e-01   7.8453128e-01   7.7746316e-01
   6.1047637e-01   7.8469219e-01   7.7761977e-01
   6.1071608e-01   7.8485296e-01   7.7777625e-01
   6.1095563e-01   7.8501359e-01   7.7793259e-01
   6.1119502e-01   7.8517407e-01   7.7808879e-01
   6.1143425e-01   7.8533439e-01   7.7824486e-01
   6.1167332e-01   7.8549459e-01   7.7840079e-01
   6.1191223e-01   7.8565462e-01   7.7855659e-01
   6.1215098e-01   7.8581453e-01   7.7871225e-01
   6.1238957e-01   7.8597428e-01   7.7886777e-01
   6.1262800e-01   7.8613389e-01   7.7902317e-01
   6.1286627e-01   7.8629335e-01   7.7917842e-01
   6.1310439e-01   7.8645268e-01   7.7933355e-01
   6.1334234e-01   7.8661185e-01   7.7948852e-01
   6.1358014e-01   7.8677088e-01   7.7964338e-01
   6.1381778e-01   7.8692977e-01   7.7979809e-01
   6.1405526e-01   7.8708852e-01   7.7995268e-01
   6.1429258e-01   7.8724713e-01   7.8010712e-01
   6.1452975e-01   7.8740558e-01   7.8026144e-01
   6.1476675e-01   7.8756391e-01   7.8041562e-01
   6.1500360e-01   7.8772208e-01   7.8056966e-01
   6.1524029e-01   7.8788011e-01   7.8072357e-01
   6.1547682e-01   7.8803799e-01   7.8087735e-01
   6.1571320e-01   7.8819574e-01   7.8103099e-01
   6.1594942e-01   7.8835336e-01   7.8118451e-01
   6.1618548e-01   7.8851082e-01   7.8133789e-01
   6.1642138e-01   7.8866814e-01   7.8149113e-01
   6.1665713e-01   7.8882532e-01   7.8164425e-01
   6.1689271e-01   7.8898235e-01   7.8179723e-01
   6.1712815e-01   7.8913925e-01   7.8195008e-01
   6.1736342e-01   7.8929600e-01   7.8210280e-01
   6.1759854e-01   7.8945262e-01   7.8225539e-01
   6.1783350e-01   7.8960909e-01   7.8240784e-01
   6.1806831e-01   7.8976543e-01   7.8256015e-01
   6.1830296e-01   7.8992162e-01   7.8271235e-01
   6.1853746e-01   7.9007767e-01   7.8286441e-01
   6.1877179e-01   7.9023359e-01   7.8301634e-01
   6.1900598e-01   7.9038936e-01   7.8316814e-01
   6.1924000e-01   7.9054500e-01   7.8331980e-01
   6.1947387e-01   7.9070048e-01   7.8347133e-01
   6.1970759e-01   7.9085584e-01   7.8362274e-01
   6.1994115e-01   7.9101105e-01   7.8377401e-01
   6.2017455e-01   7.9116613e-01   7.8392516e-01
   6.2040780e-01   7.9132107e-01   7.8407617e-01
   6.2064089e-01   7.9147587e-01   7.8422706e-01
   6.2087383e-01   7.9163052e-01   7.8437780e-01
   6.2110662e-01   7.9178504e-01   7.8452843e-01
   6.2133925e-01   7.9193942e-01   7.8467893e-01
   6.2157172e-01   7.9209366e-01   7.8482929e-01
   6.2180404e-01   7.9224776e-01   7.8497953e-01
   6.2203621e-01   7.9240173e-01   7.8512963e-01
   6.2226822e-01   7.9255556e-01   7.8527961e-01
   6.2250008e-01   7.9270925e-01   7.8542946e-01
   6.2273178e-01   7.9286281e-01   7.8557918e-01
   6.2296333e-01   7.9301623e-01   7.8572878e-01
   6.2319473e-01   7.9316951e-01   7.8587824e-01
   6.2342597e-01   7.9332264e-01   7.8602757e-01
   6.2365706e-01   7.9347565e-01   7.8617678e-01
   6.2388799e-01   7.9362851e-01   7.8632586e-01
   6.2411878e-01   7.9378125e-01   7.8647481e-01
   6.2434941e-01   7.9393385e-01   7.8662364e-01
   6.2457988e-01   7.9408631e-01   7.8677233e-01
   6.2481020e-01   7.9423862e-01   7.8692089e-01
   6.2504037e-01   7.9439082e-01   7.8706934e-01
   6.2527039e-01   7.9454286e-01   7.8721766e-01
   6.2550025e-01   7.9469479e-01   7.8736584e-01
   6.2572997e-01   7.9484657e-01   7.8751390e-01
   6.2595953e-01   7.9499820e-01   7.8766183e-01
   6.2618893e-01   7.9514971e-01   7.8780965e-01
   6.2641819e-01   7.9530108e-01   7.8795733e-01
   6.2664729e-01   7.9545233e-01   7.8810489e-01
   6.2687624e-01   7.9560343e-01   7.8825232e-01
   6.2710504e-01   7.9575440e-01   7.8839962e-01
   6.2733369e-01   7.9590524e-01   7.8854679e-01
   6.2756218e-01   7.9605593e-01   7.8869385e-01
   6.2779053e-01   7.9620651e-01   7.8884078e-01
   6.2801872e-01   7.9635694e-01   7.8898758e-01
   6.2824676e-01   7.9650724e-01   7.8913426e-01
   6.2847465e-01   7.9665740e-01   7.8928081e-01
   6.2870239e-01   7.9680743e-01   7.8942724e-01
   6.2892998e-01   7.9695734e-01   7.8957353e-01
   6.2915741e-01   7.9710710e-01   7.8971971e-01
   6.2938470e-01   7.9725673e-01   7.8986577e-01
   6.2961184e-01   7.9740624e-01   7.9001170e-01
   6.2983882e-01   7.9755559e-01   7.9015750e-01
   6.3006566e-01   7.9770483e-01   7.9030319e-01
   6.3029234e-01   7.9785393e-01   7.9044874e-01
   6.3051888e-01   7.9800290e-01   7.9059418e-01
   6.3074526e-01   7.9815173e-01   7.9073948e-01
   6.3097150e-01   7.9830045e-01   7.9088467e-01
   6.3119758e-01   7.9844901e-01   7.9102973e-01
   6.3142351e-01   7.9859745e-01   7.9117467e-01
   6.3164930e-01   7.9874577e-01   7.9131948e-01
   6.3187494e-01   7.9889394e-01   7.9146419e-01
   6.3210042e-01   7.9904198e-01   7.9160876e-01
   6.3232576e-01   7.9918990e-01   7.9175320e-01
   6.3255095e-01   7.9933768e-01   7.9189753e-01
   6.3277599e-01   7.9948534e-01   7.9204173e-01
   6.3300088e-01   7.9963285e-01   7.9218582e-01
   6.3322562e-01   7.9978025e-01   7.9232978e-01
   6.3345021e-01   7.9992751e-01   7.9247362e-01
   6.3367465e-01   8.0007464e-01   7.9261732e-01
   6.3389895e-01   8.0022164e-01   7.9276092e-01
   6.3412309e-01   8.0036852e-01   7.9290440e-01
   6.3434709e-01   8.0051525e-01   7.9304774e-01
   6.3457094e-01   8.0066187e-01   7.9319098e-01
   6.3479465e-01   8.0080835e-01   7.9333409e-01
   6.3501820e-01   8.0095470e-01   7.9347707e-01
   6.3524161e-01   8.0110092e-01   7.9361995e-01
   6.3546487e-01   8.0124701e-01   7.9376269e-01
   6.3568798e-01   8.0139298e-01   7.9390532e-01
   6.3591094e-01   8.0153881e-01   7.9404782e-01
   6.3613376e-01   8.0168451e-01   7.9419021e-01
   6.3635642e-01   8.0183010e-01   7.9433247e-01
   6.3657895e-01   8.0197554e-01   7.9447462e-01
   6.3680132e-01   8.0212086e-01   7.9461665e-01
   6.3702355e-01   8.0226606e-01   7.9475855e-01
   6.3724563e-01   8.0241112e-01   7.9490034e-01
   6.3746756e-01   8.0255605e-01   7.9504200e-01
   6.3768935e-01   8.0270086e-01   7.9518355e-01
   6.3791099e-01   8.0284554e-01   7.9532498e-01
   6.3813249e-01   8.0299010e-01   7.9546629e-01
   6.3835383e-01   8.0313452e-01   7.9560748e-01
   6.3857504e-01   8.0327883e-01   7.9574854e-01
   6.3879609e-01   8.0342300e-01   7.9588950e-01
   6.3901700e-01   8.0356704e-01   7.9603034e-01
   6.3923776e-01   8.0371096e-01   7.9617105e-01
   6.3945838e-01   8.0385475e-01   7.9631165e-01
   6.3967886e-01   8.0399841e-01   7.9645213e-01
   6.3989918e-01   8.0414196e-01   7.9659250e-01
   6.4011936e-01   8.0428537e-01   7.9673273e-01
   6.4033940e-01   8.0442865e-01   7.9687287e-01
   6.4055929e-01   8.0457181e-01   7.9701287e-01
   6.4077904e-01   8.0471485e-01   7.9715277e-01
   6.4099864e-01   8.0485775e-01   7.9729254e-01
   6.4121809e-01   8.0500054e-01   7.9743219e-01
   6.4143740e-01   8.0514320e-01   7.9757174e-01
   6.4165657e-01   8.0528573e-01   7.9771116e-01
   6.4187559e-01   8.0542814e-01   7.9785046e-01
   6.4209447e-01   8.0557042e-01   7.9798965e-01
   6.4231320e-01   8.0571258e-01   7.9812872e-01
   6.4253179e-01   8.0585461e-01   7.9826767e-01
   6.4275023e-01   8.0599651e-01   7.9840651e-01
   6.4296853e-01   8.0613831e-01   7.9854523e-01
   6.4318669e-01   8.0627997e-01   7.9868384e-01
   6.4340470e-01   8.0642150e-01   7.9882233e-01
   6.4362257e-01   8.0656291e-01   7.9896071e-01
   6.4384029e-01   8.0670420e-01   7.9909897e-01
   6.4405787e-01   8.0684536e-01   7.9923712e-01
   6.4427531e-01   8.0698639e-01   7.9937515e-01
   6.4449261e-01   8.0712732e-01   7.9951306e-01
   6.4470976e-01   8.0726810e-01   7.9965087e-01
   6.4492677e-01   8.0740878e-01   7.9978854e-01
   6.4514363e-01   8.0754933e-01   7.9992611e-01
   6.4536035e-01   8.0768975e-01   8.0006356e-01
   6.4557693e-01   8.0783005e-01   8.0020091e-01
   6.4579337e-01   8.0797023e-01   8.0033814e-01
   6.4600966e-01   8.0811029e-01   8.0047524e-01
   6.4622582e-01   8.0825022e-01   8.0061224e-01
   6.4644183e-01   8.0839002e-01   8.0074912e-01
   6.4665769e-01   8.0852972e-01   8.0088589e-01
   6.4687342e-01   8.0866928e-01   8.0102254e-01
   6.4708900e-01   8.0880872e-01   8.0115909e-01
   6.4730444e-01   8.0894804e-01   8.0129551e-01
   6.4751974e-01   8.0908725e-01   8.0143182e-01
   6.4773490e-01   8.0922633e-01   8.0156802e-01
   6.4794991e-01   8.0936529e-01   8.0170412e-01
   6.4816479e-01   8.0950412e-01   8.0184009e-01
   6.4837952e-01   8.0964285e-01   8.0197595e-01
   6.4859411e-01   8.0978144e-01   8.0211169e-01
   6.4880856e-01   8.0991991e-01   8.0224734e-01
   6.4902287e-01   8.1005827e-01   8.0238286e-01
   6.4923704e-01   8.1019649e-01   8.0251827e-01
   6.4945106e-01   8.1033461e-01   8.0265356e-01
   6.4966495e-01   8.1047260e-01   8.0278875e-01
   6.4987870e-01   8.1061047e-01   8.0292382e-01
   6.5009230e-01   8.1074823e-01   8.0305879e-01
   6.5030576e-01   8.1088586e-01   8.0319364e-01
   6.5051909e-01   8.1102336e-01   8.0332837e-01
   6.5073227e-01   8.1116076e-01   8.0346300e-01
   6.5094531e-01   8.1129804e-01   8.0359752e-01
   6.5115822e-01   8.1143519e-01   8.0373191e-01
   6.5137098e-01   8.1157222e-01   8.0386621e-01
   6.5158360e-01   8.1170913e-01   8.0400039e-01
   6.5179609e-01   8.1184593e-01   8.0413446e-01
   6.5200843e-01   8.1198261e-01   8.0426841e-01
   6.5222064e-01   8.1211917e-01   8.0440226e-01
   6.5243270e-01   8.1225560e-01   8.0453600e-01
   6.5264463e-01   8.1239192e-01   8.0466963e-01
   6.5285641e-01   8.1252812e-01   8.0480314e-01
   6.5306806e-01   8.1266420e-01   8.0493655e-01
   6.5327957e-01   8.1280017e-01   8.0506984e-01
   6.5349094e-01   8.1293602e-01   8.0520303e-01
   6.5370217e-01   8.1307175e-01   8.0533611e-01
   6.5391326e-01   8.1320736e-01   8.0546907e-01
   6.5412421e-01   8.1334286e-01   8.0560194e-01
   6.5433502e-01   8.1347824e-01   8.0573468e-01
   6.5454570e-01   8.1361350e-01   8.0586732e-01
   6.5475624e-01   8.1374864e-01   8.0599984e-01
   6.5496664e-01   8.1388367e-01   8.0613227e-01
   6.5517690e-01   8.1401857e-01   8.0626457e-01
   6.5538702e-01   8.1415337e-01   8.0639677e-01
   6.5559700e-01   8.1428804e-01   8.0652887e-01
   6.5580685e-01   8.1442260e-01   8.0666085e-01
   6.5601656e-01   8.1455704e-01   8.0679272e-01
   6.5622613e-01   8.1469136e-01   8.0692449e-01
   6.5643557e-01   8.1482557e-01   8.0705615e-01
   6.5664486e-01   8.1495967e-01   8.0718769e-01
   6.5685402e-01   8.1509364e-01   8.0731914e-01
   6.5706304e-01   8.1522751e-01   8.0745047e-01
   6.5727193e-01   8.1536125e-01   8.0758169e-01
   6.5748068e-01   8.1549488e-01   8.0771281e-01
   6.5768929e-01   8.1562839e-01   8.0784383e-01
   6.5789776e-01   8.1576179e-01   8.0797473e-01
   6.5810610e-01   8.1589507e-01   8.0810552e-01
   6.5831430e-01   8.1602824e-01   8.0823620e-01
   6.5852236e-01   8.1616129e-01   8.0836678e-01
   6.5873029e-01   8.1629424e-01   8.0849725e-01
   6.5893808e-01   8.1642706e-01   8.0862762e-01
   6.5914574e-01   8.1655977e-01   8.0875789e-01
   6.5935325e-01   8.1669235e-01   8.0888804e-01
   6.5956064e-01   8.1682484e-01   8.0901808e-01
   6.5976788e-01   8.1695721e-01   8.0914802e-01
   6.5997500e-01   8.1708945e-01   8.0927785e-01
   6.6018197e-01   8.1722160e-01   8.0940758e-01
   6.6038881e-01   8.1735362e-01   8.0953720e-01
   6.6059551e-01   8.1748553e-01   8.0966671e-01
   6.6080208e-01   8.1761733e-01   8.0979612e-01
   6.6100852e-01   8.1774901e-01   8.0992542e-01
   6.6121481e-01   8.1788057e-01   8.1005462e-01
   6.6142098e-01   8.1801203e-01   8.1018371e-01
   6.6162700e-01   8.1814337e-01   8.1031269e-01
   6.6183290e-01   8.1827461e-01   8.1044157e-01
   6.6203865e-01   8.1840572e-01   8.1057035e-01
   6.6224428e-01   8.1853673e-01   8.1069902e-01
   6.6244977e-01   8.1866762e-01   8.1082757e-01
   6.6265512e-01   8.1879840e-01   8.1095603e-01
   6.6286034e-01   8.1892906e-01   8.1108439e-01
   6.6306542e-01   8.1905962e-01   8.1121264e-01
   6.6327037e-01   8.1919005e-01   8.1134078e-01
   6.6347519e-01   8.1932038e-01   8.1146882e-01
   6.6367987e-01   8.1945061e-01   8.1159676e-01
   6.6388442e-01   8.1958070e-01   8.1172459e-01
   6.6408884e-01   8.1971070e-01   8.1185232e-01
   6.6429312e-01   8.1984058e-01   8.1197994e-01
   6.6449726e-01   8.1997036e-01   8.1210746e-01
   6.6470128e-01   8.2010001e-01   8.1223487e-01
   6.6490516e-01   8.2022956e-01   8.1236219e-01
   6.6510890e-01   8.2035900e-01   8.1248940e-01
   6.6531252e-01   8.2048832e-01   8.1261650e-01
   6.6551600e-01   8.2061754e-01   8.1274351e-01
   6.6571934e-01   8.2074664e-01   8.1287039e-01
   6.6592256e-01   8.2087564e-01   8.1299719e-01
   6.6612564e-01   8.2100451e-01   8.1312388e-01
   6.6632859e-01   8.2113329e-01   8.1325047e-01
   6.6653140e-01   8.2126195e-01   8.1337696e-01
   6.6673408e-01   8.2139051e-01   8.1350335e-01
   6.6693663e-01   8.2151895e-01   8.1362962e-01
   6.6713905e-01   8.2164728e-01   8.1375580e-01
   6.6734134e-01   8.2177550e-01   8.1388188e-01
   6.6754349e-01   8.2190360e-01   8.1400785e-01
   6.6774551e-01   8.2203161e-01   8.1413372e-01
   6.6794740e-01   8.2215951e-01   8.1425948e-01
   6.6814916e-01   8.2228728e-01   8.1438515e-01
   6.6835078e-01   8.2241495e-01   8.1451072e-01
   6.6855228e-01   8.2254253e-01   8.1463618e-01
   6.6875364e-01   8.2266998e-01   8.1476155e-01
   6.6895487e-01   8.2279733e-01   8.1488681e-01
   6.6915597e-01   8.2292457e-01   8.1501197e-01
   6.6935693e-01   8.2305169e-01   8.1513702e-01
   6.6955777e-01   8.2317871e-01   8.1526197e-01
   6.6975848e-01   8.2330563e-01   8.1538683e-01
   6.6995905e-01   8.2343243e-01   8.1551158e-01
   6.7015949e-01   8.2355912e-01   8.1563624e-01
   6.7035980e-01   8.2368571e-01   8.1576079e-01
   6.7055998e-01   8.2381219e-01   8.1588523e-01
   6.7076004e-01   8.2393856e-01   8.1600958e-01
   6.7095995e-01   8.2406482e-01   8.1613384e-01
   6.7115974e-01   8.2419098e-01   8.1625799e-01
   6.7135940e-01   8.2431704e-01   8.1638204e-01
   6.7155893e-01   8.2444297e-01   8.1650599e-01
   6.7175833e-01   8.2456880e-01   8.1662984e-01
   6.7195760e-01   8.2469453e-01   8.1675359e-01
   6.7215674e-01   8.2482015e-01   8.1687724e-01
   6.7235574e-01   8.2494566e-01   8.1700079e-01
   6.7255462e-01   8.2507107e-01   8.1712424e-01
   6.7275337e-01   8.2519637e-01   8.1724759e-01
   6.7295199e-01   8.2532155e-01   8.1737084e-01
   6.7315048e-01   8.2544664e-01   8.1749399e-01
   6.7334884e-01   8.2557162e-01   8.1761704e-01
   6.7354707e-01   8.2569649e-01   8.1773999e-01
   6.7374517e-01   8.2582126e-01   8.1786285e-01
   6.7394314e-01   8.2594591e-01   8.1798560e-01
   6.7414098e-01   8.2607048e-01   8.1810826e-01
   6.7433870e-01   8.2619492e-01   8.1823082e-01
   6.7453628e-01   8.2631927e-01   8.1835327e-01
   6.7473374e-01   8.2644350e-01   8.1847563e-01
   6.7493106e-01   8.2656763e-01   8.1859789e-01
   6.7512826e-01   8.2669166e-01   8.1872006e-01
   6.7532533e-01   8.2681558e-01   8.1884212e-01
   6.7552227e-01   8.2693939e-01   8.1896410e-01
   6.7571909e-01   8.2706310e-01   8.1908596e-01
   6.7591577e-01   8.2718671e-01   8.1920773e-01
   6.7611233e-01   8.2731021e-01   8.1932941e-01
   6.7630876e-01   8.2743360e-01   8.1945098e-01
   6.7650506e-01   8.2755689e-01   8.1957246e-01
   6.7670123e-01   8.2768007e-01   8.1969384e-01
   6.7689727e-01   8.2780316e-01   8.1981512e-01
   6.7709319e-01   8.2792614e-01   8.1993631e-01
   6.7728898e-01   8.2804900e-01   8.2005739e-01
   6.7748464e-01   8.2817177e-01   8.2017839e-01
   6.7768018e-01   8.2829444e-01   8.2029928e-01
   6.7787558e-01   8.2841700e-01   8.2042009e-01
   6.7807086e-01   8.2853946e-01   8.2054079e-01
   6.7826602e-01   8.2866181e-01   8.2066139e-01
   6.7846104e-01   8.2878406e-01   8.2078190e-01
   6.7865594e-01   8.2890621e-01   8.2090231e-01
   6.7885071e-01   8.2902824e-01   8.2102263e-01
   6.7904536e-01   8.2915019e-01   8.2114284e-01
   6.7923988e-01   8.2927202e-01   8.2126297e-01
   6.7943427e-01   8.2939376e-01   8.2138299e-01
   6.7962853e-01   8.2951538e-01   8.2150292e-01
   6.7982267e-01   8.2963691e-01   8.2162275e-01
   6.8001668e-01   8.2975833e-01   8.2174250e-01
   6.8021057e-01   8.2987965e-01   8.2186213e-01
   6.8040433e-01   8.3000087e-01   8.2198168e-01
   6.8059796e-01   8.3012199e-01   8.2210114e-01
   6.8079147e-01   8.3024301e-01   8.2222050e-01
   6.8098485e-01   8.3036391e-01   8.2233975e-01
   6.8117811e-01   8.3048473e-01   8.2245892e-01
   6.8137124e-01   8.3060544e-01   8.2257799e-01
   6.8156424e-01   8.3072604e-01   8.2269697e-01
   6.8175712e-01   8.3084654e-01   8.2281584e-01
   6.8194988e-01   8.3096694e-01   8.2293463e-01
   6.8214250e-01   8.3108725e-01   8.2305332e-01
   6.8233501e-01   8.3120745e-01   8.2317192e-01
   6.8252739e-01   8.3132755e-01   8.2329042e-01
   6.8271964e-01   8.3144754e-01   8.2340883e-01
   6.8291177e-01   8.3156744e-01   8.2352715e-01
   6.8310377e-01   8.3168724e-01   8.2364537e-01
   6.8329565e-01   8.3180692e-01   8.2376349e-01
   6.8348740e-01   8.3192652e-01   8.2388152e-01
   6.8367903e-01   8.3204825e-01   8.2399946e-01
   6.8387053e-01   8.3216763e-01   8.2411730e-01
   6.8406191e-01   8.3228691e-01   8.2423506e-01
   6.8425317e-01   8.3240609e-01   8.2435271e-01
   6.8444430e-01   8.3252517e-01   8.2447027e-01
   6.8463531e-01   8.3264414e-01   8.2458774e-01
   6.8482619e-01   8.3276302e-01   8.2470512e-01
   6.8501695e-01   8.3288179e-01   8.2482240e-01
   6.8520759e-01   8.3300048e-01   8.2493958e-01
   6.8539810e-01   8.3311906e-01   8.2505668e-01
   6.8558848e-01   8.3323753e-01   8.2517368e-01
   6.8577875e-01   8.3335591e-01   8.2529060e-01
   6.8596889e-01   8.3347420e-01   8.2540741e-01
   6.8615890e-01   8.3359237e-01   8.2552414e-01
   6.8634880e-01   8.3371045e-01   8.2564077e-01
   6.8653857e-01   8.3382843e-01   8.2575731e-01
   6.8672822e-01   8.3394632e-01   8.2587376e-01
   6.8691774e-01   8.3406410e-01   8.2599011e-01
   6.8710714e-01   8.3418179e-01   8.2610637e-01
   6.8729642e-01   8.3429938e-01   8.2622254e-01
   6.8748557e-01   8.3441686e-01   8.2633862e-01
   6.8767460e-01   8.3453425e-01   8.2645461e-01
   6.8786351e-01   8.3465154e-01   8.2657050e-01
   6.8805230e-01   8.3476873e-01   8.2668631e-01
   6.8824097e-01   8.3488582e-01   8.2680202e-01
   6.8842951e-01   8.3500283e-01   8.2691764e-01
   6.8861793e-01   8.3511972e-01   8.2703317e-01
   6.8880623e-01   8.3523652e-01   8.2714860e-01
   6.8899440e-01   8.3535322e-01   8.2726395e-01
   6.8918245e-01   8.3546983e-01   8.2737920e-01
   6.8937039e-01   8.3558633e-01   8.2749437e-01
   6.8955819e-01   8.3570274e-01   8.2760944e-01
   6.8974588e-01   8.3581906e-01   8.2772441e-01
   6.8993345e-01   8.3593526e-01   8.2783931e-01
   6.9012089e-01   8.3605138e-01   8.2795411e-01
   6.9030822e-01   8.3616741e-01   8.2806882e-01
   6.9049542e-01   8.3628333e-01   8.2818343e-01
   6.9068250e-01   8.3639916e-01   8.2829797e-01
   6.9086946e-01   8.3651488e-01   8.2841240e-01
   6.9105629e-01   8.3663052e-01   8.2852675e-01
   6.9124301e-01   8.3674605e-01   8.2864101e-01
   6.9142960e-01   8.3686149e-01   8.2875518e-01
   6.9161608e-01   8.3697683e-01   8.2886925e-01
   6.9180243e-01   8.3709208e-01   8.2898323e-01
   6.9198867e-01   8.3720723e-01   8.2909713e-01
   6.9217478e-01   8.3732228e-01   8.2921094e-01
   6.9236077e-01   8.3743724e-01   8.2932466e-01
   6.9254664e-01   8.3755211e-01   8.2943829e-01
   6.9273239e-01   8.3766688e-01   8.2955182e-01
   6.9291802e-01   8.3778155e-01   8.2966527e-01
   6.9310353e-01   8.3789612e-01   8.2977864e-01
   6.9328892e-01   8.3801060e-01   8.2989191e-01
   6.9347419e-01   8.3812498e-01   8.3000509e-01
   6.9365934e-01   8.3823928e-01   8.3011819e-01
   6.9384437e-01   8.3835347e-01   8.3023119e-01
   6.9402928e-01   8.3846757e-01   8.3034410e-01
   6.9421407e-01   8.3858157e-01   8.3045693e-01
   6.9439874e-01   8.3869548e-01   8.3056966e-01
   6.9458329e-01   8.3880930e-01   8.3068231e-01
   6.9476773e-01   8.3892302e-01   8.3079488e-01
   6.9495204e-01   8.3903664e-01   8.3090734e-01
   6.9513623e-01   8.3915017e-01   8.3101973e-01
   6.9532031e-01   8.3926360e-01   8.3113202e-01
   6.9550426e-01   8.3937694e-01   8.3124423e-01
   6.9568810e-01   8.3949018e-01   8.3135635e-01
   6.9587181e-01   8.3960334e-01   8.3146838e-01
   6.9605541e-01   8.3971640e-01   8.3158033e-01
   6.9623889e-01   8.3982936e-01   8.3169218e-01
   6.9642225e-01   8.3994223e-01   8.3180396e-01
   6.9660549e-01   8.4005501e-01   8.3191564e-01
   6.9678862e-01   8.4016769e-01   8.3202723e-01
   6.9697162e-01   8.4028028e-01   8.3213874e-01
   6.9715451e-01   8.4039278e-01   8.3225015e-01
   6.9733728e-01   8.4050518e-01   8.3236149e-01
   6.9751993e-01   8.4061748e-01   8.3247273e-01
   6.9770246e-01   8.4072971e-01   8.3258389e-01
   6.9788487e-01   8.4084182e-01   8.3269495e-01
   6.9806717e-01   8.4095385e-01   8.3280593e-01
   6.9824935e-01   8.4106579e-01   8.3291683e-01
   6.9843141e-01   8.4117763e-01   8.3302764e-01
   6.9861335e-01   8.4128939e-01   8.3313837e-01
   6.9879517e-01   8.4140105e-01   8.3324900e-01
   6.9897688e-01   8.4151260e-01   8.3335955e-01
   6.9915847e-01   8.4162407e-01   8.3347001e-01
   6.9933994e-01   8.4173546e-01   8.3358039e-01
   6.9952130e-01   8.4184675e-01   8.3369068e-01
   6.9970254e-01   8.4195794e-01   8.3380089e-01
   6.9988366e-01   8.4206905e-01   8.3391100e-01
   7.0006466e-01   8.4218005e-01   8.3402104e-01
   7.0024555e-01   8.4229098e-01   8.3413098e-01
   7.0042632e-01   8.4240181e-01   8.3424085e-01
   7.0060697e-01   8.4251254e-01   8.3435063e-01
   7.0078751e-01   8.4262319e-01   8.3446031e-01
   7.0096793e-01   8.4273375e-01   8.3456992e-01
   7.0114823e-01   8.4284420e-01   8.3467944e-01
   7.0132842e-01   8.4295457e-01   8.3478887e-01
   7.0150849e-01   8.4306485e-01   8.3489822e-01
   7.0168845e-01   8.4317504e-01   8.3500748e-01
   7.0186829e-01   8.4328514e-01   8.3511666e-01
   7.0204801e-01   8.4339514e-01   8.3522575e-01
   7.0222761e-01   8.4350505e-01   8.3533476e-01
   7.0240711e-01   8.4361488e-01   8.3544368e-01
   7.0258648e-01   8.4372462e-01   8.3555251e-01
   7.0276574e-01   8.4383426e-01   8.3566127e-01
   7.0294488e-01   8.4394381e-01   8.3576995e-01
   7.0312391e-01   8.4405327e-01   8.3587852e-01
   7.0330282e-01   8.4416264e-01   8.3598703e-01
   7.0348162e-01   8.4427192e-01   8.3609544e-01
   7.0366030e-01   8.4438111e-01   8.3620378e-01
   7.0383886e-01   8.4449021e-01   8.3631202e-01
   7.0401732e-01   8.4459922e-01   8.3642019e-01
   7.0419565e-01   8.4470814e-01   8.3652826e-01
   7.0437387e-01   8.4481698e-01   8.3663626e-01
   7.0455198e-01   8.4492571e-01   8.3674418e-01
   7.0472997e-01   8.4503436e-01   8.3685200e-01
   7.0490784e-01   8.4514293e-01   8.3695974e-01
   7.0508560e-01   8.4525140e-01   8.3706740e-01
   7.0526325e-01   8.4535979e-01   8.3717497e-01
   7.0544078e-01   8.4546807e-01   8.3728247e-01
   7.0561820e-01   8.4557628e-01   8.3738988e-01
   7.0579550e-01   8.4568439e-01   8.3749721e-01
   7.0597269e-01   8.4579242e-01   8.3760446e-01
   7.0614977e-01   8.4590036e-01   8.3771162e-01
   7.0632673e-01   8.4600820e-01   8.3781869e-01
   7.0650357e-01   8.4611597e-01   8.3792569e-01
   7.0668031e-01   8.4622363e-01   8.3803259e-01
   7.0685693e-01   8.4633122e-01   8.3813942e-01
   7.0703343e-01   8.4643871e-01   8.3824617e-01
   7.0720982e-01   8.4654612e-01   8.3835283e-01
   7.0738610e-01   8.4665343e-01   8.3845942e-01
   7.0756226e-01   8.4676067e-01   8.3856592e-01
   7.0773831e-01   8.4686781e-01   8.3867234e-01
   7.0791425e-01   8.4697485e-01   8.3877866e-01
   7.0809007e-01   8.4708183e-01   8.3888491e-01
   7.0826578e-01   8.4718870e-01   8.3899108e-01
   7.0844138e-01   8.4729549e-01   8.3909717e-01
   7.0861686e-01   8.4740218e-01   8.3920317e-01
   7.0879223e-01   8.4750881e-01   8.3930910e-01
   7.0896749e-01   8.4761533e-01   8.3941494e-01
   7.0914264e-01   8.4772177e-01   8.3952071e-01
   7.0931767e-01   8.4782811e-01   8.3962638e-01
   7.0949259e-01   8.4793439e-01   8.3973198e-01
   7.0966740e-01   8.4804056e-01   8.3983750e-01
   7.0984209e-01   8.4814665e-01   8.3994292e-01
   7.1001667e-01   8.4825265e-01   8.4004828e-01
   7.1019114e-01   8.4835857e-01   8.4015355e-01
   7.1036550e-01   8.4846439e-01   8.4025874e-01
   7.1053975e-01   8.4857015e-01   8.4036384e-01
   7.1071388e-01   8.4867580e-01   8.4046888e-01
   7.1088790e-01   8.4878137e-01   8.4057382e-01
   7.1106181e-01   8.4888685e-01   8.4067869e-01
   7.1123561e-01   8.4899225e-01   8.4078347e-01
   7.1140929e-01   8.4909755e-01   8.4088818e-01
   7.1158286e-01   8.4920278e-01   8.4099281e-01
   7.1175633e-01   8.4930792e-01   8.4109734e-01
   7.1192968e-01   8.4941297e-01   8.4120180e-01
   7.1210291e-01   8.4951793e-01   8.4130619e-01
   7.1227604e-01   8.4962281e-01   8.4141050e-01
   7.1244906e-01   8.4972760e-01   8.4151472e-01
   7.1262196e-01   8.4983231e-01   8.4161886e-01
   7.1279476e-01   8.4993694e-01   8.4172291e-01
   7.1296744e-01   8.5004147e-01   8.4182690e-01
   7.1314001e-01   8.5014592e-01   8.4193080e-01
   7.1331247e-01   8.5025029e-01   8.4203462e-01
   7.1348482e-01   8.5035457e-01   8.4213836e-01
   7.1365706e-01   8.5045877e-01   8.4224203e-01
   7.1382919e-01   8.5056288e-01   8.4234561e-01
   7.1400120e-01   8.5066690e-01   8.4244911e-01
   7.1417311e-01   8.5077084e-01   8.4255253e-01
   7.1434491e-01   8.5087470e-01   8.4265588e-01
   7.1451659e-01   8.5097847e-01   8.4275914e-01
   7.1468817e-01   8.5108216e-01   8.4286233e-01
   7.1485963e-01   8.5118576e-01   8.4296543e-01
   7.1503099e-01   8.5128928e-01   8.4306846e-01
   7.1520223e-01   8.5139271e-01   8.4317141e-01
   7.1537337e-01   8.5149606e-01   8.4327429e-01
   7.1554439e-01   8.5159932e-01   8.4337708e-01
   7.1571531e-01   8.5170250e-01   8.4347979e-01
   7.1588611e-01   8.5180560e-01   8.4358242e-01
   7.1605681e-01   8.5190861e-01   8.4368498e-01
   7.1622740e-01   8.5201154e-01   8.4378745e-01
   7.1639787e-01   8.5211438e-01   8.4388985e-01
   7.1656824e-01   8.5221714e-01   8.4399216e-01
   7.1673850e-01   8.5231982e-01   8.4409441e-01
   7.1690865e-01   8.5242241e-01   8.4419657e-01
   7.1707869e-01   8.5252492e-01   8.4429865e-01
   7.1724862e-01   8.5262735e-01   8.4440066e-01
   7.1741844e-01   8.5272969e-01   8.4450259e-01
   7.1758815e-01   8.5283195e-01   8.4460444e-01
   7.1775775e-01   8.5293412e-01   8.4470621e-01
   7.1792725e-01   8.5303621e-01   8.4480791e-01
   7.1809663e-01   8.5313822e-01   8.4490952e-01
   7.1826591e-01   8.5324015e-01   8.4501106e-01
   7.1843507e-01   8.5334199e-01   8.4511252e-01
   7.1860413e-01   8.5344375e-01   8.4521391e-01
   7.1877308e-01   8.5354543e-01   8.4531521e-01
   7.1894193e-01   8.5364702e-01   8.4541644e-01
   7.1911066e-01   8.5374855e-01   8.4551760e-01
   7.1927929e-01   8.5384997e-01   8.4561867e-01
   7.1944781e-01   8.5395132e-01   8.4571967e-01
   7.1961621e-01   8.5405259e-01   8.4582059e-01
   7.1978452e-01   8.5415377e-01   8.4592143e-01
   7.1995271e-01   8.5425487e-01   8.4602220e-01
   7.2012080e-01   8.5435589e-01   8.4612289e-01
   7.2028877e-01   8.5445683e-01   8.4622350e-01
   7.2045664e-01   8.5455768e-01   8.4632405e-01
   7.2062441e-01   8.5465845e-01   8.4642450e-01
   7.2079206e-01   8.5475915e-01   8.4652488e-01
   7.2095961e-01   8.5485976e-01   8.4662519e-01
   7.2112705e-01   8.5496028e-01   8.4672542e-01
   7.2129438e-01   8.5506074e-01   8.4682558e-01
   7.2146161e-01   8.5516110e-01   8.4692566e-01
   7.2162873e-01   8.5526138e-01   8.4702566e-01
   7.2179574e-01   8.5536159e-01   8.4712558e-01
   7.2196264e-01   8.5546171e-01   8.4722543e-01
   7.2212944e-01   8.5556175e-01   8.4732521e-01
   7.2229613e-01   8.5566171e-01   8.4742490e-01
   7.2246271e-01   8.5576158e-01   8.4752452e-01
   7.2262919e-01   8.5586139e-01   8.4762407e-01
   7.2279556e-01   8.5596111e-01   8.4772354e-01
   7.2296182e-01   8.5606074e-01   8.4782294e-01
   7.2312798e-01   8.5616030e-01   8.4792226e-01
   7.2329403e-01   8.5625977e-01   8.4802150e-01
   7.2345998e-01   8.5635917e-01   8.4812067e-01
   7.2362581e-01   8.5645848e-01   8.4821976e-01
   7.2379155e-01   8.5655771e-01   8.4831878e-01
   7.2395717e-01   8.5665687e-01   8.4841772e-01
   7.2412269e-01   8.5675594e-01   8.4851659e-01
   7.2428810e-01   8.5685494e-01   8.4861538e-01
   7.2445341e-01   8.5695386e-01   8.4871410e-01
   7.2461861e-01   8.5705268e-01   8.4881274e-01
   7.2478371e-01   8.5715144e-01   8.4891131e-01
   7.2494870e-01   8.5725011e-01   8.4900980e-01
   7.2511358e-01   8.5734871e-01   8.4910822e-01
   7.2527836e-01   8.5744722e-01   8.4920657e-01
   7.2544304e-01   8.5754566e-01   8.4930484e-01
   7.2560761e-01   8.5764401e-01   8.4940303e-01
   7.2577207e-01   8.5774229e-01   8.4950115e-01
   7.2593643e-01   8.5784048e-01   8.4959919e-01
   7.2610068e-01   8.5793860e-01   8.4969717e-01
   7.2626483e-01   8.5803664e-01   8.4979507e-01
   7.2642887e-01   8.5813461e-01   8.4989289e-01
   7.2659281e-01   8.5823248e-01   8.4999064e-01
   7.2675664e-01   8.5833028e-01   8.5008831e-01
   7.2692037e-01   8.5842800e-01   8.5018593e-01
   7.2708399e-01   8.5852565e-01   8.5028345e-01
   7.2724751e-01   8.5862322e-01   8.5038090e-01
   7.2741092e-01   8.5872071e-01   8.5047829e-01
   7.2757423e-01   8.5881811e-01   8.5057559e-01
   7.2773744e-01   8.5891545e-01   8.5067282e-01
   7.2790054e-01   8.5901269e-01   8.5076998e-01
   7.2806353e-01   8.5910987e-01   8.5086707e-01
   7.2822642e-01   8.5920696e-01   8.5096409e-01
   7.2838921e-01   8.5930398e-01   8.5106102e-01
   7.2855190e-01   8.5940092e-01   8.5115790e-01
   7.2871448e-01   8.5949777e-01   8.5125468e-01
   7.2887695e-01   8.5959456e-01   8.5135140e-01
   7.2903932e-01   8.5969126e-01   8.5144805e-01
   7.2920159e-01   8.5978789e-01   8.5154463e-01
   7.2936376e-01   8.5988444e-01   8.5164113e-01
   7.2952582e-01   8.5998092e-01   8.5173756e-01
   7.2968777e-01   8.6007731e-01   8.5183391e-01
   7.2984963e-01   8.6017363e-01   8.5193020e-01
   7.3001138e-01   8.6026986e-01   8.5202640e-01
   7.3017303e-01   8.6036602e-01   8.5212254e-01
   7.3033457e-01   8.6046211e-01   8.5221861e-01
   7.3049601e-01   8.6055811e-01   8.5231461e-01
   7.3065735e-01   8.6065405e-01   8.5241053e-01
   7.3081858e-01   8.6074990e-01   8.5250637e-01
   7.3097971e-01   8.6084567e-01   8.5260215e-01
   7.3114074e-01   8.6094138e-01   8.5269786e-01
   7.3130167e-01   8.6103701e-01   8.5279349e-01
   7.3146249e-01   8.6113255e-01   8.5288905e-01
   7.3162321e-01   8.6122802e-01   8.5298454e-01
   7.3178383e-01   8.6132341e-01   8.5307996e-01
   7.3194434e-01   8.6141873e-01   8.5317530e-01
   7.3210475e-01   8.6151397e-01   8.5327058e-01
   7.3226506e-01   8.6160912e-01   8.5336578e-01
   7.3242527e-01   8.6170421e-01   8.5346090e-01
   7.3258538e-01   8.6179922e-01   8.5355597e-01
   7.3274538e-01   8.6189416e-01   8.5365096e-01
   7.3290528e-01   8.6198902e-01   8.5374587e-01
   7.3306508e-01   8.6208380e-01   8.5384072e-01
   7.3322478e-01   8.6217852e-01   8.5393549e-01
   7.3338437e-01   8.6227315e-01   8.5403020e-01
   7.3354387e-01   8.6236770e-01   8.5412483e-01
   7.3370326e-01   8.6246217e-01   8.5421939e-01
   7.3386255e-01   8.6255658e-01   8.5431387e-01
   7.3402174e-01   8.6265091e-01   8.5440830e-01
   7.3418082e-01   8.6274517e-01   8.5450264e-01
   7.3433981e-01   8.6283934e-01   8.5459692e-01
   7.3449869e-01   8.6293345e-01   8.5469112e-01
   7.3465747e-01   8.6302748e-01   8.5478526e-01
   7.3481615e-01   8.6312142e-01   8.5487932e-01
   7.3497473e-01   8.6321530e-01   8.5497332e-01
   7.3513321e-01   8.6330910e-01   8.5506724e-01
   7.3529159e-01   8.6340283e-01   8.5516109e-01
   7.3544987e-01   8.6349648e-01   8.5525488e-01
   7.3560804e-01   8.6359006e-01   8.5534859e-01
   7.3576612e-01   8.6368356e-01   8.5544223e-01
   7.3592409e-01   8.6377698e-01   8.5553580e-01
   7.3608197e-01   8.6387033e-01   8.5562931e-01
   7.3623974e-01   8.6396362e-01   8.5572275e-01
   7.3639741e-01   8.6405682e-01   8.5581610e-01
   7.3655498e-01   8.6414996e-01   8.5590939e-01
   7.3671245e-01   8.6424301e-01   8.5600261e-01
   7.3686982e-01   8.6433599e-01   8.5609577e-01
   7.3702709e-01   8.6442890e-01   8.5618885e-01
   7.3718426e-01   8.6452173e-01   8.5628187e-01
   7.3734134e-01   8.6461449e-01   8.5637482e-01
   7.3749831e-01   8.6470717e-01   8.5646768e-01
   7.3765518e-01   8.6479978e-01   8.5656050e-01
   7.3781195e-01   8.6489232e-01   8.5665323e-01
   7.3796862e-01   8.6498478e-01   8.5674589e-01
   7.3812519e-01   8.6507717e-01   8.5683850e-01
   7.3828166e-01   8.6516948e-01   8.5693103e-01
   7.3843803e-01   8.6526173e-01   8.5702349e-01
   7.3859430e-01   8.6535390e-01   8.5711588e-01
   7.3875047e-01   8.6544600e-01   8.5720819e-01
   7.3890654e-01   8.6553802e-01   8.5730044e-01
   7.3906252e-01   8.6562997e-01   8.5739263e-01
   7.3921839e-01   8.6572185e-01   8.5748475e-01
   7.3937417e-01   8.6581364e-01   8.5757679e-01
   7.3952984e-01   8.6590537e-01   8.5766877e-01
   7.3968542e-01   8.6599703e-01   8.5776068e-01
   7.3984089e-01   8.6608862e-01   8.5785251e-01
   7.3999627e-01   8.6618013e-01   8.5794429e-01
   7.4015155e-01   8.6627156e-01   8.5803600e-01
   7.4030673e-01   8.6636294e-01   8.5812763e-01
   7.4046181e-01   8.6645422e-01   8.5821920e-01
   7.4061680e-01   8.6654544e-01   8.5831069e-01
   7.4077168e-01   8.6663659e-01   8.5840213e-01
   7.4092647e-01   8.6672766e-01   8.5849349e-01
   7.4108115e-01   8.6681867e-01   8.5858478e-01
   7.4123574e-01   8.6690960e-01   8.5867601e-01
   7.4139023e-01   8.6700046e-01   8.5876717e-01
   7.4154463e-01   8.6709125e-01   8.5885826e-01
   7.4169892e-01   8.6718196e-01   8.5894928e-01
   7.4185312e-01   8.6727261e-01   8.5904024e-01
   7.4200721e-01   8.6736318e-01   8.5913112e-01
   7.4216121e-01   8.6745367e-01   8.5922194e-01
   7.4231512e-01   8.6754409e-01   8.5931270e-01
   7.4246892e-01   8.6763446e-01   8.5940339e-01
   7.4262263e-01   8.6772473e-01   8.5949401e-01
   7.4277623e-01   8.6781495e-01   8.5958455e-01
   7.4292974e-01   8.6790509e-01   8.5967504e-01
   7.4308316e-01   8.6799516e-01   8.5976545e-01
   7.4323647e-01   8.6808515e-01   8.5985580e-01
   7.4338969e-01   8.6817508e-01   8.5994609e-01
   7.4354281e-01   8.6826493e-01   8.6003629e-01
   7.4369583e-01   8.6835472e-01   8.6012644e-01
   7.4384876e-01   8.6844443e-01   8.6021653e-01
   7.4400159e-01   8.6853407e-01   8.6030654e-01
   7.4415432e-01   8.6862365e-01   8.6039649e-01
   7.4430696e-01   8.6871314e-01   8.6048637e-01
   7.4445949e-01   8.6880258e-01   8.6057619e-01
   7.4461193e-01   8.6889194e-01   8.6066593e-01
   7.4476428e-01   8.6898122e-01   8.6075561e-01
   7.4491653e-01   8.6907043e-01   8.6084523e-01
   7.4506868e-01   8.6915958e-01   8.6093478e-01
   7.4522073e-01   8.6924865e-01   8.6102426e-01
   7.4537269e-01   8.6933767e-01   8.6111367e-01
   7.4552455e-01   8.6942660e-01   8.6120302e-01
   7.4567631e-01   8.6951546e-01   8.6129230e-01
   7.4582798e-01   8.6960426e-01   8.6138152e-01
   7.4597955e-01   8.6969298e-01   8.6147067e-01
   7.4613102e-01   8.6978163e-01   8.6155976e-01
   7.4628240e-01   8.6987022e-01   8.6164878e-01
   7.4643369e-01   8.6995873e-01   8.6173773e-01
   7.4658487e-01   8.7004718e-01   8.6182662e-01
   7.4673596e-01   8.7013555e-01   8.6191544e-01
   7.4688696e-01   8.7022385e-01   8.6200419e-01
   7.4703786e-01   8.7031208e-01   8.6209289e-01
   7.4718866e-01   8.7040025e-01   8.6218151e-01
   7.4733937e-01   8.7048834e-01   8.6227007e-01
   7.4748998e-01   8.7057637e-01   8.6235857e-01
   7.4764050e-01   8.7066433e-01   8.6244699e-01
   7.4779092e-01   8.7075221e-01   8.6253535e-01
   7.4794124e-01   8.7084003e-01   8.6262365e-01
   7.4809147e-01   8.7092778e-01   8.6271188e-01
   7.4824160e-01   8.7101547e-01   8.6280006e-01
   7.4839164e-01   8.7110307e-01   8.6288815e-01
   7.4854159e-01   8.7119061e-01   8.6297619e-01
   7.4869144e-01   8.7127809e-01   8.6306417e-01
   7.4884119e-01   8.7136548e-01   8.6315207e-01
   7.4899085e-01   8.7145282e-01   8.6323991e-01
   7.4914041e-01   8.7154009e-01   8.6332769e-01
   7.4928988e-01   8.7162729e-01   8.6341540e-01
   7.4943925e-01   8.7171441e-01   8.6350305e-01
   7.4958853e-01   8.7180147e-01   8.6359064e-01
   7.4973772e-01   8.7188846e-01   8.6367816e-01
   7.4988681e-01   8.7197538e-01   8.6376561e-01
   7.5003580e-01   8.7206224e-01   8.6385300e-01
   7.5018470e-01   8.7214902e-01   8.6394033e-01
   7.5033351e-01   8.7223574e-01   8.6402759e-01
   7.5048222e-01   8.7232239e-01   8.6411478e-01
   7.5063084e-01   8.7240897e-01   8.6420192e-01
   7.5077936e-01   8.7249548e-01   8.6428899e-01
   7.5092779e-01   8.7258193e-01   8.6437600e-01
   7.5107613e-01   8.7266830e-01   8.6446294e-01
   7.5122437e-01   8.7275462e-01   8.6454981e-01
   7.5137252e-01   8.7284085e-01   8.6463662e-01
   7.5152057e-01   8.7292703e-01   8.6472337e-01
   7.5166853e-01   8.7301314e-01   8.6481006e-01
   7.5181640e-01   8.7309918e-01   8.6489668e-01
   7.5196417e-01   8.7318515e-01   8.6498323e-01
   7.5211185e-01   8.7327105e-01   8.6506973e-01
   7.5225943e-01   8.7335688e-01   8.6515616e-01
   7.5240692e-01   8.7344265e-01   8.6524253e-01
   7.5255432e-01   8.7352835e-01   8.6532883e-01
   7.5270163e-01   8.7361398e-01   8.6541507e-01
   7.5284884e-01   8.7369955e-01   8.6550125e-01
   7.5299596e-01   8.7378505e-01   8.6558736e-01
   7.5314298e-01   8.7387048e-01   8.6567341e-01
   7.5328991e-01   8.7395585e-01   8.6575939e-01
   7.5343675e-01   8.7404114e-01   8.6584532e-01
   7.5358350e-01   8.7412638e-01   8.6593118e-01
   7.5373015e-01   8.7421154e-01   8.6601698e-01
   7.5387671e-01   8.7429664e-01   8.6610271e-01
   7.5402318e-01   8.7438167e-01   8.6618838e-01
   7.5416955e-01   8.7446663e-01   8.6627400e-01
   7.5431583e-01   8.7455153e-01   8.6635954e-01
   7.5446202e-01   8.7463636e-01   8.6644502e-01
   7.5460812e-01   8.7472114e-01   8.6653044e-01
   7.5475412e-01   8.7480583e-01   8.6661581e-01
   7.5490004e-01   8.7489047e-01   8.6670110e-01
   7.5504585e-01   8.7497503e-01   8.6678634e-01
   7.5519158e-01   8.7505953e-01   8.6687151e-01
   7.5533722e-01   8.7514396e-01   8.6695662e-01
   7.5548276e-01   8.7522833e-01   8.6704166e-01
   7.5562821e-01   8.7531263e-01   8.6712664e-01
   7.5577357e-01   8.7539686e-01   8.6721156e-01
   7.5591883e-01   8.7548104e-01   8.6729642e-01
   7.5606401e-01   8.7556514e-01   8.6738122e-01
   7.5620909e-01   8.7564918e-01   8.6746596e-01
   7.5635408e-01   8.7573315e-01   8.6755063e-01
   7.5649898e-01   8.7581706e-01   8.6763524e-01
   7.5664379e-01   8.7590090e-01   8.6771979e-01
   7.5678851e-01   8.7598467e-01   8.6780427e-01
   7.5693313e-01   8.7606838e-01   8.6788871e-01
   7.5707766e-01   8.7615203e-01   8.6797306e-01
   7.5722210e-01   8.7623561e-01   8.6805737e-01
   7.5736645e-01   8.7631912e-01   8.6814162e-01
   7.5751071e-01   8.7640257e-01   8.6822579e-01
   7.5765488e-01   8.7648595e-01   8.6830990e-01
   7.5779896e-01   8.7656928e-01   8.6839396e-01
   7.5794294e-01   8.7665253e-01   8.6847796e-01
   7.5808684e-01   8.7673573e-01   8.6856189e-01
   7.5823064e-01   8.7681884e-01   8.6864577e-01
   7.5837435e-01   8.7690190e-01   8.6872957e-01
   7.5851798e-01   8.7698490e-01   8.6881332e-01
   7.5866151e-01   8.7706783e-01   8.6889701e-01
   7.5880495e-01   8.7715069e-01   8.6898065e-01
   7.5894830e-01   8.7723350e-01   8.6906421e-01
   7.5909156e-01   8.7731623e-01   8.6914771e-01
   7.5923472e-01   8.7739890e-01   8.6923116e-01
   7.5937780e-01   8.7748150e-01   8.6931454e-01
   7.5952079e-01   8.7756406e-01   8.6939787e-01
   7.5966369e-01   8.7764652e-01   8.6948113e-01
   7.5980649e-01   8.7772895e-01   8.6956433e-01
   7.5994921e-01   8.7781129e-01   8.6964747e-01
   7.6009184e-01   8.7789358e-01   8.6973056e-01
   7.6023437e-01   8.7797580e-01   8.6981357e-01
   7.6037682e-01   8.7805796e-01   8.6989653e-01
   7.6051918e-01   8.7814005e-01   8.6997943e-01
   7.6066144e-01   8.7822208e-01   8.7006227e-01
   7.6080362e-01   8.7830405e-01   8.7014505e-01
   7.6094571e-01   8.7838595e-01   8.7022777e-01
   7.6108770e-01   8.7846779e-01   8.7031042e-01
   7.6122961e-01   8.7854956e-01   8.7039303e-01
   7.6137143e-01   8.7863127e-01   8.7047556e-01
   7.6151316e-01   8.7871292e-01   8.7055804e-01
   7.6165480e-01   8.7879450e-01   8.7064046e-01
   7.6179635e-01   8.7887603e-01   8.7072282e-01
   7.6193781e-01   8.7895748e-01   8.7080511e-01
   7.6207918e-01   8.7903888e-01   8.7088736e-01
   7.6222046e-01   8.7912022e-01   8.7096953e-01
   7.6236165e-01   8.7920148e-01   8.7105164e-01
   7.6250275e-01   8.7928269e-01   8.7113371e-01
   7.6264377e-01   8.7936383e-01   8.7121570e-01
   7.6278469e-01   8.7944491e-01   8.7129765e-01
   7.6292553e-01   8.7952592e-01   8.7137953e-01
   7.6306628e-01   8.7960688e-01   8.7146135e-01
   7.6320694e-01   8.7968777e-01   8.7154310e-01
   7.6334751e-01   8.7976859e-01   8.7162481e-01
   7.6348799e-01   8.7984937e-01   8.7170645e-01
   7.6362838e-01   8.7993006e-01   8.7178804e-01
   7.6376868e-01   8.8001071e-01   8.7186957e-01
   7.6390890e-01   8.8009128e-01   8.7195102e-01
   7.6404903e-01   8.8017179e-01   8.7203243e-01
   7.6418907e-01   8.8025224e-01   8.7211378e-01
   7.6432902e-01   8.8033263e-01   8.7219506e-01
   7.6446888e-01   8.8041296e-01   8.7227630e-01
   7.6460865e-01   8.8049322e-01   8.7235747e-01
   7.6474834e-01   8.8057343e-01   8.7243858e-01
   7.6488794e-01   8.8065357e-01   8.7251963e-01
   7.6502745e-01   8.8073365e-01   8.7260063e-01
   7.6516687e-01   8.8081367e-01   8.7268156e-01
   7.6530620e-01   8.8089363e-01   8.7276243e-01
   7.6544545e-01   8.8097351e-01   8.7284326e-01
   7.6558461e-01   8.8105335e-01   8.7292401e-01
   7.6572368e-01   8.8113312e-01   8.7300471e-01
   7.6586266e-01   8.8121282e-01   8.7308536e-01
   7.6600155e-01   8.8129247e-01   8.7316594e-01
   7.6614036e-01   8.8137206e-01   8.7324647e-01
   7.6627908e-01   8.8145158e-01   8.7332693e-01
   7.6641772e-01   8.8153104e-01   8.7340734e-01
   7.6655626e-01   8.8161044e-01   8.7348769e-01
   7.6669472e-01   8.8168978e-01   8.7356799e-01
   7.6683309e-01   8.8176905e-01   8.7364823e-01
   7.6697137e-01   8.8184826e-01   8.7372839e-01
   7.6710957e-01   8.8192742e-01   8.7380852e-01
   7.6724768e-01   8.8200652e-01   8.7388858e-01
   7.6738570e-01   8.8208555e-01   8.7396858e-01
   7.6752364e-01   8.8216452e-01   8.7404853e-01
   7.6766149e-01   8.8224343e-01   8.7412842e-01
   7.6779925e-01   8.8232228e-01   8.7420824e-01
   7.6793692e-01   8.8240106e-01   8.7428802e-01
   7.6807451e-01   8.8247979e-01   8.7436773e-01
   7.6821201e-01   8.8255846e-01   8.7444739e-01
   7.6834943e-01   8.8263706e-01   8.7452699e-01
   7.6848676e-01   8.8271562e-01   8.7460653e-01
   7.6862400e-01   8.8279410e-01   8.7468601e-01
   7.6876116e-01   8.8287252e-01   8.7476544e-01
   7.6889823e-01   8.8295089e-01   8.7484482e-01
   7.6903521e-01   8.8302919e-01   8.7492413e-01
   7.6917211e-01   8.8310743e-01   8.7500339e-01
   7.6930892e-01   8.8318562e-01   8.7508258e-01
   7.6944564e-01   8.8326375e-01   8.7516172e-01
   7.6958228e-01   8.8334180e-01   8.7524081e-01
   7.6971883e-01   8.8341980e-01   8.7531984e-01
   7.6985530e-01   8.8349774e-01   8.7539881e-01
   7.6999168e-01   8.8357563e-01   8.7547771e-01
   7.7012798e-01   8.8365345e-01   8.7555657e-01
   7.7026419e-01   8.8373121e-01   8.7563537e-01
   7.7040031e-01   8.8380891e-01   8.7571411e-01
   7.7053635e-01   8.8388656e-01   8.7579281e-01
   7.7067230e-01   8.8396413e-01   8.7587144e-01
   7.7080817e-01   8.8404166e-01   8.7595001e-01
   7.7094395e-01   8.8411913e-01   8.7602852e-01
   7.7107964e-01   8.8419652e-01   8.7610699e-01
   7.7121525e-01   8.8427388e-01   8.7618538e-01
   7.7135078e-01   8.8435116e-01   8.7626373e-01
   7.7148622e-01   8.8442838e-01   8.7634203e-01
   7.7162157e-01   8.8450555e-01   8.7642026e-01
   7.7175684e-01   8.8458266e-01   8.7649844e-01
   7.7189203e-01   8.8465971e-01   8.7657656e-01
   7.7202713e-01   8.8473669e-01   8.7665463e-01
   7.7216214e-01   8.8481362e-01   8.7673263e-01
   7.7229707e-01   8.8489049e-01   8.7681059e-01
   7.7243192e-01   8.8496729e-01   8.7688849e-01
   7.7256668e-01   8.8504406e-01   8.7696633e-01
   7.7270135e-01   8.8512075e-01   8.7704411e-01
   7.7283594e-01   8.8519738e-01   8.7712184e-01
   7.7297045e-01   8.8527396e-01   8.7719953e-01
   7.7310487e-01   8.8535047e-01   8.7727714e-01
   7.7323921e-01   8.8542692e-01   8.7735470e-01
   7.7337346e-01   8.8550332e-01   8.7743221e-01
   7.7350763e-01   8.8557967e-01   8.7750966e-01
   7.7364172e-01   8.8565594e-01   8.7758706e-01
   7.7377572e-01   8.8573217e-01   8.7766439e-01
   7.7390963e-01   8.8580833e-01   8.7774168e-01
   7.7404346e-01   8.8588444e-01   8.7781891e-01
   7.7417721e-01   8.8596048e-01   8.7789608e-01
   7.7431087e-01   8.8603648e-01   8.7797320e-01
   7.7444445e-01   8.8611240e-01   8.7805026e-01
   7.7457795e-01   8.8618828e-01   8.7812728e-01
   7.7471136e-01   8.8626410e-01   8.7820422e-01
   7.7484469e-01   8.8633985e-01   8.7828112e-01
   7.7497793e-01   8.8641555e-01   8.7835797e-01
   7.7511109e-01   8.8649119e-01   8.7843475e-01
   7.7524417e-01   8.8656677e-01   8.7851149e-01
   7.7537716e-01   8.8664230e-01   8.7858816e-01
   7.7551007e-01   8.8671777e-01   8.7866478e-01
   7.7564290e-01   8.8679317e-01   8.7874136e-01
   7.7577564e-01   8.8686853e-01   8.7881787e-01
   7.7590830e-01   8.8694382e-01   8.7889433e-01
   7.7604088e-01   8.8701906e-01   8.7897073e-01
   7.7617337e-01   8.8709423e-01   8.7904708e-01
   7.7630578e-01   8.8716936e-01   8.7912337e-01
   7.7643811e-01   8.8724442e-01   8.7919961e-01
   7.7657035e-01   8.8731943e-01   8.7927579e-01
   7.7670251e-01   8.8739437e-01   8.7935192e-01
   7.7683459e-01   8.8746926e-01   8.7942800e-01
   7.7696659e-01   8.8754410e-01   8.7950403e-01
   7.7709850e-01   8.8761888e-01   8.7957999e-01
   7.7723033e-01   8.8769360e-01   8.7965590e-01
   7.7736207e-01   8.8776826e-01   8.7973176e-01
   7.7749374e-01   8.8784286e-01   8.7980757e-01
   7.7762532e-01   8.8791741e-01   8.7988331e-01
   7.7775682e-01   8.8799190e-01   8.7995901e-01
   7.7788823e-01   8.8806634e-01   8.8003466e-01
   7.7801957e-01   8.8814071e-01   8.8011024e-01
   7.7815082e-01   8.8821504e-01   8.8018578e-01
   7.7828199e-01   8.8828931e-01   8.8026126e-01
   7.7841308e-01   8.8836351e-01   8.8033669e-01
   7.7854408e-01   8.8843766e-01   8.8041205e-01
   7.7867500e-01   8.8851175e-01   8.8048737e-01
   7.7880584e-01   8.8858580e-01   8.8056265e-01
   7.7893660e-01   8.8865978e-01   8.8063785e-01
   7.7906728e-01   8.8873370e-01   8.8071301e-01
   7.7919787e-01   8.8880757e-01   8.8078811e-01
   7.7932839e-01   8.8888138e-01   8.8086316e-01
   7.7945882e-01   8.8895514e-01   8.8093816e-01
   7.7958917e-01   8.8902884e-01   8.8101311e-01
   7.7971943e-01   8.8910248e-01   8.8108799e-01
   7.7984962e-01   8.8917606e-01   8.8116283e-01
   7.7997972e-01   8.8924960e-01   8.8123761e-01
   7.8010974e-01   8.8932308e-01   8.8131235e-01
   7.8023969e-01   8.8939650e-01   8.8138702e-01
   7.8036955e-01   8.8946986e-01   8.8146165e-01
   7.8049932e-01   8.8954316e-01   8.8153622e-01
   7.8062902e-01   8.8961642e-01   8.8161074e-01
   7.8075864e-01   8.8968961e-01   8.8168519e-01
   7.8088817e-01   8.8976275e-01   8.8175961e-01
   7.8101762e-01   8.8983583e-01   8.8183397e-01
   7.8114700e-01   8.8990887e-01   8.8190828e-01
   7.8127629e-01   8.8998184e-01   8.8198252e-01
   7.8140550e-01   8.9005476e-01   8.8205672e-01
   7.8153463e-01   8.9012762e-01   8.8213088e-01
   7.8166367e-01   8.9020043e-01   8.8220497e-01
   7.8179264e-01   8.9027318e-01   8.8227901e-01
   7.8192153e-01   8.9034587e-01   8.8235300e-01
   7.8205033e-01   8.9041851e-01   8.8242694e-01
   7.8217906e-01   8.9049111e-01   8.8250081e-01
   7.8230770e-01   8.9056364e-01   8.8257465e-01
   7.8243627e-01   8.9063611e-01   8.8264843e-01
   7.8256475e-01   8.9070854e-01   8.8272215e-01
   7.8269315e-01   8.9078090e-01   8.8279583e-01
   7.8282148e-01   8.9085321e-01   8.8286945e-01
   7.8294972e-01   8.9092546e-01   8.8294302e-01
   7.8307788e-01   8.9099766e-01   8.8301654e-01
   7.8320596e-01   8.9106981e-01   8.8308999e-01
   7.8333396e-01   8.9114190e-01   8.8316341e-01
   7.8346189e-01   8.9121393e-01   8.8323678e-01
   7.8358973e-01   8.9128593e-01   8.8331009e-01
   7.8371749e-01   8.9135785e-01   8.8338334e-01
   7.8384517e-01   8.9142972e-01   8.8345654e-01
   7.8397277e-01   8.9150154e-01   8.8352969e-01
   7.8410029e-01   8.9157331e-01   8.8360279e-01
   7.8422774e-01   8.9164501e-01   8.8367585e-01
   7.8435510e-01   8.9171667e-01   8.8374885e-01
   7.8448238e-01   8.9178827e-01   8.8382179e-01
   7.8460958e-01   8.9185982e-01   8.8389468e-01
   7.8473671e-01   8.9193131e-01   8.8396753e-01
   7.8486375e-01   8.9200274e-01   8.8404032e-01
   7.8499072e-01   8.9207412e-01   8.8411305e-01
   7.8511760e-01   8.9214545e-01   8.8418573e-01
   7.8524441e-01   8.9221673e-01   8.8425837e-01
   7.8537113e-01   8.9228796e-01   8.8433095e-01
   7.8549778e-01   8.9235912e-01   8.8440349e-01
   7.8562435e-01   8.9243024e-01   8.8447598e-01
   7.8575083e-01   8.9250130e-01   8.8454840e-01
   7.8587724e-01   8.9257230e-01   8.8462078e-01
   7.8600357e-01   8.9264326e-01   8.8469311e-01
   7.8612983e-01   8.9271415e-01   8.8476539e-01
   7.8625600e-01   8.9278499e-01   8.8483761e-01
   7.8638209e-01   8.9285578e-01   8.8490979e-01
   7.8650811e-01   8.9292653e-01   8.8498191e-01
   7.8663404e-01   8.9299720e-01   8.8505398e-01
   7.8675990e-01   8.9306783e-01   8.8512600e-01
   7.8688568e-01   8.9313842e-01   8.8519797e-01
   7.8701138e-01   8.9320894e-01   8.8526989e-01
   7.8713700e-01   8.9327941e-01   8.8534176e-01
   7.8726254e-01   8.9334983e-01   8.8541358e-01
   7.8738801e-01   8.9342019e-01   8.8548535e-01
   7.8751339e-01   8.9349050e-01   8.8555706e-01
   7.8763870e-01   8.9356076e-01   8.8562873e-01
   7.8776393e-01   8.9363097e-01   8.8570034e-01
   7.8788908e-01   8.9370112e-01   8.8577191e-01
   7.8801416e-01   8.9377122e-01   8.8584341e-01
   7.8813915e-01   8.9384126e-01   8.8591488e-01
   7.8826407e-01   8.9391125e-01   8.8598630e-01
   7.8838891e-01   8.9398119e-01   8.8605765e-01
   7.8851367e-01   8.9405109e-01   8.8612897e-01
   7.8863835e-01   8.9412091e-01   8.8620023e-01
   7.8876295e-01   8.9419071e-01   8.8627144e-01
   7.8888748e-01   8.9426043e-01   8.8634261e-01
   7.8901193e-01   8.9433011e-01   8.8641372e-01
   7.8913630e-01   8.9439973e-01   8.8648477e-01
   7.8926060e-01   8.9446930e-01   8.8655579e-01
   7.8938481e-01   8.9453882e-01   8.8662675e-01
   7.8950895e-01   8.9460828e-01   8.8669765e-01
   7.8963301e-01   8.9467770e-01   8.8676852e-01
   7.8975700e-01   8.9474706e-01   8.8683933e-01
   7.8988090e-01   8.9481637e-01   8.8691009e-01
   7.9000473e-01   8.9488563e-01   8.8698080e-01
   7.9012848e-01   8.9495484e-01   8.8705146e-01
   7.9025216e-01   8.9502399e-01   8.8712207e-01
   7.9037576e-01   8.9509309e-01   8.8719264e-01
   7.9049928e-01   8.9516215e-01   8.8726314e-01
   7.9062272e-01   8.9523113e-01   8.8733361e-01
   7.9074608e-01   8.9530008e-01   8.8740402e-01
   7.9086937e-01   8.9536898e-01   8.8747438e-01
   7.9099259e-01   8.9543781e-01   8.8754469e-01
   7.9111572e-01   8.9550661e-01   8.8761496e-01
   7.9123878e-01   8.9557534e-01   8.8768518e-01
   7.9136176e-01   8.9564402e-01   8.8775534e-01
   7.9148467e-01   8.9571266e-01   8.8782545e-01
   7.9160749e-01   8.9578125e-01   8.8789552e-01
   7.9173024e-01   8.9584978e-01   8.8796554e-01
   7.9185292e-01   8.9591826e-01   8.8803550e-01
   7.9197552e-01   8.9598668e-01   8.8810542e-01
   7.9209804e-01   8.9605506e-01   8.8817529e-01
   7.9222049e-01   8.9612338e-01   8.8824512e-01
   7.9234285e-01   8.9619166e-01   8.8831488e-01
   7.9246515e-01   8.9625989e-01   8.8838460e-01
   7.9258736e-01   8.9632806e-01   8.8845428e-01
   7.9270950e-01   8.9639617e-01   8.8852390e-01
   7.9283157e-01   8.9646425e-01   8.8859347e-01
   7.9295356e-01   8.9653227e-01   8.8866301e-01
   7.9307547e-01   8.9660023e-01   8.8873248e-01
   7.9319731e-01   8.9666814e-01   8.8880191e-01
   7.9331907e-01   8.9673601e-01   8.8887129e-01
   7.9344076e-01   8.9680383e-01   8.8894062e-01
   7.9356236e-01   8.9687159e-01   8.8900990e-01
   7.9368390e-01   8.9693930e-01   8.8907914e-01
   7.9380535e-01   8.9700696e-01   8.8914832e-01
   7.9392673e-01   8.9707457e-01   8.8921746e-01
   7.9404804e-01   8.9714213e-01   8.8928654e-01
   7.9416927e-01   8.9720964e-01   8.8935559e-01
   7.9429042e-01   8.9727709e-01   8.8942458e-01
   7.9441150e-01   8.9734451e-01   8.8949352e-01
   7.9453251e-01   8.9741186e-01   8.8956242e-01
   7.9465343e-01   8.9747917e-01   8.8963127e-01
   7.9477429e-01   8.9754643e-01   8.8970006e-01
   7.9489506e-01   8.9761363e-01   8.8976882e-01
   7.9501576e-01   8.9768078e-01   8.8983752e-01
   7.9513639e-01   8.9774789e-01   8.8990617e-01
   7.9525694e-01   8.9781495e-01   8.8997478e-01
   7.9537742e-01   8.9788195e-01   8.9004334e-01
   7.9549782e-01   8.9794891e-01   8.9011184e-01
   7.9561815e-01   8.9801581e-01   8.9018030e-01
   7.9573840e-01   8.9808267e-01   8.9024871e-01
   7.9585858e-01   8.9814947e-01   8.9031709e-01
   7.9597868e-01   8.9821622e-01   8.9038540e-01
   7.9609870e-01   8.9828293e-01   8.9045367e-01
   7.9621866e-01   8.9834958e-01   8.9052190e-01
   7.9633853e-01   8.9841619e-01   8.9059007e-01
   7.9645834e-01   8.9848274e-01   8.9065819e-01
   7.9657807e-01   8.9854925e-01   8.9072627e-01
   7.9669772e-01   8.9861570e-01   8.9079430e-01
   7.9681730e-01   8.9868211e-01   8.9086229e-01
   7.9693680e-01   8.9874846e-01   8.9093022e-01
   7.9705623e-01   8.9881477e-01   8.9099811e-01
   7.9717559e-01   8.9888103e-01   8.9106596e-01
   7.9729487e-01   8.9894723e-01   8.9113375e-01
   7.9741408e-01   8.9901338e-01   8.9120150e-01
   7.9753321e-01   8.9907950e-01   8.9126919e-01
   7.9765227e-01   8.9914555e-01   8.9133684e-01
   7.9777126e-01   8.9921156e-01   8.9140445e-01
   7.9789017e-01   8.9927753e-01   8.9147201e-01
   7.9800901e-01   8.9934343e-01   8.9153951e-01
   7.9812777e-01   8.9940930e-01   8.9160698e-01
   7.9824646e-01   8.9947511e-01   8.9167440e-01
   7.9836507e-01   8.9954088e-01   8.9174176e-01
   7.9848362e-01   8.9960658e-01   8.9180909e-01
   7.9860208e-01   8.9967225e-01   8.9187636e-01
   7.9872048e-01   8.9973786e-01   8.9194359e-01
   7.9883880e-01   8.9980343e-01   8.9201078e-01
   7.9895705e-01   8.9986895e-01   8.9207791e-01
   7.9907522e-01   8.9993442e-01   8.9214499e-01
   7.9919332e-01   8.9999985e-01   8.9221203e-01
   7.9931135e-01   9.0006521e-01   8.9227903e-01
   7.9942930e-01   9.0013054e-01   8.9234598e-01
   7.9954718e-01   9.0019582e-01   8.9241287e-01
   7.9966498e-01   9.0026104e-01   8.9247973e-01
   7.9978272e-01   9.0032621e-01   8.9254653e-01
   7.9990038e-01   9.0039134e-01   8.9261329e-01
   8.0001796e-01   9.0045643e-01   8.9268001e-01
   8.0013548e-01   9.0052146e-01   8.9274668e-01
   8.0025292e-01   9.0058644e-01   8.9281330e-01
   8.0037029e-01   9.0065137e-01   8.9287987e-01
   8.0048758e-01   9.0071626e-01   8.9294640e-01
   8.0060480e-01   9.0078110e-01   8.9301289e-01
   8.0072195e-01   9.0084589e-01   8.9307932e-01
   8.0083903e-01   9.0091063e-01   8.9314571e-01
   8.0095603e-01   9.0097533e-01   8.9321205e-01
   8.0107296e-01   9.0103997e-01   8.9327835e-01
   8.0118982e-01   9.0110456e-01   8.9334460e-01
   8.0130661e-01   9.0116911e-01   8.9341080e-01
   8.0142332e-01   9.0123361e-01   8.9347696e-01
   8.0153996e-01   9.0129806e-01   8.9354307e-01
   8.0165653e-01   9.0136247e-01   8.9360914e-01
   8.0177302e-01   9.0142683e-01   8.9367516e-01
   8.0188944e-01   9.0149113e-01   8.9374114e-01
   8.0200579e-01   9.0155540e-01   8.9380706e-01
   8.0212207e-01   9.0161962e-01   8.9387294e-01
   8.0223828e-01   9.0168378e-01   8.9393878e-01
   8.0235441e-01   9.0174790e-01   8.9400458e-01
   8.0247048e-01   9.0181196e-01   8.9407032e-01
   8.0258647e-01   9.0187600e-01   8.9413602e-01
   8.0270238e-01   9.0193997e-01   8.9420168e-01
   8.0281823e-01   9.0200390e-01   8.9426728e-01
   8.0293400e-01   9.0206778e-01   8.9433284e-01
   8.0304970e-01   9.0213161e-01   8.9439837e-01
   8.0316533e-01   9.0219540e-01   8.9446383e-01
   8.0328089e-01   9.0225914e-01   8.9452927e-01
   8.0339638e-01   9.0232282e-01   8.9459464e-01
   8.0351179e-01   9.0238647e-01   8.9465998e-01
   8.0362714e-01   9.0245007e-01   8.9472527e-01
   8.0374241e-01   9.0251362e-01   8.9479052e-01
   8.0385761e-01   9.0257711e-01   8.9485572e-01
   8.0397274e-01   9.0264057e-01   8.9492087e-01
   8.0408779e-01   9.0270398e-01   8.9498598e-01
   8.0420278e-01   9.0276735e-01   8.9505105e-01
   8.0431769e-01   9.0283065e-01   8.9511606e-01
   8.0443254e-01   9.0289392e-01   8.9518104e-01
   8.0454731e-01   9.0295714e-01   8.9524597e-01
   8.0466201e-01   9.0302031e-01   8.9531084e-01
   8.0477664e-01   9.0308345e-01   8.9537569e-01
   8.0489120e-01   9.0314652e-01   8.9544048e-01
   8.0500568e-01   9.0320955e-01   8.9550523e-01
   8.0512010e-01   9.0327254e-01   8.9556994e-01
   8.0523445e-01   9.0333548e-01   8.9563459e-01
   8.0534872e-01   9.0339837e-01   8.9569921e-01
   8.0546292e-01   9.0346122e-01   8.9576378e-01
   8.0557705e-01   9.0352402e-01   8.9582830e-01
   8.0569112e-01   9.0358677e-01   8.9589278e-01
   8.0580511e-01   9.0364948e-01   8.9595722e-01
   8.0591903e-01   9.0371214e-01   8.9602160e-01
   8.0603288e-01   9.0377475e-01   8.9608595e-01
   8.0614666e-01   9.0383732e-01   8.9615025e-01
   8.0626036e-01   9.0389984e-01   8.9621451e-01
   8.0637400e-01   9.0396232e-01   8.9627873e-01
   8.0648757e-01   9.0402474e-01   8.9634289e-01
   8.0660107e-01   9.0408714e-01   8.9640702e-01
   8.0671449e-01   9.0414947e-01   8.9647110e-01
   8.0682785e-01   9.0421176e-01   8.9653513e-01
   8.0694114e-01   9.0427401e-01   8.9659912e-01
   8.0705435e-01   9.0433620e-01   8.9666307e-01
   8.0716750e-01   9.0439836e-01   8.9672698e-01
   8.0728057e-01   9.0446046e-01   8.9679084e-01
   8.0739358e-01   9.0452252e-01   8.9685465e-01
   8.0750651e-01   9.0458454e-01   8.9691842e-01
   8.0761938e-01   9.0464651e-01   8.9698215e-01
   8.0773217e-01   9.0470843e-01   8.9704583e-01
   8.0784490e-01   9.0477031e-01   8.9710947e-01
   8.0795755e-01   9.0483214e-01   8.9717306e-01
   8.0807014e-01   9.0489393e-01   8.9723660e-01
   8.0818266e-01   9.0495567e-01   8.9730011e-01
   8.0829510e-01   9.0501737e-01   8.9736357e-01
   8.0840748e-01   9.0507901e-01   8.9742699e-01
   8.0851979e-01   9.0514061e-01   8.9749037e-01
   8.0863202e-01   9.0520217e-01   8.9755369e-01
   8.0874419e-01   9.0526369e-01   8.9761698e-01
   8.0885629e-01   9.0532516e-01   8.9768023e-01
   8.0896832e-01   9.0538658e-01   8.9774343e-01
   8.0908028e-01   9.0544795e-01   8.9780659e-01
   8.0919217e-01   9.0550929e-01   8.9786970e-01
   8.0930399e-01   9.0557058e-01   8.9793277e-01
   8.0941574e-01   9.0563182e-01   8.9799580e-01
   8.0952742e-01   9.0569302e-01   8.9805878e-01
   8.0963904e-01   9.0575417e-01   8.9812172e-01
   8.0975058e-01   9.0581527e-01   8.9818461e-01
   8.0986206e-01   9.0587633e-01   8.9824747e-01
   8.0997346e-01   9.0593735e-01   8.9831027e-01
   8.1008480e-01   9.0599833e-01   8.9837304e-01
   8.1019607e-01   9.0605925e-01   8.9843576e-01
   8.1030727e-01   9.0612013e-01   8.9849843e-01
   8.1041840e-01   9.0618096e-01   8.9856108e-01
   8.1052946e-01   9.0624176e-01   8.9862367e-01
   8.1064045e-01   9.0630251e-01   8.9868622e-01
   8.1075138e-01   9.0636321e-01   8.9874872e-01
   8.1086223e-01   9.0642386e-01   8.9881118e-01
   8.1097302e-01   9.0648448e-01   8.9887361e-01
   8.1108374e-01   9.0654505e-01   8.9893598e-01
   8.1119439e-01   9.0660557e-01   8.9899831e-01
   8.1130497e-01   9.0666605e-01   8.9906061e-01
   8.1141548e-01   9.0672648e-01   8.9912286e-01
   8.1152593e-01   9.0678688e-01   8.9918506e-01
   8.1163630e-01   9.0684722e-01   8.9924723e-01
   8.1174661e-01   9.0690752e-01   8.9930935e-01
   8.1185685e-01   9.0696778e-01   8.9937142e-01
   8.1196702e-01   9.0702800e-01   8.9943346e-01
   8.1207713e-01   9.0708816e-01   8.9949545e-01
   8.1218716e-01   9.0714829e-01   8.9955740e-01
   8.1229713e-01   9.0720837e-01   8.9961931e-01
   8.1240703e-01   9.0726840e-01   8.9968117e-01
   8.1251686e-01   9.0732840e-01   8.9974300e-01
   8.1262662e-01   9.0738835e-01   8.9980477e-01
   8.1273632e-01   9.0744825e-01   8.9986650e-01
   8.1284595e-01   9.0750811e-01   8.9992820e-01
   8.1295551e-01   9.0756793e-01   8.9998986e-01
   8.1306500e-01   9.0762771e-01   9.0005146e-01
   8.1317442e-01   9.0768743e-01   9.0011303e-01
   8.1328378e-01   9.0774711e-01   9.0017456e-01
   8.1339307e-01   9.0780676e-01   9.0023604e-01
   8.1350229e-01   9.0786636e-01   9.0029748e-01
   8.1361145e-01   9.0792591e-01   9.0035887e-01
   8.1372053e-01   9.0798541e-01   9.0042024e-01
   8.1382955e-01   9.0804488e-01   9.0048155e-01
   8.1393850e-01   9.0810430e-01   9.0054282e-01
   8.1404739e-01   9.0816369e-01   9.0060405e-01
   8.1415620e-01   9.0822302e-01   9.0066523e-01
   8.1426495e-01   9.0828231e-01   9.0072639e-01
   8.1437364e-01   9.0834157e-01   9.0078749e-01
   8.1448225e-01   9.0840076e-01   9.0084856e-01
   8.1459080e-01   9.0845993e-01   9.0090957e-01
   8.1469928e-01   9.0851904e-01   9.0097055e-01
   8.1480770e-01   9.0857812e-01   9.0103148e-01
   8.1491604e-01   9.0863716e-01   9.0109238e-01
   8.1502432e-01   9.0869614e-01   9.0115323e-01
   8.1513254e-01   9.0875508e-01   9.0121405e-01
   8.1524068e-01   9.0881399e-01   9.0127481e-01
   8.1534876e-01   9.0887284e-01   9.0133554e-01
   8.1545678e-01   9.0893167e-01   9.0139623e-01
   8.1556472e-01   9.0899044e-01   9.0145687e-01
   8.1567260e-01   9.0904917e-01   9.0151748e-01
   8.1578042e-01   9.0910785e-01   9.0157804e-01
   8.1588816e-01   9.0916650e-01   9.0163856e-01
   8.1599584e-01   9.0922509e-01   9.0169904e-01
   8.1610346e-01   9.0928366e-01   9.0175948e-01
   8.1621100e-01   9.0934217e-01   9.0181987e-01
   8.1631848e-01   9.0940064e-01   9.0188022e-01
   8.1642590e-01   9.0945908e-01   9.0194054e-01
   8.1653324e-01   9.0951746e-01   9.0200082e-01
   8.1664053e-01   9.0957580e-01   9.0206104e-01
   8.1674774e-01   9.0963411e-01   9.0212123e-01
   8.1685489e-01   9.0969236e-01   9.0218138e-01
   8.1696197e-01   9.0975059e-01   9.0224149e-01
   8.1706899e-01   9.0980876e-01   9.0230155e-01
   8.1717594e-01   9.0986689e-01   9.0236158e-01
   8.1728283e-01   9.0992498e-01   9.0242156e-01
   8.1738965e-01   9.0998303e-01   9.0248151e-01
   8.1749640e-01   9.1004104e-01   9.0254140e-01
   8.1760308e-01   9.1009900e-01   9.0260127e-01
   8.1770971e-01   9.1015691e-01   9.0266109e-01
   8.1781626e-01   9.1021480e-01   9.0272087e-01
   8.1792275e-01   9.1027263e-01   9.0278061e-01
   8.1802918e-01   9.1033041e-01   9.0284030e-01
   8.1813553e-01   9.1038817e-01   9.0289997e-01
   8.1824183e-01   9.1044588e-01   9.0295959e-01
   8.1834805e-01   9.1050355e-01   9.0301916e-01
   8.1845421e-01   9.1056117e-01   9.0307869e-01
   8.1856031e-01   9.1061876e-01   9.0313818e-01
   8.1866634e-01   9.1067630e-01   9.0319764e-01
   8.1877231e-01   9.1073379e-01   9.0325706e-01
   8.1887821e-01   9.1079125e-01   9.0331643e-01
   8.1898404e-01   9.1084867e-01   9.0337575e-01
   8.1908981e-01   9.1090604e-01   9.0343504e-01
   8.1919551e-01   9.1096337e-01   9.0349430e-01
   8.1930115e-01   9.1102066e-01   9.0355351e-01
   8.1940673e-01   9.1107790e-01   9.0361268e-01
   8.1951223e-01   9.1113511e-01   9.0367181e-01
   8.1961768e-01   9.1119228e-01   9.0373090e-01
   8.1972306e-01   9.1124940e-01   9.0378994e-01
   8.1982837e-01   9.1130648e-01   9.0384895e-01
   8.1993362e-01   9.1136352e-01   9.0390792e-01
   8.2003880e-01   9.1142051e-01   9.0396685e-01
   8.2014392e-01   9.1147747e-01   9.0402574e-01
   8.2024898e-01   9.1153439e-01   9.0408459e-01
   8.2035396e-01   9.1159126e-01   9.0414340e-01
   8.2045889e-01   9.1164809e-01   9.0420216e-01
   8.2056375e-01   9.1170489e-01   9.0426089e-01
   8.2066854e-01   9.1176164e-01   9.0431958e-01
   8.2077328e-01   9.1181834e-01   9.0437823e-01
   8.2087794e-01   9.1187501e-01   9.0443684e-01
   8.2098254e-01   9.1193164e-01   9.0449540e-01
   8.2108708e-01   9.1198822e-01   9.0455393e-01
   8.2119155e-01   9.1204476e-01   9.0461241e-01
   8.2129596e-01   9.1210126e-01   9.0467087e-01
   8.2140031e-01   9.1215773e-01   9.0472927e-01
   8.2150459e-01   9.1221415e-01   9.0478765e-01
   8.2160880e-01   9.1227052e-01   9.0484598e-01
   8.2171295e-01   9.1232686e-01   9.0490426e-01
   8.2181704e-01   9.1238316e-01   9.0496251e-01
   8.2192106e-01   9.1243942e-01   9.0502072e-01
   8.2202502e-01   9.1249563e-01   9.0507890e-01
   8.2212892e-01   9.1255181e-01   9.0513703e-01
   8.2223275e-01   9.1260794e-01   9.0519511e-01
   8.2233651e-01   9.1266403e-01   9.0525317e-01
   8.2244022e-01   9.1272009e-01   9.0531118e-01
   8.2254386e-01   9.1277609e-01   9.0536915e-01
   8.2264743e-01   9.1283207e-01   9.0542708e-01
   8.2275094e-01   9.1288800e-01   9.0548498e-01
   8.2285439e-01   9.1294389e-01   9.0554284e-01
   8.2295778e-01   9.1299975e-01   9.0560065e-01
   8.2306110e-01   9.1305555e-01   9.0565843e-01
   8.2316435e-01   9.1311132e-01   9.0571616e-01
   8.2326755e-01   9.1316705e-01   9.0577386e-01
   8.2337068e-01   9.1322274e-01   9.0583152e-01
   8.2347374e-01   9.1327838e-01   9.0588914e-01
   8.2357675e-01   9.1333398e-01   9.0594672e-01
   8.2367968e-01   9.1338955e-01   9.0600426e-01
   8.2378256e-01   9.1344508e-01   9.0606176e-01
   8.2388537e-01   9.1350057e-01   9.0611923e-01
   8.2398812e-01   9.1355601e-01   9.0617665e-01
   8.2409081e-01   9.1361141e-01   9.0623403e-01
   8.2419343e-01   9.1366678e-01   9.0629138e-01
   8.2429599e-01   9.1372210e-01   9.0634869e-01
   8.2439849e-01   9.1377739e-01   9.0640596e-01
   8.2450092e-01   9.1383264e-01   9.0646319e-01
   8.2460329e-01   9.1388785e-01   9.0652038e-01
   8.2470560e-01   9.1394301e-01   9.0657752e-01
   8.2480785e-01   9.1399813e-01   9.0663465e-01
   8.2491003e-01   9.1405322e-01   9.0669172e-01
   8.2501215e-01   9.1410827e-01   9.0674875e-01
   8.2511420e-01   9.1416327e-01   9.0680575e-01
   8.2521620e-01   9.1421824e-01   9.0686271e-01
   8.2531813e-01   9.1427316e-01   9.0691963e-01
   8.2542000e-01   9.1432805e-01   9.0697651e-01
   8.2552180e-01   9.1438290e-01   9.0703335e-01
   8.2562354e-01   9.1443770e-01   9.0709015e-01
   8.2572522e-01   9.1449247e-01   9.0714692e-01
   8.2582684e-01   9.1454720e-01   9.0720364e-01
   8.2592840e-01   9.1460189e-01   9.0726034e-01
   8.2602989e-01   9.1465654e-01   9.0731698e-01
   8.2613132e-01   9.1471114e-01   9.0737360e-01
   8.2623269e-01   9.1476571e-01   9.0743017e-01
   8.2633399e-01   9.1482024e-01   9.0748670e-01
   8.2643524e-01   9.1487474e-01   9.0754320e-01
   8.2653642e-01   9.1492919e-01   9.0759967e-01
   8.2663754e-01   9.1498360e-01   9.0765609e-01
   8.2673859e-01   9.1503797e-01   9.0771247e-01
   8.2683959e-01   9.1509231e-01   9.0776881e-01
   8.2694052e-01   9.1514661e-01   9.0782511e-01
   8.2704139e-01   9.1520085e-01   9.0788139e-01
   8.2714220e-01   9.1525507e-01   9.0793762e-01
   8.2724295e-01   9.1530925e-01   9.0799381e-01
   8.2734363e-01   9.1536339e-01   9.0804996e-01
   8.2744425e-01   9.1541748e-01   9.0810608e-01
   8.2754482e-01   9.1547154e-01   9.0816216e-01
   8.2764531e-01   9.1552557e-01   9.0821820e-01
   8.2774575e-01   9.1557954e-01   9.0827420e-01
   8.2784613e-01   9.1563348e-01   9.0833017e-01
   8.2794644e-01   9.1568739e-01   9.0838609e-01
   8.2804669e-01   9.1574126e-01   9.0844198e-01
   8.2814688e-01   9.1579508e-01   9.0849783e-01
   8.2824701e-01   9.1584887e-01   9.0855364e-01
   8.2834708e-01   9.1590262e-01   9.0860942e-01
   8.2844709e-01   9.1595633e-01   9.0866516e-01
   8.2854703e-01   9.1601000e-01   9.0872086e-01
   8.2864692e-01   9.1606363e-01   9.0877653e-01
   8.2874674e-01   9.1611723e-01   9.0883214e-01
   8.2884650e-01   9.1617078e-01   9.0888774e-01
   8.2894620e-01   9.1622430e-01   9.0894329e-01
   8.2904584e-01   9.1627778e-01   9.0899880e-01
   8.2914541e-01   9.1633121e-01   9.0905426e-01
   8.2924493e-01   9.1638462e-01   9.0910971e-01
   8.2934439e-01   9.1643798e-01   9.0916511e-01
   8.2944378e-01   9.1649131e-01   9.0922047e-01
   8.2954311e-01   9.1654459e-01   9.0927580e-01
   8.2964238e-01   9.1659784e-01   9.0933109e-01
   8.2974159e-01   9.1665104e-01   9.0938633e-01
   8.2984074e-01   9.1670422e-01   9.0944155e-01
   8.2993983e-01   9.1675735e-01   9.0949672e-01
   8.3003886e-01   9.1681044e-01   9.0955187e-01
   8.3013783e-01   9.1686350e-01   9.0960697e-01
   8.3023674e-01   9.1691652e-01   9.0966204e-01
   8.3033558e-01   9.1696950e-01   9.0971706e-01
   8.3043437e-01   9.1702244e-01   9.0977205e-01
   8.3053309e-01   9.1707534e-01   9.0982700e-01
   8.3063176e-01   9.1712821e-01   9.0988192e-01
   8.3073036e-01   9.1718104e-01   9.0993680e-01
   8.3082890e-01   9.1723383e-01   9.0999164e-01
   8.3092739e-01   9.1728658e-01   9.1004645e-01
   8.3102581e-01   9.1733929e-01   9.1010121e-01
   8.3112417e-01   9.1739197e-01   9.1015595e-01
   8.3122247e-01   9.1744461e-01   9.1021064e-01
   8.3132071e-01   9.1749721e-01   9.1026530e-01
   8.3141889e-01   9.1754977e-01   9.1031992e-01
   8.3151702e-01   9.1760229e-01   9.1037451e-01
   8.3161508e-01   9.1765478e-01   9.1042906e-01
   8.3171308e-01   9.1770723e-01   9.1048357e-01
   8.3181102e-01   9.1775965e-01   9.1053805e-01
   8.3190890e-01   9.1781202e-01   9.1059248e-01
   8.3200672e-01   9.1786435e-01   9.1064689e-01
   8.3210448e-01   9.1791666e-01   9.1070125e-01
   8.3220218e-01   9.1796891e-01   9.1075557e-01
   8.3229982e-01   9.1802114e-01   9.1080986e-01
   8.3239740e-01   9.1807333e-01   9.1086411e-01
   8.3249492e-01   9.1812547e-01   9.1091833e-01
   8.3259238e-01   9.1817759e-01   9.1097252e-01
   8.3268978e-01   9.1822967e-01   9.1102667e-01
   8.3278712e-01   9.1828170e-01   9.1108078e-01
   8.3288440e-01   9.1833369e-01   9.1113485e-01
   8.3298163e-01   9.1838566e-01   9.1118889e-01
   8.3307879e-01   9.1843759e-01   9.1124288e-01
   8.3317589e-01   9.1848947e-01   9.1129684e-01
   8.3327294e-01   9.1854132e-01   9.1135078e-01
   8.3336992e-01   9.1859314e-01   9.1140467e-01
   8.3346684e-01   9.1864491e-01   9.1145852e-01
   8.3356371e-01   9.1869665e-01   9.1151234e-01
   8.3366051e-01   9.1874836e-01   9.1156613e-01
   8.3375726e-01   9.1880002e-01   9.1161987e-01
   8.3385395e-01   9.1885165e-01   9.1167358e-01
   8.3395058e-01   9.1890324e-01   9.1172725e-01
   8.3404714e-01   9.1895479e-01   9.1178090e-01
   8.3414365e-01   9.1900631e-01   9.1183450e-01
   8.3424010e-01   9.1905779e-01   9.1188806e-01
   8.3433650e-01   9.1910924e-01   9.1194160e-01
   8.3443283e-01   9.1916065e-01   9.1199509e-01
   8.3452910e-01   9.1921202e-01   9.1204854e-01
   8.3462532e-01   9.1926335e-01   9.1210197e-01
   8.3472147e-01   9.1931465e-01   9.1215536e-01
   8.3481757e-01   9.1936591e-01   9.1220870e-01
   8.3491361e-01   9.1941713e-01   9.1226203e-01
   8.3500958e-01   9.1946831e-01   9.1231530e-01
   8.3510550e-01   9.1951946e-01   9.1236855e-01
   8.3520137e-01   9.1957057e-01   9.1242175e-01
   8.3529717e-01   9.1962165e-01   9.1247492e-01
   8.3539291e-01   9.1967270e-01   9.1252806e-01
   8.3548860e-01   9.1972370e-01   9.1258117e-01
   8.3558422e-01   9.1977468e-01   9.1263424e-01
   8.3567979e-01   9.1982560e-01   9.1268727e-01
   8.3577530e-01   9.1987650e-01   9.1274026e-01
   8.3587075e-01   9.1992735e-01   9.1279322e-01
   8.3596615e-01   9.1997817e-01   9.1284614e-01
   8.3606148e-01   9.2002896e-01   9.1289903e-01
   8.3615676e-01   9.2007971e-01   9.1295189e-01
   8.3625197e-01   9.2013042e-01   9.1300470e-01
   8.3634713e-01   9.2018110e-01   9.1305749e-01
   8.3644223e-01   9.2023174e-01   9.1311023e-01
   8.3653728e-01   9.2028235e-01   9.1316295e-01
   8.3663226e-01   9.2033292e-01   9.1321562e-01
   8.3672719e-01   9.2038344e-01   9.1326826e-01
   8.3682206e-01   9.2043394e-01   9.1332087e-01
   8.3691687e-01   9.2048440e-01   9.1337344e-01
   8.3701162e-01   9.2053483e-01   9.1342597e-01
   8.3710631e-01   9.2058522e-01   9.1347847e-01
   8.3720095e-01   9.2063558e-01   9.1353094e-01
   8.3729553e-01   9.2068588e-01   9.1358337e-01
   8.3739005e-01   9.2073617e-01   9.1363576e-01
   8.3748451e-01   9.2078642e-01   9.1368812e-01
   8.3757892e-01   9.2083662e-01   9.1374044e-01
   8.3767326e-01   9.2088680e-01   9.1379273e-01
   8.3776755e-01   9.2093694e-01   9.1384499e-01
   8.3786179e-01   9.2098703e-01   9.1389721e-01
   8.3795596e-01   9.2103710e-01   9.1394939e-01
   8.3805008e-01   9.2108714e-01   9.1400155e-01
   8.3814414e-01   9.2113713e-01   9.1405366e-01
   8.3823814e-01   9.2118709e-01   9.1410574e-01
   8.3833208e-01   9.2123701e-01   9.1415778e-01
   8.3842597e-01   9.2128690e-01   9.1420980e-01
   8.3851980e-01   9.2133676e-01   9.1426177e-01
   8.3861357e-01   9.2138657e-01   9.1431371e-01
   8.3870729e-01   9.2143635e-01   9.1436562e-01
   8.3880094e-01   9.2148609e-01   9.1441749e-01
   8.3889454e-01   9.2153581e-01   9.1446933e-01
   8.3898809e-01   9.2158549e-01   9.1452113e-01
   8.3908157e-01   9.2163512e-01   9.1457290e-01
   8.3917500e-01   9.2168473e-01   9.1462463e-01
   8.3926837e-01   9.2173430e-01   9.1467633e-01
   8.3936169e-01   9.2178384e-01   9.1472800e-01
   8.3945494e-01   9.2183332e-01   9.1477963e-01
   8.3954814e-01   9.2188279e-01   9.1483122e-01
   8.3964129e-01   9.2193222e-01   9.1488279e-01
   8.3973437e-01   9.2198162e-01   9.1493431e-01
   8.3982740e-01   9.2203097e-01   9.1498581e-01
   8.3992038e-01   9.2208030e-01   9.1503727e-01
   8.4001329e-01   9.2212959e-01   9.1508868e-01
   8.4010615e-01   9.2217884e-01   9.1514007e-01
   8.4019895e-01   9.2222805e-01   9.1519143e-01
   8.4029170e-01   9.2227724e-01   9.1524275e-01
   8.4038439e-01   9.2232639e-01   9.1529403e-01
   8.4047702e-01   9.2237550e-01   9.1534530e-01
   8.4056960e-01   9.2242458e-01   9.1539651e-01
   8.4066211e-01   9.2247363e-01   9.1544770e-01
   8.4075458e-01   9.2252263e-01   9.1549884e-01
   8.4084698e-01   9.2257161e-01   9.1554996e-01
   8.4093933e-01   9.2262055e-01   9.1560105e-01
   8.4103163e-01   9.2266945e-01   9.1565209e-01
   8.4112386e-01   9.2271832e-01   9.1570311e-01
   8.4121604e-01   9.2276716e-01   9.1575409e-01
   8.4130817e-01   9.2281596e-01   9.1580503e-01
   8.4140024e-01   9.2286473e-01   9.1585595e-01
   8.4149225e-01   9.2291346e-01   9.1590682e-01
   8.4158420e-01   9.2296215e-01   9.1595767e-01
   8.4167610e-01   9.2301081e-01   9.1600848e-01
   8.4176795e-01   9.2305944e-01   9.1605926e-01
   8.4185973e-01   9.2310803e-01   9.1611000e-01
   8.4195147e-01   9.2315659e-01   9.1616070e-01
   8.4204314e-01   9.2320512e-01   9.1621139e-01
   8.4213476e-01   9.2325360e-01   9.1626202e-01
   8.4222632e-01   9.2330206e-01   9.1631263e-01
   8.4231783e-01   9.2335048e-01   9.1636321e-01
   8.4240928e-01   9.2339887e-01   9.1641375e-01
   8.4250068e-01   9.2344723e-01   9.1646426e-01
   8.4259202e-01   9.2349554e-01   9.1651473e-01
   8.4268330e-01   9.2354382e-01   9.1656517e-01
   8.4277453e-01   9.2359208e-01   9.1661557e-01
   8.4286570e-01   9.2364030e-01   9.1666595e-01
   8.4295682e-01   9.2368848e-01   9.1671629e-01
   8.4304788e-01   9.2373663e-01   9.1676659e-01
   8.4313889e-01   9.2378474e-01   9.1681687e-01
   8.4322984e-01   9.2383282e-01   9.1686711e-01
   8.4332074e-01   9.2388086e-01   9.1691732e-01
   8.4341158e-01   9.2392887e-01   9.1696749e-01
   8.4350236e-01   9.2397684e-01   9.1701762e-01
   8.4359309e-01   9.2402479e-01   9.1706773e-01
   8.4368376e-01   9.2407270e-01   9.1711780e-01
   8.4377438e-01   9.2412058e-01   9.1716785e-01
   8.4386494e-01   9.2416841e-01   9.1721784e-01
   8.4395545e-01   9.2421623e-01   9.1726782e-01
   8.4404590e-01   9.2426400e-01   9.1731776e-01
   8.4413630e-01   9.2431174e-01   9.1736767e-01
   8.4422664e-01   9.2435945e-01   9.1741754e-01
   8.4431693e-01   9.2440712e-01   9.1746738e-01
   8.4440716e-01   9.2445476e-01   9.1751719e-01
   8.4449734e-01   9.2450236e-01   9.1756696e-01
   8.4458746e-01   9.2454994e-01   9.1761670e-01
   8.4467753e-01   9.2459748e-01   9.1766642e-01
   8.4476754e-01   9.2464497e-01   9.1771608e-01
   8.4485750e-01   9.2469244e-01   9.1776572e-01
   8.4494740e-01   9.2473989e-01   9.1781534e-01
   8.4503725e-01   9.2478729e-01   9.1786492e-01
   8.4512704e-01   9.2483467e-01   9.1791446e-01
   8.4521678e-01   9.2488199e-01   9.1796396e-01
   8.4530646e-01   9.2492930e-01   9.1801344e-01
   8.4539609e-01   9.2497658e-01   9.1806290e-01
   8.4548566e-01   9.2502381e-01   9.1811230e-01
   8.4557518e-01   9.2507101e-01   9.1816168e-01
   8.4566465e-01   9.2511818e-01   9.1821103e-01
   8.4575406e-01   9.2516532e-01   9.1826034e-01
   8.4584341e-01   9.2521242e-01   9.1830963e-01
   8.4593272e-01   9.2525950e-01   9.1835887e-01
   8.4602196e-01   9.2530653e-01   9.1840809e-01
   8.4611116e-01   9.2535354e-01   9.1845727e-01
   8.4620029e-01   9.2540051e-01   9.1850643e-01
   8.4628938e-01   9.2544744e-01   9.1855554e-01
   8.4637841e-01   9.2549436e-01   9.1860463e-01
   8.4646738e-01   9.2554122e-01   9.1865368e-01
   8.4655630e-01   9.2558806e-01   9.1870271e-01
   8.4664517e-01   9.2563486e-01   9.1875169e-01
   8.4673398e-01   9.2568163e-01   9.1880064e-01
   8.4682274e-01   9.2572838e-01   9.1884958e-01
   8.4691145e-01   9.2577509e-01   9.1889846e-01
   8.4700010e-01   9.2582176e-01   9.1894733e-01
   8.4708870e-01   9.2586840e-01   9.1899615e-01
   8.4717724e-01   9.2591500e-01   9.1904494e-01
   8.4726573e-01   9.2596158e-01   9.1909370e-01
   8.4735416e-01   9.2600812e-01   9.1914243e-01
   8.4744254e-01   9.2605463e-01   9.1919113e-01
   8.4753087e-01   9.2610111e-01   9.1923980e-01
   8.4761914e-01   9.2614756e-01   9.1928843e-01
   8.4770736e-01   9.2619396e-01   9.1933703e-01
   8.4779553e-01   9.2624035e-01   9.1938560e-01
   8.4788364e-01   9.2628669e-01   9.1943414e-01
   8.4797170e-01   9.2633301e-01   9.1948265e-01
   8.4805971e-01   9.2637929e-01   9.1953112e-01
   8.4814766e-01   9.2642553e-01   9.1957955e-01
   8.4823556e-01   9.2647176e-01   9.1962797e-01
   8.4832340e-01   9.2651793e-01   9.1967634e-01
   8.4841119e-01   9.2656409e-01   9.1972469e-01
   8.4849893e-01   9.2661021e-01   9.1977300e-01
   8.4858661e-01   9.2665628e-01   9.1982127e-01
   8.4867424e-01   9.2670234e-01   9.1986953e-01
   8.4876182e-01   9.2674837e-01   9.1991774e-01
   8.4884935e-01   9.2679435e-01   9.1996593e-01
   8.4893682e-01   9.2684031e-01   9.2001408e-01
   8.4902423e-01   9.2688624e-01   9.2006220e-01
   8.4911160e-01   9.2693213e-01   9.2011029e-01
   8.4919891e-01   9.2697799e-01   9.2015835e-01
   8.4928617e-01   9.2702382e-01   9.2020637e-01
   8.4937337e-01   9.2706961e-01   9.2025437e-01
   8.4946053e-01   9.2711537e-01   9.2030233e-01
   8.4954762e-01   9.2716110e-01   9.2035026e-01
   8.4963467e-01   9.2720680e-01   9.2039817e-01
   8.4972166e-01   9.2725247e-01   9.2044603e-01
   8.4980860e-01   9.2729810e-01   9.2049387e-01
   8.4989549e-01   9.2734370e-01   9.2054167e-01
   8.4998233e-01   9.2738928e-01   9.2058945e-01
   8.5006911e-01   9.2743481e-01   9.2063719e-01
   8.5015584e-01   9.2748032e-01   9.2068490e-01
   8.5024251e-01   9.2752580e-01   9.2073258e-01
   8.5032914e-01   9.2757124e-01   9.2078023e-01
   8.5041571e-01   9.2761665e-01   9.2082784e-01
   8.5050222e-01   9.2766203e-01   9.2087542e-01
   8.5058869e-01   9.2770738e-01   9.2092298e-01
   8.5067510e-01   9.2775269e-01   9.2097051e-01
   8.5076146e-01   9.2779798e-01   9.2101800e-01
   8.5084777e-01   9.2784323e-01   9.2106545e-01
   8.5093403e-01   9.2788845e-01   9.2111288e-01
   8.5102023e-01   9.2793364e-01   9.2116028e-01
   8.5110638e-01   9.2797880e-01   9.2120765e-01
   8.5119248e-01   9.2802391e-01   9.2125498e-01
   8.5127852e-01   9.2806902e-01   9.2130228e-01
   8.5136452e-01   9.2811407e-01   9.2134956e-01
   8.5145046e-01   9.2815910e-01   9.2139680e-01
   8.5153635e-01   9.2820411e-01   9.2144400e-01
   8.5162218e-01   9.2824907e-01   9.2149118e-01
   8.5170797e-01   9.2829400e-01   9.2153833e-01
   8.5179370e-01   9.2833891e-01   9.2158545e-01
   8.5187938e-01   9.2838379e-01   9.2163253e-01
   8.5196501e-01   9.2842863e-01   9.2167958e-01
   8.5205059e-01   9.2847343e-01   9.2172661e-01
   8.5213611e-01   9.2851821e-01   9.2177360e-01
   8.5222158e-01   9.2856296e-01   9.2182057e-01
   8.5230700e-01   9.2860768e-01   9.2186750e-01
   8.5239237e-01   9.2865236e-01   9.2191440e-01
   8.5247769e-01   9.2869701e-01   9.2196127e-01
   8.5256295e-01   9.2874164e-01   9.2200811e-01
   8.5264817e-01   9.2878623e-01   9.2205491e-01
   8.5273333e-01   9.2883079e-01   9.2210169e-01
   8.5281844e-01   9.2887532e-01   9.2214843e-01
   8.5290349e-01   9.2891982e-01   9.2219515e-01
   8.5298850e-01   9.2896429e-01   9.2224183e-01
   8.5307345e-01   9.2900872e-01   9.2228849e-01
   8.5315836e-01   9.2905312e-01   9.2233512e-01
   8.5324321e-01   9.2909750e-01   9.2238170e-01
   8.5332801e-01   9.2914184e-01   9.2242827e-01
   8.5341276e-01   9.2918615e-01   9.2247480e-01
   8.5349745e-01   9.2923043e-01   9.2252130e-01
   8.5358210e-01   9.2927469e-01   9.2256777e-01
   8.5366669e-01   9.2931891e-01   9.2261420e-01
   8.5375124e-01   9.2936309e-01   9.2266062e-01
   8.5383573e-01   9.2940725e-01   9.2270700e-01
   8.5392017e-01   9.2945138e-01   9.2275335e-01
   8.5400456e-01   9.2949546e-01   9.2279967e-01
   8.5408889e-01   9.2953953e-01   9.2284595e-01
   8.5417318e-01   9.2958357e-01   9.2289220e-01
   8.5425742e-01   9.2962756e-01   9.2293844e-01
   8.5434160e-01   9.2967154e-01   9.2298463e-01
   8.5442573e-01   9.2971548e-01   9.2303079e-01
   8.5450981e-01   9.2975939e-01   9.2307693e-01
   8.5459385e-01   9.2980327e-01   9.2312305e-01
   8.5467783e-01   9.2984712e-01   9.2316911e-01
   8.5476175e-01   9.2989094e-01   9.2321517e-01
   8.5484563e-01   9.2993473e-01   9.2326117e-01
   8.5492946e-01   9.2997848e-01   9.2330716e-01
   8.5501324e-01   9.3002221e-01   9.2335312e-01
   8.5509696e-01   9.3006591e-01   9.2339904e-01
   8.5518064e-01   9.3010958e-01   9.2344493e-01
   8.5526426e-01   9.3015322e-01   9.2349079e-01
   8.5534783e-01   9.3019682e-01   9.2353663e-01
   8.5543135e-01   9.3024039e-01   9.2358244e-01
   8.5551483e-01   9.3028394e-01   9.2362821e-01
   8.5559825e-01   9.3032745e-01   9.2367395e-01
   8.5568162e-01   9.3037094e-01   9.2371966e-01
   8.5576494e-01   9.3041440e-01   9.2376535e-01
   8.5584821e-01   9.3045782e-01   9.2381100e-01
   8.5593143e-01   9.3050121e-01   9.2385663e-01
   8.5601459e-01   9.3054457e-01   9.2390222e-01
   8.5609771e-01   9.3058790e-01   9.2394779e-01
   8.5618078e-01   9.3063120e-01   9.2399332e-01
   8.5626380e-01   9.3067448e-01   9.2403883e-01
   8.5634676e-01   9.3071772e-01   9.2408430e-01
   8.5642968e-01   9.3076094e-01   9.2412975e-01
   8.5651255e-01   9.3080412e-01   9.2417516e-01
   8.5659536e-01   9.3084726e-01   9.2422055e-01
   8.5667813e-01   9.3089039e-01   9.2426591e-01
   8.5676084e-01   9.3093348e-01   9.2431124e-01
   8.5684351e-01   9.3097655e-01   9.2435653e-01
   8.5692612e-01   9.3101957e-01   9.2440179e-01
   8.5700869e-01   9.3106257e-01   9.2444704e-01
   8.5709120e-01   9.3110555e-01   9.2449224e-01
   8.5717367e-01   9.3114848e-01   9.2453741e-01
   8.5725608e-01   9.3119140e-01   9.2458256e-01
   8.5733845e-01   9.3123429e-01   9.2462768e-01
   8.5742077e-01   9.3127713e-01   9.2467277e-01
   8.5750303e-01   9.3131996e-01   9.2471783e-01
   8.5758525e-01   9.3136276e-01   9.2476286e-01
   8.5766741e-01   9.3140552e-01   9.2480786e-01
   8.5774953e-01   9.3144825e-01   9.2485284e-01
   8.5783159e-01   9.3149095e-01   9.2489779e-01
   8.5791361e-01   9.3153363e-01   9.2494269e-01
   8.5799558e-01   9.3157628e-01   9.2498758e-01
   8.5807749e-01   9.3161889e-01   9.2503244e-01
   8.5815936e-01   9.3166147e-01   9.2507725e-01
   8.5824118e-01   9.3170403e-01   9.2512205e-01
   8.5832295e-01   9.3174656e-01   9.2516682e-01
   8.5840467e-01   9.3178906e-01   9.2521156e-01
   8.5848634e-01   9.3183152e-01   9.2525626e-01
   8.5856796e-01   9.3187396e-01   9.2530095e-01
   8.5864953e-01   9.3191637e-01   9.2534559e-01
   8.5873105e-01   9.3195875e-01   9.2539021e-01
   8.5881252e-01   9.3200110e-01   9.2543480e-01
   8.5889394e-01   9.3204342e-01   9.2547937e-01
   8.5897531e-01   9.3208570e-01   9.2552389e-01
   8.5905664e-01   9.3212797e-01   9.2556840e-01
   8.5913791e-01   9.3217020e-01   9.2561288e-01
   8.5921914e-01   9.3221241e-01   9.2565732e-01
   8.5930031e-01   9.3225457e-01   9.2570175e-01
   8.5938144e-01   9.3229673e-01   9.2574613e-01
   8.5946252e-01   9.3233883e-01   9.2579048e-01
   8.5954354e-01   9.3238093e-01   9.2583481e-01
   8.5962452e-01   9.3242298e-01   9.2587912e-01
   8.5970545e-01   9.3246501e-01   9.2592340e-01
   8.5978634e-01   9.3250701e-01   9.2596763e-01
   8.5986717e-01   9.3254897e-01   9.2601185e-01
   8.5994795e-01   9.3259091e-01   9.2605604e-01
   8.6002869e-01   9.3263283e-01   9.2610019e-01
   8.6010937e-01   9.3267471e-01   9.2614432e-01
   8.6019001e-01   9.3271656e-01   9.2618841e-01
   8.6027060e-01   9.3275838e-01   9.2623248e-01
   8.6035114e-01   9.3280018e-01   9.2627653e-01
   8.6043163e-01   9.3284195e-01   9.2632054e-01
   8.6051207e-01   9.3288369e-01   9.2636453e-01
   8.6059246e-01   9.3292540e-01   9.2640848e-01
   8.6067281e-01   9.3296707e-01   9.2645241e-01
   8.6075310e-01   9.3300873e-01   9.2649630e-01
   8.6083335e-01   9.3305034e-01   9.2654017e-01
   8.6091355e-01   9.3309194e-01   9.2658402e-01
   8.6099370e-01   9.3313350e-01   9.2662783e-01
   8.6107380e-01   9.3317504e-01   9.2667161e-01
   8.6115386e-01   9.3321655e-01   9.2671537e-01
   8.6123386e-01   9.3325802e-01   9.2675910e-01
   8.6131382e-01   9.3329947e-01   9.2680279e-01
   8.6139373e-01   9.3334089e-01   9.2684647e-01
   8.6147359e-01   9.3338228e-01   9.2689011e-01
   8.6155340e-01   9.3342365e-01   9.2693372e-01
   8.6163316e-01   9.3346498e-01   9.2697730e-01
   8.6171287e-01   9.3350630e-01   9.2702086e-01
   8.6179254e-01   9.3354756e-01   9.2706438e-01
   8.6187216e-01   9.3358881e-01   9.2710788e-01
   8.6195173e-01   9.3363003e-01   9.2715136e-01
   8.6203125e-01   9.3367123e-01   9.2719480e-01
   8.6211073e-01   9.3371239e-01   9.2723822e-01
   8.6219015e-01   9.3375353e-01   9.2728161e-01
   8.6226953e-01   9.3379463e-01   9.2732497e-01
   8.6234886e-01   9.3383571e-01   9.2736829e-01
   8.6242814e-01   9.3387676e-01   9.2741160e-01
   8.6250738e-01   9.3391778e-01   9.2745487e-01
   8.6258656e-01   9.3395878e-01   9.2749811e-01
   8.6266570e-01   9.3399975e-01   9.2754133e-01
   8.6274479e-01   9.3404068e-01   9.2758452e-01
   8.6282384e-01   9.3408159e-01   9.2762768e-01
   8.6290283e-01   9.3412247e-01   9.2767081e-01
   8.6298178e-01   9.3416332e-01   9.2771392e-01
   8.6306068e-01   9.3420415e-01   9.2775700e-01
   8.6313953e-01   9.3424494e-01   9.2780005e-01
   8.6321833e-01   9.3428570e-01   9.2784307e-01
   8.6329709e-01   9.3432645e-01   9.2788606e-01
   8.6337580e-01   9.3436715e-01   9.2792902e-01
   8.6345446e-01   9.3440784e-01   9.2797197e-01
   8.6353308e-01   9.3444850e-01   9.2801487e-01
   8.6361164e-01   9.3448912e-01   9.2805775e-01
   8.6369016e-01   9.3452972e-01   9.2810061e-01
   8.6376863e-01   9.3457030e-01   9.2814343e-01
   8.6384706e-01   9.3461084e-01   9.2818623e-01
   8.6392543e-01   9.3465135e-01   9.2822900e-01
   8.6400376e-01   9.3469184e-01   9.2827175e-01
   8.6408204e-01   9.3473230e-01   9.2831447e-01
   8.6416028e-01   9.3477273e-01   9.2835714e-01
   8.6423847e-01   9.3481313e-01   9.2839981e-01
   8.6431661e-01   9.3485351e-01   9.2844244e-01
   8.6439470e-01   9.3489386e-01   9.2848505e-01
   8.6447275e-01   9.3493417e-01   9.2852762e-01
   8.6455074e-01   9.3497447e-01   9.2857017e-01
   8.6462870e-01   9.3501473e-01   9.2861269e-01
   8.6470660e-01   9.3505496e-01   9.2865518e-01
   8.6478446e-01   9.3509518e-01   9.2869764e-01
   8.6486227e-01   9.3513536e-01   9.2874008e-01
   8.6494003e-01   9.3517552e-01   9.2878250e-01
   8.6501775e-01   9.3521564e-01   9.2882488e-01
   8.6509542e-01   9.3525573e-01   9.2886724e-01
   8.6517304e-01   9.3529581e-01   9.2890957e-01
   8.6525062e-01   9.3533585e-01   9.2895187e-01
   8.6532815e-01   9.3537587e-01   9.2899414e-01
   8.6540563e-01   9.3541586e-01   9.2903639e-01
   8.6548306e-01   9.3545582e-01   9.2907861e-01
   8.6556045e-01   9.3549575e-01   9.2912080e-01
   8.6563779e-01   9.3553565e-01   9.2916296e-01
   8.6571509e-01   9.3557554e-01   9.2920509e-01
   8.6579234e-01   9.3561538e-01   9.2924721e-01
   8.6586954e-01   9.3565520e-01   9.2928929e-01
   8.6594670e-01   9.3569500e-01   9.2933134e-01
   8.6602380e-01   9.3573477e-01   9.2937338e-01
   8.6610087e-01   9.3577451e-01   9.2941538e-01
   8.6617788e-01   9.3581422e-01   9.2945734e-01
   8.6625485e-01   9.3585391e-01   9.2949929e-01
   8.6633177e-01   9.3589358e-01   9.2954121e-01
   8.6640865e-01   9.3593321e-01   9.2958310e-01
   8.6648548e-01   9.3597281e-01   9.2962497e-01
   8.6656226e-01   9.3601239e-01   9.2966680e-01
   8.6663900e-01   9.3605194e-01   9.2970861e-01
   8.6671569e-01   9.3609146e-01   9.2975040e-01
   8.6679234e-01   9.3613096e-01   9.2979216e-01
   8.6686894e-01   9.3617043e-01   9.2983388e-01
   8.6694549e-01   9.3620987e-01   9.2987558e-01
   8.6702199e-01   9.3624928e-01   9.2991726e-01
   8.6709845e-01   9.3628867e-01   9.2995890e-01
   8.6717487e-01   9.3632804e-01   9.3000053e-01
   8.6725124e-01   9.3636737e-01   9.3004213e-01
   8.6732756e-01   9.3640667e-01   9.3008369e-01
   8.6740383e-01   9.3644596e-01   9.3012523e-01
   8.6748006e-01   9.3648520e-01   9.3016674e-01
   8.6755625e-01   9.3652444e-01   9.3020823e-01
   8.6763238e-01   9.3656363e-01   9.3024969e-01
   8.6770848e-01   9.3660281e-01   9.3029112e-01
   8.6778452e-01   9.3664194e-01   9.3033254e-01
   8.6786052e-01   9.3668107e-01   9.3037392e-01
   8.6793648e-01   9.3672016e-01   9.3041527e-01
   8.6801239e-01   9.3675923e-01   9.3045659e-01
   8.6808825e-01   9.3679826e-01   9.3049789e-01
   8.6816407e-01   9.3683727e-01   9.3053916e-01
   8.6823984e-01   9.3687626e-01   9.3058041e-01
   8.6831556e-01   9.3691521e-01   9.3062163e-01
   8.6839124e-01   9.3695415e-01   9.3066282e-01
   8.6846688e-01   9.3699305e-01   9.3070399e-01
   8.6854247e-01   9.3703193e-01   9.3074513e-01
   8.6861801e-01   9.3707078e-01   9.3078625e-01
   8.6869351e-01   9.3710961e-01   9.3082733e-01
   8.6876896e-01   9.3714840e-01   9.3086839e-01
   8.6884436e-01   9.3718718e-01   9.3090942e-01
   8.6891973e-01   9.3722592e-01   9.3095043e-01
   8.6899504e-01   9.3726464e-01   9.3099142e-01
   8.6907031e-01   9.3730333e-01   9.3103237e-01
   8.6914554e-01   9.3734199e-01   9.3107329e-01
   8.6922072e-01   9.3738064e-01   9.3111419e-01
   8.6929585e-01   9.3741925e-01   9.3115507e-01
   8.6937094e-01   9.3745783e-01   9.3119592e-01
   8.6944598e-01   9.3749640e-01   9.3123673e-01
   8.6952098e-01   9.3753492e-01   9.3127753e-01
   8.6959594e-01   9.3757342e-01   9.3131830e-01
   8.6967085e-01   9.3761191e-01   9.3135905e-01
   8.6974571e-01   9.3765037e-01   9.3139976e-01
   8.6982053e-01   9.3768879e-01   9.3144046e-01
   8.6989530e-01   9.3772719e-01   9.3148112e-01
   8.6997003e-01   9.3776556e-01   9.3152175e-01
   8.7004471e-01   9.3780392e-01   9.3156237e-01
   8.7011935e-01   9.3784224e-01   9.3160295e-01
   8.7019394e-01   9.3788054e-01   9.3164352e-01
   8.7026849e-01   9.3791880e-01   9.3168405e-01
   8.7034299e-01   9.3795705e-01   9.3172456e-01
   8.7041745e-01   9.3799527e-01   9.3176503e-01
   8.7049187e-01   9.3803346e-01   9.3180549e-01
   8.7056623e-01   9.3807163e-01   9.3184592e-01
   8.7064056e-01   9.3810977e-01   9.3188632e-01
   8.7071484e-01   9.3814787e-01   9.3192670e-01
   8.7078907e-01   9.3818597e-01   9.3196705e-01
   8.7086326e-01   9.3822403e-01   9.3200738e-01
   8.7093741e-01   9.3826206e-01   9.3204767e-01
   8.7101151e-01   9.3830007e-01   9.3208794e-01
   8.7108556e-01   9.3833806e-01   9.3212819e-01
   8.7115957e-01   9.3837602e-01   9.3216841e-01
   8.7123354e-01   9.3841395e-01   9.3220861e-01
   8.7130746e-01   9.3845185e-01   9.3224878e-01
   8.7138134e-01   9.3848974e-01   9.3228892e-01
   8.7145517e-01   9.3852759e-01   9.3232904e-01
   8.7152896e-01   9.3856541e-01   9.3236913e-01
   8.7160271e-01   9.3860322e-01   9.3240919e-01
   8.7167641e-01   9.3864100e-01   9.3244924e-01
   8.7175006e-01   9.3867874e-01   9.3248925e-01
   8.7182367e-01   9.3871647e-01   9.3252924e-01
   8.7189724e-01   9.3875416e-01   9.3256920e-01
   8.7197076e-01   9.3879184e-01   9.3260914e-01
   8.7204424e-01   9.3882949e-01   9.3264905e-01
   8.7211768e-01   9.3886711e-01   9.3268894e-01
   8.7219107e-01   9.3890472e-01   9.3272880e-01
   8.7226441e-01   9.3894228e-01   9.3276863e-01
   8.7233771e-01   9.3897982e-01   9.3280844e-01
   8.7241097e-01   9.3901734e-01   9.3284822e-01
   8.7248419e-01   9.3905484e-01   9.3288798e-01
   8.7255736e-01   9.3909231e-01   9.3292771e-01
   8.7263048e-01   9.3912975e-01   9.3296742e-01
   8.7270356e-01   9.3916717e-01   9.3300711e-01
   8.7277660e-01   9.3920456e-01   9.3304675e-01
   8.7284959e-01   9.3924193e-01   9.3308638e-01
   8.7292254e-01   9.3927927e-01   9.3312599e-01
   8.7299545e-01   9.3931659e-01   9.3316557e-01
   8.7306831e-01   9.3935387e-01   9.3320512e-01
   8.7314113e-01   9.3939114e-01   9.3324465e-01
   8.7321391e-01   9.3942838e-01   9.3328416e-01
   8.7328664e-01   9.3946560e-01   9.3332363e-01
   8.7335932e-01   9.3950278e-01   9.3336309e-01
   8.7343197e-01   9.3953995e-01   9.3340251e-01
   8.7350457e-01   9.3957708e-01   9.3344191e-01
   8.7357712e-01   9.3961421e-01   9.3348129e-01
   8.7364963e-01   9.3965129e-01   9.3352064e-01
   8.7372210e-01   9.3968835e-01   9.3355997e-01
   8.7379453e-01   9.3972539e-01   9.3359926e-01
   8.7386691e-01   9.3976240e-01   9.3363854e-01
   8.7393925e-01   9.3979939e-01   9.3367779e-01
   8.7401154e-01   9.3983635e-01   9.3371701e-01
   8.7408379e-01   9.3987329e-01   9.3375622e-01
   8.7415600e-01   9.3991019e-01   9.3379539e-01
   8.7422817e-01   9.3994709e-01   9.3383453e-01
   8.7430029e-01   9.3998394e-01   9.3387366e-01
   8.7437236e-01   9.4002078e-01   9.3391276e-01
   8.7444440e-01   9.4005760e-01   9.3395183e-01
   8.7451639e-01   9.4009438e-01   9.3399088e-01
   8.7458834e-01   9.4013114e-01   9.3402990e-01
   8.7466024e-01   9.4016788e-01   9.3406890e-01
   8.7473210e-01   9.4020459e-01   9.3410788e-01
   8.7480392e-01   9.4024127e-01   9.3414682e-01
   8.7487570e-01   9.4027793e-01   9.3418574e-01
   8.7494743e-01   9.4031458e-01   9.3422465e-01
   8.7501912e-01   9.4035118e-01   9.3426352e-01
   8.7509076e-01   9.4038777e-01   9.3430237e-01
   8.7516237e-01   9.4042433e-01   9.3434120e-01
   8.7523393e-01   9.4046087e-01   9.3438000e-01
   8.7530544e-01   9.4049738e-01   9.3441876e-01
   8.7537692e-01   9.4053387e-01   9.3445751e-01
   8.7544835e-01   9.4057033e-01   9.3449624e-01
   8.7551974e-01   9.4060676e-01   9.3453493e-01
   8.7559108e-01   9.4064318e-01   9.3457361e-01
   8.7566238e-01   9.4067958e-01   9.3461226e-01
   8.7573364e-01   9.4071593e-01   9.3465089e-01
   8.7580486e-01   9.4075227e-01   9.3468949e-01
   8.7587603e-01   9.4078858e-01   9.3472806e-01
   8.7594716e-01   9.4082488e-01   9.3476661e-01
   8.7601825e-01   9.4086115e-01   9.3480515e-01
   8.7608930e-01   9.4089739e-01   9.3484365e-01
   8.7616030e-01   9.4093360e-01   9.3488213e-01
   8.7623126e-01   9.4096979e-01   9.3492057e-01
   8.7630218e-01   9.4100595e-01   9.3495900e-01
   8.7637305e-01   9.4104210e-01   9.3499740e-01
   8.7644389e-01   9.4107822e-01   9.3503578e-01
   8.7651468e-01   9.4111431e-01   9.3507414e-01
   8.7658542e-01   9.4115037e-01   9.3511246e-01
   8.7665613e-01   9.4118643e-01   9.3515077e-01
   8.7672679e-01   9.4122244e-01   9.3518905e-01
   8.7679741e-01   9.4125845e-01   9.3522731e-01
   8.7686799e-01   9.4129441e-01   9.3526553e-01
   8.7693853e-01   9.4133036e-01   9.3530375e-01
   8.7700902e-01   9.4136627e-01   9.3534193e-01
   8.7707947e-01   9.4140218e-01   9.3538008e-01
   8.7714988e-01   9.4143805e-01   9.3541822e-01
   8.7722024e-01   9.4147390e-01   9.3545633e-01
   8.7729057e-01   9.4150972e-01   9.3549441e-01
   8.7736085e-01   9.4154553e-01   9.3553247e-01
   8.7743109e-01   9.4158131e-01   9.3557050e-01
   8.7750129e-01   9.4161706e-01   9.3560853e-01
   8.7757144e-01   9.4165279e-01   9.3564651e-01
   8.7764156e-01   9.4168849e-01   9.3568448e-01
   8.7771163e-01   9.4172417e-01   9.3572242e-01
   8.7778166e-01   9.4175982e-01   9.3576033e-01
   8.7785164e-01   9.4179546e-01   9.3579822e-01
   8.7792159e-01   9.4183107e-01   9.3583609e-01
   8.7799149e-01   9.4186665e-01   9.3587393e-01
   8.7806135e-01   9.4190221e-01   9.3591174e-01
   8.7813117e-01   9.4193774e-01   9.3594953e-01
   8.7820095e-01   9.4197325e-01   9.3598730e-01
   8.7827069e-01   9.4200874e-01   9.3602505e-01
   8.7834038e-01   9.4204420e-01   9.3606277e-01
   8.7841003e-01   9.4207964e-01   9.3610047e-01
   8.7847964e-01   9.4211507e-01   9.3613815e-01
   8.7854921e-01   9.4215046e-01   9.3617579e-01
   8.7861874e-01   9.4218582e-01   9.3621341e-01
   8.7868822e-01   9.4222116e-01   9.3625102e-01
   8.7875767e-01   9.4225648e-01   9.3628860e-01
   8.7882707e-01   9.4229179e-01   9.3632615e-01
   8.7889643e-01   9.4232705e-01   9.3636367e-01
   8.7896575e-01   9.4236230e-01   9.3640118e-01
   8.7903503e-01   9.4239752e-01   9.3643866e-01
   8.7910426e-01   9.4243273e-01   9.3647612e-01
   8.7917346e-01   9.4246790e-01   9.3651355e-01
   8.7924261e-01   9.4250305e-01   9.3655096e-01
   8.7931172e-01   9.4253819e-01   9.3658835e-01
   8.7938079e-01   9.4257329e-01   9.3662571e-01
   8.7944982e-01   9.4260836e-01   9.3666305e-01
   8.7951880e-01   9.4264343e-01   9.3670036e-01
   8.7958775e-01   9.4267846e-01   9.3673765e-01
   8.7965665e-01   9.4271347e-01   9.3677492e-01
   8.7972552e-01   9.4274847e-01   9.3681216e-01
   8.7979434e-01   9.4278342e-01   9.3684938e-01
   8.7986312e-01   9.4281837e-01   9.3688658e-01
   8.7993186e-01   9.4285329e-01   9.3692375e-01
   8.8000056e-01   9.4288817e-01   9.3696090e-01
   8.8006921e-01   9.4292304e-01   9.3699802e-01
   8.8013783e-01   9.4295789e-01   9.3703512e-01
   8.8020640e-01   9.4299271e-01   9.3707220e-01
   8.8027494e-01   9.4302751e-01   9.3710925e-01
   8.8034343e-01   9.4306229e-01   9.3714628e-01
   8.8041188e-01   9.4309704e-01   9.3718328e-01
   8.8048029e-01   9.4313177e-01   9.3722026e-01
   8.8054866e-01   9.4316647e-01   9.3725722e-01
   8.8061699e-01   9.4320115e-01   9.3729416e-01
   8.8068528e-01   9.4323582e-01   9.3733107e-01
   8.8075353e-01   9.4327045e-01   9.3736796e-01
   8.8082173e-01   9.4330505e-01   9.3740482e-01
   8.8088990e-01   9.4333965e-01   9.3744167e-01
   8.8095802e-01   9.4337421e-01   9.3747848e-01
   8.8102610e-01   9.4340875e-01   9.3751528e-01
   8.8109415e-01   9.4344328e-01   9.3755204e-01
   8.8116215e-01   9.4347776e-01   9.3758880e-01
   8.8123011e-01   9.4351224e-01   9.3762551e-01
   8.8129803e-01   9.4354669e-01   9.3766222e-01
   8.8136591e-01   9.4358111e-01   9.3769890e-01
   8.8143375e-01   9.4361551e-01   9.3773554e-01
   8.8150155e-01   9.4364989e-01   9.3777218e-01
   8.8156930e-01   9.4368425e-01   9.3780879e-01
   8.8163702e-01   9.4371859e-01   9.3784537e-01
   8.8170470e-01   9.4375289e-01   9.3788193e-01
   8.8177234e-01   9.4378717e-01   9.3791847e-01
   8.8183993e-01   9.4382144e-01   9.3795498e-01
   8.8190749e-01   9.4385569e-01   9.3799147e-01
   8.8197500e-01   9.4388990e-01   9.3802794e-01
   8.8204248e-01   9.4392409e-01   9.3806439e-01
   8.8210991e-01   9.4395827e-01   9.3810081e-01
   8.8217730e-01   9.4399242e-01   9.3813720e-01
   8.8224466e-01   9.4402654e-01   9.3817358e-01
   8.8231197e-01   9.4406064e-01   9.3820994e-01
   8.8237924e-01   9.4409472e-01   9.3824626e-01
   8.8244647e-01   9.4412878e-01   9.3828257e-01
   8.8251367e-01   9.4416281e-01   9.3831885e-01
   8.8258082e-01   9.4419683e-01   9.3835510e-01
   8.8264793e-01   9.4423082e-01   9.3839134e-01
   8.8271500e-01   9.4426477e-01   9.3842755e-01
   8.8278203e-01   9.4429872e-01   9.3846375e-01
   8.8284903e-01   9.4433264e-01   9.3849992e-01
   8.8291598e-01   9.4436653e-01   9.3853606e-01
   8.8298289e-01   9.4440042e-01   9.3857218e-01
   8.8304976e-01   9.4443426e-01   9.3860828e-01
   8.8311659e-01   9.4446809e-01   9.3864435e-01
   8.8318338e-01   9.4450190e-01   9.3868041e-01
   8.8325013e-01   9.4453569e-01   9.3871644e-01
   8.8331685e-01   9.4456944e-01   9.3875244e-01
   8.8338352e-01   9.4460318e-01   9.3878842e-01
   8.8345015e-01   9.4463689e-01   9.3882439e-01
   8.8351674e-01   9.4467058e-01   9.3886032e-01
   8.8358329e-01   9.4470426e-01   9.3889625e-01
   8.8364980e-01   9.4473790e-01   9.3893214e-01
   8.8371628e-01   9.4477153e-01   9.3896800e-01
   8.8378271e-01   9.4480513e-01   9.3900386e-01
   8.8384910e-01   9.4483871e-01   9.3903967e-01
   8.8391546e-01   9.4487227e-01   9.3907548e-01
   8.8398177e-01   9.4490580e-01   9.3911126e-01
   8.8404804e-01   9.4493931e-01   9.3914702e-01
   8.8411428e-01   9.4497281e-01   9.3918275e-01
   8.8418047e-01   9.4500627e-01   9.3921846e-01
   8.8424663e-01   9.4503972e-01   9.3925414e-01
   8.8431274e-01   9.4507313e-01   9.3928980e-01
   8.8437882e-01   9.4510653e-01   9.3932545e-01
   8.8444485e-01   9.4513991e-01   9.3936107e-01
   8.8451085e-01   9.4517327e-01   9.3939667e-01
   8.8457681e-01   9.4520660e-01   9.3943225e-01
   8.8464273e-01   9.4523991e-01   9.3946780e-01
   8.8470861e-01   9.4527320e-01   9.3950333e-01
   8.8477445e-01   9.4530647e-01   9.3953883e-01
   8.8484025e-01   9.4533971e-01   9.3957431e-01
   8.8490601e-01   9.4537293e-01   9.3960978e-01
   8.8497173e-01   9.4540613e-01   9.3964522e-01
   8.8503741e-01   9.4543930e-01   9.3968064e-01
   8.8510305e-01   9.4547246e-01   9.3971603e-01
   8.8516866e-01   9.4550559e-01   9.3975141e-01
   8.8523422e-01   9.4553870e-01   9.3978676e-01
   8.8529975e-01   9.4557179e-01   9.3982208e-01
   8.8536523e-01   9.4560485e-01   9.3985738e-01
   8.8543068e-01   9.4563789e-01   9.3989267e-01
   8.8549609e-01   9.4567092e-01   9.3992794e-01
   8.8556146e-01   9.4570391e-01   9.3996317e-01
   8.8562679e-01   9.4573689e-01   9.3999838e-01
   8.8569208e-01   9.4576984e-01   9.4003358e-01
   8.8575733e-01   9.4580279e-01   9.4006874e-01
   8.8582254e-01   9.4583569e-01   9.4010390e-01
   8.8588771e-01   9.4586859e-01   9.4013902e-01
   8.8595285e-01   9.4590144e-01   9.4017413e-01
   8.8601795e-01   9.4593429e-01   9.4020922e-01
   8.8608300e-01   9.4596711e-01   9.4024428e-01
   8.8614802e-01   9.4599992e-01   9.4027931e-01
   8.8621300e-01   9.4603269e-01   9.4031433e-01
   8.8627794e-01   9.4606546e-01   9.4034932e-01
   8.8634284e-01   9.4609819e-01   9.4038429e-01
   8.8640771e-01   9.4613091e-01   9.4041925e-01
   8.8647253e-01   9.4616360e-01   9.4045416e-01
   8.8653732e-01   9.4619626e-01   9.4048907e-01
   8.8660206e-01   9.4622891e-01   9.4052396e-01
   8.8666677e-01   9.4626154e-01   9.4055882e-01
   8.8673144e-01   9.4629415e-01   9.4059365e-01
   8.8679607e-01   9.4632673e-01   9.4062847e-01
   8.8686066e-01   9.4635928e-01   9.4066327e-01
   8.8692522e-01   9.4639183e-01   9.4069804e-01
   8.8698973e-01   9.4642434e-01   9.4073279e-01
   8.8705421e-01   9.4645684e-01   9.4076751e-01
   8.8711865e-01   9.4648931e-01   9.4080222e-01
   8.8718305e-01   9.4652176e-01   9.4083691e-01
   8.8724741e-01   9.4655419e-01   9.4087158e-01
   8.8731173e-01   9.4658661e-01   9.4090622e-01
   8.8737602e-01   9.4661899e-01   9.4094083e-01
   8.8744026e-01   9.4665135e-01   9.4097543e-01
   8.8750447e-01   9.4668369e-01   9.4101001e-01
   8.8756864e-01   9.4671602e-01   9.4104456e-01
   8.8763277e-01   9.4674832e-01   9.4107908e-01
   8.8769686e-01   9.4678060e-01   9.4111360e-01
   8.8776092e-01   9.4681285e-01   9.4114809e-01
   8.8782494e-01   9.4684510e-01   9.4118255e-01
   8.8788891e-01   9.4687730e-01   9.4121699e-01
   8.8795285e-01   9.4690949e-01   9.4125142e-01
   8.8801676e-01   9.4694166e-01   9.4128582e-01
   8.8808062e-01   9.4697382e-01   9.4132019e-01
   8.8814445e-01   9.4700594e-01   9.4135456e-01
   8.8820823e-01   9.4703805e-01   9.4138889e-01
   8.8827198e-01   9.4707014e-01   9.4142320e-01
   8.8833569e-01   9.4710221e-01   9.4145749e-01
   8.8839937e-01   9.4713425e-01   9.4149177e-01
   8.8846300e-01   9.4716627e-01   9.4152602e-01
   8.8852660e-01   9.4719827e-01   9.4156025e-01
   8.8859016e-01   9.4723025e-01   9.4159444e-01
   8.8865368e-01   9.4726221e-01   9.4162864e-01
   8.8871717e-01   9.4729414e-01   9.4166280e-01
   8.8878061e-01   9.4732605e-01   9.4169694e-01
   8.8884402e-01   9.4735794e-01   9.4173106e-01
   8.8890739e-01   9.4738982e-01   9.4176516e-01
   8.8897072e-01   9.4742168e-01   9.4179923e-01
   8.8903402e-01   9.4745350e-01   9.4183328e-01
   8.8909728e-01   9.4748532e-01   9.4186732e-01
   8.8916050e-01   9.4751710e-01   9.4190133e-01
   8.8922368e-01   9.4754887e-01   9.4193532e-01
   8.8928682e-01   9.4758062e-01   9.4196929e-01
   8.8934993e-01   9.4761234e-01   9.4200324e-01
   8.8941300e-01   9.4764404e-01   9.4203716e-01
   8.8947603e-01   9.4767572e-01   9.4207107e-01
   8.8953902e-01   9.4770738e-01   9.4210495e-01
   8.8960198e-01   9.4773902e-01   9.4213882e-01
   8.8966490e-01   9.4777064e-01   9.4217266e-01
   8.8972778e-01   9.4780224e-01   9.4220648e-01
   8.8979062e-01   9.4783381e-01   9.4224028e-01
   8.8985343e-01   9.4786537e-01   9.4227405e-01
   8.8991619e-01   9.4789691e-01   9.4230780e-01
   8.8997893e-01   9.4792841e-01   9.4234154e-01
   8.9004162e-01   9.4795990e-01   9.4237526e-01
   8.9010428e-01   9.4799138e-01   9.4240895e-01
   8.9016690e-01   9.4802283e-01   9.4244261e-01
   8.9022948e-01   9.4805426e-01   9.4247627e-01
   8.9029202e-01   9.4808567e-01   9.4250990e-01
   8.9035453e-01   9.4811706e-01   9.4254350e-01
   8.9041700e-01   9.4814842e-01   9.4257708e-01
   8.9047943e-01   9.4817977e-01   9.4261064e-01
   8.9054183e-01   9.4821109e-01   9.4264419e-01
   8.9060419e-01   9.4824241e-01   9.4267771e-01
   8.9066651e-01   9.4827368e-01   9.4271121e-01
   8.9072879e-01   9.4830495e-01   9.4274469e-01
   8.9079104e-01   9.4833619e-01   9.4277816e-01
   8.9085325e-01   9.4836741e-01   9.4281159e-01
   8.9091542e-01   9.4839861e-01   9.4284501e-01
   8.9097756e-01   9.4842979e-01   9.4287840e-01
   8.9103966e-01   9.4846095e-01   9.4291178e-01
   8.9110172e-01   9.4849209e-01   9.4294513e-01
   8.9116374e-01   9.4852321e-01   9.4297846e-01
   8.9122573e-01   9.4855431e-01   9.4301178e-01
   8.9128768e-01   9.4858539e-01   9.4304507e-01
   8.9134959e-01   9.4861644e-01   9.4307834e-01
   8.9141147e-01   9.4864748e-01   9.4311158e-01
   8.9147331e-01   9.4867848e-01   9.4314482e-01
   8.9153512e-01   9.4870948e-01   9.4317803e-01
   8.9159688e-01   9.4874045e-01   9.4321121e-01
   8.9165861e-01   9.4877141e-01   9.4324437e-01
   8.9172031e-01   9.4880234e-01   9.4327752e-01
   8.9178196e-01   9.4883325e-01   9.4331063e-01
   8.9184358e-01   9.4886415e-01   9.4334375e-01
   8.9190517e-01   9.4889501e-01   9.4337682e-01
   8.9196671e-01   9.4892586e-01   9.4340989e-01
   8.9202822e-01   9.4895669e-01   9.4344293e-01
   8.9208969e-01   9.4898751e-01   9.4347594e-01
   8.9215113e-01   9.4901830e-01   9.4350895e-01
   8.9221253e-01   9.4904906e-01   9.4354192e-01
   8.9227389e-01   9.4907982e-01   9.4357487e-01
   8.9233522e-01   9.4911054e-01   9.4360782e-01
   8.9239651e-01   9.4914124e-01   9.4364072e-01
   8.9245777e-01   9.4917194e-01   9.4367362e-01
   8.9251898e-01   9.4920261e-01   9.4370651e-01
   8.9258016e-01   9.4923325e-01   9.4373935e-01
   8.9264131e-01   9.4926387e-01   9.4377219e-01
   8.9270242e-01   9.4929448e-01   9.4380500e-01
   8.9276349e-01   9.4932507e-01   9.4383779e-01
   8.9282453e-01   9.4935563e-01   9.4387056e-01
   8.9288552e-01   9.4938618e-01   9.4390331e-01
   8.9294649e-01   9.4941670e-01   9.4393604e-01
   8.9300741e-01   9.4944720e-01   9.4396876e-01
   8.9306830e-01   9.4947769e-01   9.4400144e-01
   8.9312916e-01   9.4950815e-01   9.4403410e-01
   8.9318998e-01   9.4953859e-01   9.4406676e-01
   8.9325076e-01   9.4956902e-01   9.4409939e-01
   8.9331150e-01   9.4959942e-01   9.4413200e-01
   8.9337221e-01   9.4962981e-01   9.4416458e-01
   8.9343289e-01   9.4966017e-01   9.4419714e-01
   8.9349352e-01   9.4969051e-01   9.4422969e-01
   8.9355413e-01   9.4972084e-01   9.4426222e-01
   8.9361469e-01   9.4975114e-01   9.4429472e-01
   8.9367522e-01   9.4978142e-01   9.4432720e-01
   8.9373571e-01   9.4981169e-01   9.4435967e-01
   8.9379617e-01   9.4984194e-01   9.4439212e-01
   8.9385659e-01   9.4987216e-01   9.4442453e-01
   8.9391698e-01   9.4990235e-01   9.4445693e-01
   8.9397733e-01   9.4993254e-01   9.4448932e-01
   8.9403764e-01   9.4996270e-01   9.4452168e-01
   8.9409792e-01   9.4999285e-01   9.4455402e-01
   8.9415816e-01   9.5002297e-01   9.4458635e-01
   8.9421837e-01   9.5005308e-01   9.4461864e-01
   8.9427854e-01   9.5008315e-01   9.4465092e-01
   8.9433867e-01   9.5011322e-01   9.4468319e-01
   8.9439877e-01   9.5014327e-01   9.4471543e-01
   8.9445883e-01   9.5017328e-01   9.4474765e-01
   8.9451886e-01   9.5020329e-01   9.4477985e-01
   8.9457885e-01   9.5023328e-01   9.4481203e-01
   8.9463881e-01   9.5026323e-01   9.4484419e-01
   8.9469873e-01   9.5029319e-01   9.4487633e-01
   8.9475861e-01   9.5032311e-01   9.4490845e-01
   8.9481846e-01   9.5035301e-01   9.4494054e-01
   8.9487827e-01   9.5038290e-01   9.4497263e-01
   8.9493805e-01   9.5041277e-01   9.4500468e-01
   8.9499779e-01   9.5044261e-01   9.4503672e-01
   8.9505750e-01   9.5047244e-01   9.4506874e-01
   8.9511717e-01   9.5050225e-01   9.4510075e-01
   8.9517681e-01   9.5053203e-01   9.4513273e-01
   8.9523641e-01   9.5056179e-01   9.4516468e-01
   8.9529597e-01   9.5059154e-01   9.4519663e-01
   8.9535550e-01   9.5062127e-01   9.4522853e-01
   8.9541500e-01   9.5065098e-01   9.4526044e-01
   8.9547446e-01   9.5068067e-01   9.4529231e-01
   8.9553388e-01   9.5071033e-01   9.4532417e-01
   8.9559327e-01   9.5073998e-01   9.4535601e-01
   8.9565262e-01   9.5076961e-01   9.4538783e-01
   8.9571194e-01   9.5079923e-01   9.4541963e-01
   8.9577122e-01   9.5082882e-01   9.4545141e-01
   8.9583047e-01   9.5085839e-01   9.4548317e-01
   8.9588968e-01   9.5088794e-01   9.4551491e-01
   8.9594886e-01   9.5091747e-01   9.4554662e-01
   8.9600800e-01   9.5094698e-01   9.4557833e-01
   8.9606711e-01   9.5097647e-01   9.4561001e-01
   8.9612618e-01   9.5100595e-01   9.4564167e-01
   8.9618522e-01   9.5103540e-01   9.4567330e-01
   8.9624422e-01   9.5106484e-01   9.4570493e-01
   8.9630318e-01   9.5109426e-01   9.4573653e-01
   8.9636211e-01   9.5112365e-01   9.4576811e-01
   8.9642101e-01   9.5115303e-01   9.4579967e-01
   8.9647987e-01   9.5118238e-01   9.4583121e-01
   8.9653870e-01   9.5121172e-01   9.4586274e-01
   8.9659749e-01   9.5124104e-01   9.4589423e-01
   8.9665625e-01   9.5127034e-01   9.4592572e-01
   8.9671497e-01   9.5129962e-01   9.4595718e-01
   8.9677366e-01   9.5132888e-01   9.4598862e-01
   8.9683231e-01   9.5135812e-01   9.4602004e-01
   8.9689093e-01   9.5138734e-01   9.4605145e-01
   8.9694951e-01   9.5141654e-01   9.4608284e-01
   8.9700806e-01   9.5144573e-01   9.4611420e-01
   8.9706657e-01   9.5147489e-01   9.4614554e-01
   8.9712505e-01   9.5150404e-01   9.4617687e-01
   8.9718349e-01   9.5153316e-01   9.4620818e-01
   8.9724190e-01   9.5156227e-01   9.4623946e-01
   8.9730027e-01   9.5159136e-01   9.4627072e-01
   8.9735861e-01   9.5162043e-01   9.4630197e-01
   8.9741692e-01   9.5164948e-01   9.4633320e-01
   8.9747519e-01   9.5167851e-01   9.4636441e-01
   8.9753342e-01   9.5170752e-01   9.4639559e-01
   8.9759162e-01   9.5173651e-01   9.4642677e-01
   8.9764979e-01   9.5176548e-01   9.4645791e-01
   8.9770792e-01   9.5179444e-01   9.4648904e-01
   8.9776602e-01   9.5182337e-01   9.4652015e-01
   8.9782408e-01   9.5185229e-01   9.4655125e-01
   8.9788211e-01   9.5188118e-01   9.4658231e-01
   8.9794011e-01   9.5191007e-01   9.4661336e-01
   8.9799807e-01   9.5193892e-01   9.4664440e-01
   8.9805599e-01   9.5196776e-01   9.4667542e-01
   8.9811388e-01   9.5199659e-01   9.4670641e-01
   8.9817174e-01   9.5202538e-01   9.4673738e-01
   8.9822956e-01   9.5205417e-01   9.4676834e-01
   8.9828735e-01   9.5208294e-01   9.4679927e-01
   8.9834510e-01   9.5211168e-01   9.4683019e-01
   8.9840282e-01   9.5214040e-01   9.4686109e-01
   8.9846051e-01   9.5216912e-01   9.4689197e-01
   8.9851816e-01   9.5219780e-01   9.4692283e-01
   8.9857578e-01   9.5222647e-01   9.4695366e-01
   8.9863336e-01   9.5225512e-01   9.4698448e-01
   8.9869091e-01   9.5228375e-01   9.4701528e-01
   8.9874842e-01   9.5231237e-01   9.4704607e-01
   8.9880590e-01   9.5234096e-01   9.4707683e-01
   8.9886335e-01   9.5236954e-01   9.4710758e-01
   8.9892076e-01   9.5239809e-01   9.4713829e-01
   8.9897814e-01   9.5242664e-01   9.4716900e-01
   8.9903548e-01   9.5245515e-01   9.4719968e-01
   8.9909279e-01   9.5248365e-01   9.4723036e-01
   8.9915007e-01   9.5251214e-01   9.4726100e-01
   8.9920731e-01   9.5254060e-01   9.4729163e-01
   8.9926452e-01   9.5256904e-01   9.4732224e-01
   8.9932169e-01   9.5259747e-01   9.4735283e-01
   8.9937883e-01   9.5262587e-01   9.4738341e-01
   8.9943594e-01   9.5265426e-01   9.4741395e-01
   8.9949301e-01   9.5268263e-01   9.4744448e-01
   8.9955005e-01   9.5271098e-01   9.4747500e-01
   8.9960706e-01   9.5273931e-01   9.4750550e-01
   8.9966403e-01   9.5276763e-01   9.4753597e-01
   8.9972096e-01   9.5279592e-01   9.4756643e-01
   8.9977787e-01   9.5282421e-01   9.4759686e-01
   8.9983474e-01   9.5285246e-01   9.4762729e-01
   8.9989157e-01   9.5288071e-01   9.4765769e-01
   8.9994838e-01   9.5290893e-01   9.4768806e-01
   9.0000515e-01   9.5293712e-01   9.4771843e-01
   9.0006188e-01   9.5296531e-01   9.4774878e-01
   9.0011858e-01   9.5299348e-01   9.4777910e-01
   9.0017525e-01   9.5302163e-01   9.4780941e-01
   9.0023189e-01   9.5304975e-01   9.4783968e-01
   9.0028849e-01   9.5307786e-01   9.4786996e-01
   9.0034505e-01   9.5310595e-01   9.4790021e-01
   9.0040159e-01   9.5313403e-01   9.4793044e-01
   9.0045809e-01   9.5316209e-01   9.4796065e-01
   9.0051456e-01   9.5319013e-01   9.4799084e-01
   9.0057099e-01   9.5321814e-01   9.4802102e-01
   9.0062739e-01   9.5324614e-01   9.4805117e-01
   9.0068376e-01   9.5327412e-01   9.4808131e-01
   9.0074009e-01   9.5330209e-01   9.4811142e-01
   9.0079639e-01   9.5333003e-01   9.4814153e-01
   9.0085266e-01   9.5335796e-01   9.4817160e-01
   9.0090889e-01   9.5338586e-01   9.4820166e-01
   9.0096509e-01   9.5341376e-01   9.4823171e-01
   9.0102126e-01   9.5344163e-01   9.4826173e-01
   9.0107739e-01   9.5346948e-01   9.4829173e-01
   9.0113349e-01   9.5349733e-01   9.4832172e-01
   9.0118956e-01   9.5352513e-01   9.4835169e-01
   9.0124559e-01   9.5355294e-01   9.4838164e-01
   9.0130159e-01   9.5358071e-01   9.4841157e-01
   9.0135756e-01   9.5360848e-01   9.4844148e-01
   9.0141349e-01   9.5363623e-01   9.4847138e-01
   9.0146939e-01   9.5366395e-01   9.4850126e-01
   9.0152526e-01   9.5369167e-01   9.4853111e-01
   9.0158110e-01   9.5371935e-01   9.4856094e-01
   9.0163690e-01   9.5374703e-01   9.4859076e-01
   9.0169267e-01   9.5377468e-01   9.4862057e-01
   9.0174840e-01   9.5380231e-01   9.4865034e-01
   9.0180410e-01   9.5382993e-01   9.4868011e-01
   9.0185977e-01   9.5385753e-01   9.4870986e-01
   9.0191541e-01   9.5388512e-01   9.4873958e-01
   9.0197102e-01   9.5391268e-01   9.4876929e-01
   9.0202659e-01   9.5394022e-01   9.4879898e-01
   9.0208212e-01   9.5396775e-01   9.4882865e-01
   9.0213763e-01   9.5399525e-01   9.4885830e-01
   9.0219310e-01   9.5402275e-01   9.4888794e-01
   9.0224854e-01   9.5405023e-01   9.4891755e-01
   9.0230395e-01   9.5407768e-01   9.4894715e-01
   9.0235932e-01   9.5410513e-01   9.4897673e-01
   9.0241466e-01   9.5413254e-01   9.4900628e-01
   9.0246997e-01   9.5415994e-01   9.4903582e-01
   9.0252525e-01   9.5418732e-01   9.4906535e-01
   9.0258049e-01   9.5421469e-01   9.4909486e-01
   9.0263570e-01   9.5424204e-01   9.4912435e-01
   9.0269088e-01   9.5426937e-01   9.4915382e-01
   9.0274602e-01   9.5429668e-01   9.4918326e-01
   9.0280114e-01   9.5432398e-01   9.4921270e-01
   9.0285622e-01   9.5435125e-01   9.4924212e-01
   9.0291126e-01   9.5437851e-01   9.4927151e-01
   9.0296628e-01   9.5440576e-01   9.4930088e-01
   9.0302126e-01   9.5443297e-01   9.4933024e-01
   9.0307621e-01   9.5446019e-01   9.4935959e-01
   9.0313113e-01   9.5448737e-01   9.4938891e-01
   9.0318601e-01   9.5451454e-01   9.4941821e-01
   9.0324086e-01   9.5454170e-01   9.4944750e-01
   9.0329568e-01   9.5456883e-01   9.4947676e-01
   9.0335047e-01   9.5459594e-01   9.4950601e-01
   9.0340523e-01   9.5462305e-01   9.4953525e-01
   9.0345995e-01   9.5465012e-01   9.4956447e-01
   9.0351464e-01   9.5467719e-01   9.4959366e-01
   9.0356930e-01   9.5470425e-01   9.4962284e-01
   9.0362392e-01   9.5473126e-01   9.4965200e-01
   9.0367852e-01   9.5475828e-01   9.4968114e-01
   9.0373308e-01   9.5478527e-01   9.4971026e-01
   9.0378761e-01   9.5481226e-01   9.4973937e-01
   9.0384210e-01   9.5483921e-01   9.4976846e-01
   9.0389657e-01   9.5486615e-01   9.4979753e-01
   9.0395100e-01   9.5489308e-01   9.4982657e-01
   9.0400540e-01   9.5491997e-01   9.4985561e-01
   9.0405977e-01   9.5494687e-01   9.4988463e-01
   9.0411410e-01   9.5497374e-01   9.4991363e-01
   9.0416840e-01   9.5500059e-01   9.4994260e-01
   9.0422268e-01   9.5502743e-01   9.4997156e-01
   9.0427691e-01   9.5505425e-01   9.5000051e-01
   9.0433112e-01   9.5508105e-01   9.5002943e-01
   9.0438530e-01   9.5510783e-01   9.5005834e-01
   9.0443944e-01   9.5513460e-01   9.5008723e-01
   9.0449355e-01   9.5516135e-01   9.5011609e-01
   9.0454763e-01   9.5518807e-01   9.5014496e-01
   9.0460168e-01   9.5521479e-01   9.5017378e-01
   9.0465569e-01   9.5524149e-01   9.5020261e-01
   9.0470968e-01   9.5526816e-01   9.5023140e-01
   9.0476363e-01   9.5529483e-01   9.5026019e-01
   9.0481755e-01   9.5532147e-01   9.5028895e-01
   9.0487143e-01   9.5534810e-01   9.5031770e-01
   9.0492529e-01   9.5537470e-01   9.5034643e-01
   9.0497911e-01   9.5540130e-01   9.5037514e-01
   9.0503291e-01   9.5542788e-01   9.5040383e-01
   9.0508667e-01   9.5545443e-01   9.5043250e-01
   9.0514040e-01   9.5548097e-01   9.5046116e-01
   9.0519409e-01   9.5550749e-01   9.5048981e-01
   9.0524776e-01   9.5553400e-01   9.5051843e-01
   9.0530139e-01   9.5556048e-01   9.5054704e-01
   9.0535499e-01   9.5558695e-01   9.5057562e-01
   9.0540856e-01   9.5561341e-01   9.5060419e-01
   9.0546210e-01   9.5563984e-01   9.5063274e-01
   9.0551561e-01   9.5566627e-01   9.5066128e-01
   9.0556908e-01   9.5569268e-01   9.5068979e-01
   9.0562253e-01   9.5571906e-01   9.5071829e-01
   9.0567594e-01   9.5574542e-01   9.5074677e-01
   9.0572932e-01   9.5577177e-01   9.5077523e-01
   9.0578267e-01   9.5579811e-01   9.5080367e-01
   9.0583599e-01   9.5582443e-01   9.5083211e-01
   9.0588927e-01   9.5585072e-01   9.5086052e-01
   9.0594253e-01   9.5587701e-01   9.5088891e-01
   9.0599575e-01   9.5590327e-01   9.5091729e-01
   9.0604894e-01   9.5592952e-01   9.5094564e-01
   9.0610210e-01   9.5595575e-01   9.5097398e-01
   9.0615523e-01   9.5598196e-01   9.5100230e-01
   9.0620833e-01   9.5600817e-01   9.5103061e-01
   9.0626140e-01   9.5603434e-01   9.5105890e-01
   9.0631443e-01   9.5606051e-01   9.5108717e-01
   9.0636743e-01   9.5608665e-01   9.5111542e-01
   9.0642041e-01   9.5611278e-01   9.5114365e-01
   9.0647335e-01   9.5613890e-01   9.5117187e-01
   9.0652626e-01   9.5616499e-01   9.5120007e-01
   9.0657914e-01   9.5619107e-01   9.5122826e-01
   9.0663198e-01   9.5621713e-01   9.5125642e-01
   9.0668480e-01   9.5624317e-01   9.5128457e-01
   9.0673758e-01   9.5626920e-01   9.5131270e-01
   9.0679034e-01   9.5629521e-01   9.5134082e-01
   9.0684306e-01   9.5632121e-01   9.5136891e-01
   9.0689575e-01   9.5634718e-01   9.5139699e-01
   9.0694841e-01   9.5637314e-01   9.5142505e-01
   9.0700104e-01   9.5639909e-01   9.5145310e-01
   9.0705364e-01   9.5642501e-01   9.5148111e-01
   9.0710621e-01   9.5645092e-01   9.5150913e-01
   9.0715874e-01   9.5647682e-01   9.5153712e-01
   9.0721125e-01   9.5650269e-01   9.5156510e-01
   9.0726372e-01   9.5652855e-01   9.5159306e-01
   9.0731617e-01   9.5655439e-01   9.5162100e-01
   9.0736858e-01   9.5658021e-01   9.5164892e-01
   9.0742096e-01   9.5660603e-01   9.5167682e-01
   9.0747331e-01   9.5663181e-01   9.5170471e-01
   9.0752563e-01   9.5665759e-01   9.5173258e-01
   9.0757792e-01   9.5668336e-01   9.5176043e-01
   9.0763018e-01   9.5670910e-01   9.5178827e-01
   9.0768240e-01   9.5673482e-01   9.5181609e-01
   9.0773460e-01   9.5676053e-01   9.5184389e-01
   9.0778677e-01   9.5678622e-01   9.5187167e-01
   9.0783890e-01   9.5681190e-01   9.5189945e-01
   9.0789100e-01   9.5683756e-01   9.5192720e-01
   9.0794308e-01   9.5686321e-01   9.5195493e-01
   9.0799512e-01   9.5688882e-01   9.5198265e-01
   9.0804713e-01   9.5691443e-01   9.5201035e-01
   9.0809911e-01   9.5694002e-01   9.5203803e-01
   9.0815106e-01   9.5696560e-01   9.5206570e-01
   9.0820298e-01   9.5699116e-01   9.5209334e-01
   9.0825487e-01   9.5701671e-01   9.5212098e-01
   9.0830673e-01   9.5704223e-01   9.5214859e-01
   9.0835856e-01   9.5706773e-01   9.5217619e-01
   9.0841036e-01   9.5709323e-01   9.5220376e-01
   9.0846212e-01   9.5711871e-01   9.5223133e-01
   9.0851386e-01   9.5714417e-01   9.5225887e-01
   9.0856557e-01   9.5716961e-01   9.5228641e-01
   9.0861724e-01   9.5719504e-01   9.5231391e-01
   9.0866889e-01   9.5722046e-01   9.5234141e-01
   9.0872050e-01   9.5724584e-01   9.5236889e-01
   9.0877209e-01   9.5727123e-01   9.5239635e-01
   9.0882364e-01   9.5729658e-01   9.5242379e-01
   9.0887516e-01   9.5732193e-01   9.5245123e-01
   9.0892666e-01   9.5734725e-01   9.5247864e-01
   9.0897812e-01   9.5737257e-01   9.5250602e-01
   9.0902955e-01   9.5739787e-01   9.5253341e-01
   9.0908095e-01   9.5742314e-01   9.5256077e-01
   9.0913233e-01   9.5744841e-01   9.5258810e-01
   9.0918367e-01   9.5747365e-01   9.5261543e-01
   9.0923498e-01   9.5749889e-01   9.5264274e-01
   9.0928626e-01   9.5752409e-01   9.5267003e-01
   9.0933751e-01   9.5754930e-01   9.5269731e-01
   9.0938873e-01   9.5757448e-01   9.5272457e-01
   9.0943992e-01   9.5759964e-01   9.5275181e-01
   9.0949108e-01   9.5762480e-01   9.5277904e-01
   9.0954221e-01   9.5764993e-01   9.5280624e-01
   9.0959331e-01   9.5767505e-01   9.5283343e-01
   9.0964438e-01   9.5770014e-01   9.5286061e-01
   9.0969542e-01   9.5772522e-01   9.5288777e-01
   9.0974643e-01   9.5775029e-01   9.5291491e-01
   9.0979741e-01   9.5777535e-01   9.5294204e-01
   9.0984836e-01   9.5780038e-01   9.5296915e-01
   9.0989928e-01   9.5782540e-01   9.5299624e-01
   9.0995017e-01   9.5785040e-01   9.5302331e-01
   9.1000103e-01   9.5787540e-01   9.5305037e-01
   9.1005186e-01   9.5790035e-01   9.5307741e-01
   9.1010266e-01   9.5792531e-01   9.5310443e-01
   9.1015343e-01   9.5795025e-01   9.5313144e-01
   9.1020417e-01   9.5797517e-01   9.5315844e-01
   9.1025488e-01   9.5800008e-01   9.5318541e-01
   9.1030556e-01   9.5802497e-01   9.5321237e-01
   9.1035621e-01   9.5804985e-01   9.5323931e-01
   9.1040683e-01   9.5807471e-01   9.5326623e-01
   9.1045742e-01   9.5809955e-01   9.5329315e-01
   9.1050798e-01   9.5812437e-01   9.5332003e-01
   9.1055851e-01   9.5814918e-01   9.5334691e-01
   9.1060901e-01   9.5817397e-01   9.5337377e-01
   9.1065948e-01   9.5819875e-01   9.5340061e-01
   9.1070993e-01   9.5822351e-01   9.5342744e-01
   9.1076034e-01   9.5824827e-01   9.5345426e-01
   9.1081072e-01   9.5827300e-01   9.5348105e-01
   9.1086107e-01   9.5829771e-01   9.5350782e-01
   9.1091140e-01   9.5832240e-01   9.5353458e-01
   9.1096169e-01   9.5834709e-01   9.5356132e-01
   9.1101195e-01   9.5837176e-01   9.5358805e-01
   9.1106219e-01   9.5839640e-01   9.5361476e-01
   9.1111239e-01   9.5842105e-01   9.5364145e-01
   9.1116257e-01   9.5844566e-01   9.5366813e-01
   9.1121271e-01   9.5847026e-01   9.5369479e-01
   9.1126283e-01   9.5849485e-01   9.5372143e-01
   9.1131292e-01   9.5851942e-01   9.5374807e-01
   9.1136298e-01   9.5854398e-01   9.5377468e-01
   9.1141300e-01   9.5856851e-01   9.5380127e-01
   9.1146300e-01   9.5859304e-01   9.5382786e-01
   9.1151297e-01   9.5861755e-01   9.5385442e-01
   9.1156291e-01   9.5864204e-01   9.5388096e-01
   9.1161282e-01   9.5866652e-01   9.5390750e-01
   9.1166270e-01   9.5869098e-01   9.5393401e-01
   9.1171255e-01   9.5871542e-01   9.5396051e-01
   9.1176237e-01   9.5873985e-01   9.5398699e-01
   9.1181217e-01   9.5876426e-01   9.5401346e-01
   9.1186193e-01   9.5878866e-01   9.5403991e-01
   9.1191166e-01   9.5881305e-01   9.5406634e-01
   9.1196137e-01   9.5883741e-01   9.5409275e-01
   9.1201105e-01   9.5886176e-01   9.5411915e-01
   9.1206069e-01   9.5888610e-01   9.5414554e-01
   9.1211031e-01   9.5891041e-01   9.5417191e-01
   9.1215990e-01   9.5893472e-01   9.5419826e-01
   9.1220946e-01   9.5895900e-01   9.5422459e-01
   9.1225899e-01   9.5898327e-01   9.5425092e-01
   9.1230849e-01   9.5900753e-01   9.5427722e-01
   9.1235796e-01   9.5903178e-01   9.5430351e-01
   9.1240740e-01   9.5905599e-01   9.5432978e-01
   9.1245681e-01   9.5908021e-01   9.5435603e-01
   9.1250620e-01   9.5910440e-01   9.5438228e-01
   9.1255555e-01   9.5912858e-01   9.5440850e-01
   9.1260488e-01   9.5915275e-01   9.5443471e-01
   9.1265418e-01   9.5917689e-01   9.5446089e-01
   9.1270345e-01   9.5920102e-01   9.5448707e-01
   9.1275268e-01   9.5922514e-01   9.5451323e-01
   9.1280189e-01   9.5924924e-01   9.5453937e-01
   9.1285108e-01   9.5927332e-01   9.5456550e-01
   9.1290023e-01   9.5929739e-01   9.5459161e-01
   9.1294935e-01   9.5932145e-01   9.5461770e-01
   9.1299845e-01   9.5934549e-01   9.5464379e-01
   9.1304751e-01   9.5936951e-01   9.5466985e-01
   9.1309655e-01   9.5939352e-01   9.5469588e-01
   9.1314556e-01   9.5941752e-01   9.5472192e-01
   9.1319454e-01   9.5944149e-01   9.5474794e-01
   9.1324349e-01   9.5946546e-01   9.5477394e-01
   9.1329241e-01   9.5948941e-01   9.5479991e-01
   9.1334130e-01   9.5951333e-01   9.5482588e-01
   9.1339017e-01   9.5953725e-01   9.5485183e-01
   9.1343900e-01   9.5956115e-01   9.5487777e-01
   9.1348781e-01   9.5958504e-01   9.5490369e-01
   9.1353659e-01   9.5960890e-01   9.5492959e-01
   9.1358534e-01   9.5963276e-01   9.5495547e-01
   9.1363406e-01   9.5965660e-01   9.5498135e-01
   9.1368275e-01   9.5968042e-01   9.5500721e-01
   9.1373141e-01   9.5970423e-01   9.5503304e-01
   9.1378005e-01   9.5972802e-01   9.5505887e-01
   9.1382865e-01   9.5975180e-01   9.5508468e-01
   9.1387723e-01   9.5977556e-01   9.5511047e-01
   9.1392578e-01   9.5979931e-01   9.5513624e-01
   9.1397430e-01   9.5982304e-01   9.5516200e-01
   9.1402280e-01   9.5984675e-01   9.5518775e-01
   9.1407126e-01   9.5987046e-01   9.5521348e-01
   9.1411969e-01   9.5989415e-01   9.5523919e-01
   9.1416810e-01   9.5991781e-01   9.5526489e-01
   9.1421648e-01   9.5994148e-01   9.5529057e-01
   9.1426483e-01   9.5996512e-01   9.5531623e-01
   9.1431315e-01   9.5998874e-01   9.5534188e-01
   9.1436144e-01   9.6001235e-01   9.5536752e-01
   9.1440971e-01   9.6003595e-01   9.5539314e-01
   9.1445795e-01   9.6005953e-01   9.5541874e-01
   9.1450615e-01   9.6008310e-01   9.5544433e-01
   9.1455433e-01   9.6010664e-01   9.5546991e-01
   9.1460249e-01   9.6013017e-01   9.5549546e-01
   9.1465061e-01   9.6015370e-01   9.5552100e-01
   9.1469870e-01   9.6017720e-01   9.5554652e-01
   9.1474677e-01   9.6020069e-01   9.5557204e-01
   9.1479481e-01   9.6022416e-01   9.5559753e-01
   9.1484282e-01   9.6024762e-01   9.5562301e-01
   9.1489080e-01   9.6027107e-01   9.5564846e-01
   9.1493876e-01   9.6029450e-01   9.5567392e-01
   9.1498668e-01   9.6031791e-01   9.5569935e-01
   9.1503458e-01   9.6034132e-01   9.5572477e-01
   9.1508245e-01   9.6036469e-01   9.5575016e-01
   9.1513029e-01   9.6038806e-01   9.5577555e-01
   9.1517810e-01   9.6041143e-01   9.5580092e-01
   9.1522589e-01   9.6043476e-01   9.5582627e-01
   9.1527365e-01   9.6045808e-01   9.5585161e-01
   9.1532138e-01   9.6048140e-01   9.5587693e-01
   9.1536908e-01   9.6050470e-01   9.5590224e-01
   9.1541675e-01   9.6052797e-01   9.5592754e-01
   9.1546439e-01   9.6055123e-01   9.5595281e-01
   9.1551201e-01   9.6057448e-01   9.5597807e-01
   9.1555960e-01   9.6059772e-01   9.5600331e-01
   9.1560716e-01   9.6062094e-01   9.5602854e-01
   9.1565470e-01   9.6064415e-01   9.5605376e-01
   9.1570220e-01   9.6066734e-01   9.5607896e-01
   9.1574968e-01   9.6069052e-01   9.5610415e-01
   9.1579713e-01   9.6071367e-01   9.5612931e-01
   9.1584455e-01   9.6073682e-01   9.5615446e-01
   9.1589195e-01   9.6075995e-01   9.5617960e-01
   9.1593931e-01   9.6078307e-01   9.5620472e-01
   9.1598665e-01   9.6080617e-01   9.5622982e-01
   9.1603396e-01   9.6082926e-01   9.5625493e-01
   9.1608124e-01   9.6085233e-01   9.5627999e-01
   9.1612850e-01   9.6087538e-01   9.5630506e-01
   9.1617573e-01   9.6089843e-01   9.5633011e-01
   9.1622293e-01   9.6092146e-01   9.5635514e-01
   9.1627010e-01   9.6094447e-01   9.5638015e-01
   9.1631724e-01   9.6096747e-01   9.5640514e-01
   9.1636436e-01   9.6099045e-01   9.5643014e-01
   9.1641145e-01   9.6101342e-01   9.5645510e-01
   9.1645851e-01   9.6103638e-01   9.5648006e-01
   9.1650554e-01   9.6105931e-01   9.5650499e-01
   9.1655255e-01   9.6108224e-01   9.5652992e-01
   9.1659953e-01   9.6110515e-01   9.5655483e-01
   9.1664648e-01   9.6112804e-01   9.5657972e-01
   9.1669340e-01   9.6115093e-01   9.5660459e-01
   9.1674030e-01   9.6117379e-01   9.5662946e-01
   9.1678717e-01   9.6119665e-01   9.5665431e-01
   9.1683401e-01   9.6121948e-01   9.5667914e-01
   9.1688082e-01   9.6124230e-01   9.5670395e-01
   9.1692761e-01   9.6126511e-01   9.5672876e-01
   9.1697437e-01   9.6128790e-01   9.5675355e-01
   9.1702110e-01   9.6131069e-01   9.5677832e-01
   9.1706780e-01   9.6133345e-01   9.5680307e-01
   9.1711448e-01   9.6135620e-01   9.5682782e-01
   9.1716113e-01   9.6137893e-01   9.5685254e-01
   9.1720775e-01   9.6140166e-01   9.5687725e-01
   9.1725435e-01   9.6142436e-01   9.5690195e-01
   9.1730091e-01   9.6144706e-01   9.5692663e-01
   9.1734745e-01   9.6146973e-01   9.5695129e-01
   9.1739397e-01   9.6149240e-01   9.5697594e-01
   9.1744045e-01   9.6151504e-01   9.5700058e-01
   9.1748691e-01   9.6153767e-01   9.5702520e-01
   9.1753334e-01   9.6156029e-01   9.5704981e-01
   9.1757974e-01   9.6158290e-01   9.5707440e-01
   9.1762612e-01   9.6160549e-01   9.5709898e-01
   9.1767247e-01   9.6162807e-01   9.5712353e-01
   9.1771879e-01   9.6165062e-01   9.5714809e-01
   9.1776509e-01   9.6167318e-01   9.5717262e-01
   9.1781136e-01   9.6169571e-01   9.5719713e-01
   9.1785760e-01   9.6171822e-01   9.5722163e-01
   9.1790381e-01   9.6174073e-01   9.5724612e-01
   9.1795000e-01   9.6176322e-01   9.5727059e-01
   9.1799616e-01   9.6178570e-01   9.5729504e-01
   9.1804229e-01   9.6180816e-01   9.5731949e-01
   9.1808839e-01   9.6183060e-01   9.5734391e-01
   9.1813447e-01   9.6185304e-01   9.5736833e-01
   9.1818052e-01   9.6187546e-01   9.5739272e-01
   9.1822655e-01   9.6189785e-01   9.5741711e-01
   9.1827255e-01   9.6192025e-01   9.5744146e-01
   9.1831852e-01   9.6194262e-01   9.5746582e-01
   9.1836446e-01   9.6196499e-01   9.5749016e-01
   9.1841038e-01   9.6198733e-01   9.5751448e-01
   9.1845627e-01   9.6200967e-01   9.5753879e-01
   9.1850213e-01   9.6203199e-01   9.5756308e-01
   9.1854796e-01   9.6205428e-01   9.5758736e-01
   9.1859377e-01   9.6207658e-01   9.5761162e-01
   9.1863956e-01   9.6209885e-01   9.5763587e-01
   9.1868531e-01   9.6212111e-01   9.5766011e-01
   9.1873104e-01   9.6214336e-01   9.5768432e-01
   9.1877674e-01   9.6216559e-01   9.5770852e-01
   9.1882242e-01   9.6218782e-01   9.5773272e-01
   9.1886807e-01   9.6221001e-01   9.5775689e-01
   9.1891369e-01   9.6223221e-01   9.5778105e-01
   9.1895928e-01   9.6225439e-01   9.5780520e-01
   9.1900485e-01   9.6227655e-01   9.5782933e-01
   9.1905039e-01   9.6229870e-01   9.5785344e-01
   9.1909591e-01   9.6232084e-01   9.5787755e-01
   9.1914139e-01   9.6234295e-01   9.5790163e-01
   9.1918686e-01   9.6236506e-01   9.5792570e-01
   9.1923229e-01   9.6238715e-01   9.5794976e-01
   9.1927770e-01   9.6240922e-01   9.5797380e-01
   9.1932308e-01   9.6243129e-01   9.5799783e-01
   9.1936844e-01   9.6245334e-01   9.5802185e-01
   9.1941377e-01   9.6247538e-01   9.5804584e-01
   9.1945907e-01   9.6249741e-01   9.5806982e-01
   9.1950434e-01   9.6251941e-01   9.5809379e-01
   9.1954959e-01   9.6254140e-01   9.5811775e-01
   9.1959481e-01   9.6256338e-01   9.5814169e-01
   9.1964001e-01   9.6258534e-01   9.5816561e-01
   9.1968518e-01   9.6260730e-01   9.5818953e-01
   9.1973032e-01   9.6262924e-01   9.5821343e-01
   9.1977544e-01   9.6265117e-01   9.5823731e-01
   9.1982053e-01   9.6267307e-01   9.5826117e-01
   9.1986559e-01   9.6269496e-01   9.5828503e-01
   9.1991063e-01   9.6271685e-01   9.5830887e-01
   9.1995564e-01   9.6273872e-01   9.5833269e-01
   9.2000063e-01   9.6276058e-01   9.5835650e-01
   9.2004559e-01   9.6278241e-01   9.5838030e-01
   9.2009052e-01   9.6280424e-01   9.5840407e-01
   9.2013543e-01   9.6282605e-01   9.5842785e-01
   9.2018031e-01   9.6284785e-01   9.5845160e-01
   9.2022516e-01   9.6286963e-01   9.5847533e-01
   9.2026999e-01   9.6289140e-01   9.5849906e-01
   9.2031479e-01   9.6291316e-01   9.5852276e-01
   9.2035956e-01   9.6293491e-01   9.5854646e-01
   9.2040431e-01   9.6295664e-01   9.5857014e-01
   9.2044903e-01   9.6297835e-01   9.5859380e-01
   9.2049373e-01   9.6300006e-01   9.5861745e-01
   9.2053840e-01   9.6302174e-01   9.5864109e-01
   9.2058304e-01   9.6304341e-01   9.5866471e-01
   9.2062766e-01   9.6306508e-01   9.5868832e-01
   9.2067225e-01   9.6308673e-01   9.5871191e-01
   9.2071682e-01   9.6310835e-01   9.5873549e-01
   9.2076136e-01   9.6312998e-01   9.5875906e-01
   9.2080587e-01   9.6315159e-01   9.5878261e-01
   9.2085036e-01   9.6317317e-01   9.5880614e-01
   9.2089482e-01   9.6319476e-01   9.5882966e-01
   9.2093926e-01   9.6321632e-01   9.5885318e-01
   9.2098367e-01   9.6323787e-01   9.5887667e-01
   9.2102805e-01   9.6325941e-01   9.5890014e-01
   9.2107241e-01   9.6328093e-01   9.5892361e-01
   9.2111674e-01   9.6330244e-01   9.5894707e-01
   9.2116104e-01   9.6332393e-01   9.5897050e-01
   9.2120532e-01   9.6334542e-01   9.5899392e-01
   9.2124958e-01   9.6336690e-01   9.5901733e-01
   9.2129381e-01   9.6338835e-01   9.5904072e-01
   9.2133801e-01   9.6340979e-01   9.5906411e-01
   9.2138218e-01   9.6343121e-01   9.5908747e-01
   9.2142633e-01   9.6345263e-01   9.5911081e-01
   9.2147046e-01   9.6347403e-01   9.5913416e-01
   9.2151456e-01   9.6349542e-01   9.5915748e-01
   9.2155863e-01   9.6351680e-01   9.5918078e-01
   9.2160268e-01   9.6353815e-01   9.5920408e-01
   9.2164670e-01   9.6355950e-01   9.5922737e-01
   9.2169070e-01   9.6358083e-01   9.5925063e-01
   9.2173467e-01   9.6360215e-01   9.5927388e-01
   9.2177861e-01   9.6362346e-01   9.5929711e-01
   9.2182253e-01   9.6364475e-01   9.5932034e-01
   9.2186642e-01   9.6366603e-01   9.5934355e-01
   9.2191029e-01   9.6368730e-01   9.5936675e-01
   9.2195413e-01   9.6370854e-01   9.5938993e-01
   9.2199795e-01   9.6372979e-01   9.5941309e-01
   9.2204174e-01   9.6375102e-01   9.5943625e-01
   9.2208550e-01   9.6377222e-01   9.5945939e-01
   9.2212924e-01   9.6379343e-01   9.5948251e-01
   9.2217296e-01   9.6381461e-01   9.5950563e-01
   9.2221664e-01   9.6383578e-01   9.5952872e-01
   9.2226031e-01   9.6385694e-01   9.5955181e-01
   9.2230394e-01   9.6387808e-01   9.5957488e-01
   9.2234756e-01   9.6389921e-01   9.5959793e-01
   9.2239114e-01   9.6392033e-01   9.5962097e-01
   9.2243470e-01   9.6394144e-01   9.5964400e-01
   9.2247824e-01   9.6396252e-01   9.5966702e-01
   9.2252175e-01   9.6398361e-01   9.5969001e-01
   9.2256523e-01   9.6400467e-01   9.5971301e-01
   9.2260869e-01   9.6402573e-01   9.5973598e-01
   9.2265213e-01   9.6404676e-01   9.5975893e-01
   9.2269553e-01   9.6406778e-01   9.5978188e-01
   9.2273892e-01   9.6408879e-01   9.5980481e-01
   9.2278227e-01   9.6410979e-01   9.5982772e-01
   9.2282561e-01   9.6413077e-01   9.5985062e-01
   9.2286891e-01   9.6415175e-01   9.5987351e-01
   9.2291220e-01   9.6417271e-01   9.5989639e-01
   9.2295545e-01   9.6419366e-01   9.5991925e-01
   9.2299868e-01   9.6421458e-01   9.5994210e-01
   9.2304189e-01   9.6423550e-01   9.5996493e-01
   9.2308507e-01   9.6425640e-01   9.5998774e-01
   9.2312822e-01   9.6427730e-01   9.6001055e-01
   9.2317135e-01   9.6429818e-01   9.6003334e-01
   9.2321446e-01   9.6431904e-01   9.6005612e-01
   9.2325754e-01   9.6433990e-01   9.6007888e-01
   9.2330059e-01   9.6436074e-01   9.6010163e-01
   9.2334362e-01   9.6438157e-01   9.6012437e-01
   9.2338663e-01   9.6440238e-01   9.6014709e-01
   9.2342961e-01   9.6442318e-01   9.6016979e-01
   9.2347256e-01   9.6444396e-01   9.6019249e-01
   9.2351549e-01   9.6446473e-01   9.6021518e-01
   9.2355840e-01   9.6448550e-01   9.6023785e-01
   9.2360127e-01   9.6450624e-01   9.6026050e-01
   9.2364413e-01   9.6452698e-01   9.6028314e-01
   9.2368696e-01   9.6454769e-01   9.6030576e-01
   9.2372976e-01   9.6456841e-01   9.6032838e-01
   9.2377254e-01   9.6458910e-01   9.6035098e-01
   9.2381529e-01   9.6460978e-01   9.6037356e-01
   9.2385802e-01   9.6463046e-01   9.6039614e-01
   9.2390073e-01   9.6465111e-01   9.6041869e-01
   9.2394341e-01   9.6467175e-01   9.6044123e-01
   9.2398606e-01   9.6469238e-01   9.6046376e-01
   9.2402869e-01   9.6471300e-01   9.6048628e-01
   9.2407130e-01   9.6473360e-01   9.6050878e-01
   9.2411388e-01   9.6475418e-01   9.6053128e-01
   9.2415643e-01   9.6477476e-01   9.6055376e-01
   9.2419896e-01   9.6479533e-01   9.6057621e-01
   9.2424147e-01   9.6481589e-01   9.6059867e-01
   9.2428395e-01   9.6483642e-01   9.6062110e-01
   9.2432640e-01   9.6485695e-01   9.6064352e-01
   9.2436883e-01   9.6487746e-01   9.6066593e-01
   9.2441124e-01   9.6489796e-01   9.6068832e-01
   9.2445362e-01   9.6491844e-01   9.6071070e-01
   9.2449598e-01   9.6493891e-01   9.6073307e-01
   9.2453831e-01   9.6495938e-01   9.6075543e-01
   9.2458062e-01   9.6497983e-01   9.6077777e-01
   9.2462290e-01   9.6500026e-01   9.6080010e-01
   9.2466516e-01   9.6502068e-01   9.6082241e-01
   9.2470739e-01   9.6504109e-01   9.6084471e-01
   9.2474960e-01   9.6506149e-01   9.6086700e-01
   9.2479178e-01   9.6508187e-01   9.6088928e-01
   9.2483394e-01   9.6510224e-01   9.6091154e-01
   9.2487608e-01   9.6512260e-01   9.6093377e-01
   9.2491819e-01   9.6514295e-01   9.6095601e-01
   9.2496027e-01   9.6516327e-01   9.6097823e-01
   9.2500233e-01   9.6518359e-01   9.6100043e-01
   9.2504437e-01   9.6520391e-01   9.6102263e-01
   9.2508638e-01   9.6522420e-01   9.6104481e-01
   9.2512837e-01   9.6524448e-01   9.6106697e-01
   9.2517033e-01   9.6526475e-01   9.6108913e-01
   9.2521227e-01   9.6528500e-01   9.6111127e-01
   9.2525418e-01   9.6530525e-01   9.6113340e-01
   9.2529607e-01   9.6532547e-01   9.6115551e-01
   9.2533794e-01   9.6534570e-01   9.6117760e-01
   9.2537978e-01   9.6536590e-01   9.6119969e-01
   9.2542160e-01   9.6538608e-01   9.6122177e-01
   9.2546339e-01   9.6540627e-01   9.6124382e-01
   9.2550516e-01   9.6542643e-01   9.6126587e-01
   9.2554690e-01   9.6544658e-01   9.6128790e-01
   9.2558862e-01   9.6546672e-01   9.6130992e-01
   9.2563031e-01   9.6548686e-01   9.6133192e-01
   9.2567198e-01   9.6550697e-01   9.6135391e-01
   9.2571363e-01   9.6552708e-01   9.6137589e-01
   9.2575525e-01   9.6554716e-01   9.6139786e-01
   9.2579685e-01   9.6556724e-01   9.6141981e-01
   9.2583842e-01   9.6558731e-01   9.6144175e-01
   9.2587997e-01   9.6560736e-01   9.6146367e-01
   9.2592150e-01   9.6562740e-01   9.6148559e-01
   9.2596300e-01   9.6564743e-01   9.6150748e-01
   9.2600447e-01   9.6566744e-01   9.6152938e-01
   9.2604593e-01   9.6568745e-01   9.6155125e-01
   9.2608735e-01   9.6570742e-01   9.6157310e-01
   9.2612876e-01   9.6572740e-01   9.6159496e-01
   9.2617014e-01   9.6574737e-01   9.6161680e-01
   9.2621149e-01   9.6576732e-01   9.6163862e-01
   9.2625282e-01   9.6578726e-01   9.6166042e-01
   9.2629413e-01   9.6580718e-01   9.6168222e-01
   9.2633542e-01   9.6582710e-01   9.6170399e-01
   9.2637668e-01   9.6584700e-01   9.6172576e-01
   9.2641791e-01   9.6586688e-01   9.6174752e-01
   9.2645912e-01   9.6588676e-01   9.6176926e-01
   9.2650031e-01   9.6590663e-01   9.6179099e-01
   9.2654147e-01   9.6592648e-01   9.6181270e-01
   9.2658261e-01   9.6594632e-01   9.6183440e-01
   9.2662373e-01   9.6596615e-01   9.6185610e-01
   9.2666482e-01   9.6598596e-01   9.6187777e-01
   9.2670589e-01   9.6600576e-01   9.6189943e-01
   9.2674693e-01   9.6602555e-01   9.6192108e-01
   9.2678795e-01   9.6604533e-01   9.6194272e-01
   9.2682895e-01   9.6606508e-01   9.6196434e-01
   9.2686992e-01   9.6608484e-01   9.6198596e-01
   9.2691087e-01   9.6610457e-01   9.6200756e-01
   9.2695179e-01   9.6612431e-01   9.6202915e-01
   9.2699269e-01   9.6614402e-01   9.6205071e-01
   9.2703357e-01   9.6616372e-01   9.6207227e-01
   9.2707442e-01   9.6618341e-01   9.6209381e-01
   9.2711525e-01   9.6620309e-01   9.6211535e-01
   9.2715605e-01   9.6622275e-01   9.6213686e-01
   9.2719683e-01   9.6624241e-01   9.6215838e-01
   9.2723759e-01   9.6626204e-01   9.6217987e-01
   9.2727833e-01   9.6628168e-01   9.6220135e-01
   9.2731904e-01   9.6630129e-01   9.6222281e-01
   9.2735972e-01   9.6632090e-01   9.6224428e-01
   9.2740039e-01   9.6634048e-01   9.6226572e-01
   9.2744103e-01   9.6636007e-01   9.6228715e-01
   9.2748164e-01   9.6637963e-01   9.6230857e-01
   9.2752223e-01   9.6639918e-01   9.6232997e-01
   9.2756280e-01   9.6641873e-01   9.6235135e-01
   9.2760335e-01   9.6643825e-01   9.6237273e-01
   9.2764387e-01   9.6645777e-01   9.6239410e-01
   9.2768436e-01   9.6647727e-01   9.6241545e-01
   9.2772484e-01   9.6649677e-01   9.6243679e-01
   9.2776529e-01   9.6651625e-01   9.6245812e-01
   9.2780571e-01   9.6653572e-01   9.6247944e-01
   9.2784612e-01   9.6655517e-01   9.6250073e-01
   9.2788650e-01   9.6657462e-01   9.6252202e-01
   9.2792685e-01   9.6659405e-01   9.6254329e-01
   9.2796719e-01   9.6661347e-01   9.6256455e-01
   9.2800750e-01   9.6663287e-01   9.6258581e-01
   9.2804778e-01   9.6665228e-01   9.6260704e-01
   9.2808804e-01   9.6667165e-01   9.6262826e-01
   9.2812828e-01   9.6669103e-01   9.6264947e-01
   9.2816850e-01   9.6671038e-01   9.6267068e-01
   9.2820869e-01   9.6672973e-01   9.6269187e-01
   9.2824886e-01   9.6674906e-01   9.6271304e-01
   9.2828900e-01   9.6676839e-01   9.6273420e-01
   9.2832913e-01   9.6678770e-01   9.6275534e-01
   9.2836922e-01   9.6680699e-01   9.6277648e-01
   9.2840930e-01   9.6682628e-01   9.6279760e-01
   9.2844935e-01   9.6684556e-01   9.6281870e-01
   9.2848938e-01   9.6686481e-01   9.6283980e-01
   9.2852939e-01   9.6688407e-01   9.6286089e-01
   9.2856937e-01   9.6690331e-01   9.6288196e-01
   9.2860933e-01   9.6692252e-01   9.6290302e-01
   9.2864926e-01   9.6694174e-01   9.6292406e-01
   9.2868917e-01   9.6696094e-01   9.6294510e-01
   9.2872906e-01   9.6698014e-01   9.6296611e-01
   9.2876893e-01   9.6699932e-01   9.6298712e-01
   9.2880877e-01   9.6701847e-01   9.6300812e-01
   9.2884859e-01   9.6703763e-01   9.6302910e-01
   9.2888839e-01   9.6705677e-01   9.6305008e-01
   9.2892816e-01   9.6707590e-01   9.6307103e-01
   9.2896791e-01   9.6709502e-01   9.6309198e-01
   9.2900764e-01   9.6711412e-01   9.6311291e-01
   9.2904734e-01   9.6713322e-01   9.6313382e-01
   9.2908702e-01   9.6715230e-01   9.6315474e-01
   9.2912668e-01   9.6717137e-01   9.6317563e-01
   9.2916632e-01   9.6719042e-01   9.6319650e-01
   9.2920593e-01   9.6720947e-01   9.6321738e-01
   9.2924552e-01   9.6722850e-01   9.6323824e-01
   9.2928508e-01   9.6724753e-01   9.6325908e-01
   9.2932462e-01   9.6726654e-01   9.6327991e-01
   9.2936414e-01   9.6728553e-01   9.6330074e-01
   9.2940364e-01   9.6730451e-01   9.6332154e-01
   9.2944311e-01   9.6732350e-01   9.6334233e-01
   9.2948256e-01   9.6734246e-01   9.6336311e-01
   9.2952199e-01   9.6736140e-01   9.6338388e-01
   9.2956140e-01   9.6738035e-01   9.6340464e-01
   9.2960078e-01   9.6739927e-01   9.6342538e-01
   9.2964014e-01   9.6741819e-01   9.6344611e-01
   9.2967947e-01   9.6743709e-01   9.6346683e-01
   9.2971879e-01   9.6745598e-01   9.6348754e-01
   9.2975808e-01   9.6747485e-01   9.6350823e-01
   9.2979735e-01   9.6749373e-01   9.6352891e-01
   9.2983659e-01   9.6751259e-01   9.6354958e-01
   9.2987581e-01   9.6753143e-01   9.6357024e-01
   9.2991501e-01   9.6755026e-01   9.6359089e-01
   9.2995419e-01   9.6756908e-01   9.6361152e-01
   9.2999334e-01   9.6758789e-01   9.6363214e-01
   9.3003247e-01   9.6760669e-01   9.6365275e-01
   9.3007158e-01   9.6762547e-01   9.6367335e-01
   9.3011067e-01   9.6764425e-01   9.6369393e-01
   9.3014973e-01   9.6766301e-01   9.6371450e-01
   9.3018877e-01   9.6768176e-01   9.6373506e-01
   9.3022779e-01   9.6770049e-01   9.6375560e-01
   9.3026678e-01   9.6771922e-01   9.6377613e-01
   9.3030575e-01   9.6773794e-01   9.6379666e-01
   9.3034470e-01   9.6775664e-01   9.6381717e-01
   9.3038363e-01   9.6777533e-01   9.6383766e-01
   9.3042253e-01   9.6779402e-01   9.6385815e-01
   9.3046141e-01   9.6781268e-01   9.6387863e-01
   9.3050027e-01   9.6783134e-01   9.6389907e-01
   9.3053911e-01   9.6784998e-01   9.6391952e-01
   9.3057792e-01   9.6786862e-01   9.6393996e-01
   9.3061671e-01   9.6788723e-01   9.6396039e-01
   9.3065548e-01   9.6790584e-01   9.6398080e-01
   9.3069423e-01   9.6792444e-01   9.6400120e-01
   9.3073295e-01   9.6794303e-01   9.6402157e-01
   9.3077165e-01   9.6796161e-01   9.6404195e-01
   9.3081033e-01   9.6798017e-01   9.6406231e-01
   9.3084899e-01   9.6799873e-01   9.6408267e-01
   9.3088762e-01   9.6801727e-01   9.6410300e-01
   9.3092623e-01   9.6803579e-01   9.6412333e-01
   9.3096482e-01   9.6805431e-01   9.6414365e-01
   9.3100339e-01   9.6807281e-01   9.6416395e-01
   9.3104193e-01   9.6809130e-01   9.6418423e-01
   9.3108046e-01   9.6810979e-01   9.6420450e-01
   9.3111896e-01   9.6812826e-01   9.6422477e-01
   9.3115743e-01   9.6814672e-01   9.6424502e-01
   9.3119589e-01   9.6816516e-01   9.6426526e-01
   9.3123432e-01   9.6818360e-01   9.6428549e-01
   9.3127273e-01   9.6820203e-01   9.6430571e-01
   9.3131112e-01   9.6822044e-01   9.6432591e-01
   9.3134948e-01   9.6823884e-01   9.6434611e-01
   9.3138783e-01   9.6825723e-01   9.6436629e-01
   9.3142615e-01   9.6827561e-01   9.6438645e-01
   9.3146445e-01   9.6829398e-01   9.6440661e-01
   9.3150272e-01   9.6831233e-01   9.6442675e-01
   9.3154098e-01   9.6833068e-01   9.6444688e-01
   9.3157921e-01   9.6834902e-01   9.6446700e-01
   9.3161742e-01   9.6836734e-01   9.6448711e-01
   9.3165561e-01   9.6838564e-01   9.6450720e-01
   9.3169377e-01   9.6840395e-01   9.6452728e-01
   9.3173191e-01   9.6842223e-01   9.6454735e-01
   9.3177004e-01   9.6844051e-01   9.6456741e-01
   9.3180813e-01   9.6845878e-01   9.6458747e-01
   9.3184621e-01   9.6847702e-01   9.6460750e-01
   9.3188427e-01   9.6849527e-01   9.6462752e-01
   9.3192230e-01   9.6851350e-01   9.6464753e-01
   9.3196031e-01   9.6853172e-01   9.6466752e-01
   9.3199830e-01   9.6854992e-01   9.6468752e-01
   9.3203626e-01   9.6856812e-01   9.6470749e-01
   9.3207421e-01   9.6858631e-01   9.6472745e-01
   9.3211213e-01   9.6860448e-01   9.6474741e-01
   9.3215003e-01   9.6862264e-01   9.6476734e-01
   9.3218791e-01   9.6864080e-01   9.6478726e-01
   9.3222577e-01   9.6865893e-01   9.6480719e-01
   9.3226360e-01   9.6867706e-01   9.6482708e-01
   9.3230141e-01   9.6869518e-01   9.6484698e-01
   9.3233921e-01   9.6871329e-01   9.6486685e-01
   9.3237697e-01   9.6873139e-01   9.6488673e-01
   9.3241472e-01   9.6874947e-01   9.6490658e-01
   9.3245245e-01   9.6876754e-01   9.6492643e-01
   9.3249015e-01   9.6878560e-01   9.6494626e-01
   9.3252783e-01   9.6880365e-01   9.6496607e-01
   9.3256549e-01   9.6882168e-01   9.6498589e-01
   9.3260313e-01   9.6883972e-01   9.6500568e-01
   9.3264074e-01   9.6885773e-01   9.6502547e-01
   9.3267834e-01   9.6887574e-01   9.6504523e-01
   9.3271591e-01   9.6889374e-01   9.6506500e-01
   9.3275346e-01   9.6891171e-01   9.6508475e-01
   9.3279099e-01   9.6892968e-01   9.6510449e-01
   9.3282849e-01   9.6894764e-01   9.6512421e-01
   9.3286598e-01   9.6896559e-01   9.6514393e-01
   9.3290344e-01   9.6898352e-01   9.6516363e-01
   9.3294088e-01   9.6900146e-01   9.6518332e-01
   9.3297830e-01   9.6901937e-01   9.6520299e-01
   9.3301570e-01   9.6903728e-01   9.6522266e-01
   9.3305308e-01   9.6905517e-01   9.6524232e-01
   9.3309043e-01   9.6907306e-01   9.6526196e-01
   9.3312777e-01   9.6909092e-01   9.6528159e-01
   9.3316508e-01   9.6910878e-01   9.6530121e-01
   9.3320237e-01   9.6912663e-01   9.6532082e-01
   9.3323964e-01   9.6914447e-01   9.6534041e-01
   9.3327688e-01   9.6916229e-01   9.6536000e-01
   9.3331411e-01   9.6918012e-01   9.6537957e-01
   9.3335131e-01   9.6919792e-01   9.6539914e-01
   9.3338849e-01   9.6921570e-01   9.6541868e-01
   9.3342565e-01   9.6923349e-01   9.6543822e-01
   9.3346279e-01   9.6925127e-01   9.6545775e-01
   9.3349991e-01   9.6926902e-01   9.6547727e-01
   9.3353700e-01   9.6928677e-01   9.6549676e-01
   9.3357408e-01   9.6930451e-01   9.6551625e-01
   9.3361113e-01   9.6932223e-01   9.6553573e-01
   9.3364816e-01   9.6933995e-01   9.6555520e-01
   9.3368517e-01   9.6935766e-01   9.6557466e-01
   9.3372216e-01   9.6937535e-01   9.6559410e-01
   9.3375913e-01   9.6939304e-01   9.6561353e-01
   9.3379607e-01   9.6941070e-01   9.6563295e-01
   9.3383300e-01   9.6942837e-01   9.6565237e-01
   9.3386990e-01   9.6944602e-01   9.6567176e-01
   9.3390678e-01   9.6946366e-01   9.6569115e-01
   9.3394364e-01   9.6948129e-01   9.6571053e-01
   9.3398048e-01   9.6949890e-01   9.6572989e-01
   9.3401730e-01   9.6951651e-01   9.6574924e-01
   9.3405409e-01   9.6953411e-01   9.6576858e-01
   9.3409087e-01   9.6955169e-01   9.6578791e-01
   9.3412762e-01   9.6956927e-01   9.6580722e-01
   9.3416435e-01   9.6958683e-01   9.6582653e-01
   9.3420106e-01   9.6960437e-01   9.6584582e-01
   9.3423775e-01   9.6962191e-01   9.6586511e-01
   9.3427442e-01   9.6963944e-01   9.6588438e-01
   9.3431107e-01   9.6965697e-01   9.6590364e-01
   9.3434769e-01   9.6967448e-01   9.6592289e-01
   9.3438430e-01   9.6969197e-01   9.6594212e-01
   9.3442088e-01   9.6970946e-01   9.6596134e-01
   9.3445744e-01   9.6972694e-01   9.6598055e-01
   9.3449398e-01   9.6974439e-01   9.6599977e-01
   9.3453050e-01   9.6976185e-01   9.6601895e-01
   9.3456700e-01   9.6977929e-01   9.6603812e-01
   9.3460348e-01   9.6979673e-01   9.6605730e-01
   9.3463994e-01   9.6981415e-01   9.6607646e-01
   9.3467637e-01   9.6983156e-01   9.6609560e-01
   9.3471279e-01   9.6984896e-01   9.6611473e-01
   9.3474918e-01   9.6986635e-01   9.6613386e-01
   9.3478555e-01   9.6988372e-01   9.6615297e-01
   9.3482190e-01   9.6990109e-01   9.6617207e-01
   9.3485823e-01   9.6991845e-01   9.6619116e-01
   9.3489454e-01   9.6993580e-01   9.6621023e-01
   9.3493083e-01   9.6995314e-01   9.6622930e-01
   9.3496710e-01   9.6997045e-01   9.6624835e-01
   9.3500334e-01   9.6998777e-01   9.6626738e-01
   9.3503957e-01   9.7000508e-01   9.6628642e-01
   9.3507577e-01   9.7002236e-01   9.6630544e-01
   9.3511195e-01   9.7003964e-01   9.6632445e-01
   9.3514811e-01   9.7005691e-01   9.6634344e-01
   9.3518426e-01   9.7007418e-01   9.6636243e-01
   9.3522038e-01   9.7009143e-01   9.6638141e-01
   9.3525647e-01   9.7010867e-01   9.6640037e-01
   9.3529255e-01   9.7012589e-01   9.6641932e-01
   9.3532861e-01   9.7014311e-01   9.6643826e-01
   9.3536465e-01   9.7016032e-01   9.6645719e-01
   9.3540066e-01   9.7017752e-01   9.6647611e-01
   9.3543666e-01   9.7019470e-01   9.6649501e-01
   9.3547263e-01   9.7021187e-01   9.6651391e-01
   9.3550858e-01   9.7022904e-01   9.6653279e-01
   9.3554452e-01   9.7024619e-01   9.6655166e-01
   9.3558043e-01   9.7026334e-01   9.6657053e-01
   9.3561632e-01   9.7028047e-01   9.6658938e-01
   9.3565219e-01   9.7029759e-01   9.6660821e-01
   9.3568804e-01   9.7031470e-01   9.6662704e-01
   9.3572387e-01   9.7033181e-01   9.6664586e-01
   9.3575967e-01   9.7034889e-01   9.6666466e-01
   9.3579546e-01   9.7036598e-01   9.6668345e-01
   9.3583123e-01   9.7038304e-01   9.6670225e-01
   9.3586697e-01   9.7040010e-01   9.6672101e-01
   9.3590270e-01   9.7041715e-01   9.6673977e-01
   9.3593840e-01   9.7043418e-01   9.6675853e-01
   9.3597409e-01   9.7045122e-01   9.6677726e-01
   9.3600975e-01   9.7046823e-01   9.6679599e-01
   9.3604539e-01   9.7048524e-01   9.6681471e-01
   9.3608101e-01   9.7050222e-01   9.6683341e-01
   9.3611661e-01   9.7051921e-01   9.6685210e-01
   9.3615220e-01   9.7053618e-01   9.6687079e-01
   9.3618776e-01   9.7055316e-01   9.6688946e-01
   9.3622329e-01   9.7057010e-01   9.6690812e-01
   9.3625881e-01   9.7058704e-01   9.6692676e-01
   9.3629431e-01   9.7060398e-01   9.6694541e-01
   9.3632979e-01   9.7062090e-01   9.6696403e-01
   9.3636525e-01   9.7063781e-01   9.6698265e-01
   9.3640068e-01   9.7065471e-01   9.6700125e-01
   9.3643610e-01   9.7067160e-01   9.6701984e-01
   9.3647150e-01   9.7068849e-01   9.6703843e-01
   9.3650687e-01   9.7070535e-01   9.6705700e-01
   9.3654223e-01   9.7072221e-01   9.6707556e-01
   9.3657756e-01   9.7073906e-01   9.6709410e-01
   9.3661287e-01   9.7075590e-01   9.6711265e-01
   9.3664817e-01   9.7077272e-01   9.6713117e-01
   9.3668344e-01   9.7078954e-01   9.6714969e-01
   9.3671869e-01   9.7080635e-01   9.6716819e-01
   9.3675393e-01   9.7082315e-01   9.6718669e-01
   9.3678914e-01   9.7083992e-01   9.6720517e-01
   9.3682433e-01   9.7085670e-01   9.6722365e-01
   9.3685950e-01   9.7087348e-01   9.6724211e-01
   9.3689465e-01   9.7089023e-01   9.6726056e-01
   9.3692978e-01   9.7090697e-01   9.6727899e-01
   9.3696489e-01   9.7092371e-01   9.6729743e-01
   9.3699998e-01   9.7094043e-01   9.6731584e-01
   9.3703505e-01   9.7095715e-01   9.6733425e-01
   9.3707010e-01   9.7097385e-01   9.6735264e-01
   9.3710513e-01   9.7099054e-01   9.6737103e-01
   9.3714014e-01   9.7100723e-01   9.6738940e-01
   9.3717513e-01   9.7102389e-01   9.6740776e-01
   9.3721010e-01   9.7104056e-01   9.6742611e-01
   9.3724504e-01   9.7105721e-01   9.6744445e-01
   9.3727997e-01   9.7107385e-01   9.6746279e-01
   9.3731488e-01   9.7109049e-01   9.6748110e-01
   9.3734977e-01   9.7110710e-01   9.6749942e-01
   9.3738464e-01   9.7112372e-01   9.6751772e-01
   9.3741948e-01   9.7114032e-01   9.6753599e-01
   9.3745431e-01   9.7115691e-01   9.6755427e-01
   9.3748912e-01   9.7117349e-01   9.6757253e-01
   9.3752390e-01   9.7119005e-01   9.6759080e-01
   9.3755867e-01   9.7120662e-01   9.6760904e-01
   9.3759342e-01   9.7122316e-01   9.6762726e-01
   9.3762814e-01   9.7123970e-01   9.6764549e-01
   9.3766285e-01   9.7125623e-01   9.6766369e-01
   9.3769754e-01   9.7127275e-01   9.6768190e-01
   9.3773220e-01   9.7128926e-01   9.6770009e-01
   9.3776685e-01   9.7130576e-01   9.6771826e-01
   9.3780148e-01   9.7132225e-01   9.6773643e-01
   9.3783608e-01   9.7133873e-01   9.6775460e-01
   9.3787067e-01   9.7135519e-01   9.6777274e-01
   9.3790524e-01   9.7137165e-01   9.6779086e-01
   9.3793978e-01   9.7138810e-01   9.6780899e-01
   9.3797431e-01   9.7140453e-01   9.6782711e-01
   9.3800882e-01   9.7142096e-01   9.6784521e-01
   9.3804330e-01   9.7143738e-01   9.6786331e-01
   9.3807777e-01   9.7145378e-01   9.6788139e-01
   9.3811222e-01   9.7147018e-01   9.6789945e-01
   9.3814665e-01   9.7148657e-01   9.6791751e-01
   9.3818105e-01   9.7150295e-01   9.6793556e-01
   9.3821544e-01   9.7151932e-01   9.6795361e-01
   9.3824981e-01   9.7153567e-01   9.6797162e-01
   9.3828415e-01   9.7155202e-01   9.6798964e-01
   9.3831848e-01   9.7156835e-01   9.6800765e-01
   9.3835279e-01   9.7158468e-01   9.6802564e-01
   9.3838708e-01   9.7160100e-01   9.6804363e-01
   9.3842135e-01   9.7161730e-01   9.6806160e-01
   9.3845560e-01   9.7163360e-01   9.6807957e-01
   9.3848982e-01   9.7164988e-01   9.6809751e-01
   9.3852403e-01   9.7166616e-01   9.6811546e-01
   9.3855822e-01   9.7168243e-01   9.6813339e-01
   9.3859239e-01   9.7169869e-01   9.6815131e-01
   9.3862654e-01   9.7171493e-01   9.6816923e-01
   9.3866067e-01   9.7173116e-01   9.6818712e-01
   9.3869478e-01   9.7174739e-01   9.6820501e-01
   9.3872887e-01   9.7176360e-01   9.6822289e-01
   9.3876294e-01   9.7177981e-01   9.6824076e-01
   9.3879699e-01   9.7179600e-01   9.6825862e-01
   9.3883103e-01   9.7181220e-01   9.6827646e-01
   9.3886504e-01   9.7182837e-01   9.6829430e-01
   9.3889903e-01   9.7184454e-01   9.6831212e-01
   9.3893300e-01   9.7186070e-01   9.6832994e-01
   9.3896696e-01   9.7187684e-01   9.6834775e-01
   9.3900089e-01   9.7189298e-01   9.6836553e-01
   9.3903480e-01   9.7190911e-01   9.6838332e-01
   9.3906870e-01   9.7192522e-01   9.6840109e-01
   9.3910257e-01   9.7194132e-01   9.6841885e-01
   9.3913643e-01   9.7195742e-01   9.6843661e-01
   9.3917026e-01   9.7197350e-01   9.6845434e-01
   9.3920408e-01   9.7198959e-01   9.6847208e-01
   9.3923788e-01   9.7200566e-01   9.6848980e-01
   9.3927165e-01   9.7202171e-01   9.6850751e-01
   9.3930541e-01   9.7203776e-01   9.6852521e-01
   9.3933915e-01   9.7205380e-01   9.6854289e-01
   9.3937287e-01   9.7206982e-01   9.6856056e-01
   9.3940657e-01   9.7208584e-01   9.6857824e-01
   9.3944025e-01   9.7210185e-01   9.6859590e-01
   9.3947391e-01   9.7211785e-01   9.6861354e-01
   9.3950755e-01   9.7213383e-01   9.6863117e-01
   9.3954117e-01   9.7214982e-01   9.6864880e-01
   9.3957477e-01   9.7216578e-01   9.6866642e-01
   9.3960836e-01   9.7218174e-01   9.6868402e-01
   9.3964192e-01   9.7219768e-01   9.6870162e-01
   9.3967546e-01   9.7221363e-01   9.6871919e-01
   9.3970899e-01   9.7222955e-01   9.6873677e-01
   9.3974249e-01   9.7224548e-01   9.6875433e-01
   9.3977598e-01   9.7226139e-01   9.6877189e-01
   9.3980945e-01   9.7227729e-01   9.6878943e-01
   9.3984289e-01   9.7229317e-01   9.6880696e-01
   9.3987632e-01   9.7230906e-01   9.6882448e-01
   9.3990973e-01   9.7232493e-01   9.6884199e-01
   9.3994312e-01   9.7234079e-01   9.6885950e-01
   9.3997649e-01   9.7235664e-01   9.6887698e-01
   9.4000984e-01   9.7237248e-01   9.6889446e-01
   9.4004317e-01   9.7238831e-01   9.6891194e-01
   9.4007649e-01   9.7240414e-01   9.6892939e-01
   9.4010978e-01   9.7241995e-01   9.6894684e-01
   9.4014305e-01   9.7243575e-01   9.6896428e-01
   9.4017631e-01   9.7245155e-01   9.6898171e-01
   9.4020955e-01   9.7246733e-01   9.6899912e-01
   9.4024276e-01   9.7248309e-01   9.6901653e-01
   9.4027596e-01   9.7249887e-01   9.6903392e-01
   9.4030914e-01   9.7251462e-01   9.6905131e-01
   9.4034230e-01   9.7253037e-01   9.6906869e-01
   9.4037544e-01   9.7254609e-01   9.6908606e-01
   9.4040856e-01   9.7256182e-01   9.6910341e-01
   9.4044166e-01   9.7257754e-01   9.6912076e-01
   9.4047474e-01   9.7259324e-01   9.6913809e-01
   9.4050781e-01   9.7260894e-01   9.6915542e-01
   9.4054085e-01   9.7262463e-01   9.6917274e-01
   9.4057388e-01   9.7264030e-01   9.6919004e-01
   9.4060688e-01   9.7265597e-01   9.6920733e-01
   9.4063987e-01   9.7267163e-01   9.6922462e-01
   9.4067284e-01   9.7268728e-01   9.6924189e-01
   9.4070579e-01   9.7270292e-01   9.6925916e-01
   9.4073872e-01   9.7271854e-01   9.6927641e-01
   9.4077163e-01   9.7273416e-01   9.6929365e-01
   9.4080452e-01   9.7274977e-01   9.6931088e-01
   9.4083740e-01   9.7276537e-01   9.6932811e-01
   9.4087025e-01   9.7278096e-01   9.6934532e-01
   9.4090309e-01   9.7279655e-01   9.6936252e-01
   9.4093591e-01   9.7281211e-01   9.6937972e-01
   9.4096870e-01   9.7282768e-01   9.6939690e-01
   9.4100148e-01   9.7284323e-01   9.6941408e-01
   9.4103424e-01   9.7285877e-01   9.6943123e-01
   9.4106698e-01   9.7287431e-01   9.6944839e-01
   9.4109971e-01   9.7288983e-01   9.6946553e-01
   9.4113241e-01   9.7290535e-01   9.6948266e-01
   9.4116510e-01   9.7292085e-01   9.6949978e-01
   9.4119776e-01   9.7293634e-01   9.6951689e-01
   9.4123041e-01   9.7295183e-01   9.6953399e-01
   9.4126304e-01   9.7296730e-01   9.6955109e-01
   9.4129565e-01   9.7298277e-01   9.6956817e-01
   9.4132824e-01   9.7299823e-01   9.6958524e-01
   9.4136081e-01   9.7301367e-01   9.6960230e-01
   9.4139336e-01   9.7302911e-01   9.6961934e-01
   9.4142590e-01   9.7304454e-01   9.6963639e-01
   9.4145841e-01   9.7305997e-01   9.6965342e-01
   9.4149091e-01   9.7307537e-01   9.6967044e-01
   9.4152339e-01   9.7309077e-01   9.6968745e-01
   9.4155585e-01   9.7310616e-01   9.6970444e-01
   9.4158829e-01   9.7312154e-01   9.6972144e-01
   9.4162071e-01   9.7313692e-01   9.6973842e-01
   9.4165311e-01   9.7315229e-01   9.6975539e-01
   9.4168550e-01   9.7316764e-01   9.6977235e-01
   9.4171787e-01   9.7318298e-01   9.6978930e-01
   9.4175021e-01   9.7319831e-01   9.6980624e-01
   9.4178254e-01   9.7321364e-01   9.6982317e-01
   9.4181485e-01   9.7322895e-01   9.6984009e-01
   9.4184714e-01   9.7324426e-01   9.6985700e-01
   9.4187942e-01   9.7325956e-01   9.6987389e-01
   9.4191167e-01   9.7327484e-01   9.6989079e-01
   9.4194391e-01   9.7329012e-01   9.6990767e-01
   9.4197612e-01   9.7330540e-01   9.6992453e-01
   9.4200832e-01   9.7332065e-01   9.6994139e-01
   9.4204050e-01   9.7333591e-01   9.6995825e-01
   9.4207267e-01   9.7335115e-01   9.6997509e-01
   9.4210481e-01   9.7336638e-01   9.6999192e-01
   9.4213693e-01   9.7338159e-01   9.7000874e-01
   9.4216904e-01   9.7339681e-01   9.7002555e-01
   9.4220113e-01   9.7341202e-01   9.7004236e-01
   9.4223320e-01   9.7342721e-01   9.7005914e-01
   9.4226525e-01   9.7344240e-01   9.7007592e-01
   9.4229728e-01   9.7345757e-01   9.7009269e-01
   9.4232929e-01   9.7347274e-01   9.7010945e-01
   9.4236129e-01   9.7348789e-01   9.7012620e-01
   9.4239327e-01   9.7350305e-01   9.7014295e-01
   9.4242523e-01   9.7351819e-01   9.7015967e-01
   9.4245717e-01   9.7353331e-01   9.7017640e-01
   9.4248909e-01   9.7354844e-01   9.7019311e-01
   9.4252099e-01   9.7356354e-01   9.7020981e-01
   9.4255288e-01   9.7357865e-01   9.7022651e-01
   9.4258474e-01   9.7359374e-01   9.7024318e-01
   9.4261659e-01   9.7360882e-01   9.7025986e-01
   9.4264842e-01   9.7362389e-01   9.7027652e-01
   9.4268023e-01   9.7363896e-01   9.7029317e-01
   9.4271203e-01   9.7365401e-01   9.7030981e-01
   9.4274380e-01   9.7366906e-01   9.7032645e-01
   9.4277556e-01   9.7368410e-01   9.7034307e-01
   9.4280730e-01   9.7369913e-01   9.7035969e-01
   9.4283902e-01   9.7371415e-01   9.7037629e-01
   9.4287072e-01   9.7372916e-01   9.7039287e-01
   9.4290240e-01   9.7374415e-01   9.7040946e-01
   9.4293407e-01   9.7375914e-01   9.7042604e-01
   9.4296572e-01   9.7377413e-01   9.7044260e-01
   9.4299735e-01   9.7378911e-01   9.7045915e-01
   9.4302896e-01   9.7380406e-01   9.7047569e-01
   9.4306055e-01   9.7381902e-01   9.7049223e-01
   9.4309213e-01   9.7383396e-01   9.7050876e-01
   9.4312368e-01   9.7384891e-01   9.7052527e-01
   9.4315522e-01   9.7386383e-01   9.7054178e-01
   9.4318674e-01   9.7387875e-01   9.7055828e-01
   9.4321824e-01   9.7389366e-01   9.7057476e-01
   9.4324973e-01   9.7390856e-01   9.7059123e-01
   9.4328119e-01   9.7392344e-01   9.7060770e-01
   9.4331264e-01   9.7393833e-01   9.7062416e-01
   9.4334407e-01   9.7395321e-01   9.7064060e-01
   9.4337548e-01   9.7396807e-01   9.7065704e-01
   9.4340688e-01   9.7398292e-01   9.7067347e-01
   9.4343825e-01   9.7399777e-01   9.7068989e-01
   9.4346961e-01   9.7401260e-01   9.7070630e-01
   9.4350095e-01   9.7402744e-01   9.7072269e-01
   9.4353227e-01   9.7404226e-01   9.7073909e-01
   9.4356357e-01   9.7405706e-01   9.7075546e-01
   9.4359486e-01   9.7407186e-01   9.7077183e-01
   9.4362613e-01   9.7408665e-01   9.7078820e-01
   9.4365738e-01   9.7410144e-01   9.7080455e-01
   9.4368861e-01   9.7411621e-01   9.7082089e-01
   9.4371982e-01   9.7413097e-01   9.7083722e-01
   9.4375102e-01   9.7414573e-01   9.7085354e-01
   9.4378219e-01   9.7416047e-01   9.7086986e-01
   9.4381335e-01   9.7417522e-01   9.7088616e-01
   9.4384450e-01   9.7418994e-01   9.7090245e-01
   9.4387562e-01   9.7420466e-01   9.7091873e-01
   9.4390673e-01   9.7421937e-01   9.7093500e-01
   9.4393781e-01   9.7423408e-01   9.7095127e-01
   9.4396888e-01   9.7424876e-01   9.7096752e-01
   9.4399994e-01   9.7426344e-01   9.7098377e-01
   9.4403097e-01   9.7427812e-01   9.7100001e-01
   9.4406199e-01   9.7429279e-01   9.7101623e-01
   9.4409299e-01   9.7430745e-01   9.7103245e-01
   9.4412397e-01   9.7432209e-01   9.7104865e-01
   9.4415493e-01   9.7433673e-01   9.7106485e-01
   9.4418588e-01   9.7435136e-01   9.7108104e-01
   9.4421680e-01   9.7436598e-01   9.7109722e-01
   9.4424771e-01   9.7438059e-01   9.7111339e-01
   9.4427861e-01   9.7439519e-01   9.7112955e-01
   9.4430948e-01   9.7440979e-01   9.7114569e-01
   9.4434034e-01   9.7442437e-01   9.7116183e-01
   9.4437118e-01   9.7443896e-01   9.7117797e-01
   9.4440200e-01   9.7445352e-01   9.7119408e-01
   9.4443280e-01   9.7446808e-01   9.7121019e-01
   9.4446359e-01   9.7448262e-01   9.7122630e-01
   9.4449436e-01   9.7449717e-01   9.7124239e-01
   9.4452511e-01   9.7451169e-01   9.7125848e-01
   9.4455584e-01   9.7452623e-01   9.7127455e-01
   9.4458655e-01   9.7454074e-01   9.7129060e-01
   9.4461725e-01   9.7455524e-01   9.7130666e-01
   9.4464793e-01   9.7456973e-01   9.7132271e-01
   9.4467859e-01   9.7458423e-01   9.7133874e-01
   9.4470924e-01   9.7459871e-01   9.7135477e-01
   9.4473987e-01   9.7461318e-01   9.7137079e-01
   9.4477047e-01   9.7462764e-01   9.7138680e-01
   9.4480107e-01   9.7464209e-01   9.7140280e-01
   9.4483164e-01   9.7465654e-01   9.7141878e-01
   9.4486220e-01   9.7467097e-01   9.7143476e-01
   9.4489274e-01   9.7468539e-01   9.7145074e-01
   9.4492326e-01   9.7469982e-01   9.7146669e-01
   9.4495376e-01   9.7471422e-01   9.7148264e-01
   9.4498425e-01   9.7472863e-01   9.7149859e-01
   9.4501472e-01   9.7474301e-01   9.7151452e-01
   9.4504517e-01   9.7475740e-01   9.7153044e-01
   9.4507560e-01   9.7477177e-01   9.7154635e-01
   9.4510602e-01   9.7478614e-01   9.7156226e-01
   9.4513642e-01   9.7480048e-01   9.7157815e-01
   9.4516680e-01   9.7481483e-01   9.7159403e-01
   9.4519716e-01   9.7482918e-01   9.7160992e-01
   9.4522751e-01   9.7484351e-01   9.7162578e-01
   9.4525784e-01   9.7485783e-01   9.7164164e-01
   9.4528815e-01   9.7487214e-01   9.7165748e-01
   9.4531845e-01   9.7488644e-01   9.7167332e-01
   9.4534872e-01   9.7490074e-01   9.7168915e-01
   9.4537898e-01   9.7491503e-01   9.7170498e-01
   9.4540923e-01   9.7492930e-01   9.7172079e-01
   9.4543945e-01   9.7494358e-01   9.7173659e-01
   9.4546966e-01   9.7495784e-01   9.7175238e-01
   9.4549985e-01   9.7497209e-01   9.7176816e-01
   9.4553002e-01   9.7498632e-01   9.7178393e-01
   9.4556018e-01   9.7500056e-01   9.7179970e-01
   9.4559032e-01   9.7501479e-01   9.7181545e-01
   9.4562044e-01   9.7502900e-01   9.7183120e-01
   9.4565054e-01   9.7504321e-01   9.7184694e-01
   9.4568063e-01   9.7505741e-01   9.7186266e-01
   9.4571070e-01   9.7507160e-01   9.7187839e-01
   9.4574075e-01   9.7508579e-01   9.7189409e-01
   9.4577078e-01   9.7509996e-01   9.7190978e-01
   9.4580080e-01   9.7511412e-01   9.7192548e-01
   9.4583080e-01   9.7512829e-01   9.7194116e-01
   9.4586078e-01   9.7514242e-01   9.7195683e-01
   9.4589075e-01   9.7515657e-01   9.7197250e-01
   9.4592070e-01   9.7517070e-01   9.7198815e-01
   9.4595063e-01   9.7518483e-01   9.7200380e-01
   9.4598054e-01   9.7519894e-01   9.7201943e-01
   9.4601044e-01   9.7521304e-01   9.7203506e-01
   9.4604032e-01   9.7522714e-01   9.7205067e-01
   9.4607018e-01   9.7524123e-01   9.7206628e-01
   9.4610003e-01   9.7525530e-01   9.7208188e-01
   9.4612986e-01   9.7526938e-01   9.7209747e-01
   9.4615967e-01   9.7528344e-01   9.7211305e-01
   9.4618946e-01   9.7529749e-01   9.7212862e-01
   9.4621924e-01   9.7531154e-01   9.7214419e-01
   9.4624900e-01   9.7532557e-01   9.7215974e-01
   9.4627874e-01   9.7533961e-01   9.7217528e-01
   9.4630847e-01   9.7535362e-01   9.7219082e-01
   9.4633818e-01   9.7536764e-01   9.7220634e-01
   9.4636787e-01   9.7538164e-01   9.7222186e-01
   9.4639755e-01   9.7539563e-01   9.7223736e-01
   9.4642720e-01   9.7540961e-01   9.7225286e-01
   9.4645685e-01   9.7542359e-01   9.7226835e-01
   9.4648647e-01   9.7543757e-01   9.7228382e-01
   9.4651608e-01   9.7545152e-01   9.7229930e-01
   9.4654567e-01   9.7546547e-01   9.7231477e-01
   9.4657524e-01   9.7547942e-01   9.7233022e-01
   9.4660479e-01   9.7549335e-01   9.7234566e-01
   9.4663433e-01   9.7550728e-01   9.7236110e-01
   9.4666386e-01   9.7552120e-01   9.7237651e-01
   9.4669336e-01   9.7553510e-01   9.7239194e-01
   9.4672285e-01   9.7554901e-01   9.7240734e-01
   9.4675232e-01   9.7556291e-01   9.7242274e-01
   9.4678177e-01   9.7557678e-01   9.7243813e-01
   9.4681121e-01   9.7559066e-01   9.7245351e-01
   9.4684063e-01   9.7560453e-01   9.7246888e-01
   9.4687004e-01   9.7561839e-01   9.7248424e-01
   9.4689942e-01   9.7563224e-01   9.7249960e-01
   9.4692879e-01   9.7564608e-01   9.7251494e-01
   9.4695815e-01   9.7565991e-01   9.7253028e-01
   9.4698748e-01   9.7567374e-01   9.7254561e-01
   9.4701680e-01   9.7568755e-01   9.7256092e-01
   9.4704611e-01   9.7570137e-01   9.7257623e-01
   9.4707539e-01   9.7571517e-01   9.7259153e-01
   9.4710466e-01   9.7572896e-01   9.7260682e-01
   9.4713391e-01   9.7574274e-01   9.7262210e-01
   9.4716315e-01   9.7575651e-01   9.7263737e-01
   9.4719237e-01   9.7577028e-01   9.7265263e-01
   9.4722157e-01   9.7578404e-01   9.7266789e-01
   9.4725075e-01   9.7579780e-01   9.7268313e-01
   9.4727992e-01   9.7581154e-01   9.7269837e-01
   9.4730907e-01   9.7582527e-01   9.7271360e-01
   9.4733821e-01   9.7583899e-01   9.7272882e-01
   9.4736733e-01   9.7585271e-01   9.7274402e-01
   9.4739643e-01   9.7586642e-01   9.7275923e-01
   9.4742552e-01   9.7588011e-01   9.7277442e-01
   9.4745458e-01   9.7589382e-01   9.7278960e-01
   9.4748364e-01   9.7590750e-01   9.7280478e-01
   9.4751267e-01   9.7592117e-01   9.7281995e-01
   9.4754169e-01   9.7593484e-01   9.7283510e-01
   9.4757069e-01   9.7594849e-01   9.7285024e-01
   9.4759968e-01   9.7596215e-01   9.7286539e-01
   9.4762865e-01   9.7597579e-01   9.7288052e-01
   9.4765760e-01   9.7598943e-01   9.7289563e-01
   9.4768653e-01   9.7600304e-01   9.7291074e-01
   9.4771545e-01   9.7601667e-01   9.7292585e-01
   9.4774435e-01   9.7603028e-01   9.7294094e-01
   9.4777324e-01   9.7604388e-01   9.7295603e-01
   9.4780211e-01   9.7605747e-01   9.7297110e-01
   9.4783096e-01   9.7607105e-01   9.7298617e-01
   9.4785980e-01   9.7608463e-01   9.7300124e-01
   9.4788862e-01   9.7609819e-01   9.7301628e-01
   9.4791742e-01   9.7611176e-01   9.7303132e-01
   9.4794621e-01   9.7612531e-01   9.7304636e-01
   9.4797498e-01   9.7613886e-01   9.7306138e-01
   9.4800373e-01   9.7615238e-01   9.7307639e-01
   9.4803247e-01   9.7616591e-01   9.7309140e-01
   9.4806119e-01   9.7617944e-01   9.7310640e-01
   9.4808989e-01   9.7619295e-01   9.7312139e-01
   9.4811858e-01   9.7620645e-01   9.7313637e-01
   9.4814725e-01   9.7621994e-01   9.7315134e-01
   9.4817591e-01   9.7623343e-01   9.7316630e-01
   9.4820455e-01   9.7624691e-01   9.7318125e-01
   9.4823317e-01   9.7626038e-01   9.7319620e-01
   9.4826177e-01   9.7627385e-01   9.7321113e-01
   9.4829036e-01   9.7628729e-01   9.7322606e-01
   9.4831894e-01   9.7630074e-01   9.7324098e-01
   9.4834749e-01   9.7631417e-01   9.7325589e-01
   9.4837603e-01   9.7632760e-01   9.7327079e-01
   9.4840456e-01   9.7634103e-01   9.7328568e-01
   9.4843306e-01   9.7635444e-01   9.7330057e-01
   9.4846156e-01   9.7636784e-01   9.7331544e-01
   9.4849003e-01   9.7638125e-01   9.7333031e-01
   9.4851849e-01   9.7639464e-01   9.7334516e-01
   9.4854693e-01   9.7640802e-01   9.7336001e-01
   9.4857536e-01   9.7642138e-01   9.7337486e-01
   9.4860377e-01   9.7643475e-01   9.7338969e-01
   9.4863216e-01   9.7644811e-01   9.7340451e-01
   9.4866054e-01   9.7646145e-01   9.7341932e-01
   9.4868890e-01   9.7647479e-01   9.7343413e-01
   9.4871724e-01   9.7648812e-01   9.7344892e-01
   9.4874557e-01   9.7650145e-01   9.7346371e-01
   9.4877389e-01   9.7651477e-01   9.7347849e-01
   9.4880218e-01   9.7652807e-01   9.7349326e-01
   9.4883046e-01   9.7654138e-01   9.7350802e-01
   9.4885873e-01   9.7655467e-01   9.7352278e-01
   9.4888697e-01   9.7656795e-01   9.7353751e-01
   9.4891520e-01   9.7658123e-01   9.7355226e-01
   9.4894342e-01   9.7659450e-01   9.7356698e-01
   9.4897162e-01   9.7660776e-01   9.7358170e-01
   9.4899980e-01   9.7662101e-01   9.7359641e-01
   9.4902797e-01   9.7663425e-01   9.7361111e-01
   9.4905612e-01   9.7664748e-01   9.7362581e-01
   9.4908425e-01   9.7666071e-01   9.7364049e-01
   9.4911237e-01   9.7667393e-01   9.7365516e-01
   9.4914048e-01   9.7668715e-01   9.7366984e-01
   9.4916856e-01   9.7670036e-01   9.7368450e-01
   9.4919663e-01   9.7671355e-01   9.7369914e-01
   9.4922469e-01   9.7672673e-01   9.7371379e-01
   9.4925272e-01   9.7673991e-01   9.7372841e-01
   9.4928075e-01   9.7675309e-01   9.7374305e-01
   9.4930875e-01   9.7676625e-01   9.7375766e-01
   9.4933674e-01   9.7677940e-01   9.7377227e-01
   9.4936472e-01   9.7679256e-01   9.7378687e-01
   9.4939267e-01   9.7680570e-01   9.7380145e-01
   9.4942062e-01   9.7681883e-01   9.7381604e-01
   9.4944854e-01   9.7683195e-01   9.7383061e-01
   9.4947645e-01   9.7684507e-01   9.7384517e-01
   9.4950435e-01   9.7685818e-01   9.7385973e-01
   9.4953223e-01   9.7687128e-01   9.7387428e-01
   9.4956009e-01   9.7688437e-01   9.7388882e-01
   9.4958793e-01   9.7689746e-01   9.7390335e-01
   9.4961576e-01   9.7691054e-01   9.7391788e-01
   9.4964358e-01   9.7692361e-01   9.7393239e-01
   9.4967138e-01   9.7693666e-01   9.7394689e-01
   9.4969916e-01   9.7694972e-01   9.7396139e-01
   9.4972693e-01   9.7696276e-01   9.7397587e-01
   9.4975468e-01   9.7697581e-01   9.7399036e-01
   9.4978241e-01   9.7698884e-01   9.7400483e-01
   9.4981013e-01   9.7700186e-01   9.7401930e-01
   9.4983783e-01   9.7701486e-01   9.7403374e-01
   9.4986552e-01   9.7702787e-01   9.7404819e-01
   9.4989319e-01   9.7704087e-01   9.7406263e-01
   9.4992085e-01   9.7705387e-01   9.7407706e-01
   9.4994849e-01   9.7706685e-01   9.7409148e-01
   9.4997611e-01   9.7707982e-01   9.7410589e-01
   9.5000372e-01   9.7709279e-01   9.7412029e-01
   9.5003131e-01   9.7710574e-01   9.7413469e-01
   9.5005889e-01   9.7711870e-01   9.7414908e-01
   9.5008645e-01   9.7713165e-01   9.7416345e-01
   9.5011400e-01   9.7714458e-01   9.7417783e-01
   9.5014152e-01   9.7715751e-01   9.7419219e-01
   9.5016905e-01   9.7717043e-01   9.7420654e-01
   9.5019654e-01   9.7718333e-01   9.7422089e-01
   9.5022402e-01   9.7719624e-01   9.7423523e-01
   9.5025149e-01   9.7720914e-01   9.7424955e-01
   9.5027894e-01   9.7722203e-01   9.7426387e-01
   9.5030638e-01   9.7723491e-01   9.7427818e-01
   9.5033380e-01   9.7724778e-01   9.7429249e-01
   9.5036120e-01   9.7726065e-01   9.7430678e-01
   9.5038858e-01   9.7727351e-01   9.7432107e-01
   9.5041595e-01   9.7728637e-01   9.7433534e-01
   9.5044332e-01   9.7729920e-01   9.7434962e-01
   9.5047066e-01   9.7731204e-01   9.7436388e-01
   9.5049798e-01   9.7732486e-01   9.7437813e-01
   9.5052529e-01   9.7733768e-01   9.7439237e-01
   9.5055258e-01   9.7735050e-01   9.7440661e-01
   9.5057987e-01   9.7736330e-01   9.7442084e-01
   9.5060713e-01   9.7737609e-01   9.7443506e-01
   9.5063438e-01   9.7738888e-01   9.7444928e-01
   9.5066161e-01   9.7740167e-01   9.7446348e-01
   9.5068882e-01   9.7741444e-01   9.7447767e-01
   9.5071603e-01   9.7742721e-01   9.7449186e-01
   9.5074322e-01   9.7743996e-01   9.7450603e-01
   9.5077038e-01   9.7745271e-01   9.7452021e-01
   9.5079753e-01   9.7746545e-01   9.7453437e-01
   9.5082467e-01   9.7747819e-01   9.7454853e-01
   9.5085181e-01   9.7749092e-01   9.7456267e-01
   9.5087891e-01   9.7750364e-01   9.7457680e-01
   9.5090600e-01   9.7751635e-01   9.7459093e-01
   9.5093307e-01   9.7752905e-01   9.7460506e-01
   9.5096013e-01   9.7754175e-01   9.7461917e-01
   9.5098719e-01   9.7755444e-01   9.7463328e-01
   9.5101422e-01   9.7756711e-01   9.7464738e-01
   9.5104123e-01   9.7757980e-01   9.7466145e-01
   9.5106823e-01   9.7759245e-01   9.7467554e-01
   9.5109521e-01   9.7760512e-01   9.7468961e-01
   9.5112219e-01   9.7761777e-01   9.7470367e-01
   9.5114914e-01   9.7763041e-01   9.7471773e-01
   9.5117607e-01   9.7764305e-01   9.7473178e-01
   9.5120299e-01   9.7765568e-01   9.7474582e-01
   9.5122990e-01   9.7766830e-01   9.7475985e-01
   9.5125680e-01   9.7768091e-01   9.7477386e-01
   9.5128367e-01   9.7769352e-01   9.7478788e-01
   9.5131053e-01   9.7770611e-01   9.7480189e-01
   9.5133738e-01   9.7771871e-01   9.7481588e-01
   9.5136420e-01   9.7773129e-01   9.7482987e-01
   9.5139103e-01   9.7774386e-01   9.7484385e-01
   9.5141783e-01   9.7775643e-01   9.7485783e-01
   9.5144461e-01   9.7776899e-01   9.7487180e-01
   9.5147138e-01   9.7778153e-01   9.7488575e-01
   9.5149813e-01   9.7779408e-01   9.7489970e-01
   9.5152488e-01   9.7780663e-01   9.7491364e-01
   9.5155160e-01   9.7781915e-01   9.7492757e-01
   9.5157830e-01   9.7783168e-01   9.7494150e-01
   9.5160499e-01   9.7784419e-01   9.7495542e-01
   9.5163167e-01   9.7785670e-01   9.7496932e-01
   9.5165834e-01   9.7786919e-01   9.7498322e-01
   9.5168499e-01   9.7788169e-01   9.7499711e-01
   9.5171162e-01   9.7789417e-01   9.7501101e-01
   9.5173823e-01   9.7790665e-01   9.7502487e-01
   9.5176483e-01   9.7791912e-01   9.7503875e-01
   9.5179143e-01   9.7793158e-01   9.7505260e-01
   9.5181799e-01   9.7794404e-01   9.7506646e-01
   9.5184455e-01   9.7795649e-01   9.7508030e-01
   9.5187109e-01   9.7796892e-01   9.7509414e-01
   9.5189761e-01   9.7798135e-01   9.7510796e-01
   9.5192413e-01   9.7799377e-01   9.7512179e-01
   9.5195062e-01   9.7800619e-01   9.7513559e-01
   9.5197710e-01   9.7801860e-01   9.7514940e-01
   9.5200356e-01   9.7803101e-01   9.7516319e-01
   9.5203001e-01   9.7804341e-01   9.7517698e-01
   9.5205646e-01   9.7805579e-01   9.7519076e-01
   9.5208287e-01   9.7806817e-01   9.7520453e-01
   9.5210928e-01   9.7808055e-01   9.7521829e-01
   9.5213566e-01   9.7809290e-01   9.7523205e-01
   9.5216204e-01   9.7810526e-01   9.7524579e-01
   9.5218841e-01   9.7811762e-01   9.7525953e-01
   9.5221475e-01   9.7812997e-01   9.7527326e-01
   9.5224107e-01   9.7814230e-01   9.7528699e-01
   9.5226739e-01   9.7815462e-01   9.7530071e-01
   9.5229368e-01   9.7816694e-01   9.7531442e-01
   9.5231998e-01   9.7817926e-01   9.7532811e-01
   9.5234625e-01   9.7819156e-01   9.7534180e-01
   9.5237250e-01   9.7820387e-01   9.7535549e-01
   9.5239873e-01   9.7821615e-01   9.7536916e-01
   9.5242496e-01   9.7822844e-01   9.7538283e-01
   9.5245118e-01   9.7824072e-01   9.7539648e-01
   9.5247737e-01   9.7825298e-01   9.7541014e-01
   9.5250355e-01   9.7826525e-01   9.7542378e-01
   9.5252971e-01   9.7827750e-01   9.7543743e-01
   9.5255586e-01   9.7828974e-01   9.7545104e-01
   9.5258200e-01   9.7830199e-01   9.7546466e-01
   9.5260812e-01   9.7831422e-01   9.7547828e-01
   9.5263422e-01   9.7832645e-01   9.7549189e-01
   9.5266031e-01   9.7833867e-01   9.7550548e-01
   9.5268638e-01   9.7835088e-01   9.7551907e-01
   9.5271245e-01   9.7836307e-01   9.7553265e-01
   9.5273850e-01   9.7837527e-01   9.7554622e-01
   9.5276452e-01   9.7838746e-01   9.7555979e-01
   9.5279054e-01   9.7839965e-01   9.7557335e-01
   9.5281654e-01   9.7841182e-01   9.7558689e-01
   9.5284253e-01   9.7842398e-01   9.7560043e-01
   9.5286850e-01   9.7843614e-01   9.7561397e-01
   9.5289446e-01   9.7844830e-01   9.7562748e-01
   9.5292040e-01   9.7846044e-01   9.7564100e-01
   9.5294632e-01   9.7847258e-01   9.7565452e-01
   9.5297224e-01   9.7848471e-01   9.7566802e-01
   9.5299814e-01   9.7849683e-01   9.7568151e-01
   9.5302402e-01   9.7850894e-01   9.7569499e-01
   9.5304988e-01   9.7852105e-01   9.7570847e-01
   9.5307573e-01   9.7853316e-01   9.7572194e-01
   9.5310158e-01   9.7854524e-01   9.7573541e-01
   9.5312740e-01   9.7855733e-01   9.7574886e-01
   9.5315321e-01   9.7856941e-01   9.7576231e-01
   9.5317900e-01   9.7858148e-01   9.7577574e-01
   9.5320478e-01   9.7859356e-01   9.7578918e-01
   9.5323056e-01   9.7860560e-01   9.7580260e-01
   9.5325630e-01   9.7861766e-01   9.7581602e-01
   9.5328204e-01   9.7862970e-01   9.7582942e-01
   9.5330775e-01   9.7864174e-01   9.7584283e-01
   9.5333346e-01   9.7865377e-01   9.7585621e-01
   9.5335916e-01   9.7866579e-01   9.7586961e-01
   9.5338483e-01   9.7867781e-01   9.7588298e-01
   9.5341049e-01   9.7868981e-01   9.7589635e-01
   9.5343614e-01   9.7870182e-01   9.7590970e-01
   9.5346177e-01   9.7871380e-01   9.7592306e-01
   9.5348740e-01   9.7872580e-01   9.7593641e-01
   9.5351300e-01   9.7873777e-01   9.7594974e-01
   9.5353859e-01   9.7874974e-01   9.7596307e-01
   9.5356416e-01   9.7876170e-01   9.7597639e-01
   9.5358972e-01   9.7877366e-01   9.7598971e-01
   9.5361527e-01   9.7878561e-01   9.7600302e-01
   9.5364080e-01   9.7879755e-01   9.7601631e-01
   9.5366632e-01   9.7880949e-01   9.7602961e-01
   9.5369181e-01   9.7882142e-01   9.7604289e-01
   9.5371730e-01   9.7883334e-01   9.7605616e-01
   9.5374278e-01   9.7884525e-01   9.7606943e-01
   9.5376824e-01   9.7885716e-01   9.7608269e-01
   9.5379368e-01   9.7886906e-01   9.7609595e-01
   9.5381911e-01   9.7888096e-01   9.7610919e-01
   9.5384452e-01   9.7889284e-01   9.7612243e-01
   9.5386993e-01   9.7890471e-01   9.7613566e-01
   9.5389531e-01   9.7891658e-01   9.7614888e-01
   9.5392068e-01   9.7892846e-01   9.7616209e-01
   9.5394604e-01   9.7894032e-01   9.7617530e-01
   9.5397138e-01   9.7895216e-01   9.7618851e-01
   9.5399671e-01   9.7896401e-01   9.7620169e-01
   9.5402203e-01   9.7897585e-01   9.7621487e-01
   9.5404732e-01   9.7898767e-01   9.7622806e-01
   9.5407260e-01   9.7899949e-01   9.7624121e-01
   9.5409787e-01   9.7901131e-01   9.7625439e-01
   9.5412314e-01   9.7902311e-01   9.7626753e-01
   9.5414838e-01   9.7903492e-01   9.7628068e-01
   9.5417360e-01   9.7904670e-01   9.7629381e-01
   9.5419881e-01   9.7905850e-01   9.7630694e-01
   9.5422401e-01   9.7907027e-01   9.7632007e-01
   9.5424920e-01   9.7908204e-01   9.7633319e-01
   9.5427437e-01   9.7909382e-01   9.7634630e-01
   9.5429952e-01   9.7910558e-01   9.7635939e-01
   9.5432466e-01   9.7911732e-01   9.7637248e-01
   9.5434979e-01   9.7912907e-01   9.7638557e-01
   9.5437491e-01   9.7914080e-01   9.7639864e-01
   9.5440001e-01   9.7915254e-01   9.7641172e-01
   9.5442509e-01   9.7916426e-01   9.7642477e-01
   9.5445015e-01   9.7917597e-01   9.7643783e-01
   9.5447521e-01   9.7918768e-01   9.7645088e-01
   9.5450026e-01   9.7919939e-01   9.7646391e-01
   9.5452528e-01   9.7921108e-01   9.7647695e-01
   9.5455029e-01   9.7922277e-01   9.7648997e-01
   9.5457529e-01   9.7923446e-01   9.7650298e-01
   9.5460027e-01   9.7924613e-01   9.7651599e-01
   9.5462525e-01   9.7925779e-01   9.7652900e-01
   9.5465020e-01   9.7926945e-01   9.7654198e-01
   9.5467514e-01   9.7928111e-01   9.7655498e-01
   9.5470007e-01   9.7929276e-01   9.7656795e-01
   9.5472498e-01   9.7930439e-01   9.7658092e-01
   9.5474989e-01   9.7931603e-01   9.7659388e-01
   9.5477477e-01   9.7932765e-01   9.7660684e-01
   9.5479964e-01   9.7933927e-01   9.7661979e-01
   9.5482449e-01   9.7935088e-01   9.7663274e-01
   9.5484933e-01   9.7936249e-01   9.7664567e-01
   9.5487417e-01   9.7937409e-01   9.7665859e-01
   9.5489898e-01   9.7938567e-01   9.7667152e-01
   9.5492378e-01   9.7939726e-01   9.7668443e-01
   9.5494856e-01   9.7940884e-01   9.7669732e-01
   9.5497333e-01   9.7942041e-01   9.7671022e-01
   9.5499810e-01   9.7943197e-01   9.7672311e-01
   9.5502284e-01   9.7944353e-01   9.7673599e-01
   9.5504757e-01   9.7945508e-01   9.7674886e-01
   9.5507228e-01   9.7946662e-01   9.7676174e-01
   9.5509698e-01   9.7947816e-01   9.7677458e-01
   9.5512168e-01   9.7948969e-01   9.7678744e-01
   9.5514635e-01   9.7950121e-01   9.7680028e-01
   9.5517100e-01   9.7951272e-01   9.7681313e-01
   9.5519565e-01   9.7952423e-01   9.7682595e-01
   9.5522028e-01   9.7953574e-01   9.7683877e-01
   9.5524490e-01   9.7954722e-01   9.7685158e-01
   9.5526950e-01   9.7955872e-01   9.7686439e-01
   9.5529409e-01   9.7957019e-01   9.7687719e-01
   9.5531866e-01   9.7958168e-01   9.7688999e-01
   9.5534322e-01   9.7959314e-01   9.7690276e-01
   9.5536778e-01   9.7960460e-01   9.7691555e-01
   9.5539231e-01   9.7961606e-01   9.7692831e-01
   9.5541683e-01   9.7962750e-01   9.7694108e-01
   9.5544133e-01   9.7963894e-01   9.7695383e-01
   9.5546582e-01   9.7965037e-01   9.7696658e-01
   9.5549030e-01   9.7966180e-01   9.7697931e-01
   9.5551477e-01   9.7967322e-01   9.7699205e-01
   9.5553921e-01   9.7968463e-01   9.7700477e-01
   9.5556365e-01   9.7969604e-01   9.7701750e-01
   9.5558807e-01   9.7970743e-01   9.7703021e-01
   9.5561248e-01   9.7971883e-01   9.7704291e-01
   9.5563688e-01   9.7973022e-01   9.7705560e-01
   9.5566125e-01   9.7974159e-01   9.7706829e-01
   9.5568562e-01   9.7975296e-01   9.7708098e-01
   9.5570997e-01   9.7976433e-01   9.7709365e-01
   9.5573431e-01   9.7977568e-01   9.7710631e-01
   9.5575864e-01   9.7978704e-01   9.7711897e-01
   9.5578295e-01   9.7979839e-01   9.7713162e-01
   9.5580724e-01   9.7980972e-01   9.7714427e-01
   9.5583152e-01   9.7982106e-01   9.7715690e-01
   9.5585580e-01   9.7983238e-01   9.7716954e-01
   9.5588005e-01   9.7984369e-01   9.7718217e-01
   9.5590429e-01   9.7985501e-01   9.7719478e-01
   9.5592852e-01   9.7986631e-01   9.7720739e-01
   9.5595273e-01   9.7987761e-01   9.7721999e-01
   9.5597694e-01   9.7988891e-01   9.7723257e-01
   9.5600113e-01   9.7990019e-01   9.7724516e-01
   9.5602530e-01   9.7991146e-01   9.7725775e-01
   9.5604945e-01   9.7992274e-01   9.7727031e-01
   9.5607360e-01   9.7993399e-01   9.7728288e-01
   9.5609774e-01   9.7994525e-01   9.7729543e-01
   9.5612185e-01   9.7995650e-01   9.7730798e-01
   9.5614595e-01   9.7996775e-01   9.7732053e-01
   9.5617004e-01   9.7997898e-01   9.7733306e-01
   9.5619412e-01   9.7999022e-01   9.7734559e-01
   9.5621819e-01   9.8000144e-01   9.7735811e-01
   9.5624224e-01   9.8001266e-01   9.7737062e-01
   9.5626627e-01   9.8002387e-01   9.7738312e-01
   9.5629029e-01   9.8003507e-01   9.7739562e-01
   9.5631430e-01   9.8004627e-01   9.7740812e-01
   9.5633830e-01   9.8005747e-01   9.7742061e-01
   9.5636228e-01   9.8006864e-01   9.7743308e-01
   9.5638625e-01   9.8007982e-01   9.7744555e-01
   9.5641020e-01   9.8009100e-01   9.7745801e-01
   9.5643414e-01   9.8010216e-01   9.7747047e-01
   9.5645807e-01   9.8011332e-01   9.7748292e-01
   9.5648198e-01   9.8012446e-01   9.7749536e-01
   9.5650588e-01   9.8013561e-01   9.7750779e-01
   9.5652976e-01   9.8014674e-01   9.7752022e-01
   9.5655363e-01   9.8015788e-01   9.7753264e-01
   9.5657750e-01   9.8016900e-01   9.7754505e-01
   9.5660135e-01   9.8018011e-01   9.7755745e-01
   9.5662518e-01   9.8019123e-01   9.7756985e-01
   9.5664899e-01   9.8020233e-01   9.7758224e-01
   9.5667279e-01   9.8021343e-01   9.7759463e-01
   9.5669660e-01   9.8022453e-01   9.7760700e-01
   9.5672037e-01   9.8023561e-01   9.7761938e-01
   9.5674413e-01   9.8024668e-01   9.7763174e-01
   9.5676788e-01   9.8025776e-01   9.7764409e-01
   9.5679162e-01   9.8026881e-01   9.7765644e-01
   9.5681535e-01   9.8027987e-01   9.7766878e-01
   9.5683906e-01   9.8029093e-01   9.7768111e-01
   9.5686275e-01   9.8030197e-01   9.7769344e-01
   9.5688643e-01   9.8031302e-01   9.7770576e-01
   9.5691010e-01   9.8032405e-01   9.7771808e-01
   9.5693377e-01   9.8033507e-01   9.7773038e-01
   9.5695741e-01   9.8034610e-01   9.7774268e-01
   9.5698103e-01   9.8035711e-01   9.7775496e-01
   9.5700465e-01   9.8036810e-01   9.7776725e-01
   9.5702825e-01   9.8037911e-01   9.7777953e-01
   9.5705185e-01   9.8039010e-01   9.7779180e-01
   9.5707542e-01   9.8040108e-01   9.7780407e-01
   9.5709898e-01   9.8041207e-01   9.7781632e-01
   9.5712253e-01   9.8042304e-01   9.7782857e-01
   9.5714606e-01   9.8043401e-01   9.7784080e-01
   9.5716959e-01   9.8044497e-01   9.7785304e-01
   9.5719310e-01   9.8045592e-01   9.7786527e-01
   9.5721659e-01   9.8046686e-01   9.7787749e-01
   9.5724007e-01   9.8047781e-01   9.7788970e-01
   9.5726354e-01   9.8048873e-01   9.7790190e-01
   9.5728701e-01   9.8049967e-01   9.7791411e-01
   9.5731045e-01   9.8051059e-01   9.7792629e-01
   9.5733387e-01   9.8052150e-01   9.7793848e-01
   9.5735729e-01   9.8053241e-01   9.7795066e-01
   9.5738069e-01   9.8054331e-01   9.7796283e-01
   9.5740408e-01   9.8055420e-01   9.7797499e-01
   9.5742746e-01   9.8056510e-01   9.7798716e-01
   9.5745082e-01   9.8057597e-01   9.7799930e-01
   9.5747417e-01   9.8058686e-01   9.7801145e-01
   9.5749750e-01   9.8059772e-01   9.7802358e-01
   9.5752083e-01   9.8060859e-01   9.7803571e-01
   9.5754414e-01   9.8061944e-01   9.7804784e-01
   9.5756743e-01   9.8063030e-01   9.7805995e-01
   9.5759071e-01   9.8064113e-01   9.7807205e-01
   9.5761398e-01   9.8065198e-01   9.7808415e-01
   9.5763725e-01   9.8066280e-01   9.7809625e-01
   9.5766049e-01   9.8067364e-01   9.7810834e-01
   9.5768372e-01   9.8068444e-01   9.7812042e-01
   9.5770693e-01   9.8069525e-01   9.7813249e-01
   9.5773013e-01   9.8070606e-01   9.7814455e-01
   9.5775333e-01   9.8071686e-01   9.7815662e-01
   9.5777651e-01   9.8072766e-01   9.7816867e-01
   9.5779967e-01   9.8073844e-01   9.7818071e-01
   9.5782282e-01   9.8074921e-01   9.7819275e-01
   9.5784596e-01   9.8075999e-01   9.7820478e-01
   9.5786909e-01   9.8077076e-01   9.7821680e-01
   9.5789220e-01   9.8078152e-01   9.7822882e-01
   9.5791530e-01   9.8079228e-01   9.7824082e-01
   9.5793838e-01   9.8080302e-01   9.7825284e-01
   9.5796145e-01   9.8081376e-01   9.7826483e-01
   9.5798452e-01   9.8082449e-01   9.7827681e-01
   9.5800756e-01   9.8083523e-01   9.7828880e-01
   9.5803060e-01   9.8084595e-01   9.7830078e-01
   9.5805361e-01   9.8085666e-01   9.7831274e-01
   9.5807662e-01   9.8086737e-01   9.7832471e-01
   9.5809962e-01   9.8087808e-01   9.7833666e-01
   9.5812260e-01   9.8088877e-01   9.7834861e-01
   9.5814557e-01   9.8089946e-01   9.7836055e-01
   9.5816852e-01   9.8091014e-01   9.7837249e-01
   9.5819146e-01   9.8092083e-01   9.7838441e-01
   9.5821440e-01   9.8093150e-01   9.7839634e-01
   9.5823731e-01   9.8094216e-01   9.7840825e-01
   9.5826021e-01   9.8095282e-01   9.7842015e-01
   9.5828310e-01   9.8096346e-01   9.7843205e-01
   9.5830598e-01   9.8097411e-01   9.7844394e-01
   9.5832885e-01   9.8098476e-01   9.7845583e-01
   9.5835170e-01   9.8099539e-01   9.7846771e-01
   9.5837453e-01   9.8100601e-01   9.7847959e-01
   9.5839736e-01   9.8101663e-01   9.7849145e-01
   9.5842017e-01   9.8102724e-01   9.7850331e-01
   9.5844298e-01   9.8103785e-01   9.7851516e-01
   9.5846576e-01   9.8104846e-01   9.7852700e-01
   9.5848853e-01   9.8105906e-01   9.7853884e-01
   9.5851129e-01   9.8106964e-01   9.7855068e-01
   9.5853403e-01   9.8108023e-01   9.7856250e-01
   9.5855678e-01   9.8109080e-01   9.7857432e-01
   9.5857950e-01   9.8110137e-01   9.7858612e-01
   9.5860220e-01   9.8111194e-01   9.7859794e-01
   9.5862490e-01   9.8112250e-01   9.7860973e-01
   9.5864758e-01   9.8113305e-01   9.7862152e-01
   9.5867026e-01   9.8114359e-01   9.7863330e-01
   9.5869291e-01   9.8115413e-01   9.7864508e-01
   9.5871556e-01   9.8116466e-01   9.7865686e-01
   9.5873819e-01   9.8117520e-01   9.7866862e-01
   9.5876080e-01   9.8118572e-01   9.7868037e-01
   9.5878342e-01   9.8119623e-01   9.7869213e-01
   9.5880601e-01   9.8120674e-01   9.7870386e-01
   9.5882859e-01   9.8121724e-01   9.7871560e-01
   9.5885115e-01   9.8122773e-01   9.7872733e-01
   9.5887371e-01   9.8123822e-01   9.7873906e-01
   9.5889626e-01   9.8124871e-01   9.7875077e-01
   9.5891879e-01   9.8125918e-01   9.7876249e-01
   9.5894130e-01   9.8126965e-01   9.7877419e-01
   9.5896380e-01   9.8128012e-01   9.7878588e-01
   9.5898629e-01   9.8129058e-01   9.7879757e-01
   9.5900878e-01   9.8130103e-01   9.7880925e-01
   9.5903124e-01   9.8131147e-01   9.7882092e-01
   9.5905369e-01   9.8132192e-01   9.7883260e-01
   9.5907613e-01   9.8133235e-01   9.7884426e-01
   9.5909856e-01   9.8134278e-01   9.7885591e-01
   9.5912098e-01   9.8135320e-01   9.7886756e-01
   9.5914338e-01   9.8136362e-01   9.7887920e-01
   9.5916577e-01   9.8137403e-01   9.7889084e-01
   9.5918814e-01   9.8138442e-01   9.7890247e-01
   9.5921050e-01   9.8139482e-01   9.7891408e-01
   9.5923286e-01   9.8140522e-01   9.7892570e-01
   9.5925520e-01   9.8141560e-01   9.7893731e-01
   9.5927752e-01   9.8142597e-01   9.7894891e-01
   9.5929983e-01   9.8143635e-01   9.7896050e-01
   9.5932213e-01   9.8144671e-01   9.7897209e-01
   9.5934443e-01   9.8145707e-01   9.7898368e-01
   9.5936670e-01   9.8146743e-01   9.7899526e-01
   9.5938896e-01   9.8147778e-01   9.7900682e-01
   9.5941121e-01   9.8148812e-01   9.7901839e-01
   9.5943345e-01   9.8149846e-01   9.7902994e-01
   9.5945568e-01   9.8150878e-01   9.7904149e-01
   9.5947789e-01   9.8151911e-01   9.7905303e-01
   9.5950009e-01   9.8152942e-01   9.7906456e-01
   9.5952227e-01   9.8153974e-01   9.7907610e-01
   9.5954445e-01   9.8155003e-01   9.7908761e-01
   9.5956662e-01   9.8156034e-01   9.7909913e-01
   9.5958876e-01   9.8157063e-01   9.7911064e-01
   9.5961090e-01   9.8158092e-01   9.7912215e-01
   9.5963302e-01   9.8159119e-01   9.7913363e-01
   9.5965513e-01   9.8160148e-01   9.7914512e-01
   9.5967724e-01   9.8161174e-01   9.7915661e-01
   9.5969932e-01   9.8162201e-01   9.7916808e-01
   9.5972140e-01   9.8163226e-01   9.7917956e-01
   9.5974346e-01   9.8164251e-01   9.7919102e-01
   9.5976550e-01   9.8165276e-01   9.7920247e-01
   9.5978755e-01   9.8166299e-01   9.7921393e-01
   9.5980957e-01   9.8167322e-01   9.7922536e-01
   9.5983158e-01   9.8168346e-01   9.7923680e-01
   9.5985358e-01   9.8169366e-01   9.7924823e-01
   9.5987556e-01   9.8170388e-01   9.7925965e-01
   9.5989755e-01   9.8171409e-01   9.7927107e-01
   9.5991951e-01   9.8172429e-01   9.7928248e-01
   9.5994145e-01   9.8173448e-01   9.7929388e-01
   9.5996339e-01   9.8174468e-01   9.7930528e-01
   9.5998531e-01   9.8175486e-01   9.7931667e-01
   9.6000723e-01   9.8176505e-01   9.7932805e-01
   9.6002913e-01   9.8177522e-01   9.7933942e-01
   9.6005102e-01   9.8178537e-01   9.7935080e-01
   9.6007289e-01   9.8179554e-01   9.7936217e-01
   9.6009475e-01   9.8180569e-01   9.7937352e-01
   9.6011661e-01   9.8181584e-01   9.7938487e-01
   9.6013845e-01   9.8182598e-01   9.7939621e-01
   9.6016027e-01   9.8183611e-01   9.7940755e-01
   9.6018208e-01   9.8184625e-01   9.7941889e-01
   9.6020388e-01   9.8185637e-01   9.7943021e-01
   9.6022568e-01   9.8186649e-01   9.7944153e-01
   9.6024745e-01   9.8187661e-01   9.7945284e-01
   9.6026921e-01   9.8188670e-01   9.7946415e-01
   9.6029096e-01   9.8189681e-01   9.7947544e-01
   9.6031270e-01   9.8190691e-01   9.7948673e-01
   9.6033444e-01   9.8191699e-01   9.7949802e-01
   9.6035615e-01   9.8192707e-01   9.7950930e-01
   9.6037785e-01   9.8193715e-01   9.7952058e-01
   9.6039954e-01   9.8194723e-01   9.7953184e-01
   9.6042121e-01   9.8195728e-01   9.7954311e-01
   9.6044289e-01   9.8196734e-01   9.7955436e-01
   9.6046454e-01   9.8197740e-01   9.7956560e-01
   9.6048618e-01   9.8198744e-01   9.7957684e-01
   9.6050780e-01   9.8199749e-01   9.7958808e-01
   9.6052942e-01   9.8200752e-01   9.7959930e-01
   9.6055103e-01   9.8201754e-01   9.7961052e-01
   9.6057262e-01   9.8202757e-01   9.7962173e-01
   9.6059420e-01   9.8203758e-01   9.7963295e-01
   9.6061577e-01   9.8204760e-01   9.7964415e-01
   9.6063732e-01   9.8205760e-01   9.7965534e-01
   9.6065887e-01   9.8206760e-01   9.7966653e-01
   9.6068040e-01   9.8207760e-01   9.7967771e-01
   9.6070192e-01   9.8208758e-01   9.7968889e-01
   9.6072342e-01   9.8209756e-01   9.7970006e-01
   9.6074492e-01   9.8210755e-01   9.7971123e-01
   9.6076641e-01   9.8211752e-01   9.7972238e-01
   9.6078787e-01   9.8212747e-01   9.7973353e-01
   9.6080933e-01   9.8213743e-01   9.7974467e-01
   9.6083077e-01   9.8214739e-01   9.7975581e-01
   9.6085221e-01   9.8215733e-01   9.7976694e-01
   9.6087364e-01   9.8216726e-01   9.7977807e-01
   9.6089504e-01   9.8217721e-01   9.7978918e-01
   9.6091644e-01   9.8218713e-01   9.7980030e-01
   9.6093782e-01   9.8219706e-01   9.7981140e-01
   9.6095919e-01   9.8220697e-01   9.7982250e-01
   9.6098056e-01   9.8221689e-01   9.7983359e-01
   9.6100191e-01   9.8222679e-01   9.7984468e-01
   9.6102325e-01   9.8223669e-01   9.7985576e-01
   9.6104457e-01   9.8224658e-01   9.7986684e-01
   9.6106588e-01   9.8225647e-01   9.7987790e-01
   9.6108719e-01   9.8226635e-01   9.7988897e-01
   9.6110848e-01   9.8227623e-01   9.7990002e-01
   9.6112975e-01   9.8228610e-01   9.7991106e-01
   9.6115101e-01   9.8229597e-01   9.7992212e-01
   9.6117227e-01   9.8230583e-01   9.7993314e-01
   9.6119351e-01   9.8231568e-01   9.7994417e-01
   9.6121474e-01   9.8232553e-01   9.7995520e-01
   9.6123596e-01   9.8233537e-01   9.7996621e-01
   9.6125716e-01   9.8234520e-01   9.7997723e-01
   9.6127835e-01   9.8235503e-01   9.7998823e-01
   9.6129954e-01   9.8236485e-01   9.7999923e-01
   9.6132071e-01   9.8237467e-01   9.8001022e-01
   9.6134186e-01   9.8238449e-01   9.8002120e-01
   9.6136300e-01   9.8239430e-01   9.8003218e-01
   9.6138413e-01   9.8240409e-01   9.8004316e-01
   9.6140526e-01   9.8241389e-01   9.8005412e-01
   9.6142637e-01   9.8242368e-01   9.8006509e-01
   9.6144747e-01   9.8243346e-01   9.8007604e-01
   9.6146855e-01   9.8244324e-01   9.8008698e-01
   9.6148962e-01   9.8245301e-01   9.8009792e-01
   9.6151069e-01   9.8246278e-01   9.8010886e-01
   9.6153174e-01   9.8247254e-01   9.8011979e-01
   9.6155277e-01   9.8248230e-01   9.8013071e-01
   9.6157380e-01   9.8249204e-01   9.8014163e-01
   9.6159481e-01   9.8250178e-01   9.8015253e-01
   9.6161582e-01   9.8251153e-01   9.8016343e-01
   9.6163681e-01   9.8252126e-01   9.8017434e-01
   9.6165778e-01   9.8253098e-01   9.8018523e-01
   9.6167875e-01   9.8254071e-01   9.8019612e-01
   9.6169970e-01   9.8255041e-01   9.8020699e-01
   9.6172065e-01   9.8256012e-01   9.8021786e-01
   9.6174158e-01   9.8256983e-01   9.8022872e-01
   9.6176250e-01   9.8257953e-01   9.8023959e-01
   9.6178340e-01   9.8258921e-01   9.8025044e-01
   9.6180429e-01   9.8259891e-01   9.8026128e-01
   9.6182519e-01   9.8260859e-01   9.8027214e-01
   9.6184606e-01   9.8261826e-01   9.8028296e-01
   9.6186691e-01   9.8262793e-01   9.8029379e-01
   9.6188776e-01   9.8263760e-01   9.8030462e-01
   9.6190859e-01   9.8264725e-01   9.8031543e-01
   9.6192943e-01   9.8265691e-01   9.8032625e-01
   9.6195024e-01   9.8266655e-01   9.8033705e-01
   9.6197104e-01   9.8267619e-01   9.8034784e-01
   9.6199182e-01   9.8268582e-01   9.8035863e-01
   9.6201260e-01   9.8269546e-01   9.8036942e-01
   9.6203337e-01   9.8270507e-01   9.8038020e-01
   9.6205413e-01   9.8271469e-01   9.8039098e-01
   9.6207487e-01   9.8272431e-01   9.8040174e-01
   9.6209560e-01   9.8273392e-01   9.8041249e-01
   9.6211631e-01   9.8274352e-01   9.8042326e-01
   9.6213703e-01   9.8275312e-01   9.8043400e-01
   9.6215772e-01   9.8276271e-01   9.8044474e-01
   9.6217840e-01   9.8277229e-01   9.8045548e-01
   9.6219907e-01   9.8278187e-01   9.8046621e-01
   9.6221973e-01   9.8279144e-01   9.8047693e-01
   9.6224039e-01   9.8280101e-01   9.8048765e-01
   9.6226102e-01   9.8281057e-01   9.8049836e-01
   9.6228165e-01   9.8282013e-01   9.8050907e-01
   9.6230226e-01   9.8282967e-01   9.8051977e-01
   9.6232286e-01   9.8283922e-01   9.8053046e-01
   9.6234346e-01   9.8284876e-01   9.8054115e-01
   9.6236404e-01   9.8285829e-01   9.8055183e-01
   9.6238460e-01   9.8286782e-01   9.8056250e-01
   9.6240515e-01   9.8287735e-01   9.8057317e-01
   9.6242570e-01   9.8288687e-01   9.8058383e-01
   9.6244624e-01   9.8289637e-01   9.8059449e-01
   9.6246676e-01   9.8290588e-01   9.8060514e-01
   9.6248726e-01   9.8291538e-01   9.8061578e-01
   9.6250776e-01   9.8292488e-01   9.8062642e-01
   9.6252824e-01   9.8293437e-01   9.8063706e-01
   9.6254873e-01   9.8294385e-01   9.8064767e-01
   9.6256919e-01   9.8295333e-01   9.8065830e-01
   9.6258964e-01   9.8296280e-01   9.8066892e-01
   9.6261007e-01   9.8297226e-01   9.8067952e-01
   9.6263050e-01   9.8298172e-01   9.8069012e-01
   9.6265093e-01   9.8299119e-01   9.8070071e-01
   9.6267133e-01   9.8300063e-01   9.8071130e-01
   9.6269172e-01   9.8301007e-01   9.8072189e-01
   9.6271210e-01   9.8301951e-01   9.8073247e-01
   9.6273247e-01   9.8302894e-01   9.8074303e-01
   9.6275284e-01   9.8303837e-01   9.8075360e-01
   9.6277318e-01   9.8304780e-01   9.8076416e-01
   9.6279352e-01   9.8305722e-01   9.8077471e-01
   9.6281384e-01   9.8306663e-01   9.8078525e-01
   9.6283415e-01   9.8307603e-01   9.8079581e-01
   9.6285446e-01   9.8308544e-01   9.8080633e-01
   9.6287475e-01   9.8309483e-01   9.8081686e-01
   9.6289503e-01   9.8310422e-01   9.8082739e-01
   9.6291529e-01   9.8311360e-01   9.8083790e-01
   9.6293555e-01   9.8312298e-01   9.8084842e-01
   9.6295580e-01   9.8313236e-01   9.8085892e-01
   9.6297603e-01   9.8314173e-01   9.8086942e-01
   9.6299625e-01   9.8315108e-01   9.8087991e-01
   9.6301646e-01   9.8316043e-01   9.8089040e-01
   9.6303666e-01   9.8316979e-01   9.8090088e-01
   9.6305685e-01   9.8317913e-01   9.8091136e-01
   9.6307703e-01   9.8318847e-01   9.8092182e-01
   9.6309719e-01   9.8319781e-01   9.8093229e-01
   9.6311734e-01   9.8320714e-01   9.8094274e-01
   9.6313748e-01   9.8321646e-01   9.8095319e-01
   9.6315762e-01   9.8322578e-01   9.8096363e-01
   9.6317774e-01   9.8323509e-01   9.8097407e-01
   9.6319784e-01   9.8324440e-01   9.8098451e-01
   9.6321794e-01   9.8325370e-01   9.8099494e-01
   9.6323802e-01   9.8326299e-01   9.8100535e-01
   9.6325810e-01   9.8327228e-01   9.8101577e-01
   9.6327816e-01   9.8328158e-01   9.8102618e-01
   9.6329821e-01   9.8329086e-01   9.8103658e-01
   9.6331825e-01   9.8330012e-01   9.8104697e-01
   9.6333828e-01   9.8330940e-01   9.8105738e-01
   9.6335830e-01   9.8331865e-01   9.8106775e-01
   9.6337831e-01   9.8332792e-01   9.8107813e-01
   9.6339830e-01   9.8333718e-01   9.8108851e-01
   9.6341828e-01   9.8334642e-01   9.8109887e-01
   9.6343825e-01   9.8335566e-01   9.8110924e-01
   9.6345822e-01   9.8336490e-01   9.8111959e-01
   9.6347817e-01   9.8337413e-01   9.8112994e-01
   9.6349811e-01   9.8338336e-01   9.8114028e-01
   9.6351803e-01   9.8339257e-01   9.8115062e-01
   9.6353795e-01   9.8340179e-01   9.8116096e-01
   9.6355786e-01   9.8341099e-01   9.8117129e-01
   9.6357775e-01   9.8342020e-01   9.8118160e-01
   9.6359763e-01   9.8342940e-01   9.8119192e-01
   9.6361750e-01   9.8343859e-01   9.8120222e-01
   9.6363736e-01   9.8344778e-01   9.8121252e-01
   9.6365721e-01   9.8345696e-01   9.8122282e-01
   9.6367705e-01   9.8346614e-01   9.8123311e-01
   9.6369687e-01   9.8347532e-01   9.8124340e-01
   9.6371669e-01   9.8348448e-01   9.8125368e-01
   9.6373649e-01   9.8349364e-01   9.8126396e-01
   9.6375629e-01   9.8350279e-01   9.8127422e-01
   9.6377607e-01   9.8351194e-01   9.8128447e-01
   9.6379584e-01   9.8352110e-01   9.8129474e-01
   9.6381560e-01   9.8353022e-01   9.8130499e-01
   9.6383534e-01   9.8353936e-01   9.8131523e-01
   9.6385509e-01   9.8354849e-01   9.8132547e-01
   9.6387481e-01   9.8355762e-01   9.8133569e-01
   9.6389452e-01   9.8356674e-01   9.8134592e-01
   9.6391423e-01   9.8357585e-01   9.8135615e-01
   9.6393392e-01   9.8358495e-01   9.8136636e-01
   9.6395361e-01   9.8359406e-01   9.8137656e-01
   9.6397327e-01   9.8360315e-01   9.8138677e-01
   9.6399293e-01   9.8361225e-01   9.8139697e-01
   9.6401258e-01   9.8362133e-01   9.8140716e-01
   9.6403221e-01   9.8363041e-01   9.8141735e-01
   9.6405185e-01   9.8363948e-01   9.8142752e-01
   9.6407146e-01   9.8364856e-01   9.8143770e-01
   9.6409106e-01   9.8365763e-01   9.8144786e-01
   9.6411065e-01   9.8366668e-01   9.8145803e-01
   9.6413023e-01   9.8367573e-01   9.8146818e-01
   9.6414981e-01   9.8368478e-01   9.8147833e-01
   9.6416937e-01   9.8369382e-01   9.8148847e-01
   9.6418892e-01   9.8370286e-01   9.8149861e-01
   9.6420845e-01   9.8371190e-01   9.8150875e-01
   9.6422798e-01   9.8372093e-01   9.8151888e-01
   9.6424750e-01   9.8372995e-01   9.8152899e-01
   9.6426700e-01   9.8373897e-01   9.8153910e-01
   9.6428650e-01   9.8374798e-01   9.8154922e-01
   9.6430598e-01   9.8375699e-01   9.8155932e-01
   9.6432545e-01   9.8376599e-01   9.8156942e-01
   9.6434492e-01   9.8377498e-01   9.8157951e-01
   9.6436436e-01   9.8378397e-01   9.8158960e-01
   9.6438380e-01   9.8379296e-01   9.8159969e-01
   9.6440323e-01   9.8380194e-01   9.8160975e-01
   9.6442264e-01   9.8381092e-01   9.8161983e-01
   9.6444206e-01   9.8381989e-01   9.8162989e-01
   9.6446145e-01   9.8382886e-01   9.8163995e-01
   9.6448083e-01   9.8383781e-01   9.8165000e-01
   9.6450020e-01   9.8384676e-01   9.8166005e-01
   9.6451956e-01   9.8385571e-01   9.8167009e-01
   9.6453892e-01   9.8386465e-01   9.8168013e-01
   9.6455826e-01   9.8387359e-01   9.8169015e-01
   9.6457759e-01   9.8388253e-01   9.8170018e-01
   9.6459691e-01   9.8389146e-01   9.8171019e-01
   9.6461621e-01   9.8390039e-01   9.8172021e-01
   9.6463552e-01   9.8390930e-01   9.8173021e-01
   9.6465480e-01   9.8391821e-01   9.8174021e-01
   9.6467407e-01   9.8392711e-01   9.8175021e-01
   9.6469334e-01   9.8393602e-01   9.8176020e-01
   9.6471259e-01   9.8394492e-01   9.8177019e-01
   9.6473184e-01   9.8395381e-01   9.8178017e-01
   9.6475107e-01   9.8396270e-01   9.8179013e-01
   9.6477029e-01   9.8397157e-01   9.8180011e-01
   9.6478950e-01   9.8398045e-01   9.8181006e-01
   9.6480869e-01   9.8398933e-01   9.8182002e-01
   9.6482789e-01   9.8399819e-01   9.8182996e-01
   9.6484707e-01   9.8400705e-01   9.8183991e-01
   9.6486623e-01   9.8401590e-01   9.8184985e-01
   9.6488538e-01   9.8402476e-01   9.8185978e-01
   9.6490453e-01   9.8403361e-01   9.8186970e-01
   9.6492367e-01   9.8404245e-01   9.8187963e-01
   9.6494279e-01   9.8405127e-01   9.8188954e-01
   9.6496190e-01   9.8406011e-01   9.8189945e-01
   9.6498100e-01   9.8406894e-01   9.8190936e-01
   9.6500009e-01   9.8407775e-01   9.8191926e-01
   9.6501918e-01   9.8408656e-01   9.8192915e-01
   9.6503825e-01   9.8409538e-01   9.8193903e-01
   9.6505731e-01   9.8410418e-01   9.8194892e-01
   9.6507636e-01   9.8411298e-01   9.8195880e-01
   9.6509539e-01   9.8412177e-01   9.8196866e-01
   9.6511443e-01   9.8413055e-01   9.8197853e-01
   9.6513344e-01   9.8413934e-01   9.8198839e-01
   9.6515244e-01   9.8414812e-01   9.8199824e-01
   9.6517144e-01   9.8415689e-01   9.8200809e-01
   9.6519042e-01   9.8416566e-01   9.8201793e-01
   9.6520940e-01   9.8417442e-01   9.8202777e-01
   9.6522836e-01   9.8418318e-01   9.8203759e-01
   9.6524731e-01   9.8419193e-01   9.8204742e-01
   9.6526625e-01   9.8420068e-01   9.8205725e-01
   9.6528518e-01   9.8420942e-01   9.8206706e-01
   9.6530411e-01   9.8421816e-01   9.8207687e-01
   9.6532302e-01   9.8422690e-01   9.8208667e-01
   9.6534191e-01   9.8423562e-01   9.8209646e-01
   9.6536080e-01   9.8424435e-01   9.8210626e-01
   9.6537968e-01   9.8425306e-01   9.8211605e-01
   9.6539855e-01   9.8426177e-01   9.8212583e-01
   9.6541741e-01   9.8427047e-01   9.8213560e-01
   9.6543625e-01   9.8427917e-01   9.8214536e-01
   9.6545508e-01   9.8428787e-01   9.8215514e-01
   9.6547391e-01   9.8429657e-01   9.8216489e-01
   9.6549273e-01   9.8430525e-01   9.8217464e-01
   9.6551153e-01   9.8431394e-01   9.8218439e-01
   9.6553032e-01   9.8432261e-01   9.8219413e-01
   9.6554910e-01   9.8433129e-01   9.8220387e-01
   9.6556787e-01   9.8433995e-01   9.8221361e-01
   9.6558664e-01   9.8434861e-01   9.8222333e-01
   9.6560539e-01   9.8435727e-01   9.8223304e-01
   9.6562413e-01   9.8436592e-01   9.8224276e-01
   9.6564286e-01   9.8437456e-01   9.8225247e-01
   9.6566157e-01   9.8438321e-01   9.8226217e-01
   9.6568029e-01   9.8439185e-01   9.8227187e-01
   9.6569899e-01   9.8440047e-01   9.8228156e-01
   9.6571767e-01   9.8440909e-01   9.8229125e-01
   9.6573635e-01   9.8441772e-01   9.8230092e-01
   9.6575501e-01   9.8442633e-01   9.8231060e-01
   9.6577367e-01   9.8443494e-01   9.8232027e-01
   9.6579232e-01   9.8444355e-01   9.8232994e-01
   9.6581095e-01   9.8445215e-01   9.8233960e-01
   9.6582957e-01   9.8446075e-01   9.8234925e-01
   9.6584819e-01   9.8446934e-01   9.8235890e-01
   9.6586680e-01   9.8447793e-01   9.8236854e-01
   9.6588539e-01   9.8448650e-01   9.8237818e-01
   9.6590397e-01   9.8449507e-01   9.8238781e-01
   9.6592254e-01   9.8450365e-01   9.8239744e-01
   9.6594110e-01   9.8451222e-01   9.8240705e-01
   9.6595966e-01   9.8452077e-01   9.8241666e-01
   9.6597820e-01   9.8452933e-01   9.8242628e-01
   9.6599673e-01   9.8453788e-01   9.8243589e-01
   9.6601524e-01   9.8454643e-01   9.8244548e-01
   9.6603375e-01   9.8455497e-01   9.8245508e-01
   9.6605226e-01   9.8456350e-01   9.8246466e-01
   9.6607074e-01   9.8457204e-01   9.8247424e-01
   9.6608922e-01   9.8458056e-01   9.8248383e-01
   9.6610769e-01   9.8458909e-01   9.8249339e-01
   9.6612614e-01   9.8459760e-01   9.8250296e-01
   9.6614460e-01   9.8460611e-01   9.8251251e-01
   9.6616303e-01   9.8461462e-01   9.8252208e-01
   9.6618146e-01   9.8462312e-01   9.8253163e-01
   9.6619987e-01   9.8463162e-01   9.8254116e-01
   9.6621828e-01   9.8464010e-01   9.8255070e-01
   9.6623668e-01   9.8464859e-01   9.8256024e-01
   9.6625506e-01   9.8465707e-01   9.8256976e-01
   9.6627343e-01   9.8466555e-01   9.8257929e-01
   9.6629180e-01   9.8467402e-01   9.8258880e-01
   9.6631015e-01   9.8468249e-01   9.8259831e-01
   9.6632850e-01   9.8469095e-01   9.8260782e-01
   9.6634683e-01   9.8469940e-01   9.8261732e-01
   9.6636515e-01   9.8470786e-01   9.8262682e-01
   9.6638346e-01   9.8471631e-01   9.8263631e-01
   9.6640177e-01   9.8472475e-01   9.8264580e-01
   9.6642007e-01   9.8473318e-01   9.8265527e-01
   9.6643835e-01   9.8474162e-01   9.8266475e-01
   9.6645662e-01   9.8475004e-01   9.8267421e-01
   9.6647487e-01   9.8475846e-01   9.8268367e-01
   9.6649312e-01   9.8476688e-01   9.8269313e-01
   9.6651137e-01   9.8477530e-01   9.8270258e-01
   9.6652960e-01   9.8478371e-01   9.8271203e-01
   9.6654782e-01   9.8479210e-01   9.8272147e-01
   9.6656603e-01   9.8480050e-01   9.8273090e-01
   9.6658423e-01   9.8480890e-01   9.8274034e-01
   9.6660242e-01   9.8481728e-01   9.8274977e-01
   9.6662060e-01   9.8482567e-01   9.8275919e-01
   9.6663877e-01   9.8483405e-01   9.8276860e-01
   9.6665693e-01   9.8484243e-01   9.8277801e-01
   9.6667507e-01   9.8485078e-01   9.8278741e-01
   9.6669322e-01   9.8485916e-01   9.8279681e-01
   9.6671135e-01   9.8486752e-01   9.8280620e-01
   9.6672946e-01   9.8487586e-01   9.8281559e-01
   9.6674757e-01   9.8488421e-01   9.8282497e-01
   9.6676566e-01   9.8489256e-01   9.8283435e-01
   9.6678376e-01   9.8490089e-01   9.8284372e-01
   9.6680184e-01   9.8490923e-01   9.8285310e-01
   9.6681990e-01   9.8491756e-01   9.8286246e-01
   9.6683796e-01   9.8492588e-01   9.8287181e-01
   9.6685600e-01   9.8493421e-01   9.8288115e-01
   9.6687405e-01   9.8494253e-01   9.8289050e-01
   9.6689207e-01   9.8495084e-01   9.8289984e-01
   9.6691009e-01   9.8495913e-01   9.8290918e-01
   9.6692809e-01   9.8496744e-01   9.8291850e-01
   9.6694609e-01   9.8497574e-01   9.8292782e-01
   9.6696408e-01   9.8498402e-01   9.8293715e-01
   9.6698205e-01   9.8499231e-01   9.8294646e-01
   9.6700002e-01   9.8500059e-01   9.8295577e-01
   9.6701797e-01   9.8500888e-01   9.8296507e-01
   9.6703592e-01   9.8501715e-01   9.8297437e-01
   9.6705386e-01   9.8502541e-01   9.8298367e-01
   9.6707178e-01   9.8503368e-01   9.8299295e-01
   9.6708970e-01   9.8504194e-01   9.8300223e-01
   9.6710760e-01   9.8505018e-01   9.8301150e-01
   9.6712550e-01   9.8505843e-01   9.8302077e-01
   9.6714339e-01   9.8506667e-01   9.8303005e-01
   9.6716126e-01   9.8507491e-01   9.8303931e-01
   9.6717913e-01   9.8508314e-01   9.8304856e-01
   9.6719698e-01   9.8509137e-01   9.8305781e-01
   9.6721482e-01   9.8509960e-01   9.8306705e-01
   9.6723267e-01   9.8510782e-01   9.8307629e-01
   9.6725049e-01   9.8511604e-01   9.8308553e-01
   9.6726830e-01   9.8512425e-01   9.8309476e-01
   9.6728611e-01   9.8513244e-01   9.8310399e-01
   9.6730390e-01   9.8514065e-01   9.8311320e-01
   9.6732169e-01   9.8514885e-01   9.8312241e-01
   9.6733947e-01   9.8515703e-01   9.8313162e-01
   9.6735723e-01   9.8516521e-01   9.8314083e-01
   9.6737498e-01   9.8517339e-01   9.8315001e-01
   9.6739273e-01   9.8518158e-01   9.8315921e-01
   9.6741047e-01   9.8518975e-01   9.8316840e-01
   9.6742819e-01   9.8519792e-01   9.8317758e-01
   9.6744591e-01   9.8520608e-01   9.8318676e-01
   9.6746361e-01   9.8521423e-01   9.8319593e-01
   9.6748131e-01   9.8522238e-01   9.8320509e-01
   9.6749900e-01   9.8523054e-01   9.8321425e-01
   9.6751667e-01   9.8523867e-01   9.8322341e-01
   9.6753434e-01   9.8524682e-01   9.8323256e-01
   9.6755199e-01   9.8525495e-01   9.8324171e-01
   9.6756964e-01   9.8526308e-01   9.8325086e-01
   9.6758728e-01   9.8527120e-01   9.8325998e-01
   9.6760490e-01   9.8527932e-01   9.8326911e-01
   9.6762252e-01   9.8528744e-01   9.8327824e-01
   9.6764012e-01   9.8529555e-01   9.8328736e-01
   9.6765772e-01   9.8530366e-01   9.8329647e-01
   9.6767531e-01   9.8531175e-01   9.8330558e-01
   9.6769289e-01   9.8531984e-01   9.8331469e-01
   9.6771045e-01   9.8532794e-01   9.8332379e-01
   9.6772801e-01   9.8533602e-01   9.8333287e-01
   9.6774555e-01   9.8534410e-01   9.8334197e-01
   9.6776310e-01   9.8535219e-01   9.8335106e-01
   9.6778062e-01   9.8536026e-01   9.8336013e-01
   9.6779814e-01   9.8536832e-01   9.8336920e-01
   9.6781565e-01   9.8537639e-01   9.8337827e-01
   9.6783314e-01   9.8538445e-01   9.8338733e-01
   9.6785064e-01   9.8539250e-01   9.8339639e-01
   9.6786812e-01   9.8540055e-01   9.8340544e-01
   9.6788558e-01   9.8540860e-01   9.8341449e-01
   9.6790304e-01   9.8541664e-01   9.8342354e-01
   9.6792049e-01   9.8542467e-01   9.8343257e-01
   9.6793793e-01   9.8543270e-01   9.8344161e-01
   9.6795536e-01   9.8544072e-01   9.8345063e-01
   9.6797278e-01   9.8544874e-01   9.8345965e-01
   9.6799019e-01   9.8545676e-01   9.8346866e-01
   9.6800759e-01   9.8546478e-01   9.8347768e-01
   9.6802498e-01   9.8547279e-01   9.8348668e-01
   9.6804236e-01   9.8548079e-01   9.8349569e-01
   9.6805973e-01   9.8548879e-01   9.8350469e-01
   9.6807709e-01   9.8549678e-01   9.8351367e-01
   9.6809444e-01   9.8550476e-01   9.8352266e-01
   9.6811179e-01   9.8551275e-01   9.8353164e-01
   9.6812912e-01   9.8552074e-01   9.8354061e-01
   9.6814644e-01   9.8552870e-01   9.8354958e-01
   9.6816375e-01   9.8553667e-01   9.8355856e-01
   9.6818105e-01   9.8554464e-01   9.8356752e-01
   9.6819835e-01   9.8555260e-01   9.8357646e-01
   9.6821563e-01   9.8556055e-01   9.8358542e-01
   9.6823291e-01   9.8556851e-01   9.8359437e-01
   9.6825017e-01   9.8557645e-01   9.8360330e-01
   9.6826742e-01   9.8558439e-01   9.8361224e-01
   9.6828467e-01   9.8559234e-01   9.8362117e-01
   9.6830191e-01   9.8560027e-01   9.8363009e-01
   9.6831913e-01   9.8560820e-01   9.8363902e-01
   9.6833634e-01   9.8561613e-01   9.8364792e-01
   9.6835355e-01   9.8562405e-01   9.8365683e-01
   9.6837075e-01   9.8563195e-01   9.8366574e-01
   9.6838794e-01   9.8563987e-01   9.8367464e-01
   9.6840511e-01   9.8564778e-01   9.8368354e-01
   9.6842228e-01   9.8565568e-01   9.8369243e-01
   9.6843943e-01   9.8566357e-01   9.8370132e-01
   9.6845659e-01   9.8567147e-01   9.8371019e-01
   9.6847373e-01   9.8567935e-01   9.8371906e-01
   9.6849085e-01   9.8568724e-01   9.8372793e-01
   9.6850797e-01   9.8569512e-01   9.8373680e-01
   9.6852508e-01   9.8570299e-01   9.8374566e-01
   9.6854219e-01   9.8571085e-01   9.8375451e-01
   9.6855928e-01   9.8571872e-01   9.8376337e-01
   9.6857636e-01   9.8572658e-01   9.8377221e-01
   9.6859343e-01   9.8573443e-01   9.8378105e-01
   9.6861049e-01   9.8574229e-01   9.8378988e-01
   9.6862754e-01   9.8575014e-01   9.8379871e-01
   9.6864459e-01   9.8575798e-01   9.8380753e-01
   9.6866162e-01   9.8576581e-01   9.8381635e-01
   9.6867864e-01   9.8577364e-01   9.8382516e-01
   9.6869565e-01   9.8578147e-01   9.8383397e-01
   9.6871266e-01   9.8578930e-01   9.8384278e-01
   9.6872966e-01   9.8579712e-01   9.8385158e-01
   9.6874664e-01   9.8580493e-01   9.8386037e-01
   9.6876362e-01   9.8581274e-01   9.8386917e-01
   9.6878058e-01   9.8582056e-01   9.8387795e-01
   9.6879754e-01   9.8582835e-01   9.8388672e-01
   9.6881449e-01   9.8583615e-01   9.8389551e-01
   9.6883143e-01   9.8584394e-01   9.8390428e-01
   9.6884835e-01   9.8585172e-01   9.8391303e-01
   9.6886527e-01   9.8585951e-01   9.8392179e-01
   9.6888219e-01   9.8586729e-01   9.8393055e-01
   9.6889908e-01   9.8587506e-01   9.8393930e-01
   9.6891597e-01   9.8588284e-01   9.8394804e-01
   9.6893285e-01   9.8589060e-01   9.8395679e-01
   9.6894972e-01   9.8589836e-01   9.8396552e-01
   9.6896659e-01   9.8590611e-01   9.8397425e-01
   9.6898344e-01   9.8591386e-01   9.8398297e-01
   9.6900029e-01   9.8592162e-01   9.8399169e-01
   9.6901712e-01   9.8592936e-01   9.8400041e-01
   9.6903394e-01   9.8593710e-01   9.8400912e-01
   9.6905076e-01   9.8594483e-01   9.8401782e-01
   9.6906757e-01   9.8595256e-01   9.8402653e-01
   9.6908436e-01   9.8596029e-01   9.8403522e-01
   9.6910115e-01   9.8596800e-01   9.8404390e-01
   9.6911792e-01   9.8597572e-01   9.8405260e-01
   9.6913470e-01   9.8598343e-01   9.8406128e-01
   9.6915145e-01   9.8599114e-01   9.8406995e-01
   9.6916820e-01   9.8599884e-01   9.8407862e-01
   9.6918494e-01   9.8600654e-01   9.8408729e-01
   9.6920167e-01   9.8601423e-01   9.8409595e-01
   9.6921840e-01   9.8602192e-01   9.8410461e-01
   9.6923511e-01   9.8602961e-01   9.8411325e-01
   9.6925181e-01   9.8603729e-01   9.8412190e-01
   9.6926850e-01   9.8604497e-01   9.8413054e-01
   9.6928518e-01   9.8605263e-01   9.8413917e-01
   9.6930186e-01   9.8606030e-01   9.8414781e-01
   9.6931852e-01   9.8606796e-01   9.8415644e-01
   9.6933518e-01   9.8607563e-01   9.8416506e-01
   9.6935182e-01   9.8608328e-01   9.8417368e-01
   9.6936846e-01   9.8609092e-01   9.8418228e-01
   9.6938509e-01   9.8609857e-01   9.8419089e-01
   9.6940171e-01   9.8610621e-01   9.8419950e-01
   9.6941832e-01   9.8611385e-01   9.8420809e-01
   9.6943491e-01   9.8612148e-01   9.8421669e-01
   9.6945150e-01   9.8612911e-01   9.8422527e-01
   9.6946809e-01   9.8613674e-01   9.8423385e-01
   9.6948466e-01   9.8614435e-01   9.8424243e-01
   9.6950122e-01   9.8615196e-01   9.8425100e-01
   9.6951777e-01   9.8615957e-01   9.8425957e-01
   9.6953432e-01   9.8616718e-01   9.8426814e-01
   9.6955086e-01   9.8617478e-01   9.8427670e-01
   9.6956738e-01   9.8618237e-01   9.8428526e-01
   9.6958390e-01   9.8618996e-01   9.8429380e-01
   9.6960040e-01   9.8619755e-01   9.8430234e-01
   9.6961690e-01   9.8620514e-01   9.8431089e-01
   9.6963339e-01   9.8621272e-01   9.8431942e-01
   9.6964987e-01   9.8622029e-01   9.8432795e-01
   9.6966634e-01   9.8622786e-01   9.8433647e-01
   9.6968280e-01   9.8623542e-01   9.8434499e-01
   9.6969925e-01   9.8624298e-01   9.8435351e-01
   9.6971570e-01   9.8625055e-01   9.8436201e-01
   9.6973213e-01   9.8625810e-01   9.8437052e-01
   9.6974855e-01   9.8626565e-01   9.8437903e-01
   9.6976496e-01   9.8627319e-01   9.8438752e-01
   9.6978137e-01   9.8628073e-01   9.8439601e-01
   9.6979777e-01   9.8628827e-01   9.8440450e-01
   9.6981416e-01   9.8629579e-01   9.8441298e-01
   9.6983053e-01   9.8630332e-01   9.8442146e-01
   9.6984690e-01   9.8631085e-01   9.8442993e-01
   9.6986326e-01   9.8631836e-01   9.8443839e-01
   9.6987962e-01   9.8632587e-01   9.8444685e-01
   9.6989596e-01   9.8633339e-01   9.8445531e-01
   9.6991229e-01   9.8634089e-01   9.8446376e-01
   9.6992861e-01   9.8634839e-01   9.8447221e-01
   9.6994492e-01   9.8635589e-01   9.8448065e-01
   9.6996123e-01   9.8636338e-01   9.8448909e-01
   9.6997753e-01   9.8637086e-01   9.8449752e-01
   9.6999381e-01   9.8637835e-01   9.8450595e-01
   9.7001009e-01   9.8638583e-01   9.8451439e-01
   9.7002635e-01   9.8639330e-01   9.8452280e-01
   9.7004262e-01   9.8640078e-01   9.8453121e-01
   9.7005887e-01   9.8640824e-01   9.8453963e-01
   9.7007511e-01   9.8641570e-01   9.8454803e-01
   9.7009134e-01   9.8642317e-01   9.8455643e-01
   9.7010756e-01   9.8643062e-01   9.8456482e-01
   9.7012378e-01   9.8643807e-01   9.8457321e-01
   9.7013998e-01   9.8644550e-01   9.8458161e-01
   9.7015618e-01   9.8645295e-01   9.8458999e-01
   9.7017236e-01   9.8646038e-01   9.8459835e-01
   9.7018854e-01   9.8646782e-01   9.8460673e-01
   9.7020471e-01   9.8647524e-01   9.8461510e-01
   9.7022087e-01   9.8648267e-01   9.8462346e-01
   9.7023702e-01   9.8649009e-01   9.8463181e-01
   9.7025316e-01   9.8649750e-01   9.8464017e-01
   9.7026929e-01   9.8650491e-01   9.8464852e-01
   9.7028542e-01   9.8651231e-01   9.8465687e-01
   9.7030153e-01   9.8651971e-01   9.8466519e-01
   9.7031764e-01   9.8652711e-01   9.8467354e-01
   9.7033373e-01   9.8653451e-01   9.8468187e-01
   9.7034982e-01   9.8654190e-01   9.8469018e-01
   9.7036590e-01   9.8654929e-01   9.8469850e-01
   9.7038197e-01   9.8655666e-01   9.8470682e-01
   9.7039803e-01   9.8656403e-01   9.8471514e-01
   9.7041408e-01   9.8657141e-01   9.8472344e-01
   9.7043012e-01   9.8657878e-01   9.8473173e-01
   9.7044616e-01   9.8658614e-01   9.8474004e-01
   9.7046218e-01   9.8659351e-01   9.8474833e-01
   9.7047820e-01   9.8660085e-01   9.8475661e-01
   9.7049420e-01   9.8660820e-01   9.8476490e-01
   9.7051020e-01   9.8661555e-01   9.8477317e-01
   9.7052619e-01   9.8662290e-01   9.8478145e-01
   9.7054217e-01   9.8663024e-01   9.8478972e-01
   9.7055814e-01   9.8663757e-01   9.8479798e-01
   9.7057410e-01   9.8664490e-01   9.8480624e-01
   9.7059005e-01   9.8665222e-01   9.8481449e-01
   9.7060600e-01   9.8665954e-01   9.8482275e-01
   9.7062194e-01   9.8666685e-01   9.8483099e-01
   9.7063786e-01   9.8667418e-01   9.8483923e-01
   9.7065378e-01   9.8668148e-01   9.8484746e-01
   9.7066968e-01   9.8668879e-01   9.8485570e-01
   9.7068559e-01   9.8669608e-01   9.8486392e-01
   9.7070148e-01   9.8670338e-01   9.8487215e-01
   9.7071736e-01   9.8671067e-01   9.8488036e-01
   9.7073323e-01   9.8671795e-01   9.8488857e-01
   9.7074909e-01   9.8672524e-01   9.8489678e-01
   9.7076495e-01   9.8673253e-01   9.8490499e-01
   9.7078080e-01   9.8673980e-01   9.8491318e-01
   9.7079663e-01   9.8674707e-01   9.8492137e-01
   9.7081246e-01   9.8675433e-01   9.8492956e-01
   9.7082828e-01   9.8676159e-01   9.8493775e-01
   9.7084410e-01   9.8676885e-01   9.8494593e-01
   9.7085990e-01   9.8677611e-01   9.8495411e-01
   9.7087569e-01   9.8678336e-01   9.8496228e-01
   9.7089147e-01   9.8679061e-01   9.8497044e-01
   9.7090724e-01   9.8679784e-01   9.8497861e-01
   9.7092302e-01   9.8680509e-01   9.8498676e-01
   9.7093877e-01   9.8681231e-01   9.8499492e-01
   9.7095452e-01   9.8681955e-01   9.8500306e-01
   9.7097026e-01   9.8682677e-01   9.8501121e-01
   9.7098599e-01   9.8683399e-01   9.8501934e-01
   9.7100172e-01   9.8684121e-01   9.8502748e-01
   9.7101743e-01   9.8684842e-01   9.8503561e-01
   9.7103313e-01   9.8685563e-01   9.8504374e-01
   9.7104883e-01   9.8686283e-01   9.8505185e-01
   9.7106452e-01   9.8687004e-01   9.8505997e-01
   9.7108020e-01   9.8687722e-01   9.8506808e-01
   9.7109587e-01   9.8688442e-01   9.8507619e-01
   9.7111153e-01   9.8689160e-01   9.8508429e-01
   9.7112718e-01   9.8689879e-01   9.8509238e-01
   9.7114282e-01   9.8690597e-01   9.8510048e-01
   9.7115846e-01   9.8691314e-01   9.8510856e-01
   9.7117409e-01   9.8692031e-01   9.8511665e-01
   9.7118970e-01   9.8692749e-01   9.8512473e-01
   9.7120531e-01   9.8693464e-01   9.8513281e-01
   9.7122091e-01   9.8694180e-01   9.8514087e-01
   9.7123651e-01   9.8694896e-01   9.8514894e-01
   9.7125209e-01   9.8695611e-01   9.8515700e-01
   9.7126766e-01   9.8696325e-01   9.8516506e-01
   9.7128322e-01   9.8697040e-01   9.8517311e-01
   9.7129878e-01   9.8697753e-01   9.8518116e-01
   9.7131433e-01   9.8698467e-01   9.8518920e-01
   9.7132987e-01   9.8699180e-01   9.8519724e-01
   9.7134540e-01   9.8699892e-01   9.8520527e-01
   9.7136092e-01   9.8700604e-01   9.8521329e-01
   9.7137643e-01   9.8701316e-01   9.8522132e-01
   9.7139194e-01   9.8702027e-01   9.8522935e-01
   9.7140744e-01   9.8702739e-01   9.8523736e-01
   9.7142292e-01   9.8703449e-01   9.8524537e-01
   9.7143840e-01   9.8704160e-01   9.8525338e-01
   9.7145387e-01   9.8704869e-01   9.8526138e-01
   9.7146934e-01   9.8705579e-01   9.8526937e-01
   9.7148479e-01   9.8706287e-01   9.8527738e-01
   9.7150023e-01   9.8706995e-01   9.8528535e-01
   9.7151566e-01   9.8707704e-01   9.8529334e-01
   9.7153109e-01   9.8708412e-01   9.8530132e-01
   9.7154651e-01   9.8709119e-01   9.8530930e-01
   9.7156192e-01   9.8709826e-01   9.8531727e-01
   9.7157732e-01   9.8710532e-01   9.8532524e-01
   9.7159271e-01   9.8711239e-01   9.8533319e-01
   9.7160809e-01   9.8711943e-01   9.8534115e-01
   9.7162347e-01   9.8712649e-01   9.8534910e-01
   9.7163884e-01   9.8713353e-01   9.8535706e-01
   9.7165420e-01   9.8714058e-01   9.8536499e-01
   9.7166954e-01   9.8714762e-01   9.8537293e-01
   9.7168488e-01   9.8715465e-01   9.8538087e-01
   9.7170022e-01   9.8716169e-01   9.8538880e-01
   9.7171554e-01   9.8716872e-01   9.8539673e-01
   9.7173086e-01   9.8717574e-01   9.8540465e-01
   9.7174616e-01   9.8718276e-01   9.8541257e-01
   9.7176146e-01   9.8718978e-01   9.8542048e-01
   9.7177676e-01   9.8719680e-01   9.8542838e-01
   9.7179203e-01   9.8720380e-01   9.8543628e-01
   9.7180731e-01   9.8721080e-01   9.8544418e-01
   9.7182257e-01   9.8721780e-01   9.8545208e-01
   9.7183782e-01   9.8722480e-01   9.8545997e-01
   9.7185307e-01   9.8723179e-01   9.8546786e-01
   9.7186831e-01   9.8723877e-01   9.8547574e-01
   9.7188354e-01   9.8724577e-01   9.8548361e-01
   9.7189876e-01   9.8725274e-01   9.8549149e-01
   9.7191397e-01   9.8725972e-01   9.8549935e-01
   9.7192918e-01   9.8726669e-01   9.8550722e-01
   9.7194438e-01   9.8727366e-01   9.8551508e-01
   9.7195956e-01   9.8728062e-01   9.8552293e-01
   9.7197474e-01   9.8728758e-01   9.8553078e-01
   9.7198991e-01   9.8729454e-01   9.8553863e-01
   9.7200508e-01   9.8730149e-01   9.8554647e-01
   9.7202023e-01   9.8730844e-01   9.8555431e-01
   9.7203537e-01   9.8731538e-01   9.8556213e-01
   9.7205051e-01   9.8732232e-01   9.8556997e-01
   9.7206563e-01   9.8732925e-01   9.8557778e-01
   9.7208076e-01   9.8733618e-01   9.8558561e-01
   9.7209587e-01   9.8734311e-01   9.8559342e-01
   9.7211097e-01   9.8735004e-01   9.8560124e-01
   9.7212606e-01   9.8735696e-01   9.8560904e-01
   9.7214115e-01   9.8736388e-01   9.8561684e-01
   9.7215623e-01   9.8737079e-01   9.8562464e-01
   9.7217130e-01   9.8737769e-01   9.8563244e-01
   9.7218636e-01   9.8738460e-01   9.8564022e-01
   9.7220141e-01   9.8739150e-01   9.8564800e-01
   9.7221645e-01   9.8739839e-01   9.8565579e-01
   9.7223149e-01   9.8740529e-01   9.8566356e-01
   9.7224652e-01   9.8741218e-01   9.8567132e-01
   9.7226154e-01   9.8741906e-01   9.8567910e-01
   9.7227655e-01   9.8742594e-01   9.8568686e-01
   9.7229155e-01   9.8743282e-01   9.8569461e-01
   9.7230655e-01   9.8743969e-01   9.8570237e-01
   9.7232153e-01   9.8744655e-01   9.8571012e-01
   9.7233651e-01   9.8745342e-01   9.8571786e-01
   9.7235147e-01   9.8746029e-01   9.8572561e-01
   9.7236643e-01   9.8746714e-01   9.8573335e-01
   9.7238139e-01   9.8747400e-01   9.8574107e-01
   9.7239633e-01   9.8748084e-01   9.8574879e-01
   9.7241126e-01   9.8748769e-01   9.8575652e-01
   9.7242619e-01   9.8749452e-01   9.8576424e-01
   9.7244111e-01   9.8750136e-01   9.8577196e-01
   9.7245602e-01   9.8750819e-01   9.8577967e-01
   9.7247092e-01   9.8751502e-01   9.8578737e-01
   9.7248582e-01   9.8752185e-01   9.8579506e-01
   9.7250070e-01   9.8752867e-01   9.8580276e-01
   9.7251558e-01   9.8753550e-01   9.8581046e-01
   9.7253045e-01   9.8754230e-01   9.8581815e-01
   9.7254531e-01   9.8754912e-01   9.8582584e-01
   9.7256016e-01   9.8755592e-01   9.8583351e-01
   9.7257500e-01   9.8756273e-01   9.8584118e-01
   9.7258984e-01   9.8756952e-01   9.8584886e-01
   9.7260467e-01   9.8757632e-01   9.8585652e-01
   9.7261949e-01   9.8758311e-01   9.8586419e-01
   9.7263430e-01   9.8758989e-01   9.8587184e-01
   9.7264910e-01   9.8759667e-01   9.8587950e-01
   9.7266389e-01   9.8760345e-01   9.8588715e-01
   9.7267868e-01   9.8761023e-01   9.8589479e-01
   9.7269346e-01   9.8761700e-01   9.8590244e-01
   9.7270823e-01   9.8762377e-01   9.8591007e-01
   9.7272299e-01   9.8763052e-01   9.8591771e-01
   9.7273774e-01   9.8763729e-01   9.8592533e-01
   9.7275249e-01   9.8764404e-01   9.8593295e-01
   9.7276722e-01   9.8765079e-01   9.8594058e-01
   9.7278195e-01   9.8765755e-01   9.8594819e-01
   9.7279667e-01   9.8766429e-01   9.8595580e-01
   9.7281138e-01   9.8767103e-01   9.8596341e-01
   9.7282609e-01   9.8767776e-01   9.8597101e-01
   9.7284078e-01   9.8768450e-01   9.8597861e-01
   9.7285547e-01   9.8769122e-01   9.8598620e-01
   9.7287015e-01   9.8769795e-01   9.8599379e-01
   9.7288482e-01   9.8770467e-01   9.8600138e-01
   9.7289949e-01   9.8771138e-01   9.8600896e-01
   9.7291414e-01   9.8771810e-01   9.8601653e-01
   9.7292878e-01   9.8772481e-01   9.8602411e-01
   9.7294342e-01   9.8773151e-01   9.8603168e-01
   9.7295805e-01   9.8773822e-01   9.8603924e-01
   9.7297268e-01   9.8774490e-01   9.8604680e-01
   9.7298729e-01   9.8775161e-01   9.8605435e-01
   9.7300189e-01   9.8775830e-01   9.8606191e-01
   9.7301649e-01   9.8776497e-01   9.8606945e-01
   9.7303108e-01   9.8777166e-01   9.8607699e-01
   9.7304566e-01   9.8777834e-01   9.8608454e-01
   9.7306024e-01   9.8778502e-01   9.8609206e-01
   9.7307480e-01   9.8779168e-01   9.8609959e-01
   9.7308936e-01   9.8779835e-01   9.8610712e-01
   9.7310390e-01   9.8780501e-01   9.8611464e-01
   9.7311845e-01   9.8781167e-01   9.8612216e-01
   9.7313298e-01   9.8781832e-01   9.8612967e-01
   9.7314750e-01   9.8782498e-01   9.8613718e-01
   9.7316202e-01   9.8783163e-01   9.8614469e-01
   9.7317653e-01   9.8783827e-01   9.8615219e-01
   9.7319103e-01   9.8784492e-01   9.8615968e-01
   9.7320552e-01   9.8785154e-01   9.8616717e-01
   9.7322001e-01   9.8785818e-01   9.8617466e-01
   9.7323448e-01   9.8786481e-01   9.8618215e-01
   9.7324895e-01   9.8787144e-01   9.8618962e-01
   9.7326341e-01   9.8787806e-01   9.8619711e-01
   9.7327786e-01   9.8788467e-01   9.8620456e-01
   9.7329230e-01   9.8789129e-01   9.8621204e-01
   9.7330674e-01   9.8789790e-01   9.8621949e-01
   9.7332117e-01   9.8790450e-01   9.8622695e-01
   9.7333559e-01   9.8791110e-01   9.8623441e-01
   9.7335000e-01   9.8791770e-01   9.8624186e-01
   9.7336440e-01   9.8792430e-01   9.8624931e-01
   9.7337880e-01   9.8793089e-01   9.8625675e-01
   9.7339318e-01   9.8793748e-01   9.8626419e-01
   9.7340757e-01   9.8794407e-01   9.8627162e-01
   9.7342194e-01   9.8795064e-01   9.8627905e-01
   9.7343630e-01   9.8795722e-01   9.8628647e-01
   9.7345066e-01   9.8796379e-01   9.8629390e-01
   9.7346500e-01   9.8797036e-01   9.8630132e-01
   9.7347935e-01   9.8797692e-01   9.8630872e-01
   9.7349368e-01   9.8798348e-01   9.8631613e-01
   9.7350800e-01   9.8799004e-01   9.8632353e-01
   9.7352231e-01   9.8799659e-01   9.8633094e-01
   9.7353662e-01   9.8800314e-01   9.8633833e-01
   9.7355092e-01   9.8800969e-01   9.8634572e-01
   9.7356521e-01   9.8801623e-01   9.8635311e-01
   9.7357950e-01   9.8802277e-01   9.8636050e-01
   9.7359377e-01   9.8802930e-01   9.8636787e-01
   9.7360804e-01   9.8803584e-01   9.8637525e-01
   9.7362230e-01   9.8804237e-01   9.8638262e-01
   9.7363655e-01   9.8804889e-01   9.8638999e-01
   9.7365080e-01   9.8805540e-01   9.8639735e-01
   9.7366503e-01   9.8806193e-01   9.8640471e-01
   9.7367926e-01   9.8806844e-01   9.8641206e-01
   9.7369348e-01   9.8807494e-01   9.8641941e-01
   9.7370769e-01   9.8808145e-01   9.8642675e-01
   9.7372190e-01   9.8808795e-01   9.8643410e-01
   9.7373609e-01   9.8809445e-01   9.8644143e-01
   9.7375028e-01   9.8810095e-01   9.8644876e-01
   9.7376447e-01   9.8810743e-01   9.8645610e-01
   9.7377864e-01   9.8811392e-01   9.8646343e-01
   9.7379280e-01   9.8812041e-01   9.8647075e-01
   9.7380696e-01   9.8812688e-01   9.8647807e-01
   9.7382110e-01   9.8813335e-01   9.8648538e-01
   9.7383525e-01   9.8813983e-01   9.8649268e-01
   9.7384938e-01   9.8814629e-01   9.8649999e-01
   9.7386351e-01   9.8815276e-01   9.8650728e-01
   9.7387762e-01   9.8815922e-01   9.8651459e-01
   9.7389173e-01   9.8816567e-01   9.8652187e-01
   9.7390584e-01   9.8817213e-01   9.8652917e-01
   9.7391993e-01   9.8817858e-01   9.8653645e-01
   9.7393402e-01   9.8818503e-01   9.8654373e-01
   9.7394809e-01   9.8819146e-01   9.8655101e-01
   9.7396216e-01   9.8819790e-01   9.8655828e-01
   9.7397623e-01   9.8820433e-01   9.8656555e-01
   9.7399029e-01   9.8821077e-01   9.8657281e-01
   9.7400433e-01   9.8821719e-01   9.8658008e-01
   9.7401837e-01   9.8822361e-01   9.8658734e-01
   9.7403240e-01   9.8823004e-01   9.8659458e-01
   9.7404643e-01   9.8823646e-01   9.8660182e-01
   9.7406044e-01   9.8824287e-01   9.8660907e-01
   9.7407445e-01   9.8824928e-01   9.8661631e-01
   9.7408845e-01   9.8825568e-01   9.8662354e-01
   9.7410244e-01   9.8826209e-01   9.8663077e-01
   9.7411643e-01   9.8826849e-01   9.8663801e-01
   9.7413041e-01   9.8827488e-01   9.8664522e-01
   9.7414437e-01   9.8828127e-01   9.8665246e-01
   9.7415833e-01   9.8828765e-01   9.8665966e-01
   9.7417229e-01   9.8829404e-01   9.8666688e-01
   9.7418624e-01   9.8830042e-01   9.8667409e-01
   9.7420017e-01   9.8830679e-01   9.8668129e-01
   9.7421410e-01   9.8831316e-01   9.8668849e-01
   9.7422802e-01   9.8831954e-01   9.8669568e-01
   9.7424194e-01   9.8832590e-01   9.8670287e-01
   9.7425585e-01   9.8833227e-01   9.8671005e-01
   9.7426975e-01   9.8833861e-01   9.8671725e-01
   9.7428364e-01   9.8834497e-01   9.8672441e-01
   9.7429752e-01   9.8835132e-01   9.8673159e-01
   9.7431139e-01   9.8835767e-01   9.8673876e-01
   9.7432527e-01   9.8836401e-01   9.8674593e-01
   9.7433913e-01   9.8837036e-01   9.8675310e-01
   9.7435298e-01   9.8837669e-01   9.8676025e-01
   9.7436682e-01   9.8838303e-01   9.8676741e-01
   9.7438066e-01   9.8838935e-01   9.8677457e-01
   9.7439450e-01   9.8839568e-01   9.8678171e-01
   9.7440832e-01   9.8840200e-01   9.8678885e-01
   9.7442213e-01   9.8840832e-01   9.8679599e-01
   9.7443593e-01   9.8841463e-01   9.8680312e-01
   9.7444973e-01   9.8842094e-01   9.8681025e-01
   9.7446353e-01   9.8842725e-01   9.8681738e-01
   9.7447731e-01   9.8843356e-01   9.8682450e-01
   9.7449109e-01   9.8843985e-01   9.8683162e-01
   9.7450485e-01   9.8844615e-01   9.8683874e-01
   9.7451861e-01   9.8845244e-01   9.8684585e-01
   9.7453237e-01   9.8845874e-01   9.8685296e-01
   9.7454612e-01   9.8846502e-01   9.8686006e-01
   9.7455985e-01   9.8847131e-01   9.8686715e-01
   9.7457358e-01   9.8847758e-01   9.8687425e-01
   9.7458730e-01   9.8848386e-01   9.8688134e-01
   9.7460102e-01   9.8849013e-01   9.8688843e-01
   9.7461473e-01   9.8849640e-01   9.8689551e-01
   9.7462843e-01   9.8850266e-01   9.8690259e-01
   9.7464212e-01   9.8850893e-01   9.8690967e-01
   9.7465580e-01   9.8851518e-01   9.8691674e-01
   9.7466948e-01   9.8852143e-01   9.8692380e-01
   9.7468315e-01   9.8852769e-01   9.8693087e-01
   9.7469681e-01   9.8853393e-01   9.8693792e-01
   9.7471046e-01   9.8854018e-01   9.8694498e-01
   9.7472411e-01   9.8854641e-01   9.8695203e-01
   9.7473775e-01   9.8855265e-01   9.8695909e-01
   9.7475138e-01   9.8855888e-01   9.8696613e-01
   9.7476501e-01   9.8856510e-01   9.8697317e-01
   9.7477862e-01   9.8857134e-01   9.8698020e-01
   9.7479223e-01   9.8857755e-01   9.8698722e-01
   9.7480583e-01   9.8858377e-01   9.8699425e-01
   9.7481943e-01   9.8858999e-01   9.8700128e-01
   9.7483301e-01   9.8859620e-01   9.8700830e-01
   9.7484659e-01   9.8860241e-01   9.8701531e-01
   9.7486016e-01   9.8860861e-01   9.8702233e-01
   9.7487373e-01   9.8861481e-01   9.8702933e-01
   9.7488728e-01   9.8862100e-01   9.8703634e-01
   9.7490083e-01   9.8862719e-01   9.8704334e-01
   9.7491437e-01   9.8863339e-01   9.8705034e-01
   9.7492790e-01   9.8863958e-01   9.8705734e-01
   9.7494143e-01   9.8864576e-01   9.8706431e-01
   9.7495495e-01   9.8865194e-01   9.8707130e-01
   9.7496846e-01   9.8865811e-01   9.8707828e-01
   9.7498196e-01   9.8866428e-01   9.8708526e-01
   9.7499545e-01   9.8867045e-01   9.8709224e-01
   9.7500895e-01   9.8867662e-01   9.8709920e-01
   9.7502242e-01   9.8868279e-01   9.8710617e-01
   9.7503590e-01   9.8868894e-01   9.8711313e-01
   9.7504936e-01   9.8869510e-01   9.8712009e-01
   9.7506282e-01   9.8870124e-01   9.8712704e-01
   9.7507627e-01   9.8870740e-01   9.8713399e-01
   9.7508971e-01   9.8871354e-01   9.8714093e-01
   9.7510315e-01   9.8871968e-01   9.8714787e-01
   9.7511658e-01   9.8872581e-01   9.8715481e-01
   9.7513000e-01   9.8873196e-01   9.8716175e-01
   9.7514341e-01   9.8873809e-01   9.8716868e-01
   9.7515682e-01   9.8874420e-01   9.8717561e-01
   9.7517022e-01   9.8875033e-01   9.8718252e-01
   9.7518361e-01   9.8875645e-01   9.8718944e-01
   9.7519699e-01   9.8876257e-01   9.8719635e-01
   9.7521037e-01   9.8876867e-01   9.8720327e-01
   9.7522374e-01   9.8877479e-01   9.8721018e-01
   9.7523710e-01   9.8878089e-01   9.8721708e-01
   9.7525045e-01   9.8878700e-01   9.8722397e-01
   9.7526379e-01   9.8879309e-01   9.8723087e-01
   9.7527714e-01   9.8879918e-01   9.8723776e-01
   9.7529047e-01   9.8880528e-01   9.8724465e-01
   9.7530379e-01   9.8881137e-01   9.8725153e-01
   9.7531711e-01   9.8881746e-01   9.8725842e-01
   9.7533041e-01   9.8882354e-01   9.8726528e-01
   9.7534372e-01   9.8882962e-01   9.8727216e-01
   9.7535702e-01   9.8883568e-01   9.8727902e-01
   9.7537030e-01   9.8884176e-01   9.8728589e-01
   9.7538358e-01   9.8884783e-01   9.8729275e-01
   9.7539685e-01   9.8885390e-01   9.8729962e-01
   9.7541012e-01   9.8885995e-01   9.8730647e-01
   9.7542338e-01   9.8886600e-01   9.8731332e-01
   9.7543663e-01   9.8887206e-01   9.8732016e-01
   9.7544987e-01   9.8887811e-01   9.8732699e-01
   9.7546310e-01   9.8888417e-01   9.8733383e-01
   9.7547634e-01   9.8889021e-01   9.8734067e-01
   9.7548956e-01   9.8889625e-01   9.8734750e-01
   9.7550277e-01   9.8890228e-01   9.8735432e-01
   9.7551597e-01   9.8890832e-01   9.8736115e-01
   9.7552917e-01   9.8891435e-01   9.8736796e-01
   9.7554237e-01   9.8892037e-01   9.8737478e-01
   9.7555555e-01   9.8892639e-01   9.8738159e-01
   9.7556873e-01   9.8893242e-01   9.8738840e-01
   9.7558189e-01   9.8893843e-01   9.8739520e-01
   9.7559505e-01   9.8894444e-01   9.8740200e-01
   9.7560822e-01   9.8895045e-01   9.8740879e-01
   9.7562136e-01   9.8895646e-01   9.8741559e-01
   9.7563450e-01   9.8896246e-01   9.8742238e-01
   9.7564763e-01   9.8896846e-01   9.8742916e-01
   9.7566076e-01   9.8897445e-01   9.8743594e-01
   9.7567388e-01   9.8898045e-01   9.8744272e-01
   9.7568699e-01   9.8898643e-01   9.8744949e-01
   9.7570009e-01   9.8899242e-01   9.8745626e-01
   9.7571319e-01   9.8899840e-01   9.8746302e-01
   9.7572628e-01   9.8900438e-01   9.8746978e-01
   9.7573936e-01   9.8901035e-01   9.8747655e-01
   9.7575244e-01   9.8901633e-01   9.8748329e-01
   9.7576550e-01   9.8902230e-01   9.8749004e-01
   9.7577856e-01   9.8902826e-01   9.8749679e-01
   9.7579161e-01   9.8903422e-01   9.8750353e-01
   9.7580467e-01   9.8904018e-01   9.8751027e-01
   9.7581770e-01   9.8904614e-01   9.8751701e-01
   9.7583073e-01   9.8905209e-01   9.8752374e-01
   9.7584376e-01   9.8905803e-01   9.8753047e-01
   9.7585677e-01   9.8906398e-01   9.8753719e-01
   9.7586979e-01   9.8906992e-01   9.8754390e-01
   9.7588279e-01   9.8907586e-01   9.8755063e-01
   9.7589578e-01   9.8908180e-01   9.8755734e-01
   9.7590877e-01   9.8908773e-01   9.8756405e-01
   9.7592175e-01   9.8909365e-01   9.8757075e-01
   9.7593473e-01   9.8909958e-01   9.8757745e-01
   9.7594769e-01   9.8910549e-01   9.8758415e-01
   9.7596065e-01   9.8911142e-01   9.8759085e-01
   9.7597360e-01   9.8911733e-01   9.8759754e-01
   9.7598654e-01   9.8912325e-01   9.8760422e-01
   9.7599949e-01   9.8912915e-01   9.8761091e-01
   9.7601242e-01   9.8913505e-01   9.8761758e-01
   9.7602534e-01   9.8914095e-01   9.8762426e-01
   9.7603825e-01   9.8914685e-01   9.8763093e-01
   9.7605116e-01   9.8915275e-01   9.8763759e-01
   9.7606407e-01   9.8915864e-01   9.8764426e-01
   9.7607696e-01   9.8916453e-01   9.8765093e-01
   9.7608985e-01   9.8917042e-01   9.8765757e-01
   9.7610273e-01   9.8917629e-01   9.8766424e-01
   9.7611560e-01   9.8918217e-01   9.8767088e-01
   9.7612847e-01   9.8918804e-01   9.8767752e-01
   9.7614133e-01   9.8919392e-01   9.8768417e-01
   9.7615418e-01   9.8919978e-01   9.8769080e-01
   9.7616702e-01   9.8920564e-01   9.8769744e-01
   9.7617986e-01   9.8921151e-01   9.8770406e-01
   9.7619269e-01   9.8921737e-01   9.8771070e-01
   9.7620552e-01   9.8922322e-01   9.8771732e-01
   9.7621833e-01   9.8922907e-01   9.8772393e-01
   9.7623114e-01   9.8923492e-01   9.8773055e-01
   9.7624394e-01   9.8924076e-01   9.8773716e-01
   9.7625674e-01   9.8924661e-01   9.8774377e-01
   9.7626953e-01   9.8925244e-01   9.8775037e-01
   9.7628230e-01   9.8925828e-01   9.8775698e-01
   9.7629508e-01   9.8926411e-01   9.8776358e-01
   9.7630784e-01   9.8926993e-01   9.8777016e-01
   9.7632061e-01   9.8927576e-01   9.8777676e-01
   9.7633336e-01   9.8928158e-01   9.8778335e-01
   9.7634610e-01   9.8928740e-01   9.8778992e-01
   9.7635884e-01   9.8929322e-01   9.8779650e-01
   9.7637157e-01   9.8929903e-01   9.8780308e-01
   9.7638430e-01   9.8930483e-01   9.8780965e-01
   9.7639701e-01   9.8931064e-01   9.8781622e-01
   9.7640972e-01   9.8931644e-01   9.8782278e-01
   9.7642242e-01   9.8932224e-01   9.8782934e-01
   9.7643512e-01   9.8932804e-01   9.8783590e-01
   9.7644781e-01   9.8933382e-01   9.8784245e-01
   9.7646049e-01   9.8933961e-01   9.8784901e-01
   9.7647317e-01   9.8934539e-01   9.8785555e-01
   9.7648583e-01   9.8935118e-01   9.8786209e-01
   9.7649849e-01   9.8935695e-01   9.8786863e-01
   9.7651115e-01   9.8936273e-01   9.8787517e-01
   9.7652380e-01   9.8936850e-01   9.8788169e-01
   9.7653644e-01   9.8937427e-01   9.8788822e-01
   9.7654907e-01   9.8938003e-01   9.8789475e-01
   9.7656169e-01   9.8938579e-01   9.8790127e-01
   9.7657432e-01   9.8939156e-01   9.8790779e-01
   9.7658693e-01   9.8939732e-01   9.8791430e-01
   9.7659953e-01   9.8940306e-01   9.8792081e-01
   9.7661213e-01   9.8940881e-01   9.8792732e-01
   9.7662471e-01   9.8941456e-01   9.8793381e-01
   9.7663730e-01   9.8942030e-01   9.8794031e-01
   9.7664988e-01   9.8942604e-01   9.8794680e-01
   9.7666245e-01   9.8943178e-01   9.8795330e-01
   9.7667501e-01   9.8943751e-01   9.8795978e-01
   9.7668756e-01   9.8944324e-01   9.8796627e-01
   9.7670012e-01   9.8944896e-01   9.8797275e-01
   9.7671266e-01   9.8945468e-01   9.8797922e-01
   9.7672519e-01   9.8946040e-01   9.8798570e-01
   9.7673772e-01   9.8946613e-01   9.8799216e-01
   9.7675024e-01   9.8947184e-01   9.8799863e-01
   9.7676276e-01   9.8947755e-01   9.8800509e-01
   9.7677526e-01   9.8948326e-01   9.8801156e-01
   9.7678776e-01   9.8948895e-01   9.8801801e-01
   9.7680026e-01   9.8949466e-01   9.8802446e-01
   9.7681274e-01   9.8950036e-01   9.8803091e-01
   9.7682522e-01   9.8950604e-01   9.8803735e-01
   9.7683770e-01   9.8951174e-01   9.8804380e-01
   9.7685016e-01   9.8951742e-01   9.8805023e-01
   9.7686262e-01   9.8952311e-01   9.8805667e-01
   9.7687507e-01   9.8952879e-01   9.8806310e-01
   9.7688752e-01   9.8953446e-01   9.8806952e-01
   9.7689996e-01   9.8954015e-01   9.8807594e-01
   9.7691239e-01   9.8954582e-01   9.8808236e-01
   9.7692481e-01   9.8955148e-01   9.8808878e-01
   9.7693722e-01   9.8955715e-01   9.8809518e-01
   9.7694964e-01   9.8956281e-01   9.8810160e-01
   9.7696204e-01   9.8956847e-01   9.8810800e-01
   9.7697444e-01   9.8957413e-01   9.8811441e-01
   9.7698683e-01   9.8957977e-01   9.8812080e-01
   9.7699921e-01   9.8958542e-01   9.8812719e-01
   9.7701159e-01   9.8959106e-01   9.8813359e-01
   9.7702396e-01   9.8959671e-01   9.8813997e-01
   9.7703632e-01   9.8960235e-01   9.8814635e-01
   9.7704867e-01   9.8960799e-01   9.8815273e-01
   9.7706102e-01   9.8961362e-01   9.8815912e-01
   9.7707337e-01   9.8961925e-01   9.8816549e-01
   9.7708570e-01   9.8962487e-01   9.8817185e-01
   9.7709803e-01   9.8963049e-01   9.8817822e-01
   9.7711035e-01   9.8963611e-01   9.8818458e-01
   9.7712266e-01   9.8964174e-01   9.8819094e-01
   9.7713498e-01   9.8964734e-01   9.8819729e-01
   9.7714727e-01   9.8965296e-01   9.8820365e-01
   9.7715957e-01   9.8965857e-01   9.8820999e-01
   9.7717185e-01   9.8966417e-01   9.8821634e-01
   9.7718413e-01   9.8966977e-01   9.8822268e-01
   9.7719641e-01   9.8967537e-01   9.8822902e-01
   9.7720868e-01   9.8968096e-01   9.8823535e-01
   9.7722094e-01   9.8968656e-01   9.8824169e-01
   9.7723319e-01   9.8969214e-01   9.8824800e-01
   9.7724543e-01   9.8969773e-01   9.8825433e-01
   9.7725768e-01   9.8970332e-01   9.8826065e-01
   9.7726991e-01   9.8970889e-01   9.8826697e-01
   9.7728214e-01   9.8971447e-01   9.8827328e-01
   9.7729435e-01   9.8972004e-01   9.8827960e-01
   9.7730657e-01   9.8972561e-01   9.8828590e-01
   9.7731878e-01   9.8973118e-01   9.8829219e-01
   9.7733097e-01   9.8973673e-01   9.8829850e-01
   9.7734317e-01   9.8974230e-01   9.8830479e-01
   9.7735535e-01   9.8974786e-01   9.8831108e-01
   9.7736753e-01   9.8975340e-01   9.8831738e-01
   9.7737970e-01   9.8975896e-01   9.8832366e-01
   9.7739187e-01   9.8976450e-01   9.8832994e-01
   9.7740403e-01   9.8977005e-01   9.8833622e-01
   9.7741618e-01   9.8977559e-01   9.8834248e-01
   9.7742832e-01   9.8978113e-01   9.8834877e-01
   9.7744046e-01   9.8978666e-01   9.8835502e-01
   9.7745260e-01   9.8979220e-01   9.8836129e-01
   9.7746472e-01   9.8979773e-01   9.8836755e-01
   9.7747684e-01   9.8980324e-01   9.8837381e-01
   9.7748895e-01   9.8980878e-01   9.8838006e-01
   9.7750106e-01   9.8981429e-01   9.8838631e-01
   9.7751315e-01   9.8981980e-01   9.8839256e-01
   9.7752524e-01   9.8982532e-01   9.8839880e-01
   9.7753733e-01   9.8983082e-01   9.8840503e-01
   9.7754940e-01   9.8983634e-01   9.8841127e-01
   9.7756148e-01   9.8984183e-01   9.8841750e-01
   9.7757354e-01   9.8984734e-01   9.8842373e-01
   9.7758560e-01   9.8985283e-01   9.8842996e-01
   9.7759765e-01   9.8985832e-01   9.8843618e-01
   9.7760970e-01   9.8986382e-01   9.8844239e-01
   9.7762174e-01   9.8986931e-01   9.8844861e-01
   9.7763377e-01   9.8987479e-01   9.8845483e-01
   9.7764579e-01   9.8988028e-01   9.8846103e-01
   9.7765781e-01   9.8988575e-01   9.8846724e-01
   9.7766982e-01   9.8989123e-01   9.8847344e-01
   9.7768183e-01   9.8989671e-01   9.8847964e-01
   9.7769383e-01   9.8990218e-01   9.8848583e-01
   9.7770582e-01   9.8990764e-01   9.8849203e-01
   9.7771780e-01   9.8991310e-01   9.8849820e-01
   9.7772978e-01   9.8991857e-01   9.8850439e-01
   9.7774175e-01   9.8992402e-01   9.8851057e-01
   9.7775372e-01   9.8992947e-01   9.8851675e-01
   9.7776567e-01   9.8993493e-01   9.8852293e-01
   9.7777763e-01   9.8994037e-01   9.8852910e-01
   9.7778957e-01   9.8994581e-01   9.8853526e-01
   9.7780151e-01   9.8995125e-01   9.8854143e-01
   9.7781344e-01   9.8995669e-01   9.8854758e-01
   9.7782537e-01   9.8996214e-01   9.8855375e-01
   9.7783728e-01   9.8996757e-01   9.8855990e-01
   9.7784920e-01   9.8997299e-01   9.8856604e-01
   9.7786111e-01   9.8997842e-01   9.8857219e-01
   9.7787300e-01   9.8998384e-01   9.8857833e-01
   9.7788490e-01   9.8998927e-01   9.8858447e-01
   9.7789678e-01   9.8999468e-01   9.8859060e-01
   9.7790866e-01   9.9000010e-01   9.8859674e-01
   9.7792054e-01   9.9000550e-01   9.8860287e-01
   9.7793240e-01   9.9001092e-01   9.8860900e-01
   9.7794426e-01   9.9001632e-01   9.8861511e-01
   9.7795611e-01   9.9002173e-01   9.8862124e-01
   9.7796796e-01   9.9002712e-01   9.8862735e-01
   9.7797980e-01   9.9003252e-01   9.8863347e-01
   9.7799163e-01   9.9003791e-01   9.8863957e-01
   9.7800346e-01   9.9004330e-01   9.8864567e-01
   9.7801528e-01   9.9004869e-01   9.8865177e-01
   9.7802709e-01   9.9005407e-01   9.8865788e-01
   9.7803890e-01   9.9005945e-01   9.8866396e-01
   9.7805070e-01   9.9006482e-01   9.8867007e-01
   9.7806249e-01   9.9007020e-01   9.8867614e-01
   9.7807428e-01   9.9007558e-01   9.8868223e-01
   9.7808606e-01   9.9008094e-01   9.8868832e-01
   9.7809784e-01   9.9008631e-01   9.8869440e-01
   9.7810961e-01   9.9009167e-01   9.8870046e-01
   9.7812137e-01   9.9009703e-01   9.8870654e-01
   9.7813312e-01   9.9010239e-01   9.8871260e-01
   9.7814487e-01   9.9010774e-01   9.8871867e-01
   9.7815661e-01   9.9011310e-01   9.8872473e-01
   9.7816835e-01   9.9011843e-01   9.8873080e-01
   9.7818008e-01   9.9012377e-01   9.8873685e-01
   9.7819180e-01   9.9012913e-01   9.8874290e-01
   9.7820351e-01   9.9013447e-01   9.8874895e-01
   9.7821523e-01   9.9013979e-01   9.8875499e-01
   9.7822693e-01   9.9014513e-01   9.8876103e-01
   9.7823862e-01   9.9015046e-01   9.8876706e-01
   9.7825031e-01   9.9015578e-01   9.8877310e-01
   9.7826200e-01   9.9016111e-01   9.8877913e-01
   9.7827368e-01   9.9016643e-01   9.8878515e-01
   9.7828535e-01   9.9017174e-01   9.8879118e-01
   9.7829701e-01   9.9017705e-01   9.8879721e-01
   9.7830867e-01   9.9018237e-01   9.8880322e-01
   9.7832032e-01   9.9018768e-01   9.8880923e-01
   9.7833197e-01   9.9019298e-01   9.8881524e-01
   9.7834361e-01   9.9019828e-01   9.8882126e-01
   9.7835524e-01   9.9020358e-01   9.8882726e-01
   9.7836686e-01   9.9020888e-01   9.8883326e-01
   9.7837848e-01   9.9021417e-01   9.8883926e-01
   9.7839010e-01   9.9021946e-01   9.8884525e-01
   9.7840170e-01   9.9022475e-01   9.8885125e-01
   9.7841330e-01   9.9023004e-01   9.8885723e-01
   9.7842489e-01   9.9023531e-01   9.8886321e-01
   9.7843648e-01   9.9024059e-01   9.8886920e-01
   9.7844806e-01   9.9024586e-01   9.8887517e-01
   9.7845964e-01   9.9025114e-01   9.8888115e-01
   9.7847120e-01   9.9025641e-01   9.8888712e-01
   9.7848277e-01   9.9026168e-01   9.8889308e-01
   9.7849432e-01   9.9026694e-01   9.8889904e-01
   9.7850587e-01   9.9027220e-01   9.8890501e-01
   9.7851741e-01   9.9027745e-01   9.8891097e-01
   9.7852895e-01   9.9028271e-01   9.8891692e-01
   9.7854048e-01   9.9028796e-01   9.8892287e-01
   9.7855200e-01   9.9029321e-01   9.8892882e-01
   9.7856352e-01   9.9029846e-01   9.8893477e-01
   9.7857503e-01   9.9030370e-01   9.8894070e-01
   9.7858653e-01   9.9030894e-01   9.8894664e-01
   9.7859803e-01   9.9031418e-01   9.8895258e-01
   9.7860952e-01   9.9031941e-01   9.8895851e-01
   9.7862101e-01   9.9032464e-01   9.8896444e-01
   9.7863249e-01   9.9032987e-01   9.8897036e-01
   9.7864396e-01   9.9033510e-01   9.8897628e-01
   9.7865542e-01   9.9034032e-01   9.8898220e-01
   9.7866688e-01   9.9034553e-01   9.8898812e-01
   9.7867834e-01   9.9035076e-01   9.8899403e-01
   9.7868979e-01   9.9035597e-01   9.8899993e-01
   9.7870123e-01   9.9036118e-01   9.8900584e-01
   9.7871266e-01   9.9036638e-01   9.8901174e-01
   9.7872409e-01   9.9037159e-01   9.8901764e-01
   9.7873551e-01   9.9037679e-01   9.8902354e-01
   9.7874693e-01   9.9038199e-01   9.8902942e-01
   9.7875834e-01   9.9038719e-01   9.8903532e-01
   9.7876974e-01   9.9039237e-01   9.8904119e-01
   9.7878113e-01   9.9039756e-01   9.8904708e-01
   9.7879253e-01   9.9040276e-01   9.8905296e-01
   9.7880391e-01   9.9040793e-01   9.8905884e-01
   9.7881529e-01   9.9041312e-01   9.8906471e-01
   9.7882666e-01   9.9041829e-01   9.8907057e-01
   9.7883802e-01   9.9042348e-01   9.8907644e-01
   9.7884939e-01   9.9042864e-01   9.8908230e-01
   9.7886074e-01   9.9043381e-01   9.8908816e-01
   9.7887208e-01   9.9043898e-01   9.8909402e-01
   9.7888342e-01   9.9044414e-01   9.8909987e-01
   9.7889475e-01   9.9044930e-01   9.8910572e-01
   9.7890609e-01   9.9045446e-01   9.8911157e-01
   9.7891741e-01   9.9045961e-01   9.8911741e-01
   9.7892872e-01   9.9046477e-01   9.8912325e-01
   9.7894003e-01   9.9046992e-01   9.8912908e-01
   9.7895133e-01   9.9047507e-01   9.8913492e-01
   9.7896263e-01   9.9048020e-01   9.8914075e-01
   9.7897392e-01   9.9048535e-01   9.8914657e-01
   9.7898520e-01   9.9049048e-01   9.8915240e-01
   9.7899648e-01   9.9049562e-01   9.8915822e-01
   9.7900775e-01   9.9050075e-01   9.8916404e-01
   9.7901902e-01   9.9050587e-01   9.8916985e-01
   9.7903028e-01   9.9051101e-01   9.8917566e-01
   9.7904153e-01   9.9051613e-01   9.8918147e-01
   9.7905277e-01   9.9052124e-01   9.8918727e-01
   9.7906401e-01   9.9052636e-01   9.8919307e-01
   9.7907525e-01   9.9053148e-01   9.8919887e-01
   9.7908648e-01   9.9053659e-01   9.8920467e-01
   9.7909770e-01   9.9054170e-01   9.8921045e-01
   9.7910891e-01   9.9054680e-01   9.8921625e-01
   9.7912012e-01   9.9055191e-01   9.8922203e-01
   9.7913133e-01   9.9055700e-01   9.8922780e-01
   9.7914252e-01   9.9056210e-01   9.8923359e-01
   9.7915371e-01   9.9056720e-01   9.8923936e-01
   9.7916490e-01   9.9057229e-01   9.8924513e-01
   9.7917608e-01   9.9057738e-01   9.8925090e-01
   9.7918725e-01   9.9058246e-01   9.8925667e-01
   9.7919842e-01   9.9058754e-01   9.8926243e-01
   9.7920958e-01   9.9059263e-01   9.8926819e-01
   9.7922073e-01   9.9059770e-01   9.8927395e-01
   9.7923187e-01   9.9060278e-01   9.8927970e-01
   9.7924302e-01   9.9060785e-01   9.8928545e-01
   9.7925415e-01   9.9061291e-01   9.8929120e-01
   9.7926528e-01   9.9061798e-01   9.8929694e-01
   9.7927640e-01   9.9062304e-01   9.8930267e-01
   9.7928752e-01   9.9062811e-01   9.8930842e-01
   9.7929864e-01   9.9063317e-01   9.8931415e-01
   9.7930974e-01   9.9063821e-01   9.8931987e-01
   9.7932084e-01   9.9064327e-01   9.8932560e-01
   9.7933193e-01   9.9064832e-01   9.8933132e-01
   9.7934301e-01   9.9065336e-01   9.8933704e-01
   9.7935410e-01   9.9065841e-01   9.8934276e-01
   9.7936517e-01   9.9066344e-01   9.8934848e-01
   9.7937624e-01   9.9066848e-01   9.8935419e-01
   9.7938730e-01   9.9067351e-01   9.8935990e-01
   9.7939835e-01   9.9067855e-01   9.8936561e-01
   9.7940941e-01   9.9068358e-01   9.8937131e-01
   9.7942045e-01   9.9068860e-01   9.8937701e-01
   9.7943148e-01   9.9069362e-01   9.8938270e-01
   9.7944251e-01   9.9069864e-01   9.8938840e-01
   9.7945354e-01   9.9070366e-01   9.8939408e-01
   9.7946456e-01   9.9070868e-01   9.8939977e-01
   9.7947557e-01   9.9071368e-01   9.8940546e-01
   9.7948658e-01   9.9071869e-01   9.8941114e-01
   9.7949758e-01   9.9072370e-01   9.8941681e-01
   9.7950857e-01   9.9072870e-01   9.8942248e-01
   9.7951957e-01   9.9073371e-01   9.8942816e-01
   9.7953055e-01   9.9073870e-01   9.8943381e-01
   9.7954152e-01   9.9074370e-01   9.8943948e-01
   9.7955249e-01   9.9074869e-01   9.8944514e-01
   9.7956346e-01   9.9075367e-01   9.8945081e-01
   9.7957442e-01   9.9075867e-01   9.8945645e-01
   9.7958537e-01   9.9076365e-01   9.8946211e-01
   9.7959632e-01   9.9076863e-01   9.8946775e-01
   9.7960726e-01   9.9077361e-01   9.8947340e-01
   9.7961819e-01   9.9077858e-01   9.8947904e-01
   9.7962912e-01   9.9078356e-01   9.8948468e-01
   9.7964004e-01   9.9078853e-01   9.8949031e-01
   9.7965096e-01   9.9079350e-01   9.8949596e-01
   9.7966187e-01   9.9079845e-01   9.8950157e-01
   9.7967277e-01   9.9080342e-01   9.8950721e-01
   9.7968367e-01   9.9080837e-01   9.8951284e-01
   9.7969456e-01   9.9081333e-01   9.8951845e-01
   9.7970545e-01   9.9081829e-01   9.8952407e-01
   9.7971633e-01   9.9082323e-01   9.8952968e-01
   9.7972720e-01   9.9082818e-01   9.8953530e-01
   9.7973807e-01   9.9083313e-01   9.8954090e-01
   9.7974893e-01   9.9083807e-01   9.8954651e-01
   9.7975979e-01   9.9084301e-01   9.8955211e-01
   9.7977064e-01   9.9084794e-01   9.8955770e-01
   9.7978148e-01   9.9085287e-01   9.8956330e-01
   9.7979232e-01   9.9085780e-01   9.8956889e-01
   9.7980315e-01   9.9086273e-01   9.8957448e-01
   9.7981398e-01   9.9086766e-01   9.8958006e-01
   9.7982480e-01   9.9087258e-01   9.8958565e-01
   9.7983561e-01   9.9087751e-01   9.8959123e-01
   9.7984642e-01   9.9088242e-01   9.8959680e-01
   9.7985723e-01   9.9088733e-01   9.8960238e-01
   9.7986802e-01   9.9089225e-01   9.8960795e-01
   9.7987881e-01   9.9089715e-01   9.8961351e-01
   9.7988959e-01   9.9090205e-01   9.8961908e-01
   9.7990038e-01   9.9090696e-01   9.8962465e-01
   9.7991115e-01   9.9091186e-01   9.8963020e-01
   9.7992191e-01   9.9091675e-01   9.8963576e-01
   9.7993267e-01   9.9092166e-01   9.8964131e-01
   9.7994343e-01   9.9092655e-01   9.8964685e-01
   9.7995418e-01   9.9093144e-01   9.8965241e-01
   9.7996492e-01   9.9093632e-01   9.8965795e-01
   9.7997566e-01   9.9094121e-01   9.8966349e-01
   9.7998639e-01   9.9094609e-01   9.8966902e-01
   9.7999711e-01   9.9095097e-01   9.8967456e-01
   9.8000784e-01   9.9095585e-01   9.8968009e-01
   9.8001855e-01   9.9096071e-01   9.8968562e-01
   9.8002926e-01   9.9096558e-01   9.8969113e-01
   9.8003996e-01   9.9097046e-01   9.8969666e-01
   9.8005065e-01   9.9097531e-01   9.8970218e-01
   9.8006134e-01   9.9098017e-01   9.8970770e-01
   9.8007203e-01   9.9098504e-01   9.8971321e-01
   9.8008270e-01   9.9098989e-01   9.8971871e-01
   9.8009338e-01   9.9099475e-01   9.8972422e-01
   9.8010404e-01   9.9099960e-01   9.8972972e-01
   9.8011470e-01   9.9100444e-01   9.8973522e-01
   9.8012536e-01   9.9100929e-01   9.8974073e-01
   9.8013601e-01   9.9101413e-01   9.8974622e-01
   9.8014665e-01   9.9101897e-01   9.8975171e-01
   9.8015728e-01   9.9102381e-01   9.8975720e-01
   9.8016792e-01   9.9102864e-01   9.8976268e-01
   9.8017854e-01   9.9103348e-01   9.8976817e-01
   9.8018916e-01   9.9103831e-01   9.8977364e-01
   9.8019977e-01   9.9104313e-01   9.8977912e-01
   9.8021038e-01   9.9104796e-01   9.8978459e-01
   9.8022099e-01   9.9105278e-01   9.8979007e-01
   9.8023158e-01   9.9105759e-01   9.8979553e-01
   9.8024217e-01   9.9106242e-01   9.8980100e-01
   9.8025275e-01   9.9106722e-01   9.8980645e-01
   9.8026333e-01   9.9107203e-01   9.8981191e-01
   9.8027391e-01   9.9107685e-01   9.8981736e-01
   9.8028447e-01   9.9108165e-01   9.8982282e-01
   9.8029503e-01   9.9108645e-01   9.8982826e-01
   9.8030559e-01   9.9109125e-01   9.8983371e-01
   9.8031613e-01   9.9109604e-01   9.8983915e-01
   9.8032668e-01   9.9110084e-01   9.8984459e-01
   9.8033722e-01   9.9110563e-01   9.8985003e-01
   9.8034775e-01   9.9111042e-01   9.8985545e-01
   9.8035827e-01   9.9111521e-01   9.8986089e-01
   9.8036879e-01   9.9111999e-01   9.8986632e-01
   9.8037931e-01   9.9112478e-01   9.8987175e-01
   9.8038982e-01   9.9112955e-01   9.8987716e-01
   9.8040032e-01   9.9113433e-01   9.8988259e-01
   9.8041082e-01   9.9113910e-01   9.8988800e-01
   9.8042131e-01   9.9114387e-01   9.8989341e-01
   9.8043180e-01   9.9114863e-01   9.8989881e-01
   9.8044228e-01   9.9115341e-01   9.8990423e-01
   9.8045275e-01   9.9115817e-01   9.8990963e-01
   9.8046322e-01   9.9116292e-01   9.8991503e-01
   9.8047368e-01   9.9116768e-01   9.8992043e-01
   9.8048414e-01   9.9117243e-01   9.8992582e-01
   9.8049459e-01   9.9117718e-01   9.8993121e-01
   9.8050503e-01   9.9118193e-01   9.8993660e-01
   9.8051547e-01   9.9118668e-01   9.8994199e-01
   9.8052590e-01   9.9119142e-01   9.8994737e-01
   9.8053634e-01   9.9119616e-01   9.8995275e-01
   9.8054676e-01   9.9120090e-01   9.8995812e-01
   9.8055717e-01   9.9120563e-01   9.8996350e-01
   9.8056758e-01   9.9121037e-01   9.8996886e-01
   9.8057799e-01   9.9121509e-01   9.8997424e-01
   9.8058839e-01   9.9121982e-01   9.8997960e-01
   9.8059878e-01   9.9122454e-01   9.8998496e-01
   9.8060917e-01   9.9122927e-01   9.8999033e-01
   9.8061955e-01   9.9123399e-01   9.8999568e-01
   9.8062993e-01   9.9123871e-01   9.9000103e-01
   9.8064030e-01   9.9124342e-01   9.9000638e-01
   9.8065066e-01   9.9124813e-01   9.9001173e-01
   9.8066102e-01   9.9125284e-01   9.9001706e-01
   9.8067137e-01   9.9125755e-01   9.9002241e-01
   9.8068172e-01   9.9126225e-01   9.9002775e-01
   9.8069207e-01   9.9126695e-01   9.9003309e-01
   9.8070240e-01   9.9127165e-01   9.9003841e-01
   9.8071273e-01   9.9127635e-01   9.9004375e-01
   9.8072306e-01   9.9128103e-01   9.9004908e-01
   9.8073337e-01   9.9128573e-01   9.9005440e-01
   9.8074369e-01   9.9129042e-01   9.9005971e-01
   9.8075400e-01   9.9129511e-01   9.9006504e-01
   9.8076430e-01   9.9129979e-01   9.9007035e-01
   9.8077460e-01   9.9130447e-01   9.9007566e-01
   9.8078489e-01   9.9130914e-01   9.9008097e-01
   9.8079518e-01   9.9131383e-01   9.9008627e-01
   9.8080545e-01   9.9131849e-01   9.9009158e-01
   9.8081573e-01   9.9132316e-01   9.9009688e-01
   9.8082599e-01   9.9132783e-01   9.9010218e-01
   9.8083626e-01   9.9133249e-01   9.9010747e-01
   9.8084652e-01   9.9133715e-01   9.9011276e-01
   9.8085677e-01   9.9134181e-01   9.9011805e-01
   9.8086701e-01   9.9134647e-01   9.9012334e-01
   9.8087725e-01   9.9135112e-01   9.9012861e-01
   9.8088748e-01   9.9135577e-01   9.9013390e-01
   9.8089772e-01   9.9136042e-01   9.9013917e-01
   9.8090794e-01   9.9136506e-01   9.9014444e-01
   9.8091816e-01   9.9136971e-01   9.9014972e-01
   9.8092837e-01   9.9137435e-01   9.9015498e-01
   9.8093857e-01   9.9137899e-01   9.9016025e-01
   9.8094878e-01   9.9138363e-01   9.9016551e-01
   9.8095897e-01   9.9138826e-01   9.9017077e-01
   9.8096916e-01   9.9139289e-01   9.9017602e-01
   9.8097934e-01   9.9139752e-01   9.9018128e-01
   9.8098952e-01   9.9140214e-01   9.9018653e-01
   9.8099970e-01   9.9140677e-01   9.9019178e-01
   9.8100986e-01   9.9141139e-01   9.9019702e-01
   9.8102002e-01   9.9141601e-01   9.9020226e-01
   9.8103018e-01   9.9142062e-01   9.9020749e-01
   9.8104033e-01   9.9142523e-01   9.9021273e-01
   9.8105048e-01   9.9142984e-01   9.9021796e-01
   9.8106061e-01   9.9143445e-01   9.9022320e-01
   9.8107075e-01   9.9143905e-01   9.9022842e-01
   9.8108087e-01   9.9144365e-01   9.9023364e-01
   9.8109100e-01   9.9144825e-01   9.9023886e-01
   9.8110112e-01   9.9145284e-01   9.9024409e-01
   9.8111123e-01   9.9145744e-01   9.9024930e-01
   9.8112133e-01   9.9146204e-01   9.9025452e-01
   9.8113143e-01   9.9146662e-01   9.9025973e-01
   9.8114152e-01   9.9147122e-01   9.9026494e-01
   9.8115162e-01   9.9147580e-01   9.9027013e-01
   9.8116170e-01   9.9148038e-01   9.9027533e-01
   9.8117178e-01   9.9148495e-01   9.9028054e-01
   9.8118185e-01   9.9148954e-01   9.9028572e-01
   9.8119191e-01   9.9149411e-01   9.9029092e-01
   9.8120198e-01   9.9149868e-01   9.9029612e-01
   9.8121203e-01   9.9150325e-01   9.9030130e-01
   9.8122208e-01   9.9150781e-01   9.9030649e-01
   9.8123213e-01   9.9151238e-01   9.9031167e-01
   9.8124216e-01   9.9151693e-01   9.9031684e-01
   9.8125220e-01   9.9152149e-01   9.9032201e-01
   9.8126223e-01   9.9152605e-01   9.9032720e-01
   9.8127225e-01   9.9153061e-01   9.9033235e-01
   9.8128227e-01   9.9153515e-01   9.9033752e-01
   9.8129228e-01   9.9153970e-01   9.9034270e-01
   9.8130229e-01   9.9154424e-01   9.9034785e-01
   9.8131229e-01   9.9154879e-01   9.9035301e-01
   9.8132228e-01   9.9155333e-01   9.9035817e-01
   9.8133227e-01   9.9155786e-01   9.9036332e-01
   9.8134225e-01   9.9156241e-01   9.9036846e-01
   9.8135224e-01   9.9156694e-01   9.9037362e-01
   9.8136221e-01   9.9157147e-01   9.9037875e-01
   9.8137217e-01   9.9157599e-01   9.9038390e-01
   9.8138214e-01   9.9158052e-01   9.9038903e-01
   9.8139209e-01   9.9158504e-01   9.9039418e-01
   9.8140205e-01   9.9158956e-01   9.9039931e-01
   9.8141199e-01   9.9159408e-01   9.9040443e-01
   9.8142193e-01   9.9159860e-01   9.9040956e-01
   9.8143186e-01   9.9160311e-01   9.9041468e-01
   9.8144179e-01   9.9160763e-01   9.9041980e-01
   9.8145172e-01   9.9161213e-01   9.9042492e-01
   9.8146164e-01   9.9161664e-01   9.9043004e-01
   9.8147155e-01   9.9162113e-01   9.9043515e-01
   9.8148146e-01   9.9162564e-01   9.9044027e-01
   9.8149136e-01   9.9163013e-01   9.9044538e-01
   9.8150126e-01   9.9163463e-01   9.9045047e-01
   9.8151115e-01   9.9163912e-01   9.9045558e-01
   9.8152103e-01   9.9164361e-01   9.9046067e-01
   9.8153091e-01   9.9164809e-01   9.9046577e-01
   9.8154079e-01   9.9165259e-01   9.9047086e-01
   9.8155066e-01   9.9165707e-01   9.9047596e-01
   9.8156052e-01   9.9166155e-01   9.9048104e-01
   9.8157038e-01   9.9166603e-01   9.9048613e-01
   9.8158023e-01   9.9167050e-01   9.9049121e-01
   9.8159008e-01   9.9167498e-01   9.9049629e-01
   9.8159993e-01   9.9167945e-01   9.9050136e-01
   9.8160976e-01   9.9168391e-01   9.9050644e-01
   9.8161959e-01   9.9168837e-01   9.9051151e-01
   9.8162942e-01   9.9169284e-01   9.9051658e-01
   9.8163924e-01   9.9169729e-01   9.9052164e-01
   9.8164906e-01   9.9170176e-01   9.9052671e-01
   9.8165887e-01   9.9170621e-01   9.9053176e-01
   9.8166867e-01   9.9171067e-01   9.9053682e-01
   9.8167847e-01   9.9171511e-01   9.9054187e-01
   9.8168826e-01   9.9171957e-01   9.9054693e-01
   9.8169805e-01   9.9172401e-01   9.9055197e-01
   9.8170783e-01   9.9172845e-01   9.9055702e-01
   9.8171761e-01   9.9173289e-01   9.9056206e-01
   9.8172738e-01   9.9173732e-01   9.9056710e-01
   9.8173715e-01   9.9174176e-01   9.9057213e-01
   9.8174691e-01   9.9174619e-01   9.9057718e-01
   9.8175667e-01   9.9175062e-01   9.9058221e-01
   9.8176642e-01   9.9175505e-01   9.9058724e-01
   9.8177616e-01   9.9175948e-01   9.9059226e-01
   9.8178590e-01   9.9176390e-01   9.9059729e-01
   9.8179564e-01   9.9176833e-01   9.9060230e-01
   9.8180537e-01   9.9177274e-01   9.9060732e-01
   9.8181509e-01   9.9177716e-01   9.9061234e-01
   9.8182481e-01   9.9178156e-01   9.9061734e-01
   9.8183452e-01   9.9178598e-01   9.9062236e-01
   9.8184423e-01   9.9179038e-01   9.9062737e-01
   9.8185394e-01   9.9179479e-01   9.9063237e-01
   9.8186363e-01   9.9179919e-01   9.9063738e-01
   9.8187332e-01   9.9180359e-01   9.9064237e-01
   9.8188301e-01   9.9180800e-01   9.9064736e-01
   9.8189269e-01   9.9181239e-01   9.9065235e-01
   9.8190237e-01   9.9181678e-01   9.9065734e-01
   9.8191204e-01   9.9182117e-01   9.9066234e-01
   9.8192170e-01   9.9182556e-01   9.9066731e-01
   9.8193136e-01   9.9182995e-01   9.9067231e-01
   9.8194102e-01   9.9183433e-01   9.9067729e-01
   9.8195067e-01   9.9183872e-01   9.9068225e-01
   9.8196031e-01   9.9184310e-01   9.9068723e-01
   9.8196995e-01   9.9184746e-01   9.9069220e-01
   9.8197958e-01   9.9185184e-01   9.9069716e-01
   9.8198922e-01   9.9185622e-01   9.9070213e-01
   9.8199884e-01   9.9186058e-01   9.9070710e-01
   9.8200845e-01   9.9186495e-01   9.9071206e-01
   9.8201807e-01   9.9186931e-01   9.9071702e-01
   9.8202767e-01   9.9187368e-01   9.9072197e-01
   9.8203728e-01   9.9187803e-01   9.9072692e-01
   9.8204687e-01   9.9188239e-01   9.9073186e-01
   9.8205646e-01   9.9188675e-01   9.9073682e-01
   9.8206605e-01   9.9189110e-01   9.9074176e-01
   9.8207563e-01   9.9189545e-01   9.9074670e-01
   9.8208521e-01   9.9189979e-01   9.9075164e-01
   9.8209478e-01   9.9190414e-01   9.9075657e-01
   9.8210434e-01   9.9190848e-01   9.9076151e-01
   9.8211390e-01   9.9191282e-01   9.9076644e-01
   9.8212345e-01   9.9191716e-01   9.9077137e-01
   9.8213301e-01   9.9192149e-01   9.9077629e-01
   9.8214255e-01   9.9192582e-01   9.9078121e-01
   9.8215209e-01   9.9193015e-01   9.9078612e-01
   9.8216162e-01   9.9193448e-01   9.9079105e-01
   9.8217115e-01   9.9193880e-01   9.9079595e-01
   9.8218068e-01   9.9194313e-01   9.9080087e-01
   9.8219019e-01   9.9194744e-01   9.9080578e-01
   9.8219970e-01   9.9195177e-01   9.9081069e-01
   9.8220921e-01   9.9195608e-01   9.9081559e-01
   9.8221871e-01   9.9196040e-01   9.9082049e-01
   9.8222821e-01   9.9196471e-01   9.9082538e-01
   9.8223770e-01   9.9196901e-01   9.9083028e-01
   9.8224719e-01   9.9197332e-01   9.9083517e-01
   9.8225667e-01   9.9197763e-01   9.9084006e-01
   9.8226614e-01   9.9198193e-01   9.9084495e-01
   9.8227562e-01   9.9198623e-01   9.9084983e-01
   9.8228508e-01   9.9199051e-01   9.9085472e-01
   9.8229454e-01   9.9199481e-01   9.9085959e-01
   9.8230400e-01   9.9199910e-01   9.9086447e-01
   9.8231345e-01   9.9200339e-01   9.9086934e-01
   9.8232290e-01   9.9200768e-01   9.9087421e-01
   9.8233234e-01   9.9201197e-01   9.9087908e-01
   9.8234177e-01   9.9201625e-01   9.9088394e-01
   9.8235120e-01   9.9202053e-01   9.9088880e-01
   9.8236062e-01   9.9202480e-01   9.9089367e-01
   9.8237004e-01   9.9202908e-01   9.9089852e-01
   9.8237946e-01   9.9203335e-01   9.9090338e-01
   9.8238886e-01   9.9203763e-01   9.9090823e-01
   9.8239827e-01   9.9204189e-01   9.9091309e-01
   9.8240766e-01   9.9204615e-01   9.9091792e-01
   9.8241706e-01   9.9205041e-01   9.9092277e-01
   9.8242645e-01   9.9205468e-01   9.9092761e-01
   9.8243583e-01   9.9205894e-01   9.9093245e-01
   9.8244521e-01   9.9206319e-01   9.9093729e-01
   9.8245458e-01   9.9206745e-01   9.9094211e-01
   9.8246395e-01   9.9207170e-01   9.9094695e-01
   9.8247331e-01   9.9207595e-01   9.9095178e-01
   9.8248267e-01   9.9208020e-01   9.9095660e-01
   9.8249202e-01   9.9208443e-01   9.9096143e-01
   9.8250137e-01   9.9208868e-01   9.9096624e-01
   9.8251071e-01   9.9209292e-01   9.9097105e-01
   9.8252005e-01   9.9209715e-01   9.9097588e-01
   9.8252938e-01   9.9210139e-01   9.9098069e-01
   9.8253870e-01   9.9210563e-01   9.9098549e-01
   9.8254802e-01   9.9210985e-01   9.9099031e-01
   9.8255734e-01   9.9211407e-01   9.9099511e-01
   9.8256665e-01   9.9211831e-01   9.9099991e-01
   9.8257596e-01   9.9212252e-01   9.9100471e-01
   9.8258526e-01   9.9212674e-01   9.9100951e-01
   9.8259455e-01   9.9213097e-01   9.9101429e-01
   9.8260385e-01   9.9213518e-01   9.9101909e-01
   9.8261313e-01   9.9213939e-01   9.9102388e-01
   9.8262241e-01   9.9214360e-01   9.9102867e-01
   9.8263169e-01   9.9214781e-01   9.9103344e-01
   9.8264096e-01   9.9215202e-01   9.9103823e-01
   9.8265023e-01   9.9215622e-01   9.9104300e-01
   9.8265948e-01   9.9216043e-01   9.9104778e-01
   9.8266874e-01   9.9216463e-01   9.9105255e-01
   9.8267799e-01   9.9216882e-01   9.9105732e-01
   9.8268723e-01   9.9217302e-01   9.9106209e-01
   9.8269648e-01   9.9217721e-01   9.9106685e-01
   9.8270571e-01   9.9218140e-01   9.9107161e-01
   9.8271494e-01   9.9218559e-01   9.9107637e-01
   9.8272416e-01   9.9218977e-01   9.9108113e-01
   9.8273338e-01   9.9219396e-01   9.9108588e-01
   9.8274260e-01   9.9219813e-01   9.9109063e-01
   9.8275181e-01   9.9220231e-01   9.9109538e-01
   9.8276101e-01   9.9220649e-01   9.9110013e-01
   9.8277021e-01   9.9221066e-01   9.9110487e-01
   9.8277940e-01   9.9221483e-01   9.9110961e-01
   9.8278860e-01   9.9221900e-01   9.9111435e-01
   9.8279778e-01   9.9222317e-01   9.9111908e-01
   9.8280696e-01   9.9222733e-01   9.9112382e-01
   9.8281613e-01   9.9223149e-01   9.9112855e-01
   9.8282530e-01   9.9223565e-01   9.9113328e-01
   9.8283447e-01   9.9223981e-01   9.9113800e-01
   9.8284362e-01   9.9224397e-01   9.9114272e-01
   9.8285278e-01   9.9224813e-01   9.9114744e-01
   9.8286193e-01   9.9225227e-01   9.9115217e-01
   9.8287107e-01   9.9225642e-01   9.9115688e-01
   9.8288021e-01   9.9226057e-01   9.9116159e-01
   9.8288934e-01   9.9226471e-01   9.9116630e-01
   9.8289847e-01   9.9226884e-01   9.9117101e-01
   9.8290760e-01   9.9227299e-01   9.9117571e-01
   9.8291671e-01   9.9227712e-01   9.9118042e-01
   9.8292583e-01   9.9228126e-01   9.9118511e-01
   9.8293494e-01   9.9228539e-01   9.9118981e-01
   9.8294404e-01   9.9228952e-01   9.9119451e-01
   9.8295314e-01   9.9229364e-01   9.9119919e-01
   9.8296223e-01   9.9229778e-01   9.9120389e-01
   9.8297133e-01   9.9230190e-01   9.9120857e-01
   9.8298041e-01   9.9230602e-01   9.9121326e-01
   9.8298949e-01   9.9231014e-01   9.9121793e-01
   9.8299856e-01   9.9231426e-01   9.9122261e-01
   9.8300763e-01   9.9231837e-01   9.9122729e-01
   9.8301670e-01   9.9232247e-01   9.9123196e-01
   9.8302576e-01   9.9232658e-01   9.9123663e-01
   9.8303481e-01   9.9233069e-01   9.9124130e-01
   9.8304386e-01   9.9233480e-01   9.9124597e-01
   9.8305290e-01   9.9233890e-01   9.9125063e-01
   9.8306194e-01   9.9234300e-01   9.9125529e-01
   9.8307098e-01   9.9234709e-01   9.9125995e-01
   9.8308001e-01   9.9235120e-01   9.9126461e-01
   9.8308903e-01   9.9235528e-01   9.9126925e-01
   9.8309805e-01   9.9235938e-01   9.9127391e-01
   9.8310707e-01   9.9236347e-01   9.9127856e-01
   9.8311608e-01   9.9236755e-01   9.9128320e-01
   9.8312508e-01   9.9237163e-01   9.9128785e-01
   9.8313408e-01   9.9237572e-01   9.9129248e-01
   9.8314307e-01   9.9237980e-01   9.9129713e-01
   9.8315207e-01   9.9238388e-01   9.9130176e-01
   9.8316105e-01   9.9238795e-01   9.9130640e-01
   9.8317003e-01   9.9239202e-01   9.9131102e-01
   9.8317900e-01   9.9239610e-01   9.9131565e-01
   9.8318797e-01   9.9240017e-01   9.9132027e-01
   9.8319694e-01   9.9240422e-01   9.9132490e-01
   9.8320590e-01   9.9240829e-01   9.9132951e-01
   9.8321486e-01   9.9241235e-01   9.9133413e-01
   9.8322380e-01   9.9241642e-01   9.9133875e-01
   9.8323275e-01   9.9242047e-01   9.9134336e-01
   9.8324169e-01   9.9242453e-01   9.9134797e-01
   9.8325063e-01   9.9242857e-01   9.9135257e-01
   9.8325956e-01   9.9243263e-01   9.9135718e-01
   9.8326848e-01   9.9243667e-01   9.9136179e-01
   9.8327740e-01   9.9244071e-01   9.9136638e-01
   9.8328632e-01   9.9244477e-01   9.9137098e-01
   9.8329523e-01   9.9244880e-01   9.9137557e-01
   9.8330414e-01   9.9245284e-01   9.9138017e-01
   9.8331304e-01   9.9245689e-01   9.9138476e-01
   9.8332194e-01   9.9246092e-01   9.9138934e-01
   9.8333083e-01   9.9246495e-01   9.9139393e-01
   9.8333972e-01   9.9246898e-01   9.9139851e-01
   9.8334860e-01   9.9247301e-01   9.9140309e-01
   9.8335748e-01   9.9247702e-01   9.9140767e-01
   9.8336635e-01   9.9248105e-01   9.9141224e-01
   9.8337522e-01   9.9248507e-01   9.9141681e-01
   9.8338408e-01   9.9248909e-01   9.9142138e-01
   9.8339294e-01   9.9249310e-01   9.9142595e-01
   9.8340179e-01   9.9249712e-01   9.9143052e-01
   9.8341064e-01   9.9250114e-01   9.9143507e-01
   9.8341948e-01   9.9250514e-01   9.9143964e-01
   9.8342832e-01   9.9250915e-01   9.9144420e-01
   9.8343715e-01   9.9251315e-01   9.9144874e-01
   9.8344598e-01   9.9251716e-01   9.9145330e-01
   9.8345481e-01   9.9252116e-01   9.9145785e-01
   9.8346363e-01   9.9252516e-01   9.9146240e-01
   9.8347244e-01   9.9252916e-01   9.9146694e-01
   9.8348125e-01   9.9253315e-01   9.9147148e-01
   9.8349005e-01   9.9253714e-01   9.9147601e-01
   9.8349885e-01   9.9254113e-01   9.9148056e-01
   9.8350765e-01   9.9254512e-01   9.9148509e-01
   9.8351644e-01   9.9254910e-01   9.9148962e-01
   9.8352523e-01   9.9255309e-01   9.9149415e-01
   9.8353400e-01   9.9255707e-01   9.9149868e-01
   9.8354278e-01   9.9256105e-01   9.9150321e-01
   9.8355155e-01   9.9256503e-01   9.9150773e-01
   9.8356032e-01   9.9256901e-01   9.9151224e-01
   9.8356908e-01   9.9257297e-01   9.9151676e-01
   9.8357784e-01   9.9257694e-01   9.9152128e-01
   9.8358659e-01   9.9258092e-01   9.9152578e-01
   9.8359534e-01   9.9258488e-01   9.9153030e-01
   9.8360408e-01   9.9258883e-01   9.9153481e-01
   9.8361281e-01   9.9259280e-01   9.9153931e-01
   9.8362155e-01   9.9259675e-01   9.9154382e-01
   9.8363027e-01   9.9260072e-01   9.9154831e-01
   9.8363900e-01   9.9260467e-01   9.9155281e-01
   9.8364772e-01   9.9260862e-01   9.9155730e-01
   9.8365643e-01   9.9261258e-01   9.9156180e-01
   9.8366514e-01   9.9261652e-01   9.9156629e-01
   9.8367384e-01   9.9262047e-01   9.9157077e-01
   9.8368254e-01   9.9262441e-01   9.9157526e-01
   9.8369124e-01   9.9262835e-01   9.9157974e-01
   9.8369993e-01   9.9263229e-01   9.9158422e-01
   9.8370861e-01   9.9263623e-01   9.9158870e-01
   9.8371729e-01   9.9264017e-01   9.9159318e-01
   9.8372597e-01   9.9264409e-01   9.9159764e-01
   9.8373464e-01   9.9264802e-01   9.9160211e-01
   9.8374330e-01   9.9265195e-01   9.9160657e-01
   9.8375196e-01   9.9265587e-01   9.9161104e-01
   9.8376062e-01   9.9265980e-01   9.9161551e-01
   9.8376927e-01   9.9266373e-01   9.9161997e-01
   9.8377792e-01   9.9266764e-01   9.9162443e-01
   9.8378656e-01   9.9267156e-01   9.9162888e-01
   9.8379520e-01   9.9267548e-01   9.9163333e-01
   9.8380383e-01   9.9267938e-01   9.9163779e-01
   9.8381246e-01   9.9268330e-01   9.9164223e-01
   9.8382108e-01   9.9268721e-01   9.9164668e-01
   9.8382970e-01   9.9269111e-01   9.9165112e-01
   9.8383831e-01   9.9269501e-01   9.9165556e-01
   9.8384692e-01   9.9269893e-01   9.9166000e-01
   9.8385553e-01   9.9270282e-01   9.9166444e-01
   9.8386413e-01   9.9270672e-01   9.9166887e-01
   9.8387272e-01   9.9271062e-01   9.9167330e-01
   9.8388131e-01   9.9271451e-01   9.9167773e-01
   9.8388990e-01   9.9271840e-01   9.9168215e-01
   9.8389848e-01   9.9272230e-01   9.9168658e-01
   9.8390706e-01   9.9272617e-01   9.9169100e-01
   9.8391563e-01   9.9273006e-01   9.9169542e-01
   9.8392419e-01   9.9273395e-01   9.9169984e-01
   9.8393276e-01   9.9273782e-01   9.9170425e-01
   9.8394132e-01   9.9274170e-01   9.9170866e-01
   9.8394987e-01   9.9274559e-01   9.9171307e-01
   9.8395842e-01   9.9274945e-01   9.9171747e-01
   9.8396696e-01   9.9275332e-01   9.9172189e-01
   9.8397550e-01   9.9275720e-01   9.9172629e-01
   9.8398403e-01   9.9276106e-01   9.9173068e-01
   9.8399256e-01   9.9276492e-01   9.9173508e-01
   9.8400109e-01   9.9276880e-01   9.9173947e-01
   9.8400960e-01   9.9277265e-01   9.9174387e-01
   9.8401812e-01   9.9277651e-01   9.9174826e-01
   9.8402663e-01   9.9278037e-01   9.9175264e-01
   9.8403514e-01   9.9278422e-01   9.9175703e-01
   9.8404364e-01   9.9278807e-01   9.9176142e-01
   9.8405214e-01   9.9279194e-01   9.9176579e-01
   9.8406063e-01   9.9279577e-01   9.9177017e-01
   9.8406912e-01   9.9279962e-01   9.9177454e-01
   9.8407760e-01   9.9280347e-01   9.9177892e-01
   9.8408608e-01   9.9280731e-01   9.9178328e-01
   9.8409455e-01   9.9281116e-01   9.9178766e-01
   9.8410302e-01   9.9281499e-01   9.9179202e-01
   9.8411149e-01   9.9281883e-01   9.9179639e-01
   9.8411994e-01   9.9282265e-01   9.9180075e-01
   9.8412840e-01   9.9282649e-01   9.9180510e-01
   9.8413685e-01   9.9283031e-01   9.9180947e-01
   9.8414529e-01   9.9283415e-01   9.9181382e-01
   9.8415374e-01   9.9283797e-01   9.9181817e-01
   9.8416217e-01   9.9284180e-01   9.9182252e-01
   9.8417060e-01   9.9284562e-01   9.9182687e-01
   9.8417903e-01   9.9284943e-01   9.9183121e-01
   9.8418745e-01   9.9285325e-01   9.9183554e-01
   9.8419587e-01   9.9285707e-01   9.9183989e-01
   9.8420429e-01   9.9286088e-01   9.9184423e-01
   9.8421270e-01   9.9286469e-01   9.9184856e-01
   9.8422110e-01   9.9286850e-01   9.9185289e-01
   9.8422950e-01   9.9287230e-01   9.9185722e-01
   9.8423790e-01   9.9287611e-01   9.9186156e-01
   9.8424629e-01   9.9287990e-01   9.9186588e-01
   9.8425467e-01   9.9288370e-01   9.9187019e-01
   9.8426305e-01   9.9288750e-01   9.9187452e-01
   9.8427143e-01   9.9289130e-01   9.9187884e-01
   9.8427980e-01   9.9289509e-01   9.9188316e-01
   9.8428817e-01   9.9289888e-01   9.9188747e-01
   9.8429653e-01   9.9290268e-01   9.9189178e-01
   9.8430489e-01   9.9290646e-01   9.9189609e-01
   9.8431324e-01   9.9291025e-01   9.9190039e-01
   9.8432160e-01   9.9291403e-01   9.9190470e-01
   9.8432994e-01   9.9291780e-01   9.9190900e-01
   9.8433828e-01   9.9292159e-01   9.9191330e-01
   9.8434661e-01   9.9292536e-01   9.9191760e-01
   9.8435494e-01   9.9292915e-01   9.9192189e-01
   9.8436327e-01   9.9293292e-01   9.9192619e-01
   9.8437159e-01   9.9293668e-01   9.9193047e-01
   9.8437991e-01   9.9294045e-01   9.9193476e-01
   9.8438822e-01   9.9294422e-01   9.9193904e-01
   9.8439653e-01   9.9294798e-01   9.9194333e-01
   9.8440484e-01   9.9295174e-01   9.9194760e-01
   9.8441314e-01   9.9295550e-01   9.9195189e-01
   9.8442143e-01   9.9295926e-01   9.9195616e-01
   9.8442972e-01   9.9296302e-01   9.9196044e-01
   9.8443800e-01   9.9296677e-01   9.9196471e-01
   9.8444629e-01   9.9297052e-01   9.9196897e-01
   9.8445456e-01   9.9297427e-01   9.9197324e-01
   9.8446284e-01   9.9297801e-01   9.9197751e-01
   9.8447110e-01   9.9298176e-01   9.9198177e-01
   9.8447937e-01   9.9298550e-01   9.9198603e-01
   9.8448763e-01   9.9298925e-01   9.9199029e-01
   9.8449588e-01   9.9299298e-01   9.9199453e-01
   9.8450413e-01   9.9299673e-01   9.9199880e-01
   9.8451237e-01   9.9300046e-01   9.9200304e-01
   9.8452061e-01   9.9300420e-01   9.9200729e-01
   9.8452885e-01   9.9300793e-01   9.9201154e-01
   9.8453708e-01   9.9301165e-01   9.9201577e-01
   9.8454531e-01   9.9301538e-01   9.9202002e-01
   9.8455353e-01   9.9301910e-01   9.9202426e-01
   9.8456175e-01   9.9302282e-01   9.9202849e-01
   9.8456996e-01   9.9302654e-01   9.9203273e-01
   9.8457817e-01   9.9303026e-01   9.9203696e-01
   9.8458638e-01   9.9303398e-01   9.9204118e-01
   9.8459458e-01   9.9303769e-01   9.9204542e-01
   9.8460277e-01   9.9304141e-01   9.9204964e-01
   9.8461096e-01   9.9304512e-01   9.9205386e-01
   9.8461915e-01   9.9304883e-01   9.9205808e-01
   9.8462733e-01   9.9305253e-01   9.9206229e-01
   9.8463551e-01   9.9305624e-01   9.9206651e-01
   9.8464368e-01   9.9305993e-01   9.9207072e-01
   9.8465185e-01   9.9306364e-01   9.9207493e-01
   9.8466002e-01   9.9306734e-01   9.9207914e-01
   9.8466818e-01   9.9307103e-01   9.9208335e-01
   9.8467633e-01   9.9307473e-01   9.9208756e-01
   9.8468448e-01   9.9307842e-01   9.9209176e-01
   9.8469263e-01   9.9308211e-01   9.9209595e-01
   9.8470077e-01   9.9308580e-01   9.9210015e-01
   9.8470891e-01   9.9308949e-01   9.9210434e-01
   9.8471704e-01   9.9309317e-01   9.9210854e-01
   9.8472517e-01   9.9309685e-01   9.9211272e-01
   9.8473330e-01   9.9310053e-01   9.9211692e-01
   9.8474141e-01   9.9310420e-01   9.9212110e-01
   9.8474953e-01   9.9310788e-01   9.9212529e-01
   9.8475764e-01   9.9311155e-01   9.9212947e-01
   9.8476574e-01   9.9311522e-01   9.9213364e-01
   9.8477385e-01   9.9311890e-01   9.9213782e-01
   9.8478195e-01   9.9312256e-01   9.9214199e-01
   9.8479004e-01   9.9312623e-01   9.9214617e-01
   9.8479813e-01   9.9312990e-01   9.9215034e-01
   9.8480621e-01   9.9313355e-01   9.9215451e-01
   9.8481429e-01   9.9313722e-01   9.9215866e-01
   9.8482237e-01   9.9314088e-01   9.9216283e-01
   9.8483044e-01   9.9314453e-01   9.9216699e-01
   9.8483850e-01   9.9314817e-01   9.9217115e-01
   9.8484657e-01   9.9315183e-01   9.9217531e-01
   9.8485463e-01   9.9315548e-01   9.9217945e-01
   9.8486268e-01   9.9315913e-01   9.9218361e-01
   9.8487073e-01   9.9316277e-01   9.9218775e-01
   9.8487877e-01   9.9316641e-01   9.9219190e-01
   9.8488681e-01   9.9317005e-01   9.9219604e-01
   9.8489485e-01   9.9317370e-01   9.9220019e-01
   9.8490288e-01   9.9317733e-01   9.9220433e-01
   9.8491091e-01   9.9318097e-01   9.9220846e-01
   9.8491893e-01   9.9318460e-01   9.9221260e-01
   9.8492695e-01   9.9318823e-01   9.9221673e-01
   9.8493496e-01   9.9319186e-01   9.9222086e-01
   9.8494297e-01   9.9319549e-01   9.9222499e-01
   9.8495098e-01   9.9319912e-01   9.9222912e-01
   9.8495898e-01   9.9320273e-01   9.9223324e-01
   9.8496697e-01   9.9320636e-01   9.9223736e-01
   9.8497497e-01   9.9320998e-01   9.9224148e-01
   9.8498296e-01   9.9321360e-01   9.9224560e-01
   9.8499094e-01   9.9321722e-01   9.9224972e-01
   9.8499892e-01   9.9322082e-01   9.9225382e-01
   9.8500689e-01   9.9322444e-01   9.9225794e-01
   9.8501486e-01   9.9322804e-01   9.9226205e-01
   9.8502283e-01   9.9323166e-01   9.9226616e-01
   9.8503079e-01   9.9323526e-01   9.9227026e-01
   9.8503875e-01   9.9323886e-01   9.9227436e-01
   9.8504670e-01   9.9324245e-01   9.9227846e-01
   9.8505465e-01   9.9324606e-01   9.9228255e-01
   9.8506259e-01   9.9324966e-01   9.9228665e-01
   9.8507053e-01   9.9325325e-01   9.9229074e-01
   9.8507847e-01   9.9325684e-01   9.9229483e-01
   9.8508640e-01   9.9326043e-01   9.9229893e-01
   9.8509433e-01   9.9326403e-01   9.9230301e-01
   9.8510225e-01   9.9326762e-01   9.9230709e-01
   9.8511017e-01   9.9327119e-01   9.9231117e-01
   9.8511808e-01   9.9327479e-01   9.9231525e-01
   9.8512599e-01   9.9327836e-01   9.9231933e-01
   9.8513390e-01   9.9328194e-01   9.9232340e-01
   9.8514180e-01   9.9328552e-01   9.9232748e-01
   9.8514970e-01   9.9328910e-01   9.9233154e-01
   9.8515759e-01   9.9329266e-01   9.9233561e-01
   9.8516547e-01   9.9329624e-01   9.9233968e-01
   9.8517336e-01   9.9329980e-01   9.9234375e-01
   9.8518124e-01   9.9330337e-01   9.9234780e-01
   9.8518911e-01   9.9330695e-01   9.9235186e-01
   9.8519698e-01   9.9331050e-01   9.9235592e-01
   9.8520485e-01   9.9331406e-01   9.9235998e-01
   9.8521272e-01   9.9331763e-01   9.9236402e-01
   9.8522057e-01   9.9332118e-01   9.9236807e-01
   9.8522843e-01   9.9332473e-01   9.9237213e-01
   9.8523627e-01   9.9332830e-01   9.9237617e-01
   9.8524412e-01   9.9333185e-01   9.9238021e-01
   9.8525196e-01   9.9333539e-01   9.9238425e-01
   9.8525980e-01   9.9333894e-01   9.9238830e-01
   9.8526763e-01   9.9334249e-01   9.9239232e-01
   9.8527546e-01   9.9334603e-01   9.9239637e-01
   9.8528328e-01   9.9334957e-01   9.9240039e-01
   9.8529110e-01   9.9335311e-01   9.9240442e-01
   9.8529892e-01   9.9335665e-01   9.9240845e-01
   9.8530673e-01   9.9336019e-01   9.9241248e-01
   9.8531453e-01   9.9336373e-01   9.9241651e-01
   9.8532234e-01   9.9336725e-01   9.9242053e-01
   9.8533014e-01   9.9337078e-01   9.9242454e-01
   9.8533793e-01   9.9337432e-01   9.9242856e-01
   9.8534572e-01   9.9337785e-01   9.9243257e-01
   9.8535350e-01   9.9338136e-01   9.9243659e-01
   9.8536128e-01   9.9338489e-01   9.9244061e-01
   9.8536906e-01   9.9338841e-01   9.9244461e-01
   9.8537684e-01   9.9339192e-01   9.9244861e-01
   9.8538460e-01   9.9339544e-01   9.9245261e-01
   9.8539237e-01   9.9339896e-01   9.9245662e-01
   9.8540013e-01   9.9340246e-01   9.9246062e-01
   9.8540789e-01   9.9340598e-01   9.9246462e-01
   9.8541564e-01   9.9340949e-01   9.9246861e-01
   9.8542338e-01   9.9341300e-01   9.9247260e-01
   9.8543113e-01   9.9341650e-01   9.9247659e-01
   9.8543886e-01   9.9342000e-01   9.9248058e-01
   9.8544660e-01   9.9342350e-01   9.9248457e-01
   9.8545433e-01   9.9342700e-01   9.9248855e-01
   9.8546206e-01   9.9343051e-01   9.9249254e-01
   9.8546978e-01   9.9343399e-01   9.9249652e-01
   9.8547749e-01   9.9343749e-01   9.9250050e-01
   9.8548521e-01   9.9344098e-01   9.9250447e-01
   9.8549292e-01   9.9344447e-01   9.9250845e-01
   9.8550062e-01   9.9344797e-01   9.9251241e-01
   9.8550832e-01   9.9345144e-01   9.9251639e-01
   9.8551602e-01   9.9345493e-01   9.9252036e-01
   9.8552372e-01   9.9345842e-01   9.9252432e-01
   9.8553140e-01   9.9346189e-01   9.9252829e-01
   9.8553909e-01   9.9346536e-01   9.9253224e-01
   9.8554677e-01   9.9346885e-01   9.9253620e-01
   9.8555444e-01   9.9347233e-01   9.9254015e-01
   9.8556212e-01   9.9347579e-01   9.9254410e-01
   9.8556978e-01   9.9347926e-01   9.9254806e-01
   9.8557744e-01   9.9348274e-01   9.9255201e-01
   9.8558510e-01   9.9348620e-01   9.9255596e-01
   9.8559276e-01   9.9348966e-01   9.9255990e-01
   9.8560041e-01   9.9349312e-01   9.9256385e-01
   9.8560806e-01   9.9349658e-01   9.9256779e-01
   9.8561570e-01   9.9350004e-01   9.9257173e-01
   9.8562334e-01   9.9350350e-01   9.9257566e-01
   9.8563097e-01   9.9350695e-01   9.9257960e-01
   9.8563860e-01   9.9351041e-01   9.9258353e-01
   9.8564623e-01   9.9351386e-01   9.9258745e-01
   9.8565385e-01   9.9351731e-01   9.9259139e-01
   9.8566146e-01   9.9352076e-01   9.9259532e-01
   9.8566908e-01   9.9352421e-01   9.9259924e-01
   9.8567669e-01   9.9352764e-01   9.9260316e-01
   9.8568429e-01   9.9353109e-01   9.9260708e-01
   9.8569189e-01   9.9353453e-01   9.9261099e-01
   9.8569949e-01   9.9353796e-01   9.9261491e-01
   9.8570708e-01   9.9354140e-01   9.9261882e-01
   9.8571467e-01   9.9354483e-01   9.9262273e-01
   9.8572226e-01   9.9354827e-01   9.9262665e-01
   9.8572984e-01   9.9355170e-01   9.9263055e-01
   9.8573741e-01   9.9355513e-01   9.9263446e-01
   9.8574498e-01   9.9355856e-01   9.9263836e-01
   9.8575255e-01   9.9356199e-01   9.9264226e-01
   9.8576012e-01   9.9356541e-01   9.9264616e-01
   9.8576767e-01   9.9356883e-01   9.9265006e-01
   9.8577523e-01   9.9357224e-01   9.9265394e-01
   9.8578278e-01   9.9357566e-01   9.9265783e-01
   9.8579033e-01   9.9357907e-01   9.9266173e-01
   9.8579787e-01   9.9358249e-01   9.9266562e-01
   9.8580541e-01   9.9358590e-01   9.9266951e-01
   9.8581294e-01   9.9358931e-01   9.9267338e-01
   9.8582047e-01   9.9359272e-01   9.9267727e-01
   9.8582800e-01   9.9359613e-01   9.9268114e-01
   9.8583553e-01   9.9359953e-01   9.9268501e-01
   9.8584304e-01   9.9360294e-01   9.9268890e-01
   9.8585056e-01   9.9360633e-01   9.9269276e-01
   9.8585807e-01   9.9360973e-01   9.9269664e-01
   9.8586557e-01   9.9361313e-01   9.9270051e-01
   9.8587308e-01   9.9361652e-01   9.9270437e-01
   9.8588057e-01   9.9361992e-01   9.9270823e-01
   9.8588807e-01   9.9362330e-01   9.9271209e-01
   9.8589556e-01   9.9362670e-01   9.9271596e-01
   9.8590304e-01   9.9363008e-01   9.9271982e-01
   9.8591052e-01   9.9363347e-01   9.9272368e-01
   9.8591800e-01   9.9363685e-01   9.9272753e-01
   9.8592547e-01   9.9364024e-01   9.9273137e-01
   9.8593294e-01   9.9364362e-01   9.9273524e-01
   9.8594041e-01   9.9364699e-01   9.9273907e-01
   9.8594787e-01   9.9365037e-01   9.9274292e-01
   9.8595533e-01   9.9365374e-01   9.9274677e-01
   9.8596278e-01   9.9365711e-01   9.9275060e-01
   9.8597023e-01   9.9366049e-01   9.9275445e-01
   9.8597768e-01   9.9366386e-01   9.9275829e-01
   9.8598512e-01   9.9366721e-01   9.9276212e-01
   9.8599255e-01   9.9367058e-01   9.9276594e-01
   9.8599999e-01   9.9367394e-01   9.9276978e-01
   9.8600741e-01   9.9367731e-01   9.9277361e-01
   9.8601484e-01   9.9368067e-01   9.9277744e-01
   9.8602226e-01   9.9368403e-01   9.9278126e-01
   9.8602968e-01   9.9368739e-01   9.9278508e-01
   9.8603709e-01   9.9369073e-01   9.9278890e-01
   9.8604450e-01   9.9369409e-01   9.9279271e-01
   9.8605190e-01   9.9369743e-01   9.9279654e-01
   9.8605930e-01   9.9370079e-01   9.9280035e-01
   9.8606670e-01   9.9370413e-01   9.9280417e-01
   9.8607409e-01   9.9370748e-01   9.9280798e-01
   9.8608148e-01   9.9371082e-01   9.9281177e-01
   9.8608887e-01   9.9371416e-01   9.9281558e-01
   9.8609625e-01   9.9371750e-01   9.9281939e-01
   9.8610362e-01   9.9372083e-01   9.9282319e-01
   9.8611099e-01   9.9372418e-01   9.9282699e-01
   9.8611836e-01   9.9372751e-01   9.9283078e-01
   9.8612573e-01   9.9373084e-01   9.9283458e-01
   9.8613309e-01   9.9373417e-01   9.9283838e-01
   9.8614044e-01   9.9373749e-01   9.9284217e-01
   9.8614779e-01   9.9374082e-01   9.9284596e-01
   9.8615514e-01   9.9374414e-01   9.9284974e-01
   9.8616249e-01   9.9374747e-01   9.9285352e-01
   9.8616983e-01   9.9375079e-01   9.9285731e-01
   9.8617716e-01   9.9375411e-01   9.9286109e-01
   9.8618450e-01   9.9375743e-01   9.9286487e-01
   9.8619182e-01   9.9376073e-01   9.9286865e-01
   9.8619915e-01   9.9376405e-01   9.9287242e-01
   9.8620647e-01   9.9376737e-01   9.9287620e-01
   9.8621379e-01   9.9377068e-01   9.9287997e-01
   9.8622110e-01   9.9377398e-01   9.9288373e-01
   9.8622841e-01   9.9377729e-01   9.9288750e-01
   9.8623571e-01   9.9378060e-01   9.9289126e-01
   9.8624301e-01   9.9378390e-01   9.9289503e-01
   9.8625031e-01   9.9378719e-01   9.9289879e-01
   9.8625760e-01   9.9379050e-01   9.9290254e-01
   9.8626489e-01   9.9379379e-01   9.9290630e-01
   9.8627217e-01   9.9379708e-01   9.9291006e-01
   9.8627945e-01   9.9380038e-01   9.9291380e-01
   9.8628673e-01   9.9380367e-01   9.9291756e-01
   9.8629400e-01   9.9380696e-01   9.9292131e-01
   9.8630127e-01   9.9381026e-01   9.9292505e-01
   9.8630854e-01   9.9381354e-01   9.9292880e-01
   9.8631580e-01   9.9381683e-01   9.9293254e-01
   9.8632305e-01   9.9382011e-01   9.9293627e-01
   9.8633031e-01   9.9382339e-01   9.9294002e-01
   9.8633755e-01   9.9382667e-01   9.9294375e-01
   9.8634480e-01   9.9382995e-01   9.9294748e-01
   9.8635204e-01   9.9383321e-01   9.9295121e-01
   9.8635928e-01   9.9383649e-01   9.9295495e-01
   9.8636651e-01   9.9383976e-01   9.9295867e-01
   9.8637374e-01   9.9384303e-01   9.9296240e-01
   9.8638097e-01   9.9384629e-01   9.9296612e-01
   9.8638819e-01   9.9384956e-01   9.9296984e-01
   9.8639541e-01   9.9385283e-01   9.9297357e-01
   9.8640262e-01   9.9385610e-01   9.9297727e-01
   9.8640983e-01   9.9385936e-01   9.9298099e-01
   9.8641704e-01   9.9386262e-01   9.9298471e-01
   9.8642424e-01   9.9386587e-01   9.9298842e-01
   9.8643143e-01   9.9386912e-01   9.9299212e-01
   9.8643863e-01   9.9387238e-01   9.9299583e-01
   9.8644582e-01   9.9387563e-01   9.9299954e-01
   9.8645300e-01   9.9387889e-01   9.9300324e-01
   9.8646019e-01   9.9388214e-01   9.9300695e-01
   9.8646736e-01   9.9388538e-01   9.9301064e-01
   9.8647454e-01   9.9388862e-01   9.9301434e-01
   9.8648171e-01   9.9389186e-01   9.9301804e-01
   9.8648888e-01   9.9389512e-01   9.9302174e-01
   9.8649604e-01   9.9389834e-01   9.9302542e-01
   9.8650320e-01   9.9390158e-01   9.9302911e-01
   9.8651035e-01   9.9390482e-01   9.9303280e-01
   9.8651750e-01   9.9390805e-01   9.9303648e-01
   9.8652465e-01   9.9391129e-01   9.9304016e-01
   9.8653179e-01   9.9391452e-01   9.9304384e-01
   9.8653893e-01   9.9391775e-01   9.9304752e-01
   9.8654607e-01   9.9392098e-01   9.9305120e-01
   9.8655320e-01   9.9392421e-01   9.9305488e-01
   9.8656033e-01   9.9392742e-01   9.9305855e-01
   9.8656745e-01   9.9393065e-01   9.9306222e-01
   9.8657457e-01   9.9393386e-01   9.9306589e-01
   9.8658168e-01   9.9393709e-01   9.9306955e-01
   9.8658880e-01   9.9394031e-01   9.9307322e-01
   9.8659591e-01   9.9394352e-01   9.9307689e-01
   9.8660301e-01   9.9394674e-01   9.9308054e-01
   9.8661011e-01   9.9394994e-01   9.9308421e-01
   9.8661721e-01   9.9395315e-01   9.9308786e-01
   9.8662430e-01   9.9395635e-01   9.9309152e-01
   9.8663139e-01   9.9395957e-01   9.9309517e-01
   9.8663847e-01   9.9396277e-01   9.9309883e-01
   9.8664556e-01   9.9396597e-01   9.9310247e-01
   9.8665263e-01   9.9396917e-01   9.9310612e-01
   9.8665970e-01   9.9397238e-01   9.9310977e-01
   9.8666678e-01   9.9397556e-01   9.9311341e-01
   9.8667384e-01   9.9397877e-01   9.9311705e-01
   9.8668090e-01   9.9398196e-01   9.9312069e-01
   9.8668796e-01   9.9398514e-01   9.9312433e-01
   9.8669501e-01   9.9398833e-01   9.9312796e-01
   9.8670207e-01   9.9399152e-01   9.9313160e-01
   9.8670911e-01   9.9399471e-01   9.9313523e-01
   9.8671616e-01   9.9399790e-01   9.9313886e-01
   9.8672319e-01   9.9400108e-01   9.9314249e-01
   9.8673023e-01   9.9400427e-01   9.9314610e-01
   9.8673726e-01   9.9400744e-01   9.9314973e-01
   9.8674429e-01   9.9401062e-01   9.9315336e-01
   9.8675131e-01   9.9401379e-01   9.9315698e-01
   9.8675833e-01   9.9401697e-01   9.9316059e-01
   9.8676535e-01   9.9402014e-01   9.9316421e-01
   9.8677236e-01   9.9402332e-01   9.9316782e-01
   9.8677937e-01   9.9402648e-01   9.9317143e-01
   9.8678637e-01   9.9402965e-01   9.9317504e-01
   9.8679337e-01   9.9403282e-01   9.9317864e-01
   9.8680037e-01   9.9403599e-01   9.9318226e-01
   9.8680737e-01   9.9403915e-01   9.9318586e-01
   9.8681435e-01   9.9404230e-01   9.9318947e-01
   9.8682134e-01   9.9404546e-01   9.9319306e-01
   9.8682832e-01   9.9404862e-01   9.9319666e-01
   9.8683530e-01   9.9405177e-01   9.9320025e-01
   9.8684227e-01   9.9405492e-01   9.9320385e-01
   9.8684924e-01   9.9405807e-01   9.9320744e-01
   9.8685621e-01   9.9406122e-01   9.9321103e-01
   9.8686317e-01   9.9406437e-01   9.9321462e-01
   9.8687013e-01   9.9406752e-01   9.9321821e-01
   9.8687709e-01   9.9407067e-01   9.9322179e-01
   9.8688404e-01   9.9407381e-01   9.9322538e-01
   9.8689099e-01   9.9407696e-01   9.9322895e-01
   9.8689793e-01   9.9408010e-01   9.9323253e-01
   9.8690487e-01   9.9408323e-01   9.9323611e-01
   9.8691181e-01   9.9408637e-01   9.9323968e-01
   9.8691874e-01   9.9408951e-01   9.9324325e-01
   9.8692567e-01   9.9409263e-01   9.9324682e-01
   9.8693259e-01   9.9409577e-01   9.9325039e-01
   9.8693951e-01   9.9409889e-01   9.9325395e-01
   9.8694643e-01   9.9410203e-01   9.9325753e-01
   9.8695335e-01   9.9410515e-01   9.9326108e-01
   9.8696026e-01   9.9410828e-01   9.9326464e-01
   9.8696716e-01   9.9411140e-01   9.9326821e-01
   9.8697406e-01   9.9411451e-01   9.9327176e-01
   9.8698097e-01   9.9411764e-01   9.9327532e-01
   9.8698786e-01   9.9412076e-01   9.9327887e-01
   9.8699475e-01   9.9412387e-01   9.9328243e-01
   9.8700164e-01   9.9412698e-01   9.9328598e-01
   9.8700852e-01   9.9413009e-01   9.9328951e-01
   9.8701540e-01   9.9413320e-01   9.9329307e-01
   9.8702228e-01   9.9413631e-01   9.9329660e-01
   9.8702915e-01   9.9413942e-01   9.9330015e-01
   9.8703602e-01   9.9414252e-01   9.9330369e-01
   9.8704288e-01   9.9414563e-01   9.9330723e-01
   9.8704975e-01   9.9414873e-01   9.9331077e-01
   9.8705660e-01   9.9415183e-01   9.9331429e-01
   9.8706346e-01   9.9415493e-01   9.9331783e-01
   9.8707031e-01   9.9415802e-01   9.9332136e-01
   9.8707715e-01   9.9416112e-01   9.9332488e-01
   9.8708400e-01   9.9416422e-01   9.9332841e-01
   9.8709084e-01   9.9416731e-01   9.9333193e-01
   9.8709767e-01   9.9417040e-01   9.9333546e-01
   9.8710450e-01   9.9417349e-01   9.9333898e-01
   9.8711133e-01   9.9417657e-01   9.9334249e-01
   9.8711816e-01   9.9417966e-01   9.9334602e-01
   9.8712498e-01   9.9418274e-01   9.9334953e-01
   9.8713179e-01   9.9418583e-01   9.9335304e-01
   9.8713860e-01   9.9418890e-01   9.9335656e-01
   9.8714541e-01   9.9419198e-01   9.9336006e-01
   9.8715222e-01   9.9419506e-01   9.9336357e-01
   9.8715902e-01   9.9419814e-01   9.9336708e-01
   9.8716582e-01   9.9420121e-01   9.9337058e-01
   9.8717261e-01   9.9420429e-01   9.9337408e-01
   9.8717940e-01   9.9420734e-01   9.9337758e-01
   9.8718619e-01   9.9421042e-01   9.9338108e-01
   9.8719298e-01   9.9421349e-01   9.9338458e-01
   9.8719976e-01   9.9421655e-01   9.9338806e-01
   9.8720653e-01   9.9421962e-01   9.9339156e-01
   9.8721330e-01   9.9422268e-01   9.9339505e-01
   9.8722007e-01   9.9422574e-01   9.9339853e-01
   9.8722684e-01   9.9422880e-01   9.9340202e-01
   9.8723360e-01   9.9423185e-01   9.9340551e-01
   9.8724036e-01   9.9423490e-01   9.9340899e-01
   9.8724711e-01   9.9423796e-01   9.9341247e-01
   9.8725386e-01   9.9424100e-01   9.9341595e-01
   9.8726061e-01   9.9424406e-01   9.9341943e-01
   9.8726735e-01   9.9424711e-01   9.9342290e-01
   9.8727409e-01   9.9425016e-01   9.9342637e-01
   9.8728083e-01   9.9425320e-01   9.9342985e-01
   9.8728756e-01   9.9425623e-01   9.9343331e-01
   9.8729429e-01   9.9425928e-01   9.9343678e-01
   9.8730101e-01   9.9426233e-01   9.9344024e-01
   9.8730773e-01   9.9426536e-01   9.9344370e-01
   9.8731445e-01   9.9426839e-01   9.9344717e-01
   9.8732117e-01   9.9427142e-01   9.9345063e-01
   9.8732788e-01   9.9427447e-01   9.9345408e-01
   9.8733458e-01   9.9427749e-01   9.9345754e-01
   9.8734128e-01   9.9428052e-01   9.9346099e-01
   9.8734798e-01   9.9428356e-01   9.9346445e-01
   9.8735468e-01   9.9428657e-01   9.9346790e-01
   9.8736137e-01   9.9428961e-01   9.9347134e-01
   9.8736806e-01   9.9429263e-01   9.9347479e-01
   9.8737474e-01   9.9429565e-01   9.9347824e-01
   9.8738142e-01   9.9429867e-01   9.9348169e-01
   9.8738810e-01   9.9430169e-01   9.9348512e-01
   9.8739478e-01   9.9430471e-01   9.9348855e-01
   9.8740145e-01   9.9430771e-01   9.9349200e-01
   9.8740811e-01   9.9431073e-01   9.9349544e-01
   9.8741478e-01   9.9431374e-01   9.9349887e-01
   9.8742144e-01   9.9431675e-01   9.9350229e-01
   9.8742809e-01   9.9431977e-01   9.9350573e-01
   9.8743474e-01   9.9432276e-01   9.9350915e-01
   9.8744139e-01   9.9432577e-01   9.9351258e-01
   9.8744804e-01   9.9432877e-01   9.9351600e-01
   9.8745468e-01   9.9433178e-01   9.9351943e-01
   9.8746132e-01   9.9433477e-01   9.9352285e-01
   9.8746795e-01   9.9433778e-01   9.9352627e-01
   9.8747458e-01   9.9434078e-01   9.9352968e-01
   9.8748121e-01   9.9434377e-01   9.9353310e-01
   9.8748783e-01   9.9434676e-01   9.9353651e-01
   9.8749445e-01   9.9434976e-01   9.9353992e-01
   9.8750107e-01   9.9435274e-01   9.9354332e-01
   9.8750768e-01   9.9435573e-01   9.9354673e-01
   9.8751429e-01   9.9435871e-01   9.9355014e-01
   9.8752089e-01   9.9436171e-01   9.9355355e-01
   9.8752750e-01   9.9436469e-01   9.9355695e-01
   9.8753409e-01   9.9436767e-01   9.9356035e-01
   9.8754069e-01   9.9437065e-01   9.9356375e-01
   9.8754728e-01   9.9437363e-01   9.9356715e-01
   9.8755387e-01   9.9437661e-01   9.9357054e-01
   9.8756045e-01   9.9437958e-01   9.9357394e-01
   9.8756703e-01   9.9438256e-01   9.9357732e-01
   9.8757361e-01   9.9438553e-01   9.9358072e-01
   9.8758018e-01   9.9438849e-01   9.9358410e-01
   9.8758675e-01   9.9439146e-01   9.9358748e-01
   9.8759332e-01   9.9439443e-01   9.9359086e-01
   9.8759988e-01   9.9439740e-01   9.9359425e-01
   9.8760644e-01   9.9440036e-01   9.9359763e-01
   9.8761299e-01   9.9440333e-01   9.9360101e-01
   9.8761955e-01   9.9440629e-01   9.9360438e-01
   9.8762609e-01   9.9440924e-01   9.9360775e-01
   9.8763264e-01   9.9441221e-01   9.9361113e-01
   9.8763918e-01   9.9441516e-01   9.9361450e-01
   9.8764571e-01   9.9441812e-01   9.9361787e-01
   9.8765225e-01   9.9442107e-01   9.9362123e-01
   9.8765878e-01   9.9442402e-01   9.9362460e-01
   9.8766531e-01   9.9442697e-01   9.9362797e-01
   9.8767183e-01   9.9442991e-01   9.9363133e-01
   9.8767835e-01   9.9443287e-01   9.9363468e-01
   9.8768487e-01   9.9443581e-01   9.9363804e-01
   9.8769138e-01   9.9443875e-01   9.9364140e-01
   9.8769789e-01   9.9444169e-01   9.9364475e-01
   9.8770439e-01   9.9444463e-01   9.9364811e-01
   9.8771090e-01   9.9444758e-01   9.9365145e-01
   9.8771740e-01   9.9445050e-01   9.9365481e-01
   9.8772389e-01   9.9445345e-01   9.9365815e-01
   9.8773038e-01   9.9445637e-01   9.9366150e-01
   9.8773687e-01   9.9445930e-01   9.9366484e-01
   9.8774335e-01   9.9446223e-01   9.9366818e-01
   9.8774984e-01   9.9446516e-01   9.9367151e-01
   9.8775631e-01   9.9446809e-01   9.9367486e-01
   9.8776279e-01   9.9447102e-01   9.9367819e-01
   9.8776926e-01   9.9447395e-01   9.9368153e-01
   9.8777572e-01   9.9447686e-01   9.9368486e-01
   9.8778219e-01   9.9447979e-01   9.9368819e-01
   9.8778865e-01   9.9448271e-01   9.9369153e-01
   9.8779510e-01   9.9448562e-01   9.9369484e-01
   9.8780156e-01   9.9448854e-01   9.9369817e-01
   9.8780801e-01   9.9449145e-01   9.9370149e-01
   9.8781445e-01   9.9449437e-01   9.9370482e-01
   9.8782090e-01   9.9449727e-01   9.9370814e-01
   9.8782733e-01   9.9450019e-01   9.9371146e-01
   9.8783377e-01   9.9450309e-01   9.9371478e-01
   9.8784020e-01   9.9450601e-01   9.9371808e-01
   9.8784663e-01   9.9450891e-01   9.9372140e-01
   9.8785306e-01   9.9451181e-01   9.9372470e-01
   9.8785948e-01   9.9451471e-01   9.9372802e-01
   9.8786589e-01   9.9451760e-01   9.9373133e-01
   9.8787231e-01   9.9452051e-01   9.9373463e-01
   9.8787872e-01   9.9452341e-01   9.9373794e-01
   9.8788513e-01   9.9452630e-01   9.9374124e-01
   9.8789153e-01   9.9452919e-01   9.9374453e-01
   9.8789793e-01   9.9453209e-01   9.9374784e-01
   9.8790433e-01   9.9453498e-01   9.9375113e-01
   9.8791073e-01   9.9453787e-01   9.9375442e-01
   9.8791712e-01   9.9454074e-01   9.9375771e-01
   9.8792350e-01   9.9454363e-01   9.9376100e-01
   9.8792988e-01   9.9454652e-01   9.9376430e-01
   9.8793626e-01   9.9454940e-01   9.9376759e-01
   9.8794264e-01   9.9455229e-01   9.9377087e-01
   9.8794901e-01   9.9455517e-01   9.9377416e-01
   9.8795538e-01   9.9455804e-01   9.9377744e-01
   9.8796175e-01   9.9456092e-01   9.9378072e-01
   9.8796811e-01   9.9456380e-01   9.9378400e-01
   9.8797447e-01   9.9456666e-01   9.9378727e-01
   9.8798083e-01   9.9456954e-01   9.9379055e-01
   9.8798718e-01   9.9457241e-01   9.9379382e-01
   9.8799353e-01   9.9457528e-01   9.9379710e-01
   9.8799987e-01   9.9457814e-01   9.9380036e-01
   9.8800622e-01   9.9458100e-01   9.9380363e-01
   9.8801255e-01   9.9458387e-01   9.9380690e-01
   9.8801889e-01   9.9458673e-01   9.9381016e-01
   9.8802522e-01   9.9458959e-01   9.9381343e-01
   9.8803155e-01   9.9459246e-01   9.9381668e-01
   9.8803788e-01   9.9459531e-01   9.9381995e-01
   9.8804420e-01   9.9459817e-01   9.9382320e-01
   9.8805051e-01   9.9460102e-01   9.9382645e-01
   9.8805683e-01   9.9460387e-01   9.9382971e-01
   9.8806314e-01   9.9460672e-01   9.9383296e-01
   9.8806945e-01   9.9460957e-01   9.9383621e-01
   9.8807575e-01   9.9461242e-01   9.9383946e-01
   9.8808205e-01   9.9461527e-01   9.9384270e-01
   9.8808835e-01   9.9461811e-01   9.9384596e-01
   9.8809464e-01   9.9462096e-01   9.9384920e-01
   9.8810093e-01   9.9462380e-01   9.9385244e-01
   9.8810722e-01   9.9462664e-01   9.9385568e-01
   9.8811350e-01   9.9462947e-01   9.9385892e-01
   9.8811978e-01   9.9463231e-01   9.9386214e-01
   9.8812606e-01   9.9463515e-01   9.9386538e-01
   9.8813234e-01   9.9463799e-01   9.9386861e-01
   9.8813861e-01   9.9464082e-01   9.9387185e-01
   9.8814487e-01   9.9464365e-01   9.9387508e-01
   9.8815113e-01   9.9464647e-01   9.9387830e-01
   9.8815739e-01   9.9464931e-01   9.9388153e-01
   9.8816365e-01   9.9465213e-01   9.9388476e-01
   9.8816991e-01   9.9465496e-01   9.9388797e-01
   9.8817615e-01   9.9465778e-01   9.9389120e-01
   9.8818240e-01   9.9466061e-01   9.9389441e-01
   9.8818864e-01   9.9466342e-01   9.9389763e-01
   9.8819488e-01   9.9466624e-01   9.9390084e-01
   9.8820112e-01   9.9466905e-01   9.9390406e-01
   9.8820735e-01   9.9467188e-01   9.9390727e-01
   9.8821358e-01   9.9467469e-01   9.9391048e-01
   9.8821981e-01   9.9467750e-01   9.9391368e-01
   9.8822603e-01   9.9468031e-01   9.9391690e-01
   9.8823225e-01   9.9468312e-01   9.9392010e-01
   9.8823847e-01   9.9468594e-01   9.9392330e-01
   9.8824468e-01   9.9468873e-01   9.9392650e-01
   9.8825089e-01   9.9469154e-01   9.9392970e-01
   9.8825710e-01   9.9469434e-01   9.9393290e-01
   9.8826330e-01   9.9469714e-01   9.9393610e-01
   9.8826950e-01   9.9469994e-01   9.9393929e-01
   9.8827569e-01   9.9470275e-01   9.9394248e-01
   9.8828188e-01   9.9470554e-01   9.9394568e-01
   9.8828807e-01   9.9470833e-01   9.9394887e-01
   9.8829426e-01   9.9471113e-01   9.9395206e-01
   9.8830044e-01   9.9471393e-01   9.9395525e-01
   9.8830662e-01   9.9471672e-01   9.9395842e-01
   9.8831280e-01   9.9471950e-01   9.9396161e-01
   9.8831897e-01   9.9472230e-01   9.9396478e-01
   9.8832514e-01   9.9472508e-01   9.9396796e-01
   9.8833130e-01   9.9472787e-01   9.9397115e-01
   9.8833747e-01   9.9473064e-01   9.9397432e-01
   9.8834362e-01   9.9473343e-01   9.9397750e-01
   9.8834978e-01   9.9473621e-01   9.9398066e-01
   9.8835593e-01   9.9473898e-01   9.9398383e-01
   9.8836208e-01   9.9474177e-01   9.9398700e-01
   9.8836823e-01   9.9474454e-01   9.9399017e-01
   9.8837437e-01   9.9474731e-01   9.9399333e-01
   9.8838051e-01   9.9475009e-01   9.9399649e-01
   9.8838665e-01   9.9475286e-01   9.9399966e-01
   9.8839278e-01   9.9475563e-01   9.9400282e-01
   9.8839891e-01   9.9475840e-01   9.9400598e-01
   9.8840503e-01   9.9476116e-01   9.9400913e-01
   9.8841116e-01   9.9476393e-01   9.9401229e-01
   9.8841727e-01   9.9476669e-01   9.9401544e-01
   9.8842339e-01   9.9476945e-01   9.9401859e-01
   9.8842950e-01   9.9477222e-01   9.9402174e-01
   9.8843561e-01   9.9477498e-01   9.9402489e-01
   9.8844172e-01   9.9477774e-01   9.9402804e-01
   9.8844782e-01   9.9478049e-01   9.9403117e-01
   9.8845392e-01   9.9478325e-01   9.9403432e-01
   9.8846001e-01   9.9478601e-01   9.9403746e-01
   9.8846611e-01   9.9478875e-01   9.9404061e-01
   9.8847220e-01   9.9479150e-01   9.9404374e-01
   9.8847828e-01   9.9479424e-01   9.9404688e-01
   9.8848437e-01   9.9479700e-01   9.9405002e-01
   9.8849044e-01   9.9479975e-01   9.9405314e-01
   9.8849652e-01   9.9480248e-01   9.9405627e-01
   9.8850259e-01   9.9480523e-01   9.9405940e-01
   9.8850866e-01   9.9480798e-01   9.9406253e-01
   9.8851473e-01   9.9481071e-01   9.9406566e-01
   9.8852079e-01   9.9481345e-01   9.9406878e-01
   9.8852685e-01   9.9481619e-01   9.9407190e-01
   9.8853291e-01   9.9481892e-01   9.9407503e-01
   9.8853896e-01   9.9482165e-01   9.9407815e-01
   9.8854501e-01   9.9482439e-01   9.9408126e-01
   9.8855106e-01   9.9482712e-01   9.9408438e-01
   9.8855710e-01   9.9482985e-01   9.9408749e-01
   9.8856314e-01   9.9483257e-01   9.9409060e-01
   9.8856918e-01   9.9483531e-01   9.9409371e-01
   9.8857521e-01   9.9483802e-01   9.9409682e-01
   9.8858124e-01   9.9484076e-01   9.9409993e-01
   9.8858727e-01   9.9484348e-01   9.9410303e-01
   9.8859329e-01   9.9484620e-01   9.9410614e-01
   9.8859931e-01   9.9484892e-01   9.9410924e-01
   9.8860533e-01   9.9485162e-01   9.9411235e-01
   9.8861134e-01   9.9485434e-01   9.9411544e-01
   9.8861735e-01   9.9485706e-01   9.9411854e-01
   9.8862336e-01   9.9485977e-01   9.9412164e-01
   9.8862937e-01   9.9486249e-01   9.9412472e-01
   9.8863537e-01   9.9486520e-01   9.9412782e-01
   9.8864137e-01   9.9486791e-01   9.9413090e-01
   9.8864736e-01   9.9487061e-01   9.9413400e-01
   9.8865335e-01   9.9487332e-01   9.9413708e-01
   9.8865934e-01   9.9487603e-01   9.9414017e-01
   9.8866532e-01   9.9487872e-01   9.9414325e-01
   9.8867131e-01   9.9488143e-01   9.9414634e-01
   9.8867728e-01   9.9488412e-01   9.9414942e-01
   9.8868326e-01   9.9488683e-01   9.9415249e-01
   9.8868923e-01   9.9488952e-01   9.9415558e-01
   9.8869520e-01   9.9489221e-01   9.9415865e-01
   9.8870116e-01   9.9489491e-01   9.9416172e-01
   9.8870713e-01   9.9489760e-01   9.9416479e-01
   9.8871309e-01   9.9490030e-01   9.9416786e-01
   9.8871904e-01   9.9490298e-01   9.9417093e-01
   9.8872499e-01   9.9490567e-01   9.9417400e-01
   9.8873094e-01   9.9490835e-01   9.9417706e-01
   9.8873689e-01   9.9491105e-01   9.9418013e-01
   9.8874283e-01   9.9491373e-01   9.9418319e-01
   9.8874877e-01   9.9491641e-01   9.9418625e-01
   9.8875471e-01   9.9491909e-01   9.9418931e-01
   9.8876064e-01   9.9492177e-01   9.9419236e-01
   9.8876657e-01   9.9492445e-01   9.9419542e-01
   9.8877250e-01   9.9492712e-01   9.9419848e-01
   9.8877842e-01   9.9492980e-01   9.9420152e-01
   9.8878434e-01   9.9493246e-01   9.9420458e-01
   9.8879026e-01   9.9493515e-01   9.9420763e-01
   9.8879617e-01   9.9493781e-01   9.9421067e-01
   9.8880208e-01   9.9494048e-01   9.9421372e-01
   9.8880799e-01   9.9494315e-01   9.9421676e-01
   9.8881390e-01   9.9494582e-01   9.9421981e-01
   9.8881980e-01   9.9494848e-01   9.9422285e-01
   9.8882569e-01   9.9495114e-01   9.9422589e-01
   9.8883159e-01   9.9495381e-01   9.9422893e-01
   9.8883748e-01   9.9495646e-01   9.9423196e-01
   9.8884337e-01   9.9495913e-01   9.9423499e-01
   9.8884925e-01   9.9496178e-01   9.9423803e-01
   9.8885513e-01   9.9496444e-01   9.9424106e-01
   9.8886102e-01   9.9496709e-01   9.9424409e-01
   9.8886689e-01   9.9496975e-01   9.9424712e-01
   9.8887276e-01   9.9497240e-01   9.9425014e-01
   9.8887863e-01   9.9497504e-01   9.9425316e-01
   9.8888450e-01   9.9497770e-01   9.9425619e-01
   9.8889036e-01   9.9498034e-01   9.9425921e-01
   9.8889622e-01   9.9498299e-01   9.9426223e-01
   9.8890208e-01   9.9498564e-01   9.9426525e-01
   9.8890793e-01   9.9498828e-01   9.9426827e-01
   9.8891378e-01   9.9499092e-01   9.9427127e-01
   9.8891963e-01   9.9499356e-01   9.9427429e-01
   9.8892547e-01   9.9499620e-01   9.9427730e-01
   9.8893131e-01   9.9499883e-01   9.9428031e-01
   9.8893715e-01   9.9500147e-01   9.9428333e-01
   9.8894298e-01   9.9500410e-01   9.9428633e-01
   9.8894882e-01   9.9500674e-01   9.9428934e-01
   9.8895465e-01   9.9500937e-01   9.9429233e-01
   9.8896047e-01   9.9501200e-01   9.9429534e-01
   9.8896629e-01   9.9501463e-01   9.9429833e-01
   9.8897211e-01   9.9501725e-01   9.9430134e-01
   9.8897793e-01   9.9501988e-01   9.9430433e-01
   9.8898374e-01   9.9502251e-01   9.9430732e-01
   9.8898955e-01   9.9502513e-01   9.9431031e-01
   9.8899535e-01   9.9502776e-01   9.9431331e-01
   9.8900116e-01   9.9503037e-01   9.9431630e-01
   9.8900696e-01   9.9503299e-01   9.9431929e-01
   9.8901275e-01   9.9503560e-01   9.9432227e-01
   9.8901855e-01   9.9503822e-01   9.9432527e-01
   9.8902434e-01   9.9504083e-01   9.9432825e-01
   9.8903012e-01   9.9504345e-01   9.9433123e-01
   9.8903591e-01   9.9504606e-01   9.9433421e-01
   9.8904169e-01   9.9504866e-01   9.9433719e-01
   9.8904747e-01   9.9505128e-01   9.9434017e-01
   9.8905324e-01   9.9505388e-01   9.9434313e-01
   9.8905901e-01   9.9505650e-01   9.9434611e-01
   9.8906478e-01   9.9505910e-01   9.9434908e-01
   9.8907055e-01   9.9506170e-01   9.9435206e-01
   9.8907631e-01   9.9506431e-01   9.9435503e-01
   9.8908207e-01   9.9506691e-01   9.9435799e-01
   9.8908782e-01   9.9506950e-01   9.9436096e-01
   9.8909358e-01   9.9507210e-01   9.9436393e-01
   9.8909933e-01   9.9507469e-01   9.9436688e-01
   9.8910508e-01   9.9507729e-01   9.9436985e-01
   9.8911082e-01   9.9507988e-01   9.9437280e-01
   9.8911656e-01   9.9508247e-01   9.9437577e-01
   9.8912230e-01   9.9508506e-01   9.9437872e-01
   9.8912803e-01   9.9508765e-01   9.9438168e-01
   9.8913376e-01   9.9509024e-01   9.9438463e-01
   9.8913949e-01   9.9509283e-01   9.9438759e-01
   9.8914521e-01   9.9509541e-01   9.9439053e-01
   9.8915094e-01   9.9509799e-01   9.9439348e-01
   9.8915666e-01   9.9510058e-01   9.9439642e-01
   9.8916237e-01   9.9510316e-01   9.9439938e-01
   9.8916808e-01   9.9510573e-01   9.9440232e-01
   9.8917379e-01   9.9510831e-01   9.9440526e-01
   9.8917950e-01   9.9511088e-01   9.9440820e-01
   9.8918521e-01   9.9511346e-01   9.9441114e-01
   9.8919091e-01   9.9511604e-01   9.9441407e-01
   9.8919660e-01   9.9511861e-01   9.9441701e-01
   9.8920230e-01   9.9512118e-01   9.9441995e-01
   9.8920799e-01   9.9512375e-01   9.9442288e-01
   9.8921368e-01   9.9512631e-01   9.9442580e-01
   9.8921936e-01   9.9512888e-01   9.9442873e-01
   9.8922504e-01   9.9513145e-01   9.9443166e-01
   9.8923072e-01   9.9513402e-01   9.9443459e-01
   9.8923640e-01   9.9513658e-01   9.9443752e-01
   9.8924207e-01   9.9513913e-01   9.9444043e-01
   9.8924774e-01   9.9514169e-01   9.9444336e-01
   9.8925341e-01   9.9514426e-01   9.9444627e-01
   9.8925907e-01   9.9514681e-01   9.9444920e-01
   9.8926473e-01   9.9514937e-01   9.9445212e-01
   9.8927039e-01   9.9515192e-01   9.9445503e-01
   9.8927604e-01   9.9515447e-01   9.9445795e-01
   9.8928169e-01   9.9515702e-01   9.9446085e-01
   9.8928734e-01   9.9515957e-01   9.9446376e-01
   9.8929299e-01   9.9516212e-01   9.9446668e-01
   9.8929863e-01   9.9516467e-01   9.9446958e-01
   9.8930427e-01   9.9516722e-01   9.9447248e-01
   9.8930990e-01   9.9516976e-01   9.9447538e-01
   9.8931554e-01   9.9517231e-01   9.9447830e-01
   9.8932117e-01   9.9517484e-01   9.9448119e-01
   9.8932679e-01   9.9517738e-01   9.9448409e-01
   9.8933242e-01   9.9517992e-01   9.9448699e-01
   9.8933804e-01   9.9518245e-01   9.9448989e-01
   9.8934365e-01   9.9518499e-01   9.9449278e-01
   9.8934927e-01   9.9518753e-01   9.9449567e-01
   9.8935488e-01   9.9519006e-01   9.9449857e-01
   9.8936049e-01   9.9519259e-01   9.9450146e-01
   9.8936610e-01   9.9519512e-01   9.9450435e-01
   9.8937170e-01   9.9519765e-01   9.9450723e-01
   9.8937730e-01   9.9520018e-01   9.9451012e-01
   9.8938290e-01   9.9520271e-01   9.9451300e-01
   9.8938849e-01   9.9520523e-01   9.9451588e-01
   9.8939408e-01   9.9520776e-01   9.9451877e-01
   9.8939967e-01   9.9521028e-01   9.9452164e-01
   9.8940525e-01   9.9521280e-01   9.9452452e-01
   9.8941083e-01   9.9521531e-01   9.9452740e-01
   9.8941641e-01   9.9521784e-01   9.9453027e-01
   9.8942199e-01   9.9522035e-01   9.9453315e-01
   9.8942756e-01   9.9522287e-01   9.9453601e-01
   9.8943313e-01   9.9522538e-01   9.9453889e-01
   9.8943870e-01   9.9522789e-01   9.9454175e-01
   9.8944426e-01   9.9523040e-01   9.9454462e-01
   9.8944982e-01   9.9523291e-01   9.9454749e-01
   9.8945538e-01   9.9523543e-01   9.9455035e-01
   9.8946093e-01   9.9523794e-01   9.9455321e-01
   9.8946648e-01   9.9524043e-01   9.9455608e-01
   9.8947203e-01   9.9524294e-01   9.9455893e-01
   9.8947758e-01   9.9524544e-01   9.9456179e-01
   9.8948312e-01   9.9524795e-01   9.9456464e-01
   9.8948866e-01   9.9525045e-01   9.9456750e-01
   9.8949420e-01   9.9525295e-01   9.9457035e-01
   9.8949973e-01   9.9525544e-01   9.9457320e-01
   9.8950526e-01   9.9525794e-01   9.9457605e-01
   9.8951079e-01   9.9526044e-01   9.9457890e-01
   9.8951631e-01   9.9526292e-01   9.9458175e-01
   9.8952183e-01   9.9526542e-01   9.9458459e-01
   9.8952735e-01   9.9526791e-01   9.9458744e-01
   9.8953287e-01   9.9527040e-01   9.9459027e-01
   9.8953838e-01   9.9527289e-01   9.9459312e-01
   9.8954389e-01   9.9527537e-01   9.9459596e-01
   9.8954940e-01   9.9527786e-01   9.9459880e-01
   9.8955490e-01   9.9528034e-01   9.9460163e-01
   9.8956040e-01   9.9528283e-01   9.9460447e-01
   9.8956590e-01   9.9528531e-01   9.9460729e-01
   9.8957139e-01   9.9528780e-01   9.9461013e-01
   9.8957688e-01   9.9529027e-01   9.9461295e-01
   9.8958237e-01   9.9529275e-01   9.9461579e-01
   9.8958786e-01   9.9529522e-01   9.9461861e-01
   9.8959334e-01   9.9529769e-01   9.9462144e-01
   9.8959882e-01   9.9530016e-01   9.9462426e-01
   9.8960430e-01   9.9530264e-01   9.9462708e-01
   9.8960977e-01   9.9530511e-01   9.9462991e-01
   9.8961524e-01   9.9530758e-01   9.9463272e-01
   9.8962071e-01   9.9531005e-01   9.9463554e-01
   9.8962618e-01   9.9531252e-01   9.9463835e-01
   9.8963164e-01   9.9531498e-01   9.9464118e-01
   9.8963710e-01   9.9531744e-01   9.9464399e-01
   9.8964255e-01   9.9531991e-01   9.9464680e-01
   9.8964801e-01   9.9532237e-01   9.9464961e-01
   9.8965346e-01   9.9532483e-01   9.9465242e-01
   9.8965891e-01   9.9532728e-01   9.9465523e-01
   9.8966435e-01   9.9532974e-01   9.9465803e-01
   9.8966979e-01   9.9533220e-01   9.9466084e-01
   9.8967523e-01   9.9533466e-01   9.9466364e-01
   9.8968067e-01   9.9533710e-01   9.9466643e-01
   9.8968610e-01   9.9533956e-01   9.9466923e-01
   9.8969153e-01   9.9534201e-01   9.9467203e-01
   9.8969696e-01   9.9534447e-01   9.9467483e-01
   9.8970238e-01   9.9534691e-01   9.9467762e-01
   9.8970780e-01   9.9534936e-01   9.9468042e-01
   9.8971322e-01   9.9535180e-01   9.9468321e-01
   9.8971863e-01   9.9535425e-01   9.9468600e-01
   9.8972405e-01   9.9535669e-01   9.9468879e-01
   9.8972946e-01   9.9535912e-01   9.9469157e-01
   9.8973486e-01   9.9536157e-01   9.9469436e-01
   9.8974027e-01   9.9536400e-01   9.9469714e-01
   9.8974567e-01   9.9536645e-01   9.9469993e-01
   9.8975106e-01   9.9536888e-01   9.9470271e-01
   9.8975646e-01   9.9537131e-01   9.9470549e-01
   9.8976185e-01   9.9537374e-01   9.9470827e-01
   9.8976724e-01   9.9537617e-01   9.9471105e-01
   9.8977263e-01   9.9537861e-01   9.9471382e-01
   9.8977801e-01   9.9538104e-01   9.9471659e-01
   9.8978339e-01   9.9538347e-01   9.9471937e-01
   9.8978877e-01   9.9538589e-01   9.9472214e-01
   9.8979414e-01   9.9538832e-01   9.9472491e-01
   9.8979951e-01   9.9539074e-01   9.9472768e-01
   9.8980488e-01   9.9539317e-01   9.9473044e-01
   9.8981025e-01   9.9539559e-01   9.9473321e-01
   9.8981561e-01   9.9539801e-01   9.9473597e-01
   9.8982097e-01   9.9540043e-01   9.9473873e-01
   9.8982633e-01   9.9540285e-01   9.9474150e-01
   9.8983168e-01   9.9540527e-01   9.9474426e-01
   9.8983703e-01   9.9540767e-01   9.9474702e-01
   9.8984238e-01   9.9541009e-01   9.9474976e-01
   9.8984773e-01   9.9541250e-01   9.9475252e-01
   9.8985307e-01   9.9541492e-01   9.9475528e-01
   9.8985841e-01   9.9541732e-01   9.9475802e-01
   9.8986375e-01   9.9541973e-01   9.9476078e-01
   9.8986908e-01   9.9542213e-01   9.9476353e-01
   9.8987441e-01   9.9542454e-01   9.9476627e-01
   9.8987974e-01   9.9542694e-01   9.9476902e-01
   9.8988507e-01   9.9542935e-01   9.9477176e-01
   9.8989039e-01   9.9543176e-01   9.9477451e-01
   9.8989571e-01   9.9543415e-01   9.9477724e-01
   9.8990103e-01   9.9543655e-01   9.9477999e-01
   9.8990634e-01   9.9543895e-01   9.9478272e-01
   9.8991165e-01   9.9544135e-01   9.9478546e-01
   9.8991696e-01   9.9544375e-01   9.9478820e-01
   9.8992226e-01   9.9544614e-01   9.9479093e-01
   9.8992757e-01   9.9544853e-01   9.9479366e-01
   9.8993287e-01   9.9545092e-01   9.9479639e-01
   9.8993816e-01   9.9545332e-01   9.9479913e-01
   9.8994346e-01   9.9545570e-01   9.9480184e-01
   9.8994875e-01   9.9545809e-01   9.9480458e-01
   9.8995404e-01   9.9546048e-01   9.9480730e-01
   9.8995932e-01   9.9546286e-01   9.9481003e-01
   9.8996460e-01   9.9546524e-01   9.9481275e-01
   9.8996988e-01   9.9546763e-01   9.9481547e-01
   9.8997516e-01   9.9547001e-01   9.9481819e-01
   9.8998043e-01   9.9547239e-01   9.9482091e-01
   9.8998570e-01   9.9547477e-01   9.9482361e-01
   9.8999097e-01   9.9547714e-01   9.9482633e-01
   9.8999624e-01   9.9547952e-01   9.9482905e-01
   9.9000150e-01   9.9548190e-01   9.9483176e-01
   9.9000676e-01   9.9548426e-01   9.9483446e-01
   9.9001202e-01   9.9548664e-01   9.9483718e-01
   9.9001727e-01   9.9548901e-01   9.9483989e-01
   9.9002252e-01   9.9549138e-01   9.9484259e-01
   9.9002777e-01   9.9549374e-01   9.9484530e-01
   9.9003302e-01   9.9549612e-01   9.9484799e-01
   9.9003826e-01   9.9549847e-01   9.9485070e-01
   9.9004350e-01   9.9550084e-01   9.9485339e-01
   9.9004874e-01   9.9550321e-01   9.9485610e-01
   9.9005397e-01   9.9550557e-01   9.9485879e-01
   9.9005920e-01   9.9550793e-01   9.9486149e-01
   9.9006443e-01   9.9551029e-01   9.9486418e-01
   9.9006966e-01   9.9551265e-01   9.9486687e-01
   9.9007488e-01   9.9551500e-01   9.9486956e-01
   9.9008010e-01   9.9551737e-01   9.9487226e-01
   9.9008532e-01   9.9551972e-01   9.9487495e-01
   9.9009053e-01   9.9552207e-01   9.9487763e-01
   9.9009574e-01   9.9552441e-01   9.9488032e-01
   9.9010095e-01   9.9552677e-01   9.9488300e-01
   9.9010616e-01   9.9552912e-01   9.9488568e-01
   9.9011136e-01   9.9553146e-01   9.9488836e-01
   9.9011656e-01   9.9553381e-01   9.9489104e-01
   9.9012176e-01   9.9553615e-01   9.9489372e-01
   9.9012695e-01   9.9553851e-01   9.9489640e-01
   9.9013215e-01   9.9554085e-01   9.9489909e-01
   9.9013734e-01   9.9554319e-01   9.9490175e-01
   9.9014252e-01   9.9554553e-01   9.9490442e-01
   9.9014771e-01   9.9554787e-01   9.9490710e-01
   9.9015289e-01   9.9555021e-01   9.9490977e-01
   9.9015807e-01   9.9555254e-01   9.9491243e-01
   9.9016324e-01   9.9555488e-01   9.9491510e-01
   9.9016841e-01   9.9555720e-01   9.9491777e-01
   9.9017358e-01   9.9555954e-01   9.9492043e-01
   9.9017875e-01   9.9556187e-01   9.9492309e-01
   9.9018392e-01   9.9556420e-01   9.9492576e-01
   9.9018908e-01   9.9556654e-01   9.9492841e-01
   9.9019424e-01   9.9556886e-01   9.9493108e-01
   9.9019939e-01   9.9557119e-01   9.9493373e-01
   9.9020454e-01   9.9557350e-01   9.9493638e-01
   9.9020970e-01   9.9557583e-01   9.9493904e-01
   9.9021484e-01   9.9557816e-01   9.9494169e-01
   9.9021999e-01   9.9558047e-01   9.9494435e-01
   9.9022513e-01   9.9558280e-01   9.9494699e-01
   9.9023027e-01   9.9558511e-01   9.9494964e-01
   9.9023541e-01   9.9558744e-01   9.9495228e-01
   9.9024054e-01   9.9558975e-01   9.9495494e-01
   9.9024567e-01   9.9559207e-01   9.9495758e-01
   9.9025080e-01   9.9559438e-01   9.9496022e-01
   9.9025592e-01   9.9559670e-01   9.9496286e-01
   9.9026105e-01   9.9559900e-01   9.9496550e-01
   9.9026617e-01   9.9560131e-01   9.9496814e-01
   9.9027128e-01   9.9560363e-01   9.9497077e-01
   9.9027640e-01   9.9560593e-01   9.9497341e-01
   9.9028151e-01   9.9560824e-01   9.9497605e-01
   9.9028662e-01   9.9561054e-01   9.9497868e-01
   9.9029172e-01   9.9561284e-01   9.9498131e-01
   9.9029683e-01   9.9561514e-01   9.9498393e-01
   9.9030193e-01   9.9561744e-01   9.9498656e-01
   9.9030702e-01   9.9561974e-01   9.9498919e-01
   9.9031212e-01   9.9562204e-01   9.9499182e-01
   9.9031721e-01   9.9562435e-01   9.9499444e-01
   9.9032230e-01   9.9562665e-01   9.9499706e-01
   9.9032739e-01   9.9562893e-01   9.9499969e-01
   9.9033247e-01   9.9563123e-01   9.9500230e-01
   9.9033756e-01   9.9563352e-01   9.9500493e-01
   9.9034263e-01   9.9563581e-01   9.9500754e-01
   9.9034771e-01   9.9563810e-01   9.9501016e-01
   9.9035278e-01   9.9564040e-01   9.9501277e-01
   9.9035785e-01   9.9564269e-01   9.9501539e-01
   9.9036292e-01   9.9564496e-01   9.9501799e-01
   9.9036799e-01   9.9564725e-01   9.9502061e-01
   9.9037305e-01   9.9564954e-01   9.9502322e-01
   9.9037811e-01   9.9565182e-01   9.9502582e-01
   9.9038316e-01   9.9565410e-01   9.9502842e-01
   9.9038822e-01   9.9565639e-01   9.9503104e-01
   9.9039327e-01   9.9565866e-01   9.9503364e-01
   9.9039832e-01   9.9566093e-01   9.9503624e-01
   9.9040336e-01   9.9566321e-01   9.9503883e-01
   9.9040841e-01   9.9566548e-01   9.9504143e-01
   9.9041345e-01   9.9566776e-01   9.9504403e-01
   9.9041849e-01   9.9567003e-01   9.9504664e-01
   9.9042352e-01   9.9567231e-01   9.9504922e-01
   9.9042855e-01   9.9567458e-01   9.9505181e-01
   9.9043358e-01   9.9567684e-01   9.9505441e-01
   9.9043861e-01   9.9567912e-01   9.9505700e-01
   9.9044364e-01   9.9568138e-01   9.9505959e-01
   9.9044866e-01   9.9568364e-01   9.9506218e-01
   9.9045367e-01   9.9568591e-01   9.9506475e-01
   9.9045869e-01   9.9568818e-01   9.9506734e-01
   9.9046371e-01   9.9569044e-01   9.9506993e-01
   9.9046872e-01   9.9569270e-01   9.9507251e-01
   9.9047372e-01   9.9569496e-01   9.9507510e-01
   9.9047873e-01   9.9569721e-01   9.9507767e-01
   9.9048373e-01   9.9569947e-01   9.9508025e-01
   9.9048873e-01   9.9570173e-01   9.9508282e-01
   9.9049373e-01   9.9570398e-01   9.9508540e-01
   9.9049872e-01   9.9570623e-01   9.9508797e-01
   9.9050371e-01   9.9570849e-01   9.9509055e-01
   9.9050870e-01   9.9571074e-01   9.9509311e-01
   9.9051369e-01   9.9571298e-01   9.9509569e-01
   9.9051868e-01   9.9571523e-01   9.9509825e-01
   9.9052366e-01   9.9571748e-01   9.9510083e-01
   9.9052863e-01   9.9571973e-01   9.9510339e-01
   9.9053361e-01   9.9572196e-01   9.9510595e-01
   9.9053858e-01   9.9572421e-01   9.9510851e-01
   9.9054355e-01   9.9572646e-01   9.9511108e-01
   9.9054852e-01   9.9572870e-01   9.9511364e-01
   9.9055349e-01   9.9573093e-01   9.9511620e-01
   9.9055845e-01   9.9573318e-01   9.9511875e-01
   9.9056341e-01   9.9573541e-01   9.9512131e-01
   9.9056837e-01   9.9573765e-01   9.9512386e-01
   9.9057332e-01   9.9573988e-01   9.9512641e-01
   9.9057827e-01   9.9574212e-01   9.9512897e-01
   9.9058322e-01   9.9574435e-01   9.9513152e-01
   9.9058817e-01   9.9574658e-01   9.9513407e-01
   9.9059311e-01   9.9574881e-01   9.9513661e-01
   9.9059805e-01   9.9575105e-01   9.9513916e-01
   9.9060299e-01   9.9575327e-01   9.9514171e-01
   9.9060793e-01   9.9575549e-01   9.9514424e-01
   9.9061286e-01   9.9575772e-01   9.9514679e-01
   9.9061779e-01   9.9575995e-01   9.9514933e-01
   9.9062272e-01   9.9576217e-01   9.9515186e-01
   9.9062764e-01   9.9576439e-01   9.9515441e-01
   9.9063256e-01   9.9576661e-01   9.9515695e-01
   9.9063749e-01   9.9576883e-01   9.9515949e-01
   9.9064240e-01   9.9577104e-01   9.9516201e-01
   9.9064732e-01   9.9577326e-01   9.9516455e-01
   9.9065223e-01   9.9577547e-01   9.9516708e-01
   9.9065714e-01   9.9577770e-01   9.9516961e-01
   9.9066205e-01   9.9577990e-01   9.9517214e-01
   9.9066695e-01   9.9578211e-01   9.9517466e-01
   9.9067185e-01   9.9578433e-01   9.9517719e-01
   9.9067675e-01   9.9578654e-01   9.9517971e-01
   9.9068164e-01   9.9578875e-01   9.9518223e-01
   9.9068654e-01   9.9579096e-01   9.9518476e-01
   9.9069143e-01   9.9579316e-01   9.9518728e-01
   9.9069632e-01   9.9579537e-01   9.9518980e-01
   9.9070120e-01   9.9579757e-01   9.9519231e-01
   9.9070609e-01   9.9579977e-01   9.9519484e-01
   9.9071097e-01   9.9580198e-01   9.9519735e-01
   9.9071584e-01   9.9580417e-01   9.9519986e-01
   9.9072072e-01   9.9580637e-01   9.9520237e-01
   9.9072559e-01   9.9580856e-01   9.9520488e-01
   9.9073046e-01   9.9581077e-01   9.9520739e-01
   9.9073533e-01   9.9581297e-01   9.9520990e-01
   9.9074019e-01   9.9581515e-01   9.9521241e-01
   9.9074506e-01   9.9581735e-01   9.9521492e-01
   9.9074991e-01   9.9581954e-01   9.9521741e-01
   9.9075477e-01   9.9582174e-01   9.9521993e-01
   9.9075963e-01   9.9582392e-01   9.9522242e-01
   9.9076448e-01   9.9582612e-01   9.9522492e-01
   9.9076933e-01   9.9582830e-01   9.9522742e-01
   9.9077417e-01   9.9583048e-01   9.9522991e-01
   9.9077901e-01   9.9583266e-01   9.9523241e-01
   9.9078386e-01   9.9583485e-01   9.9523491e-01
   9.9078870e-01   9.9583703e-01   9.9523740e-01
   9.9079353e-01   9.9583921e-01   9.9523989e-01
   9.9079836e-01   9.9584139e-01   9.9524238e-01
   9.9080319e-01   9.9584358e-01   9.9524487e-01
   9.9080802e-01   9.9584576e-01   9.9524737e-01
   9.9081285e-01   9.9584793e-01   9.9524985e-01
   9.9081767e-01   9.9585011e-01   9.9525233e-01
   9.9082249e-01   9.9585228e-01   9.9525482e-01
   9.9082731e-01   9.9585445e-01   9.9525730e-01
   9.9083213e-01   9.9585662e-01   9.9525979e-01
   9.9083694e-01   9.9585880e-01   9.9526226e-01
   9.9084175e-01   9.9586097e-01   9.9526474e-01
   9.9084655e-01   9.9586314e-01   9.9526722e-01
   9.9085136e-01   9.9586529e-01   9.9526969e-01
   9.9085616e-01   9.9586746e-01   9.9527216e-01
   9.9086096e-01   9.9586963e-01   9.9527464e-01
   9.9086576e-01   9.9587179e-01   9.9527712e-01
   9.9087055e-01   9.9587396e-01   9.9527959e-01
   9.9087534e-01   9.9587611e-01   9.9528205e-01
   9.9088013e-01   9.9587828e-01   9.9528452e-01
   9.9088492e-01   9.9588044e-01   9.9528699e-01
   9.9088970e-01   9.9588260e-01   9.9528946e-01
   9.9089449e-01   9.9588475e-01   9.9529192e-01
   9.9089926e-01   9.9588691e-01   9.9529438e-01
   9.9090404e-01   9.9588906e-01   9.9529685e-01
   9.9090882e-01   9.9589122e-01   9.9529930e-01
   9.9091359e-01   9.9589336e-01   9.9530176e-01
   9.9091835e-01   9.9589552e-01   9.9530422e-01
   9.9092312e-01   9.9589766e-01   9.9530668e-01
   9.9092789e-01   9.9589982e-01   9.9530914e-01
   9.9093265e-01   9.9590196e-01   9.9531158e-01
   9.9093740e-01   9.9590410e-01   9.9531404e-01
   9.9094216e-01   9.9590626e-01   9.9531648e-01
   9.9094691e-01   9.9590840e-01   9.9531894e-01
   9.9095167e-01   9.9591055e-01   9.9532138e-01
   9.9095641e-01   9.9591268e-01   9.9532383e-01
   9.9096116e-01   9.9591482e-01   9.9532627e-01
   9.9096590e-01   9.9591696e-01   9.9532872e-01
   9.9097064e-01   9.9591910e-01   9.9533116e-01
   9.9097538e-01   9.9592123e-01   9.9533361e-01
   9.9098012e-01   9.9592338e-01   9.9533605e-01
   9.9098485e-01   9.9592551e-01   9.9533848e-01
   9.9098958e-01   9.9592764e-01   9.9534093e-01
   9.9099431e-01   9.9592978e-01   9.9534336e-01
   9.9099903e-01   9.9593191e-01   9.9534579e-01
   9.9100376e-01   9.9593404e-01   9.9534822e-01
   9.9100848e-01   9.9593617e-01   9.9535067e-01
   9.9101319e-01   9.9593829e-01   9.9535309e-01
   9.9101791e-01   9.9594042e-01   9.9535552e-01
   9.9102262e-01   9.9594255e-01   9.9535795e-01
   9.9102733e-01   9.9594466e-01   9.9536038e-01
   9.9103204e-01   9.9594679e-01   9.9536280e-01
   9.9103674e-01   9.9594891e-01   9.9536523e-01
   9.9104144e-01   9.9595104e-01   9.9536765e-01
   9.9104615e-01   9.9595315e-01   9.9537008e-01
   9.9105084e-01   9.9595527e-01   9.9537250e-01
   9.9105554e-01   9.9595739e-01   9.9537492e-01
   9.9106023e-01   9.9595950e-01   9.9537733e-01
   9.9106492e-01   9.9596162e-01   9.9537975e-01
   9.9106961e-01   9.9596374e-01   9.9538216e-01
   9.9107429e-01   9.9596585e-01   9.9538458e-01
   9.9107898e-01   9.9596796e-01   9.9538700e-01
   9.9108365e-01   9.9597007e-01   9.9538940e-01
   9.9108833e-01   9.9597218e-01   9.9539182e-01
   9.9109301e-01   9.9597429e-01   9.9539422e-01
   9.9109768e-01   9.9597640e-01   9.9539663e-01
   9.9110235e-01   9.9597850e-01   9.9539903e-01
   9.9110702e-01   9.9598060e-01   9.9540144e-01
   9.9111168e-01   9.9598271e-01   9.9540384e-01
   9.9111634e-01   9.9598481e-01   9.9540625e-01
   9.9112100e-01   9.9598691e-01   9.9540866e-01
   9.9112566e-01   9.9598902e-01   9.9541105e-01
   9.9113031e-01   9.9599111e-01   9.9541345e-01
   9.9113497e-01   9.9599321e-01   9.9541584e-01
   9.9113962e-01   9.9599531e-01   9.9541824e-01
   9.9114426e-01   9.9599740e-01   9.9542064e-01
   9.9114891e-01   9.9599949e-01   9.9542303e-01
   9.9115355e-01   9.9600160e-01   9.9542543e-01
   9.9115819e-01   9.9600369e-01   9.9542782e-01
   9.9116283e-01   9.9600578e-01   9.9543021e-01
   9.9116746e-01   9.9600787e-01   9.9543259e-01
   9.9117210e-01   9.9600996e-01   9.9543498e-01
   9.9117672e-01   9.9601205e-01   9.9543736e-01
   9.9118135e-01   9.9601413e-01   9.9543975e-01
   9.9118598e-01   9.9601622e-01   9.9544213e-01
   9.9119060e-01   9.9601831e-01   9.9544451e-01
   9.9119522e-01   9.9602038e-01   9.9544690e-01
   9.9119984e-01   9.9602246e-01   9.9544928e-01
   9.9120445e-01   9.9602455e-01   9.9545166e-01
   9.9120906e-01   9.9602663e-01   9.9545403e-01
   9.9121367e-01   9.9602870e-01   9.9545641e-01
   9.9121828e-01   9.9603078e-01   9.9545879e-01
   9.9122289e-01   9.9603286e-01   9.9546115e-01
   9.9122749e-01   9.9603494e-01   9.9546353e-01
   9.9123209e-01   9.9603701e-01   9.9546590e-01
   9.9123669e-01   9.9603909e-01   9.9546826e-01
   9.9124128e-01   9.9604115e-01   9.9547064e-01
   9.9124587e-01   9.9604323e-01   9.9547301e-01
   9.9125046e-01   9.9604529e-01   9.9547537e-01
   9.9125505e-01   9.9604737e-01   9.9547773e-01
   9.9125964e-01   9.9604944e-01   9.9548009e-01
   9.9126422e-01   9.9605150e-01   9.9548246e-01
   9.9126880e-01   9.9605356e-01   9.9548482e-01
   9.9127338e-01   9.9605563e-01   9.9548718e-01
   9.9127795e-01   9.9605769e-01   9.9548953e-01
   9.9128253e-01   9.9605975e-01   9.9549190e-01
   9.9128710e-01   9.9606182e-01   9.9549425e-01
   9.9129166e-01   9.9606388e-01   9.9549660e-01
   9.9129623e-01   9.9606593e-01   9.9549895e-01
   9.9130079e-01   9.9606800e-01   9.9550131e-01
   9.9130535e-01   9.9607005e-01   9.9550366e-01
   9.9130991e-01   9.9607211e-01   9.9550600e-01
   9.9131447e-01   9.9607416e-01   9.9550835e-01
   9.9131902e-01   9.9607621e-01   9.9551070e-01
   9.9132357e-01   9.9607826e-01   9.9551304e-01
   9.9132812e-01   9.9608031e-01   9.9551538e-01
   9.9133267e-01   9.9608236e-01   9.9551774e-01
   9.9133721e-01   9.9608442e-01   9.9552008e-01
   9.9134175e-01   9.9608647e-01   9.9552242e-01
   9.9134629e-01   9.9608852e-01   9.9552476e-01
   9.9135083e-01   9.9609055e-01   9.9552710e-01
   9.9135536e-01   9.9609260e-01   9.9552942e-01
   9.9135989e-01   9.9609464e-01   9.9553176e-01
   9.9136442e-01   9.9609669e-01   9.9553410e-01
   9.9136895e-01   9.9609873e-01   9.9553643e-01
   9.9137347e-01   9.9610077e-01   9.9553875e-01
   9.9137799e-01   9.9610281e-01   9.9554109e-01
   9.9138251e-01   9.9610484e-01   9.9554342e-01
   9.9138703e-01   9.9610688e-01   9.9554575e-01
   9.9139154e-01   9.9610892e-01   9.9554807e-01
   9.9139606e-01   9.9611096e-01   9.9555040e-01
   9.9140056e-01   9.9611299e-01   9.9555273e-01
   9.9140507e-01   9.9611502e-01   9.9555504e-01
   9.9140958e-01   9.9611705e-01   9.9555737e-01
   9.9141408e-01   9.9611908e-01   9.9555969e-01
   9.9141858e-01   9.9612110e-01   9.9556201e-01
   9.9142308e-01   9.9612314e-01   9.9556432e-01
   9.9142757e-01   9.9612516e-01   9.9556665e-01
   9.9143206e-01   9.9612719e-01   9.9556896e-01
   9.9143655e-01   9.9612921e-01   9.9557127e-01
   9.9144104e-01   9.9613124e-01   9.9557359e-01
   9.9144553e-01   9.9613326e-01   9.9557590e-01
   9.9145001e-01   9.9613529e-01   9.9557820e-01
   9.9145449e-01   9.9613730e-01   9.9558051e-01
   9.9145897e-01   9.9613932e-01   9.9558283e-01
   9.9146345e-01   9.9614135e-01   9.9558513e-01
   9.9146792e-01   9.9614336e-01   9.9558744e-01
   9.9147239e-01   9.9614537e-01   9.9558974e-01
   9.9147686e-01   9.9614739e-01   9.9559204e-01
   9.9148132e-01   9.9614940e-01   9.9559434e-01
   9.9148579e-01   9.9615141e-01   9.9559664e-01
   9.9149025e-01   9.9615342e-01   9.9559894e-01
   9.9149471e-01   9.9615544e-01   9.9560124e-01
   9.9149916e-01   9.9615745e-01   9.9560354e-01
   9.9150362e-01   9.9615946e-01   9.9560583e-01
   9.9150807e-01   9.9616147e-01   9.9560813e-01
   9.9151252e-01   9.9616347e-01   9.9561042e-01
   9.9151697e-01   9.9616548e-01   9.9561272e-01
   9.9152141e-01   9.9616748e-01   9.9561500e-01
   9.9152585e-01   9.9616949e-01   9.9561729e-01
   9.9153029e-01   9.9617149e-01   9.9561958e-01
   9.9153473e-01   9.9617348e-01   9.9562187e-01
   9.9153917e-01   9.9617548e-01   9.9562415e-01
   9.9154360e-01   9.9617748e-01   9.9562644e-01
   9.9154803e-01   9.9617948e-01   9.9562873e-01
   9.9155246e-01   9.9618147e-01   9.9563100e-01
   9.9155688e-01   9.9618347e-01   9.9563329e-01
   9.9156131e-01   9.9618547e-01   9.9563556e-01
   9.9156573e-01   9.9618747e-01   9.9563784e-01
   9.9157015e-01   9.9618945e-01   9.9564012e-01
   9.9157456e-01   9.9619145e-01   9.9564240e-01
   9.9157898e-01   9.9619344e-01   9.9564467e-01
   9.9158339e-01   9.9619542e-01   9.9564695e-01
   9.9158779e-01   9.9619742e-01   9.9564922e-01
   9.9159220e-01   9.9619940e-01   9.9565149e-01
   9.9159661e-01   9.9620139e-01   9.9565375e-01
   9.9160101e-01   9.9620337e-01   9.9565603e-01
   9.9160541e-01   9.9620536e-01   9.9565829e-01
   9.9160980e-01   9.9620734e-01   9.9566056e-01
   9.9161420e-01   9.9620931e-01   9.9566282e-01
   9.9161859e-01   9.9621130e-01   9.9566509e-01
   9.9162298e-01   9.9621328e-01   9.9566735e-01
   9.9162737e-01   9.9621525e-01   9.9566961e-01
   9.9163176e-01   9.9621724e-01   9.9567187e-01
   9.9163614e-01   9.9621921e-01   9.9567413e-01
   9.9164052e-01   9.9622118e-01   9.9567639e-01
   9.9164490e-01   9.9622317e-01   9.9567865e-01
   9.9164927e-01   9.9622514e-01   9.9568090e-01
   9.9165365e-01   9.9622711e-01   9.9568316e-01
   9.9165802e-01   9.9622908e-01   9.9568541e-01
   9.9166239e-01   9.9623105e-01   9.9568765e-01
   9.9166675e-01   9.9623301e-01   9.9568992e-01
   9.9167112e-01   9.9623498e-01   9.9569216e-01
   9.9167548e-01   9.9623695e-01   9.9569441e-01
   9.9167984e-01   9.9623891e-01   9.9569666e-01
   9.9168420e-01   9.9624088e-01   9.9569891e-01
   9.9168855e-01   9.9624284e-01   9.9570114e-01
   9.9169290e-01   9.9624481e-01   9.9570339e-01
   9.9169725e-01   9.9624677e-01   9.9570564e-01
   9.9170160e-01   9.9624873e-01   9.9570787e-01
   9.9170595e-01   9.9625069e-01   9.9571011e-01
   9.9171029e-01   9.9625264e-01   9.9571235e-01
   9.9171463e-01   9.9625460e-01   9.9571459e-01
   9.9171897e-01   9.9625656e-01   9.9571682e-01
   9.9172331e-01   9.9625852e-01   9.9571906e-01
   9.9172764e-01   9.9626046e-01   9.9572129e-01
   9.9173197e-01   9.9626242e-01   9.9572353e-01
   9.9173630e-01   9.9626437e-01   9.9572576e-01
   9.9174063e-01   9.9626633e-01   9.9572798e-01
   9.9174496e-01   9.9626827e-01   9.9573022e-01
   9.9174928e-01   9.9627023e-01   9.9573244e-01
   9.9175360e-01   9.9627217e-01   9.9573467e-01
   9.9175791e-01   9.9627412e-01   9.9573689e-01
   9.9176223e-01   9.9627606e-01   9.9573912e-01
   9.9176654e-01   9.9627801e-01   9.9574134e-01
   9.9177085e-01   9.9627995e-01   9.9574356e-01
   9.9177516e-01   9.9628190e-01   9.9574578e-01
   9.9177947e-01   9.9628383e-01   9.9574800e-01
   9.9178377e-01   9.9628578e-01   9.9575022e-01
   9.9178808e-01   9.9628772e-01   9.9575243e-01
   9.9179237e-01   9.9628965e-01   9.9575465e-01
   9.9179667e-01   9.9629158e-01   9.9575687e-01
   9.9180096e-01   9.9629353e-01   9.9575908e-01
   9.9180526e-01   9.9629546e-01   9.9576129e-01
   9.9180955e-01   9.9629739e-01   9.9576350e-01
   9.9181384e-01   9.9629932e-01   9.9576572e-01
   9.9181812e-01   9.9630126e-01   9.9576793e-01
   9.9182240e-01   9.9630319e-01   9.9577014e-01
   9.9182668e-01   9.9630512e-01   9.9577233e-01
   9.9183096e-01   9.9630705e-01   9.9577454e-01
   9.9183524e-01   9.9630898e-01   9.9577675e-01
   9.9183951e-01   9.9631090e-01   9.9577894e-01
   9.9184378e-01   9.9631283e-01   9.9578115e-01
   9.9184805e-01   9.9631475e-01   9.9578335e-01
   9.9185232e-01   9.9631668e-01   9.9578556e-01
   9.9185659e-01   9.9631860e-01   9.9578775e-01
   9.9186085e-01   9.9632052e-01   9.9578995e-01
   9.9186511e-01   9.9632245e-01   9.9579214e-01
   9.9186937e-01   9.9632437e-01   9.9579434e-01
   9.9187362e-01   9.9632629e-01   9.9579653e-01
   9.9187788e-01   9.9632821e-01   9.9579873e-01
   9.9188213e-01   9.9633011e-01   9.9580091e-01
   9.9188638e-01   9.9633203e-01   9.9580310e-01
   9.9189062e-01   9.9633395e-01   9.9580529e-01
   9.9189487e-01   9.9633587e-01   9.9580748e-01
   9.9189911e-01   9.9633778e-01   9.9580966e-01
   9.9190335e-01   9.9633969e-01   9.9581184e-01
   9.9190759e-01   9.9634160e-01   9.9581404e-01
   9.9191182e-01   9.9634351e-01   9.9581622e-01
   9.9191606e-01   9.9634541e-01   9.9581840e-01
   9.9192029e-01   9.9634733e-01   9.9582059e-01
   9.9192451e-01   9.9634923e-01   9.9582275e-01
   9.9192874e-01   9.9635114e-01   9.9582494e-01
   9.9193296e-01   9.9635305e-01   9.9582712e-01
   9.9193719e-01   9.9635494e-01   9.9582929e-01
   9.9194140e-01   9.9635684e-01   9.9583147e-01
   9.9194562e-01   9.9635875e-01   9.9583364e-01
   9.9194984e-01   9.9636065e-01   9.9583581e-01
   9.9195405e-01   9.9636255e-01   9.9583798e-01
   9.9195826e-01   9.9636444e-01   9.9584016e-01
   9.9196247e-01   9.9636634e-01   9.9584233e-01
   9.9196667e-01   9.9636824e-01   9.9584448e-01
   9.9197088e-01   9.9637013e-01   9.9584665e-01
   9.9197508e-01   9.9637203e-01   9.9584882e-01
   9.9197928e-01   9.9637392e-01   9.9585099e-01
   9.9198347e-01   9.9637582e-01   9.9585314e-01
   9.9198767e-01   9.9637771e-01   9.9585531e-01
   9.9199186e-01   9.9637959e-01   9.9585747e-01
   9.9199605e-01   9.9638148e-01   9.9585962e-01
   9.9200024e-01   9.9638337e-01   9.9586179e-01
   9.9200442e-01   9.9638525e-01   9.9586395e-01
   9.9200861e-01   9.9638714e-01   9.9586610e-01
   9.9201279e-01   9.9638902e-01   9.9586826e-01
   9.9201697e-01   9.9639091e-01   9.9587042e-01
   9.9202114e-01   9.9639279e-01   9.9587256e-01
   9.9202532e-01   9.9639467e-01   9.9587471e-01
   9.9202949e-01   9.9639656e-01   9.9587687e-01
   9.9203366e-01   9.9639844e-01   9.9587901e-01
   9.9203783e-01   9.9640032e-01   9.9588117e-01
   9.9204199e-01   9.9640220e-01   9.9588331e-01
   9.9204616e-01   9.9640407e-01   9.9588545e-01
   9.9205032e-01   9.9640595e-01   9.9588759e-01
   9.9205448e-01   9.9640782e-01   9.9588974e-01
   9.9205863e-01   9.9640969e-01   9.9589188e-01
   9.9206279e-01   9.9641157e-01   9.9589402e-01
   9.9206694e-01   9.9641343e-01   9.9589616e-01
   9.9207109e-01   9.9641531e-01   9.9589831e-01
   9.9207524e-01   9.9641718e-01   9.9590045e-01
   9.9207938e-01   9.9641904e-01   9.9590258e-01
   9.9208353e-01   9.9642092e-01   9.9590472e-01
   9.9208767e-01   9.9642279e-01   9.9590685e-01
   9.9209180e-01   9.9642466e-01   9.9590898e-01
   9.9209594e-01   9.9642652e-01   9.9591111e-01
   9.9210007e-01   9.9642837e-01   9.9591325e-01
   9.9210421e-01   9.9643024e-01   9.9591538e-01
   9.9210834e-01   9.9643210e-01   9.9591751e-01
   9.9211246e-01   9.9643397e-01   9.9591963e-01
   9.9211659e-01   9.9643582e-01   9.9592176e-01
   9.9212071e-01   9.9643769e-01   9.9592389e-01
   9.9212484e-01   9.9643954e-01   9.9592600e-01
   9.9212895e-01   9.9644139e-01   9.9592813e-01
   9.9213307e-01   9.9644326e-01   9.9593025e-01
   9.9213718e-01   9.9644511e-01   9.9593238e-01
   9.9214130e-01   9.9644696e-01   9.9593449e-01
   9.9214541e-01   9.9644882e-01   9.9593661e-01
   9.9214951e-01   9.9645067e-01   9.9593872e-01
   9.9215362e-01   9.9645252e-01   9.9594084e-01
   9.9215772e-01   9.9645437e-01   9.9594296e-01
   9.9216182e-01   9.9645621e-01   9.9594507e-01
   9.9216592e-01   9.9645806e-01   9.9594719e-01
   9.9217002e-01   9.9645992e-01   9.9594929e-01
   9.9217412e-01   9.9646176e-01   9.9595141e-01
   9.9217821e-01   9.9646361e-01   9.9595353e-01
   9.9218230e-01   9.9646545e-01   9.9595563e-01
   9.9218639e-01   9.9646729e-01   9.9595773e-01
   9.9219047e-01   9.9646913e-01   9.9595983e-01
   9.9219456e-01   9.9647098e-01   9.9596195e-01
   9.9219864e-01   9.9647282e-01   9.9596405e-01
   9.9220272e-01   9.9647466e-01   9.9596616e-01
   9.9220679e-01   9.9647650e-01   9.9596826e-01
   9.9221087e-01   9.9647832e-01   9.9597035e-01
   9.9221494e-01   9.9648016e-01   9.9597245e-01
   9.9221901e-01   9.9648200e-01   9.9597455e-01
   9.9222308e-01   9.9648383e-01   9.9597664e-01
   9.9222715e-01   9.9648567e-01   9.9597875e-01
   9.9223121e-01   9.9648749e-01   9.9598084e-01
   9.9223527e-01   9.9648933e-01   9.9598293e-01
   9.9223933e-01   9.9649116e-01   9.9598503e-01
   9.9224339e-01   9.9649298e-01   9.9598712e-01
   9.9224745e-01   9.9649482e-01   9.9598921e-01
   9.9225150e-01   9.9649665e-01   9.9599130e-01
   9.9225555e-01   9.9649847e-01   9.9599339e-01
   9.9225960e-01   9.9650030e-01   9.9599547e-01
   9.9226364e-01   9.9650211e-01   9.9599756e-01
   9.9226769e-01   9.9650394e-01   9.9599965e-01
   9.9227173e-01   9.9650576e-01   9.9600172e-01
   9.9227577e-01   9.9650759e-01   9.9600381e-01
   9.9227981e-01   9.9650940e-01   9.9600589e-01
   9.9228384e-01   9.9651123e-01   9.9600797e-01
   9.9228788e-01   9.9651304e-01   9.9601004e-01
   9.9229191e-01   9.9651487e-01   9.9601213e-01
   9.9229594e-01   9.9651668e-01   9.9601421e-01
   9.9229997e-01   9.9651849e-01   9.9601629e-01
   9.9230399e-01   9.9652031e-01   9.9601835e-01
   9.9230802e-01   9.9652212e-01   9.9602042e-01
   9.9231204e-01   9.9652393e-01   9.9602250e-01
   9.9231605e-01   9.9652574e-01   9.9602456e-01
   9.9232007e-01   9.9652756e-01   9.9602664e-01
   9.9232408e-01   9.9652937e-01   9.9602870e-01
   9.9232810e-01   9.9653117e-01   9.9603078e-01
   9.9233211e-01   9.9653298e-01   9.9603285e-01
   9.9233612e-01   9.9653479e-01   9.9603491e-01
   9.9234012e-01   9.9653659e-01   9.9603697e-01
   9.9234412e-01   9.9653839e-01   9.9603904e-01
   9.9234813e-01   9.9654021e-01   9.9604110e-01
   9.9235213e-01   9.9654200e-01   9.9604316e-01
   9.9235612e-01   9.9654380e-01   9.9604523e-01
   9.9236012e-01   9.9654560e-01   9.9604729e-01
   9.9236411e-01   9.9654740e-01   9.9604934e-01
   9.9236810e-01   9.9654920e-01   9.9605140e-01
   9.9237209e-01   9.9655100e-01   9.9605345e-01
   9.9237608e-01   9.9655280e-01   9.9605552e-01
   9.9238006e-01   9.9655460e-01   9.9605757e-01
   9.9238404e-01   9.9655639e-01   9.9605962e-01
   9.9238802e-01   9.9655819e-01   9.9606167e-01
   9.9239200e-01   9.9655999e-01   9.9606372e-01
   9.9239598e-01   9.9656177e-01   9.9606577e-01
   9.9239995e-01   9.9656356e-01   9.9606782e-01
   9.9240392e-01   9.9656536e-01   9.9606987e-01
   9.9240789e-01   9.9656714e-01   9.9607191e-01
   9.9241186e-01   9.9656893e-01   9.9607396e-01
   9.9241582e-01   9.9657072e-01   9.9607599e-01
   9.9241979e-01   9.9657250e-01   9.9607804e-01
   9.9242375e-01   9.9657429e-01   9.9608008e-01
   9.9242771e-01   9.9657607e-01   9.9608213e-01
   9.9243167e-01   9.9657786e-01   9.9608417e-01
   9.9243562e-01   9.9657965e-01   9.9608620e-01
   9.9243957e-01   9.9658142e-01   9.9608824e-01
   9.9244352e-01   9.9658321e-01   9.9609028e-01
   9.9244747e-01   9.9658498e-01   9.9609232e-01
   9.9245142e-01   9.9658677e-01   9.9609434e-01
   9.9245536e-01   9.9658854e-01   9.9609638e-01
   9.9245930e-01   9.9659032e-01   9.9609841e-01
   9.9246324e-01   9.9659210e-01   9.9610044e-01
   9.9246718e-01   9.9659387e-01   9.9610247e-01
   9.9247112e-01   9.9659564e-01   9.9610450e-01
   9.9247505e-01   9.9659742e-01   9.9610652e-01
   9.9247898e-01   9.9659919e-01   9.9610856e-01
   9.9248291e-01   9.9660096e-01   9.9611058e-01
   9.9248684e-01   9.9660274e-01   9.9611261e-01
   9.9249076e-01   9.9660449e-01   9.9611463e-01
   9.9249469e-01   9.9660627e-01   9.9611666e-01
   9.9249861e-01   9.9660804e-01   9.9611867e-01
   9.9250252e-01   9.9660980e-01   9.9612069e-01
   9.9250644e-01   9.9661157e-01   9.9612271e-01
   9.9251036e-01   9.9661333e-01   9.9612472e-01
   9.9251427e-01   9.9661509e-01   9.9612675e-01
   9.9251818e-01   9.9661687e-01   9.9612876e-01
   9.9252209e-01   9.9661863e-01   9.9613077e-01
   9.9252600e-01   9.9662038e-01   9.9613279e-01
   9.9252990e-01   9.9662214e-01   9.9613480e-01
   9.9253380e-01   9.9662390e-01   9.9613681e-01
   9.9253770e-01   9.9662566e-01   9.9613883e-01
   9.9254160e-01   9.9662741e-01   9.9614084e-01
   9.9254550e-01   9.9662917e-01   9.9614285e-01
   9.9254939e-01   9.9663093e-01   9.9614484e-01
   9.9255328e-01   9.9663268e-01   9.9614685e-01
   9.9255717e-01   9.9663444e-01   9.9614885e-01
   9.9256106e-01   9.9663618e-01   9.9615086e-01
   9.9256494e-01   9.9663794e-01   9.9615286e-01
   9.9256883e-01   9.9663969e-01   9.9615487e-01
   9.9257271e-01   9.9664143e-01   9.9615687e-01
   9.9257659e-01   9.9664318e-01   9.9615887e-01
   9.9258046e-01   9.9664494e-01   9.9616086e-01
   9.9258434e-01   9.9664669e-01   9.9616286e-01
   9.9258821e-01   9.9664843e-01   9.9616486e-01
   9.9259208e-01   9.9665017e-01   9.9616686e-01
   9.9259595e-01   9.9665191e-01   9.9616885e-01
   9.9259982e-01   9.9665366e-01   9.9617084e-01
   9.9260368e-01   9.9665541e-01   9.9617284e-01
   9.9260755e-01   9.9665714e-01   9.9617483e-01
   9.9261141e-01   9.9665888e-01   9.9617682e-01
   9.9261526e-01   9.9666062e-01   9.9617880e-01
   9.9261912e-01   9.9666236e-01   9.9618080e-01
   9.9262298e-01   9.9666410e-01   9.9618278e-01
   9.9262683e-01   9.9666583e-01   9.9618477e-01
   9.9263068e-01   9.9666756e-01   9.9618675e-01
   9.9263453e-01   9.9666931e-01   9.9618874e-01
   9.9263837e-01   9.9667104e-01   9.9619072e-01
   9.9264222e-01   9.9667278e-01   9.9619270e-01
   9.9264606e-01   9.9667450e-01   9.9619468e-01
   9.9264990e-01   9.9667623e-01   9.9619666e-01
   9.9265374e-01   9.9667796e-01   9.9619864e-01
   9.9265757e-01   9.9667970e-01   9.9620062e-01
   9.9266141e-01   9.9668142e-01   9.9620259e-01
   9.9266524e-01   9.9668315e-01   9.9620457e-01
   9.9266907e-01   9.9668487e-01   9.9620654e-01
   9.9267290e-01   9.9668660e-01   9.9620851e-01
   9.9267672e-01   9.9668832e-01   9.9621048e-01
   9.9268055e-01   9.9669004e-01   9.9621245e-01
   9.9268437e-01   9.9669177e-01   9.9621443e-01
   9.9268819e-01   9.9669349e-01   9.9621640e-01
   9.9269200e-01   9.9669521e-01   9.9621837e-01
   9.9269582e-01   9.9669693e-01   9.9622033e-01
   9.9269963e-01   9.9669865e-01   9.9622230e-01
   9.9270344e-01   9.9670037e-01   9.9622427e-01
   9.9270725e-01   9.9670208e-01   9.9622623e-01
   9.9271106e-01   9.9670380e-01   9.9622818e-01
   9.9271487e-01   9.9670552e-01   9.9623016e-01
   9.9271867e-01   9.9670723e-01   9.9623211e-01
   9.9272247e-01   9.9670895e-01   9.9623407e-01
   9.9272627e-01   9.9671065e-01   9.9623603e-01
   9.9273007e-01   9.9671237e-01   9.9623799e-01
   9.9273386e-01   9.9671408e-01   9.9623994e-01
   9.9273766e-01   9.9671579e-01   9.9624190e-01
   9.9274145e-01   9.9671749e-01   9.9624385e-01
   9.9274524e-01   9.9671920e-01   9.9624580e-01
   9.9274902e-01   9.9672092e-01   9.9624776e-01
   9.9275281e-01   9.9672261e-01   9.9624971e-01
   9.9275659e-01   9.9672432e-01   9.9625167e-01
   9.9276037e-01   9.9672602e-01   9.9625361e-01
   9.9276415e-01   9.9672773e-01   9.9625555e-01
   9.9276793e-01   9.9672944e-01   9.9625750e-01
   9.9277170e-01   9.9673113e-01   9.9625944e-01
   9.9277548e-01   9.9673284e-01   9.9626139e-01
   9.9277925e-01   9.9673453e-01   9.9626333e-01
   9.9278301e-01   9.9673624e-01   9.9626528e-01
   9.9278678e-01   9.9673793e-01   9.9626722e-01
   9.9279055e-01   9.9673962e-01   9.9626917e-01
   9.9279431e-01   9.9674133e-01   9.9627110e-01
   9.9279807e-01   9.9674302e-01   9.9627304e-01
   9.9280183e-01   9.9674472e-01   9.9627497e-01
   9.9280559e-01   9.9674641e-01   9.9627692e-01
   9.9280934e-01   9.9674810e-01   9.9627885e-01
   9.9281309e-01   9.9674980e-01   9.9628078e-01
   9.9281684e-01   9.9675148e-01   9.9628273e-01
   9.9282059e-01   9.9675317e-01   9.9628466e-01
   9.9282434e-01   9.9675486e-01   9.9628659e-01
   9.9282808e-01   9.9675654e-01   9.9628852e-01
   9.9283183e-01   9.9675824e-01   9.9629044e-01
   9.9283557e-01   9.9675992e-01   9.9629237e-01
   9.9283931e-01   9.9676161e-01   9.9629430e-01
   9.9284304e-01   9.9676329e-01   9.9629623e-01
   9.9284678e-01   9.9676497e-01   9.9629815e-01
   9.9285051e-01   9.9676665e-01   9.9630008e-01
   9.9285424e-01   9.9676834e-01   9.9630200e-01
   9.9285797e-01   9.9677002e-01   9.9630392e-01
   9.9286170e-01   9.9677170e-01   9.9630584e-01
   9.9286542e-01   9.9677338e-01   9.9630777e-01
   9.9286915e-01   9.9677505e-01   9.9630969e-01
   9.9287287e-01   9.9677673e-01   9.9631161e-01
   9.9287658e-01   9.9677841e-01   9.9631352e-01
   9.9288030e-01   9.9678009e-01   9.9631543e-01
   9.9288402e-01   9.9678176e-01   9.9631735e-01
   9.9288773e-01   9.9678344e-01   9.9631927e-01
   9.9289144e-01   9.9678510e-01   9.9632118e-01
   9.9289515e-01   9.9678677e-01   9.9632309e-01
   9.9289886e-01   9.9678845e-01   9.9632501e-01
   9.9290256e-01   9.9679012e-01   9.9632691e-01
   9.9290627e-01   9.9679178e-01   9.9632882e-01
   9.9290997e-01   9.9679345e-01   9.9633072e-01
   9.9291366e-01   9.9679512e-01   9.9633264e-01
   9.9291736e-01   9.9679678e-01   9.9633455e-01
   9.9292106e-01   9.9679845e-01   9.9633645e-01
   9.9292475e-01   9.9680012e-01   9.9633836e-01
   9.9292844e-01   9.9680178e-01   9.9634025e-01
   9.9293213e-01   9.9680345e-01   9.9634215e-01
   9.9293582e-01   9.9680510e-01   9.9634406e-01
   9.9293950e-01   9.9680677e-01   9.9634595e-01
   9.9294319e-01   9.9680842e-01   9.9634785e-01
   9.9294687e-01   9.9681009e-01   9.9634975e-01
   9.9295055e-01   9.9681174e-01   9.9635165e-01
   9.9295422e-01   9.9681340e-01   9.9635354e-01
   9.9295790e-01   9.9681507e-01   9.9635543e-01
   9.9296157e-01   9.9681672e-01   9.9635734e-01
   9.9296524e-01   9.9681837e-01   9.9635923e-01
   9.9296891e-01   9.9682003e-01   9.9636112e-01
   9.9297258e-01   9.9682168e-01   9.9636302e-01
   9.9297625e-01   9.9682333e-01   9.9636489e-01
   9.9297991e-01   9.9682499e-01   9.9636679e-01
   9.9298357e-01   9.9682663e-01   9.9636868e-01
   9.9298723e-01   9.9682828e-01   9.9637057e-01
   9.9299089e-01   9.9682993e-01   9.9637245e-01
   9.9299455e-01   9.9683157e-01   9.9637434e-01
   9.9299820e-01   9.9683323e-01   9.9637622e-01
   9.9300185e-01   9.9683487e-01   9.9637810e-01
   9.9300550e-01   9.9683652e-01   9.9637997e-01
   9.9300915e-01   9.9683816e-01   9.9638187e-01
   9.9301280e-01   9.9683980e-01   9.9638375e-01
   9.9301644e-01   9.9684144e-01   9.9638562e-01
   9.9302008e-01   9.9684309e-01   9.9638750e-01
   9.9302372e-01   9.9684473e-01   9.9638938e-01
   9.9302736e-01   9.9684637e-01   9.9639125e-01
   9.9303100e-01   9.9684800e-01   9.9639312e-01
   9.9303463e-01   9.9684964e-01   9.9639500e-01
   9.9303826e-01   9.9685128e-01   9.9639687e-01
   9.9304190e-01   9.9685292e-01   9.9639875e-01
   9.9304552e-01   9.9685455e-01   9.9640061e-01
   9.9304915e-01   9.9685619e-01   9.9640248e-01
   9.9305278e-01   9.9685783e-01   9.9640436e-01
   9.9305640e-01   9.9685945e-01   9.9640622e-01
   9.9306002e-01   9.9686108e-01   9.9640809e-01
   9.9306364e-01   9.9686272e-01   9.9640995e-01
   9.9306725e-01   9.9686435e-01   9.9641182e-01
   9.9307087e-01   9.9686598e-01   9.9641368e-01
   9.9307448e-01   9.9686760e-01   9.9641555e-01
   9.9307809e-01   9.9686923e-01   9.9641740e-01
   9.9308170e-01   9.9687086e-01   9.9641927e-01
   9.9308531e-01   9.9687248e-01   9.9642113e-01
   9.9308892e-01   9.9687411e-01   9.9642298e-01
   9.9309252e-01   9.9687574e-01   9.9642485e-01
   9.9309612e-01   9.9687736e-01   9.9642670e-01
   9.9309972e-01   9.9687898e-01   9.9642855e-01
   9.9310332e-01   9.9688060e-01   9.9643042e-01
   9.9310692e-01   9.9688223e-01   9.9643227e-01
   9.9311051e-01   9.9688384e-01   9.9643412e-01
   9.9311410e-01   9.9688546e-01   9.9643597e-01
   9.9311769e-01   9.9688708e-01   9.9643783e-01
   9.9312128e-01   9.9688870e-01   9.9643966e-01
   9.9312487e-01   9.9689031e-01   9.9644152e-01
   9.9312845e-01   9.9689192e-01   9.9644337e-01
   9.9313203e-01   9.9689354e-01   9.9644522e-01
   9.9313561e-01   9.9689517e-01   9.9644706e-01
   9.9313919e-01   9.9689676e-01   9.9644891e-01
   9.9314277e-01   9.9689838e-01   9.9645075e-01
   9.9314634e-01   9.9689999e-01   9.9645259e-01
   9.9314992e-01   9.9690161e-01   9.9645443e-01
   9.9315349e-01   9.9690322e-01   9.9645628e-01
   9.9315706e-01   9.9690482e-01   9.9645812e-01
   9.9316062e-01   9.9690643e-01   9.9645996e-01
   9.9316419e-01   9.9690803e-01   9.9646180e-01
   9.9316775e-01   9.9690965e-01   9.9646364e-01
   9.9317131e-01   9.9691125e-01   9.9646546e-01
   9.9317487e-01   9.9691285e-01   9.9646730e-01
   9.9317843e-01   9.9691446e-01   9.9646914e-01
   9.9318199e-01   9.9691606e-01   9.9647097e-01
   9.9318554e-01   9.9691766e-01   9.9647280e-01
   9.9318909e-01   9.9691926e-01   9.9647463e-01
   9.9319264e-01   9.9692086e-01   9.9647647e-01
   9.9319619e-01   9.9692246e-01   9.9647829e-01
   9.9319974e-01   9.9692406e-01   9.9648012e-01
   9.9320328e-01   9.9692566e-01   9.9648195e-01
   9.9320682e-01   9.9692725e-01   9.9648377e-01
   9.9321036e-01   9.9692885e-01   9.9648560e-01
   9.9321390e-01   9.9693045e-01   9.9648742e-01
   9.9321744e-01   9.9693204e-01   9.9648925e-01
   9.9322098e-01   9.9693364e-01   9.9649107e-01
   9.9322451e-01   9.9693522e-01   9.9649290e-01
   9.9322804e-01   9.9693681e-01   9.9649471e-01
   9.9323157e-01   9.9693841e-01   9.9649654e-01
   9.9323510e-01   9.9694000e-01   9.9649835e-01
   9.9323862e-01   9.9694158e-01   9.9650018e-01
   9.9324215e-01   9.9694317e-01   9.9650199e-01
   9.9324567e-01   9.9694476e-01   9.9650380e-01
   9.9324919e-01   9.9694634e-01   9.9650561e-01
   9.9325271e-01   9.9694793e-01   9.9650744e-01
   9.9325622e-01   9.9694952e-01   9.9650925e-01
   9.9325974e-01   9.9695111e-01   9.9651106e-01
   9.9326325e-01   9.9695268e-01   9.9651286e-01
   9.9326676e-01   9.9695427e-01   9.9651467e-01
   9.9327027e-01   9.9695585e-01   9.9651649e-01
   9.9327378e-01   9.9695743e-01   9.9651830e-01
   9.9327728e-01   9.9695901e-01   9.9652010e-01
   9.9328078e-01   9.9696059e-01   9.9652191e-01
   9.9328429e-01   9.9696216e-01   9.9652371e-01
   9.9328778e-01   9.9696375e-01   9.9652552e-01
   9.9329128e-01   9.9696532e-01   9.9652732e-01
   9.9329478e-01   9.9696689e-01   9.9652912e-01
   9.9329827e-01   9.9696847e-01   9.9653092e-01
   9.9330176e-01   9.9697004e-01   9.9653273e-01
   9.9330525e-01   9.9697162e-01   9.9653453e-01
   9.9330874e-01   9.9697319e-01   9.9653633e-01
   9.9331223e-01   9.9697476e-01   9.9653812e-01
   9.9331571e-01   9.9697634e-01   9.9653991e-01
   9.9331920e-01   9.9697790e-01   9.9654171e-01
   9.9332268e-01   9.9697947e-01   9.9654351e-01
   9.9332615e-01   9.9698103e-01   9.9654530e-01
   9.9332963e-01   9.9698260e-01   9.9654710e-01
   9.9333311e-01   9.9698416e-01   9.9654888e-01
   9.9333658e-01   9.9698574e-01   9.9655068e-01
   9.9334005e-01   9.9698730e-01   9.9655247e-01
   9.9334352e-01   9.9698886e-01   9.9655425e-01
   9.9334699e-01   9.9699043e-01   9.9655604e-01
   9.9335045e-01   9.9699199e-01   9.9655783e-01
   9.9335392e-01   9.9699355e-01   9.9655961e-01
   9.9335738e-01   9.9699511e-01   9.9656140e-01
   9.9336084e-01   9.9699667e-01   9.9656318e-01
   9.9336430e-01   9.9699823e-01   9.9656497e-01
   9.9336776e-01   9.9699978e-01   9.9656676e-01
   9.9337121e-01   9.9700134e-01   9.9656853e-01
   9.9337467e-01   9.9700290e-01   9.9657031e-01
   9.9337812e-01   9.9700446e-01   9.9657209e-01
   9.9338156e-01   9.9700601e-01   9.9657387e-01
   9.9338501e-01   9.9700757e-01   9.9657565e-01
   9.9338846e-01   9.9700911e-01   9.9657743e-01
   9.9339190e-01   9.9701067e-01   9.9657920e-01
   9.9339534e-01   9.9701222e-01   9.9658098e-01
   9.9339878e-01   9.9701377e-01   9.9658275e-01
   9.9340222e-01   9.9701532e-01   9.9658452e-01
   9.9340566e-01   9.9701686e-01   9.9658629e-01
   9.9340909e-01   9.9701842e-01   9.9658807e-01
   9.9341253e-01   9.9701997e-01   9.9658984e-01
   9.9341596e-01   9.9702152e-01   9.9659160e-01
   9.9341939e-01   9.9702305e-01   9.9659337e-01
   9.9342282e-01   9.9702460e-01   9.9659514e-01
   9.9342624e-01   9.9702614e-01   9.9659690e-01
   9.9342966e-01   9.9702769e-01   9.9659868e-01
   9.9343309e-01   9.9702922e-01   9.9660044e-01
   9.9343651e-01   9.9703077e-01   9.9660219e-01
   9.9343992e-01   9.9703230e-01   9.9660397e-01
   9.9344334e-01   9.9703385e-01   9.9660573e-01
   9.9344675e-01   9.9703539e-01   9.9660749e-01
   9.9345017e-01   9.9703693e-01   9.9660925e-01
   9.9345358e-01   9.9703847e-01   9.9661101e-01
   9.9345699e-01   9.9704000e-01   9.9661276e-01
   9.9346040e-01   9.9704153e-01   9.9661452e-01
   9.9346380e-01   9.9704307e-01   9.9661627e-01
   9.9346720e-01   9.9704460e-01   9.9661803e-01
   9.9347061e-01   9.9704613e-01   9.9661979e-01
   9.9347401e-01   9.9704767e-01   9.9662153e-01
   9.9347741e-01   9.9704920e-01   9.9662329e-01
   9.9348080e-01   9.9705073e-01   9.9662504e-01
   9.9348420e-01   9.9705227e-01   9.9662679e-01
   9.9348759e-01   9.9705379e-01   9.9662855e-01
   9.9349098e-01   9.9705532e-01   9.9663029e-01
   9.9349437e-01   9.9705686e-01   9.9663204e-01
   9.9349776e-01   9.9705838e-01   9.9663378e-01
   9.9350114e-01   9.9705990e-01   9.9663553e-01
   9.9350453e-01   9.9706143e-01   9.9663728e-01
   9.9350791e-01   9.9706295e-01   9.9663902e-01
   9.9351129e-01   9.9706447e-01   9.9664075e-01
   9.9351467e-01   9.9706599e-01   9.9664250e-01
   9.9351804e-01   9.9706752e-01   9.9664425e-01
   9.9352142e-01   9.9706904e-01   9.9664598e-01
   9.9352479e-01   9.9707056e-01   9.9664773e-01
   9.9352816e-01   9.9707209e-01   9.9664946e-01
   9.9353153e-01   9.9707359e-01   9.9665121e-01
   9.9353490e-01   9.9707511e-01   9.9665294e-01
   9.9353826e-01   9.9707663e-01   9.9665467e-01
   9.9354163e-01   9.9707815e-01   9.9665640e-01
   9.9354499e-01   9.9707966e-01   9.9665814e-01
   9.9354835e-01   9.9708118e-01   9.9665987e-01
   9.9355171e-01   9.9708269e-01   9.9666160e-01
   9.9355507e-01   9.9708421e-01   9.9666333e-01
   9.9355842e-01   9.9708571e-01   9.9666507e-01
   9.9356178e-01   9.9708723e-01   9.9666680e-01
   9.9356513e-01   9.9708874e-01   9.9666852e-01
   9.9356848e-01   9.9709025e-01   9.9667025e-01
   9.9357182e-01   9.9709175e-01   9.9667197e-01
   9.9357517e-01   9.9709326e-01   9.9667371e-01
   9.9357852e-01   9.9709477e-01   9.9667542e-01
   9.9358186e-01   9.9709628e-01   9.9667714e-01
   9.9358520e-01   9.9709778e-01   9.9667888e-01
   9.9358854e-01   9.9709929e-01   9.9668060e-01
   9.9359188e-01   9.9710080e-01   9.9668232e-01
   9.9359521e-01   9.9710230e-01   9.9668404e-01
   9.9359854e-01   9.9710380e-01   9.9668576e-01
   9.9360188e-01   9.9710530e-01   9.9668748e-01
   9.9360521e-01   9.9710680e-01   9.9668919e-01
   9.9360854e-01   9.9710830e-01   9.9669090e-01
   9.9361186e-01   9.9710980e-01   9.9669262e-01
   9.9361519e-01   9.9711130e-01   9.9669434e-01
   9.9361851e-01   9.9711280e-01   9.9669605e-01
   9.9362183e-01   9.9711429e-01   9.9669777e-01
   9.9362515e-01   9.9711579e-01   9.9669947e-01
   9.9362847e-01   9.9711729e-01   9.9670118e-01
   9.9363178e-01   9.9711879e-01   9.9670290e-01
   9.9363510e-01   9.9712028e-01   9.9670460e-01
   9.9363841e-01   9.9712177e-01   9.9670631e-01
   9.9364172e-01   9.9712325e-01   9.9670802e-01
   9.9364503e-01   9.9712475e-01   9.9670972e-01
   9.9364834e-01   9.9712624e-01   9.9671143e-01
   9.9365164e-01   9.9712773e-01   9.9671314e-01
   9.9365495e-01   9.9712921e-01   9.9671484e-01
   9.9365825e-01   9.9713071e-01   9.9671653e-01
   9.9366155e-01   9.9713220e-01   9.9671824e-01
   9.9366485e-01   9.9713368e-01   9.9671995e-01
   9.9366814e-01   9.9713516e-01   9.9672164e-01
   9.9367144e-01   9.9713666e-01   9.9672335e-01
   9.9367473e-01   9.9713814e-01   9.9672504e-01
   9.9367802e-01   9.9713962e-01   9.9672673e-01
   9.9368131e-01   9.9714110e-01   9.9672844e-01
   9.9368460e-01   9.9714259e-01   9.9673013e-01
   9.9368789e-01   9.9714407e-01   9.9673183e-01
   9.9369117e-01   9.9714555e-01   9.9673352e-01
   9.9369445e-01   9.9714703e-01   9.9673521e-01
   9.9369774e-01   9.9714850e-01   9.9673690e-01
   9.9370101e-01   9.9714998e-01   9.9673860e-01
   9.9370429e-01   9.9715146e-01   9.9674029e-01
   9.9370757e-01   9.9715294e-01   9.9674197e-01
   9.9371084e-01   9.9715440e-01   9.9674366e-01
   9.9371411e-01   9.9715588e-01   9.9674536e-01
   9.9371738e-01   9.9715737e-01   9.9674704e-01
   9.9372065e-01   9.9715883e-01   9.9674872e-01
   9.9372392e-01   9.9716030e-01   9.9675041e-01
   9.9372719e-01   9.9716178e-01   9.9675209e-01
   9.9373045e-01   9.9716325e-01   9.9675377e-01
   9.9373371e-01   9.9716471e-01   9.9675546e-01
   9.9373697e-01   9.9716618e-01   9.9675714e-01
   9.9374023e-01   9.9716766e-01   9.9675882e-01
   9.9374349e-01   9.9716913e-01   9.9676050e-01
   9.9374674e-01   9.9717059e-01   9.9676218e-01
   9.9374999e-01   9.9717206e-01   9.9676385e-01
   9.9375324e-01   9.9717351e-01   9.9676553e-01
   9.9375649e-01   9.9717498e-01   9.9676721e-01
   9.9375974e-01   9.9717645e-01   9.9676889e-01
   9.9376299e-01   9.9717791e-01   9.9677055e-01
   9.9376623e-01   9.9717937e-01   9.9677223e-01
   9.9376947e-01   9.9718083e-01   9.9677390e-01
   9.9377272e-01   9.9718230e-01   9.9677556e-01
   9.9377596e-01   9.9718376e-01   9.9677724e-01
   9.9377919e-01   9.9718521e-01   9.9677891e-01
   9.9378243e-01   9.9718668e-01   9.9678058e-01
   9.9378566e-01   9.9718813e-01   9.9678224e-01
   9.9378890e-01   9.9718958e-01   9.9678391e-01
   9.9379213e-01   9.9719105e-01   9.9678558e-01
   9.9379535e-01   9.9719250e-01   9.9678724e-01
   9.9379858e-01   9.9719396e-01   9.9678891e-01
   9.9380181e-01   9.9719541e-01   9.9679058e-01
   9.9380503e-01   9.9719686e-01   9.9679223e-01
   9.9380825e-01   9.9719832e-01   9.9679390e-01
   9.9381147e-01   9.9719976e-01   9.9679556e-01
   9.9381469e-01   9.9720121e-01   9.9679721e-01
   9.9381791e-01   9.9720266e-01   9.9679888e-01
   9.9382113e-01   9.9720412e-01   9.9680053e-01
   9.9382434e-01   9.9720556e-01   9.9680219e-01
   9.9382755e-01   9.9720701e-01   9.9680385e-01
   9.9383076e-01   9.9720845e-01   9.9680551e-01
   9.9383397e-01   9.9720991e-01   9.9680716e-01
   9.9383718e-01   9.9721135e-01   9.9680881e-01
   9.9384038e-01   9.9721279e-01   9.9681047e-01
   9.9384358e-01   9.9721424e-01   9.9681212e-01
   9.9384678e-01   9.9721568e-01   9.9681377e-01
   9.9384998e-01   9.9721712e-01   9.9681541e-01
   9.9385318e-01   9.9721856e-01   9.9681707e-01
   9.9385638e-01   9.9722000e-01   9.9681872e-01
   9.9385957e-01   9.9722144e-01   9.9682036e-01
   9.9386277e-01   9.9722288e-01   9.9682201e-01
   9.9386596e-01   9.9722432e-01   9.9682365e-01
   9.9386915e-01   9.9722576e-01   9.9682531e-01
   9.9387234e-01   9.9722719e-01   9.9682694e-01
   9.9387552e-01   9.9722863e-01   9.9682858e-01
   9.9387871e-01   9.9723007e-01   9.9683022e-01
   9.9388189e-01   9.9723149e-01   9.9683186e-01
   9.9388507e-01   9.9723293e-01   9.9683352e-01
   9.9388825e-01   9.9723436e-01   9.9683516e-01
   9.9389143e-01   9.9723580e-01   9.9683678e-01
   9.9389460e-01   9.9723723e-01   9.9683842e-01
   9.9389778e-01   9.9723865e-01   9.9684006e-01
   9.9390095e-01   9.9724010e-01   9.9684170e-01
   9.9390412e-01   9.9724152e-01   9.9684334e-01
   9.9390729e-01   9.9724295e-01   9.9684497e-01
   9.9391046e-01   9.9724438e-01   9.9684661e-01
   9.9391363e-01   9.9724580e-01   9.9684824e-01
   9.9391679e-01   9.9724723e-01   9.9684988e-01
   9.9391995e-01   9.9724866e-01   9.9685150e-01
   9.9392311e-01   9.9725008e-01   9.9685313e-01
   9.9392627e-01   9.9725150e-01   9.9685476e-01
   9.9392943e-01   9.9725292e-01   9.9685638e-01
   9.9393259e-01   9.9725435e-01   9.9685802e-01
   9.9393574e-01   9.9725576e-01   9.9685965e-01
   9.9393889e-01   9.9725719e-01   9.9686128e-01
   9.9394204e-01   9.9725860e-01   9.9686289e-01
   9.9394519e-01   9.9726003e-01   9.9686452e-01
   9.9394834e-01   9.9726144e-01   9.9686614e-01
   9.9395149e-01   9.9726287e-01   9.9686777e-01
   9.9395463e-01   9.9726428e-01   9.9686938e-01
   9.9395777e-01   9.9726570e-01   9.9687101e-01
   9.9396091e-01   9.9726711e-01   9.9687262e-01
   9.9396405e-01   9.9726852e-01   9.9687425e-01
   9.9396719e-01   9.9726994e-01   9.9687586e-01
   9.9397033e-01   9.9727135e-01   9.9687747e-01
   9.9397346e-01   9.9727276e-01   9.9687910e-01
   9.9397659e-01   9.9727418e-01   9.9688071e-01
   9.9397973e-01   9.9727559e-01   9.9688233e-01
   9.9398285e-01   9.9727700e-01   9.9688394e-01
   9.9398598e-01   9.9727840e-01   9.9688555e-01
   9.9398911e-01   9.9727982e-01   9.9688717e-01
   9.9399223e-01   9.9728123e-01   9.9688878e-01
   9.9399535e-01   9.9728263e-01   9.9689039e-01
   9.9399848e-01   9.9728404e-01   9.9689199e-01
   9.9400159e-01   9.9728544e-01   9.9689361e-01
   9.9400471e-01   9.9728686e-01   9.9689521e-01
   9.9400783e-01   9.9728826e-01   9.9689682e-01
   9.9401094e-01   9.9728966e-01   9.9689842e-01
   9.9401405e-01   9.9729106e-01   9.9690003e-01
   9.9401717e-01   9.9729246e-01   9.9690163e-01
   9.9402027e-01   9.9729387e-01   9.9690325e-01
   9.9402338e-01   9.9729527e-01   9.9690485e-01
   9.9402649e-01   9.9729667e-01   9.9690645e-01
   9.9402959e-01   9.9729807e-01   9.9690805e-01
   9.9403270e-01   9.9729946e-01   9.9690965e-01
   9.9403580e-01   9.9730086e-01   9.9691125e-01
   9.9403890e-01   9.9730226e-01   9.9691285e-01
   9.9404199e-01   9.9730366e-01   9.9691445e-01
   9.9404509e-01   9.9730504e-01   9.9691603e-01
   9.9404818e-01   9.9730644e-01   9.9691763e-01
   9.9405128e-01   9.9730783e-01   9.9691923e-01
   9.9405437e-01   9.9730923e-01   9.9692082e-01
   9.9405746e-01   9.9731062e-01   9.9692242e-01
   9.9406055e-01   9.9731202e-01   9.9692401e-01
   9.9406363e-01   9.9731340e-01   9.9692561e-01
   9.9406672e-01   9.9731479e-01   9.9692719e-01
   9.9406980e-01   9.9731619e-01   9.9692878e-01
   9.9407288e-01   9.9731758e-01   9.9693037e-01
   9.9407596e-01   9.9731896e-01   9.9693197e-01
   9.9407904e-01   9.9732035e-01   9.9693355e-01
   9.9408211e-01   9.9732174e-01   9.9693514e-01
   9.9408519e-01   9.9732312e-01   9.9693673e-01
   9.9408826e-01   9.9732451e-01   9.9693830e-01
   9.9409133e-01   9.9732588e-01   9.9693989e-01
   9.9409440e-01   9.9732727e-01   9.9694147e-01
   9.9409747e-01   9.9732866e-01   9.9694306e-01
   9.9410054e-01   9.9733004e-01   9.9694463e-01
   9.9410360e-01   9.9733142e-01   9.9694622e-01
   9.9410667e-01   9.9733280e-01   9.9694779e-01
   9.9410973e-01   9.9733418e-01   9.9694938e-01
   9.9411279e-01   9.9733556e-01   9.9695095e-01
   9.9411585e-01   9.9733694e-01   9.9695254e-01
   9.9411890e-01   9.9733831e-01   9.9695411e-01
   9.9412196e-01   9.9733970e-01   9.9695569e-01
   9.9412501e-01   9.9734107e-01   9.9695726e-01
   9.9412806e-01   9.9734244e-01   9.9695883e-01
   9.9413111e-01   9.9734382e-01   9.9696041e-01
   9.9413416e-01   9.9734519e-01   9.9696198e-01
   9.9413721e-01   9.9734656e-01   9.9696355e-01
   9.9414026e-01   9.9734794e-01   9.9696513e-01
   9.9414330e-01   9.9734931e-01   9.9696669e-01
   9.9414634e-01   9.9735068e-01   9.9696826e-01
   9.9414938e-01   9.9735206e-01   9.9696983e-01
   9.9415242e-01   9.9735342e-01   9.9697139e-01
   9.9415546e-01   9.9735479e-01   9.9697297e-01
   9.9415850e-01   9.9735616e-01   9.9697453e-01
   9.9416153e-01   9.9735752e-01   9.9697610e-01
   9.9416456e-01   9.9735890e-01   9.9697766e-01
   9.9416759e-01   9.9736026e-01   9.9697922e-01
   9.9417062e-01   9.9736163e-01   9.9698078e-01
   9.9417365e-01   9.9736299e-01   9.9698235e-01
   9.9417668e-01   9.9736435e-01   9.9698391e-01
   9.9417970e-01   9.9736572e-01   9.9698547e-01
   9.9418272e-01   9.9736708e-01   9.9698703e-01
   9.9418575e-01   9.9736844e-01   9.9698858e-01
   9.9418877e-01   9.9736980e-01   9.9699014e-01
   9.9419178e-01   9.9737116e-01   9.9699170e-01
   9.9419480e-01   9.9737252e-01   9.9699326e-01
   9.9419782e-01   9.9737388e-01   9.9699481e-01
   9.9420083e-01   9.9737524e-01   9.9699637e-01
   9.9420384e-01   9.9737660e-01   9.9699791e-01
   9.9420685e-01   9.9737795e-01   9.9699947e-01
   9.9420986e-01   9.9737931e-01   9.9700102e-01
   9.9421287e-01   9.9738067e-01   9.9700258e-01
   9.9421587e-01   9.9738201e-01   9.9700413e-01
   9.9421887e-01   9.9738337e-01   9.9700567e-01
   9.9422188e-01   9.9738472e-01   9.9700722e-01
   9.9422488e-01   9.9738608e-01   9.9700877e-01
   9.9422788e-01   9.9738743e-01   9.9701031e-01
   9.9423087e-01   9.9738877e-01   9.9701186e-01
   9.9423387e-01   9.9739013e-01   9.9701341e-01
   9.9423686e-01   9.9739148e-01   9.9701495e-01
   9.9423986e-01   9.9739283e-01   9.9701650e-01
   9.9424285e-01   9.9739417e-01   9.9701803e-01
   9.9424584e-01   9.9739552e-01   9.9701958e-01
   9.9424882e-01   9.9739687e-01   9.9702113e-01
   9.9425181e-01   9.9739821e-01   9.9702266e-01
   9.9425480e-01   9.9739956e-01   9.9702421e-01
   9.9425778e-01   9.9740091e-01   9.9702574e-01
   9.9426076e-01   9.9740225e-01   9.9702727e-01
   9.9426374e-01   9.9740360e-01   9.9702882e-01
   9.9426672e-01   9.9740493e-01   9.9703035e-01
   9.9426970e-01   9.9740628e-01   9.9703189e-01
   9.9427267e-01   9.9740761e-01   9.9703342e-01
   9.9427564e-01   9.9740896e-01   9.9703495e-01
   9.9427862e-01   9.9741029e-01   9.9703649e-01
   9.9428159e-01   9.9741164e-01   9.9703802e-01
   9.9428456e-01   9.9741297e-01   9.9703955e-01
   9.9428752e-01   9.9741432e-01   9.9704109e-01
   9.9429049e-01   9.9741565e-01   9.9704261e-01
   9.9429345e-01   9.9741698e-01   9.9704414e-01
   9.9429641e-01   9.9741832e-01   9.9704567e-01
   9.9429938e-01   9.9741965e-01   9.9704719e-01
   9.9430234e-01   9.9742098e-01   9.9704873e-01
   9.9430529e-01   9.9742231e-01   9.9705025e-01
   9.9430825e-01   9.9742365e-01   9.9705177e-01
   9.9431120e-01   9.9742498e-01   9.9705330e-01
   9.9431416e-01   9.9742631e-01   9.9705482e-01
   9.9431711e-01   9.9742765e-01   9.9705634e-01
   9.9432006e-01   9.9742898e-01   9.9705786e-01
   9.9432301e-01   9.9743030e-01   9.9705938e-01
   9.9432595e-01   9.9743163e-01   9.9706090e-01
   9.9432890e-01   9.9743295e-01   9.9706242e-01
   9.9433184e-01   9.9743429e-01   9.9706394e-01
   9.9433479e-01   9.9743560e-01   9.9706546e-01
   9.9433773e-01   9.9743694e-01   9.9706698e-01
   9.9434066e-01   9.9743826e-01   9.9706849e-01
   9.9434360e-01   9.9743959e-01   9.9707001e-01
   9.9434654e-01   9.9744091e-01   9.9707153e-01
   9.9434947e-01   9.9744223e-01   9.9707303e-01
   9.9435241e-01   9.9744355e-01   9.9707455e-01
   9.9435534e-01   9.9744487e-01   9.9707606e-01
   9.9435827e-01   9.9744619e-01   9.9707757e-01
   9.9436120e-01   9.9744751e-01   9.9707909e-01
   9.9436412e-01   9.9744883e-01   9.9708059e-01
   9.9436705e-01   9.9745015e-01   9.9708210e-01
   9.9436997e-01   9.9745147e-01   9.9708361e-01
   9.9437289e-01   9.9745279e-01   9.9708511e-01
   9.9437581e-01   9.9745411e-01   9.9708662e-01
   9.9437873e-01   9.9745541e-01   9.9708813e-01
   9.9438165e-01   9.9745673e-01   9.9708963e-01
   9.9438456e-01   9.9745804e-01   9.9709114e-01
   9.9438748e-01   9.9745936e-01   9.9709265e-01
   9.9439039e-01   9.9746066e-01   9.9709414e-01
   9.9439330e-01   9.9746198e-01   9.9709565e-01
   9.9439621e-01   9.9746329e-01   9.9709714e-01
   9.9439912e-01   9.9746461e-01   9.9709865e-01
   9.9440203e-01   9.9746592e-01   9.9710014e-01
   9.9440493e-01   9.9746722e-01   9.9710165e-01
   9.9440783e-01   9.9746853e-01   9.9710314e-01
   9.9441074e-01   9.9746984e-01   9.9710463e-01
   9.9441364e-01   9.9747114e-01   9.9710614e-01
   9.9441654e-01   9.9747245e-01   9.9710763e-01
   9.9441943e-01   9.9747375e-01   9.9710913e-01
   9.9442233e-01   9.9747506e-01   9.9711062e-01
   9.9442522e-01   9.9747637e-01   9.9711211e-01
   9.9442811e-01   9.9747767e-01   9.9711361e-01
   9.9443101e-01   9.9747898e-01   9.9711510e-01
   9.9443390e-01   9.9748029e-01   9.9711658e-01
   9.9443678e-01   9.9748158e-01   9.9711807e-01
   9.9443967e-01   9.9748289e-01   9.9711957e-01
   9.9444256e-01   9.9748418e-01   9.9712105e-01
   9.9444544e-01   9.9748548e-01   9.9712254e-01
   9.9444832e-01   9.9748678e-01   9.9712402e-01
   9.9445120e-01   9.9748808e-01   9.9712551e-01
   9.9445408e-01   9.9748938e-01   9.9712699e-01
   9.9445696e-01   9.9749067e-01   9.9712849e-01
   9.9445983e-01   9.9749198e-01   9.9712997e-01
   9.9446271e-01   9.9749327e-01   9.9713145e-01
   9.9446558e-01   9.9749456e-01   9.9713293e-01
   9.9446845e-01   9.9749585e-01   9.9713441e-01
   9.9447132e-01   9.9749715e-01   9.9713589e-01
   9.9447419e-01   9.9749844e-01   9.9713737e-01
   9.9447706e-01   9.9749973e-01   9.9713885e-01
   9.9447992e-01   9.9750102e-01   9.9714033e-01
   9.9448278e-01   9.9750232e-01   9.9714181e-01
   9.9448565e-01   9.9750360e-01   9.9714327e-01
   9.9448851e-01   9.9750489e-01   9.9714475e-01
   9.9449137e-01   9.9750618e-01   9.9714623e-01
   9.9449422e-01   9.9750748e-01   9.9714770e-01
   9.9449708e-01   9.9750875e-01   9.9714918e-01
   9.9449993e-01   9.9751005e-01   9.9715065e-01
   9.9450279e-01   9.9751133e-01   9.9715213e-01
   9.9450564e-01   9.9751262e-01   9.9715359e-01
   9.9450849e-01   9.9751390e-01   9.9715506e-01
   9.9451134e-01   9.9751518e-01   9.9715653e-01
   9.9451418e-01   9.9751647e-01   9.9715801e-01
   9.9451703e-01   9.9751775e-01   9.9715947e-01
   9.9451987e-01   9.9751903e-01   9.9716094e-01
   9.9452272e-01   9.9752031e-01   9.9716241e-01
   9.9452556e-01   9.9752159e-01   9.9716387e-01
   9.9452840e-01   9.9752287e-01   9.9716534e-01
   9.9453124e-01   9.9752415e-01   9.9716679e-01
   9.9453407e-01   9.9752543e-01   9.9716826e-01
   9.9453691e-01   9.9752671e-01   9.9716973e-01
   9.9453974e-01   9.9752799e-01   9.9717118e-01
   9.9454257e-01   9.9752927e-01   9.9717265e-01
   9.9454540e-01   9.9753053e-01   9.9717410e-01
   9.9454823e-01   9.9753181e-01   9.9717557e-01
   9.9455106e-01   9.9753309e-01   9.9717702e-01
   9.9455388e-01   9.9753436e-01   9.9717849e-01
   9.9455671e-01   9.9753564e-01   9.9717994e-01
   9.9455953e-01   9.9753690e-01   9.9718139e-01
   9.9456235e-01   9.9753818e-01   9.9718285e-01
   9.9456517e-01   9.9753945e-01   9.9718430e-01
   9.9456799e-01   9.9754071e-01   9.9718575e-01
   9.9457081e-01   9.9754198e-01   9.9718721e-01
   9.9457362e-01   9.9754326e-01   9.9718866e-01
   9.9457644e-01   9.9754452e-01   9.9719011e-01
   9.9457925e-01   9.9754579e-01   9.9719157e-01
   9.9458206e-01   9.9754706e-01   9.9719302e-01
   9.9458487e-01   9.9754832e-01   9.9719447e-01
   9.9458768e-01   9.9754959e-01   9.9719591e-01
   9.9459049e-01   9.9755085e-01   9.9719737e-01
   9.9459329e-01   9.9755212e-01   9.9719881e-01
   9.9459609e-01   9.9755339e-01   9.9720026e-01
   9.9459890e-01   9.9755464e-01   9.9720170e-01
   9.9460170e-01   9.9755590e-01   9.9720315e-01
   9.9460450e-01   9.9755717e-01   9.9720459e-01
   9.9460729e-01   9.9755842e-01   9.9720603e-01
   9.9461009e-01   9.9755969e-01   9.9720747e-01
   9.9461288e-01   9.9756096e-01   9.9720893e-01
   9.9461568e-01   9.9756221e-01   9.9721037e-01
   9.9461847e-01   9.9756346e-01   9.9721181e-01
   9.9462126e-01   9.9756473e-01   9.9721325e-01
   9.9462405e-01   9.9756598e-01   9.9721467e-01
   9.9462683e-01   9.9756723e-01   9.9721611e-01
   9.9462962e-01   9.9756850e-01   9.9721755e-01
   9.9463240e-01   9.9756975e-01   9.9721899e-01
   9.9463519e-01   9.9757100e-01   9.9722043e-01
   9.9463797e-01   9.9757226e-01   9.9722186e-01
   9.9464075e-01   9.9757351e-01   9.9722330e-01
   9.9464353e-01   9.9757476e-01   9.9722473e-01
   9.9464630e-01   9.9757601e-01   9.9722617e-01
   9.9464908e-01   9.9757727e-01   9.9722759e-01
   9.9465185e-01   9.9757852e-01   9.9722902e-01
   9.9465463e-01   9.9757976e-01   9.9723046e-01
   9.9465740e-01   9.9758101e-01   9.9723189e-01
   9.9466017e-01   9.9758226e-01   9.9723331e-01
   9.9466293e-01   9.9758350e-01   9.9723474e-01
   9.9466570e-01   9.9758475e-01   9.9723616e-01
   9.9466847e-01   9.9758601e-01   9.9723759e-01
   9.9467123e-01   9.9758725e-01   9.9723902e-01
   9.9467399e-01   9.9758850e-01   9.9724044e-01
   9.9467675e-01   9.9758974e-01   9.9724187e-01
   9.9467951e-01   9.9759098e-01   9.9724330e-01
   9.9468227e-01   9.9759223e-01   9.9724471e-01
   9.9468503e-01   9.9759347e-01   9.9724614e-01
   9.9468778e-01   9.9759471e-01   9.9724756e-01
   9.9469053e-01   9.9759595e-01   9.9724898e-01
   9.9469329e-01   9.9759719e-01   9.9725040e-01
   9.9469604e-01   9.9759842e-01   9.9725182e-01
   9.9469879e-01   9.9759966e-01   9.9725324e-01
   9.9470153e-01   9.9760090e-01   9.9725466e-01
   9.9470428e-01   9.9760214e-01   9.9725607e-01
   9.9470702e-01   9.9760338e-01   9.9725748e-01
   9.9470977e-01   9.9760462e-01   9.9725891e-01
   9.9471251e-01   9.9760585e-01   9.9726032e-01
   9.9471525e-01   9.9760708e-01   9.9726174e-01
   9.9471799e-01   9.9760832e-01   9.9726315e-01
   9.9472073e-01   9.9760955e-01   9.9726456e-01
   9.9472346e-01   9.9761079e-01   9.9726596e-01
   9.9472620e-01   9.9761203e-01   9.9726738e-01
   9.9472893e-01   9.9761325e-01   9.9726879e-01
   9.9473166e-01   9.9761448e-01   9.9727020e-01
   9.9473439e-01   9.9761572e-01   9.9727160e-01
   9.9473712e-01   9.9761694e-01   9.9727302e-01
   9.9473985e-01   9.9761817e-01   9.9727443e-01
   9.9474257e-01   9.9761941e-01   9.9727583e-01
   9.9474530e-01   9.9762063e-01   9.9727724e-01
   9.9474802e-01   9.9762186e-01   9.9727864e-01
   9.9475074e-01   9.9762309e-01   9.9728004e-01
   9.9475346e-01   9.9762431e-01   9.9728144e-01
   9.9475618e-01   9.9762554e-01   9.9728285e-01
   9.9475890e-01   9.9762676e-01   9.9728425e-01
   9.9476161e-01   9.9762799e-01   9.9728565e-01
   9.9476433e-01   9.9762921e-01   9.9728705e-01
   9.9476704e-01   9.9763043e-01   9.9728845e-01
   9.9476975e-01   9.9763165e-01   9.9728985e-01
   9.9477246e-01   9.9763288e-01   9.9729125e-01
   9.9477517e-01   9.9763409e-01   9.9729265e-01
   9.9477788e-01   9.9763531e-01   9.9729404e-01
   9.9478059e-01   9.9763654e-01   9.9729544e-01
   9.9478329e-01   9.9763775e-01   9.9729684e-01
   9.9478599e-01   9.9763898e-01   9.9729823e-01
   9.9478869e-01   9.9764019e-01   9.9729963e-01
   9.9479139e-01   9.9764140e-01   9.9730101e-01
   9.9479409e-01   9.9764263e-01   9.9730241e-01
   9.9479679e-01   9.9764384e-01   9.9730380e-01
   9.9479949e-01   9.9764505e-01   9.9730520e-01
   9.9480218e-01   9.9764627e-01   9.9730658e-01
   9.9480487e-01   9.9764748e-01   9.9730797e-01
   9.9480756e-01   9.9764869e-01   9.9730936e-01
   9.9481025e-01   9.9764990e-01   9.9731074e-01
   9.9481294e-01   9.9765111e-01   9.9731213e-01
   9.9481563e-01   9.9765233e-01   9.9731352e-01
   9.9481831e-01   9.9765354e-01   9.9731490e-01
   9.9482100e-01   9.9765475e-01   9.9731629e-01
   9.9482368e-01   9.9765596e-01   9.9731768e-01
   9.9482636e-01   9.9765718e-01   9.9731906e-01
   9.9482904e-01   9.9765837e-01   9.9732045e-01
   9.9483172e-01   9.9765959e-01   9.9732182e-01
   9.9483440e-01   9.9766078e-01   9.9732321e-01
   9.9483708e-01   9.9766200e-01   9.9732458e-01
   9.9483975e-01   9.9766320e-01   9.9732597e-01
   9.9484242e-01   9.9766441e-01   9.9732734e-01
   9.9484509e-01   9.9766561e-01   9.9732873e-01
   9.9484777e-01   9.9766682e-01   9.9733010e-01
   9.9485043e-01   9.9766802e-01   9.9733147e-01
   9.9485310e-01   9.9766922e-01   9.9733286e-01
   9.9485577e-01   9.9767041e-01   9.9733423e-01
   9.9485843e-01   9.9767163e-01   9.9733561e-01
   9.9486110e-01   9.9767283e-01   9.9733698e-01
   9.9486376e-01   9.9767402e-01   9.9733835e-01
   9.9486642e-01   9.9767522e-01   9.9733973e-01
   9.9486908e-01   9.9767642e-01   9.9734110e-01
   9.9487173e-01   9.9767762e-01   9.9734247e-01
   9.9487439e-01   9.9767882e-01   9.9734385e-01
   9.9487704e-01   9.9768000e-01   9.9734520e-01
   9.9487970e-01   9.9768120e-01   9.9734658e-01
   9.9488235e-01   9.9768240e-01   9.9734795e-01
   9.9488500e-01   9.9768360e-01   9.9734931e-01
   9.9488765e-01   9.9768479e-01   9.9735068e-01
   9.9489030e-01   9.9768599e-01   9.9735204e-01
   9.9489294e-01   9.9768717e-01   9.9735342e-01
   9.9489559e-01   9.9768837e-01   9.9735478e-01
   9.9489823e-01   9.9768955e-01   9.9735614e-01
   9.9490087e-01   9.9769075e-01   9.9735751e-01
   9.9490351e-01   9.9769194e-01   9.9735887e-01
   9.9490615e-01   9.9769314e-01   9.9736023e-01
   9.9490879e-01   9.9769432e-01   9.9736159e-01
   9.9491143e-01   9.9769551e-01   9.9736295e-01
   9.9491406e-01   9.9769669e-01   9.9736431e-01
   9.9491670e-01   9.9769788e-01   9.9736567e-01
   9.9491933e-01   9.9769906e-01   9.9736703e-01
   9.9492196e-01   9.9770026e-01   9.9736839e-01
   9.9492459e-01   9.9770145e-01   9.9736975e-01
   9.9492722e-01   9.9770262e-01   9.9737109e-01
   9.9492984e-01   9.9770380e-01   9.9737245e-01
   9.9493247e-01   9.9770499e-01   9.9737381e-01
   9.9493509e-01   9.9770618e-01   9.9737516e-01
   9.9493771e-01   9.9770736e-01   9.9737652e-01
   9.9494034e-01   9.9770855e-01   9.9737786e-01
   9.9494296e-01   9.9770972e-01   9.9737922e-01
   9.9494557e-01   9.9771090e-01   9.9738057e-01
   9.9494819e-01   9.9771207e-01   9.9738192e-01
   9.9495081e-01   9.9771326e-01   9.9738328e-01
   9.9495342e-01   9.9771443e-01   9.9738462e-01
   9.9495603e-01   9.9771562e-01   9.9738597e-01
   9.9495864e-01   9.9771679e-01   9.9738731e-01
   9.9496125e-01   9.9771797e-01   9.9738866e-01
   9.9496386e-01   9.9771915e-01   9.9739001e-01
   9.9496647e-01   9.9772032e-01   9.9739135e-01
   9.9496908e-01   9.9772149e-01   9.9739270e-01
   9.9497168e-01   9.9772266e-01   9.9739405e-01
   9.9497428e-01   9.9772385e-01   9.9739539e-01
   9.9497689e-01   9.9772502e-01   9.9739673e-01
   9.9497949e-01   9.9772619e-01   9.9739807e-01
   9.9498209e-01   9.9772736e-01   9.9739942e-01
   9.9498468e-01   9.9772853e-01   9.9740075e-01
   9.9498728e-01   9.9772969e-01   9.9740210e-01
   9.9498987e-01   9.9773086e-01   9.9740343e-01
   9.9499247e-01   9.9773204e-01   9.9740476e-01
   9.9499506e-01   9.9773321e-01   9.9740611e-01
   9.9499765e-01   9.9773438e-01   9.9740744e-01
   9.9500024e-01   9.9773554e-01   9.9740877e-01
   9.9500283e-01   9.9773671e-01   9.9741012e-01
   9.9500542e-01   9.9773787e-01   9.9741145e-01
   9.9500800e-01   9.9773904e-01   9.9741279e-01
   9.9501058e-01   9.9774020e-01   9.9741412e-01
   9.9501317e-01   9.9774137e-01   9.9741545e-01
   9.9501575e-01   9.9774253e-01   9.9741679e-01
   9.9501833e-01   9.9774370e-01   9.9741812e-01
   9.9502091e-01   9.9774486e-01   9.9741944e-01
   9.9502348e-01   9.9774602e-01   9.9742077e-01
   9.9502606e-01   9.9774718e-01   9.9742210e-01
   9.9502863e-01   9.9774833e-01   9.9742344e-01
   9.9503121e-01   9.9774951e-01   9.9742476e-01
   9.9503378e-01   9.9775066e-01   9.9742609e-01
   9.9503635e-01   9.9775182e-01   9.9742741e-01
   9.9503892e-01   9.9775298e-01   9.9742874e-01
   9.9504148e-01   9.9775414e-01   9.9743006e-01
   9.9504405e-01   9.9775528e-01   9.9743139e-01
   9.9504662e-01   9.9775644e-01   9.9743271e-01
   9.9504918e-01   9.9775760e-01   9.9743403e-01
   9.9505174e-01   9.9775876e-01   9.9743535e-01
   9.9505430e-01   9.9775990e-01   9.9743667e-01
   9.9505686e-01   9.9776106e-01   9.9743801e-01
   9.9505942e-01   9.9776222e-01   9.9743932e-01
   9.9506198e-01   9.9776336e-01   9.9744064e-01
   9.9506453e-01   9.9776452e-01   9.9744195e-01
   9.9506709e-01   9.9776567e-01   9.9744327e-01
   9.9506964e-01   9.9776683e-01   9.9744459e-01
   9.9507219e-01   9.9776797e-01   9.9744591e-01
   9.9507474e-01   9.9776912e-01   9.9744723e-01
   9.9507729e-01   9.9777027e-01   9.9744853e-01
   9.9507984e-01   9.9777142e-01   9.9744985e-01
   9.9508238e-01   9.9777256e-01   9.9745117e-01
   9.9508493e-01   9.9777371e-01   9.9745248e-01
   9.9508747e-01   9.9777485e-01   9.9745380e-01
   9.9509001e-01   9.9777601e-01   9.9745510e-01
   9.9509255e-01   9.9777716e-01   9.9745641e-01
   9.9509509e-01   9.9777830e-01   9.9745773e-01
   9.9509763e-01   9.9777945e-01   9.9745904e-01
   9.9510017e-01   9.9778058e-01   9.9746034e-01
   9.9510270e-01   9.9778172e-01   9.9746165e-01
   9.9510524e-01   9.9778287e-01   9.9746297e-01
   9.9510777e-01   9.9778401e-01   9.9746427e-01
   9.9511030e-01   9.9778516e-01   9.9746558e-01
   9.9511283e-01   9.9778629e-01   9.9746689e-01
   9.9511536e-01   9.9778743e-01   9.9746818e-01
   9.9511788e-01   9.9778856e-01   9.9746948e-01
   9.9512041e-01   9.9778971e-01   9.9747079e-01
   9.9512294e-01   9.9779084e-01   9.9747210e-01
   9.9512546e-01   9.9779199e-01   9.9747340e-01
   9.9512798e-01   9.9779312e-01   9.9747470e-01
   9.9513050e-01   9.9779426e-01   9.9747600e-01
   9.9513302e-01   9.9779539e-01   9.9747729e-01
   9.9513554e-01   9.9779653e-01   9.9747860e-01
   9.9513805e-01   9.9779766e-01   9.9747989e-01
   9.9514057e-01   9.9779880e-01   9.9748120e-01
   9.9514308e-01   9.9779993e-01   9.9748249e-01
   9.9514560e-01   9.9780106e-01   9.9748378e-01
   9.9514811e-01   9.9780220e-01   9.9748509e-01
   9.9515062e-01   9.9780333e-01   9.9748638e-01
   9.9515313e-01   9.9780446e-01   9.9748768e-01
   9.9515563e-01   9.9780559e-01   9.9748897e-01
   9.9515814e-01   9.9780672e-01   9.9749026e-01
   9.9516064e-01   9.9780784e-01   9.9749155e-01
   9.9516315e-01   9.9780897e-01   9.9749285e-01
   9.9516565e-01   9.9781010e-01   9.9749414e-01
   9.9516815e-01   9.9781123e-01   9.9749543e-01
   9.9517065e-01   9.9781235e-01   9.9749672e-01
   9.9517315e-01   9.9781348e-01   9.9749800e-01
   9.9517564e-01   9.9781460e-01   9.9749930e-01
   9.9517814e-01   9.9781573e-01   9.9750059e-01
   9.9518063e-01   9.9781685e-01   9.9750187e-01
   9.9518313e-01   9.9781798e-01   9.9750316e-01
   9.9518562e-01   9.9781910e-01   9.9750444e-01
   9.9518811e-01   9.9782023e-01   9.9750573e-01
   9.9519059e-01   9.9782135e-01   9.9750701e-01
   9.9519308e-01   9.9782247e-01   9.9750829e-01
   9.9519557e-01   9.9782358e-01   9.9750958e-01
   9.9519805e-01   9.9782472e-01   9.9751086e-01
   9.9520054e-01   9.9782583e-01   9.9751214e-01
   9.9520302e-01   9.9782695e-01   9.9751342e-01
   9.9520550e-01   9.9782807e-01   9.9751470e-01
   9.9520798e-01   9.9782919e-01   9.9751598e-01
   9.9521046e-01   9.9783030e-01   9.9751726e-01
   9.9521293e-01   9.9783142e-01   9.9751854e-01
   9.9521541e-01   9.9783253e-01   9.9751982e-01
   9.9521788e-01   9.9783364e-01   9.9752110e-01
   9.9522036e-01   9.9783476e-01   9.9752238e-01
   9.9522283e-01   9.9783588e-01   9.9752364e-01
   9.9522530e-01   9.9783698e-01   9.9752492e-01
   9.9522777e-01   9.9783810e-01   9.9752620e-01
   9.9523024e-01   9.9783922e-01   9.9752747e-01
   9.9523270e-01   9.9784032e-01   9.9752875e-01
   9.9523517e-01   9.9784144e-01   9.9753001e-01
   9.9523763e-01   9.9784255e-01   9.9753129e-01
   9.9524009e-01   9.9784366e-01   9.9753256e-01
   9.9524256e-01   9.9784477e-01   9.9753382e-01
   9.9524502e-01   9.9784587e-01   9.9753510e-01
   9.9524747e-01   9.9784699e-01   9.9753637e-01
   9.9524993e-01   9.9784810e-01   9.9753763e-01
   9.9525239e-01   9.9784920e-01   9.9753890e-01
   9.9525484e-01   9.9785030e-01   9.9754016e-01
   9.9525730e-01   9.9785141e-01   9.9754143e-01
   9.9525975e-01   9.9785251e-01   9.9754270e-01
   9.9526220e-01   9.9785363e-01   9.9754396e-01
   9.9526465e-01   9.9785474e-01   9.9754523e-01
   9.9526710e-01   9.9785583e-01   9.9754649e-01
   9.9526954e-01   9.9785693e-01   9.9754776e-01
   9.9527199e-01   9.9785803e-01   9.9754903e-01
   9.9527443e-01   9.9785914e-01   9.9755028e-01
   9.9527688e-01   9.9786024e-01   9.9755154e-01
   9.9527932e-01   9.9786135e-01   9.9755280e-01
   9.9528176e-01   9.9786244e-01   9.9755406e-01
   9.9528420e-01   9.9786354e-01   9.9755533e-01
   9.9528664e-01   9.9786463e-01   9.9755658e-01
   9.9528907e-01   9.9786574e-01   9.9755783e-01
   9.9529151e-01   9.9786684e-01   9.9755910e-01
   9.9529394e-01   9.9786793e-01   9.9756035e-01
   9.9529638e-01   9.9786902e-01   9.9756160e-01
   9.9529881e-01   9.9787013e-01   9.9756286e-01
   9.9530124e-01   9.9787122e-01   9.9756412e-01
   9.9530367e-01   9.9787232e-01   9.9756537e-01
   9.9530609e-01   9.9787342e-01   9.9756663e-01
   9.9530852e-01   9.9787451e-01   9.9756788e-01
   9.9531095e-01   9.9787560e-01   9.9756913e-01
   9.9531337e-01   9.9787669e-01   9.9757038e-01
   9.9531579e-01   9.9787778e-01   9.9757162e-01
   9.9531821e-01   9.9787887e-01   9.9757287e-01
   9.9532063e-01   9.9787996e-01   9.9757413e-01
   9.9532305e-01   9.9788105e-01   9.9757538e-01
   9.9532547e-01   9.9788214e-01   9.9757662e-01
   9.9532789e-01   9.9788323e-01   9.9757787e-01
   9.9533030e-01   9.9788432e-01   9.9757911e-01
   9.9533271e-01   9.9788541e-01   9.9758036e-01
   9.9533513e-01   9.9788651e-01   9.9758160e-01
   9.9533754e-01   9.9788758e-01   9.9758285e-01
   9.9533995e-01   9.9788867e-01   9.9758409e-01
   9.9534236e-01   9.9788976e-01   9.9758534e-01
   9.9534476e-01   9.9789084e-01   9.9758658e-01
   9.9534717e-01   9.9789193e-01   9.9758782e-01
   9.9534957e-01   9.9789301e-01   9.9758906e-01
   9.9535198e-01   9.9789410e-01   9.9759030e-01
   9.9535438e-01   9.9789518e-01   9.9759154e-01
   9.9535678e-01   9.9789626e-01   9.9759278e-01
   9.9535918e-01   9.9789735e-01   9.9759402e-01
   9.9536158e-01   9.9789842e-01   9.9759526e-01
   9.9536398e-01   9.9789950e-01   9.9759650e-01
   9.9536637e-01   9.9790059e-01   9.9759773e-01
   9.9536877e-01   9.9790167e-01   9.9759897e-01
   9.9537116e-01   9.9790275e-01   9.9760020e-01
   9.9537355e-01   9.9790382e-01   9.9760144e-01
   9.9537594e-01   9.9790490e-01   9.9760268e-01
   9.9537833e-01   9.9790598e-01   9.9760390e-01
   9.9538072e-01   9.9790706e-01   9.9760514e-01
   9.9538311e-01   9.9790813e-01   9.9760637e-01
   9.9538549e-01   9.9790921e-01   9.9760761e-01
   9.9538788e-01   9.9791027e-01   9.9760883e-01
   9.9539026e-01   9.9791135e-01   9.9761007e-01
   9.9539264e-01   9.9791243e-01   9.9761130e-01
   9.9539502e-01   9.9791351e-01   9.9761252e-01
   9.9539740e-01   9.9791457e-01   9.9761375e-01
   9.9539978e-01   9.9791565e-01   9.9761497e-01
   9.9540216e-01   9.9791673e-01   9.9761621e-01
   9.9540453e-01   9.9791779e-01   9.9761744e-01
   9.9540691e-01   9.9791887e-01   9.9761866e-01
   9.9540928e-01   9.9791993e-01   9.9761989e-01
   9.9541165e-01   9.9792099e-01   9.9762110e-01
   9.9541402e-01   9.9792207e-01   9.9762232e-01
   9.9541639e-01   9.9792313e-01   9.9762355e-01
   9.9541876e-01   9.9792420e-01   9.9762478e-01
   9.9542113e-01   9.9792528e-01   9.9762600e-01
   9.9542349e-01   9.9792634e-01   9.9762721e-01
   9.9542586e-01   9.9792740e-01   9.9762844e-01
   9.9542822e-01   9.9792847e-01   9.9762966e-01
   9.9543058e-01   9.9792953e-01   9.9763088e-01
   9.9543294e-01   9.9793059e-01   9.9763210e-01
   9.9543530e-01   9.9793166e-01   9.9763331e-01
   9.9543766e-01   9.9793272e-01   9.9763453e-01
   9.9544002e-01   9.9793379e-01   9.9763575e-01
   9.9544237e-01   9.9793485e-01   9.9763696e-01
   9.9544473e-01   9.9793591e-01   9.9763818e-01
   9.9544708e-01   9.9793698e-01   9.9763939e-01
   9.9544943e-01   9.9793803e-01   9.9764061e-01
   9.9545179e-01   9.9793909e-01   9.9764183e-01
   9.9545413e-01   9.9794016e-01   9.9764304e-01
   9.9545648e-01   9.9794121e-01   9.9764425e-01
   9.9545883e-01   9.9794227e-01   9.9764546e-01
   9.9546118e-01   9.9794332e-01   9.9764667e-01
   9.9546352e-01   9.9794438e-01   9.9764787e-01
   9.9546586e-01   9.9794543e-01   9.9764908e-01
   9.9546821e-01   9.9794650e-01   9.9765030e-01
   9.9547055e-01   9.9794755e-01   9.9765151e-01
   9.9547289e-01   9.9794860e-01   9.9765271e-01
   9.9547522e-01   9.9794966e-01   9.9765392e-01
   9.9547756e-01   9.9795071e-01   9.9765513e-01
   9.9547990e-01   9.9795176e-01   9.9765633e-01
   9.9548223e-01   9.9795281e-01   9.9765754e-01
   9.9548457e-01   9.9795386e-01   9.9765874e-01
   9.9548690e-01   9.9795493e-01   9.9765994e-01
   9.9548923e-01   9.9795598e-01   9.9766115e-01
   9.9549156e-01   9.9795703e-01   9.9766235e-01
   9.9549389e-01   9.9795808e-01   9.9766355e-01
   9.9549621e-01   9.9795911e-01   9.9766476e-01
   9.9549854e-01   9.9796017e-01   9.9766596e-01
   9.9550087e-01   9.9796122e-01   9.9766716e-01
   9.9550319e-01   9.9796227e-01   9.9766836e-01
   9.9550551e-01   9.9796332e-01   9.9766955e-01
   9.9550783e-01   9.9796435e-01   9.9767075e-01
   9.9551015e-01   9.9796540e-01   9.9767195e-01
   9.9551247e-01   9.9796645e-01   9.9767315e-01
   9.9551479e-01   9.9796749e-01   9.9767435e-01
   9.9551710e-01   9.9796854e-01   9.9767553e-01
   9.9551942e-01   9.9796958e-01   9.9767673e-01
   9.9552173e-01   9.9797063e-01   9.9767793e-01
   9.9552405e-01   9.9797166e-01   9.9767912e-01
   9.9552636e-01   9.9797271e-01   9.9768031e-01
   9.9552867e-01   9.9797375e-01   9.9768151e-01
   9.9553098e-01   9.9797479e-01   9.9768270e-01
   9.9553328e-01   9.9797584e-01   9.9768388e-01
   9.9553559e-01   9.9797688e-01   9.9768508e-01
   9.9553790e-01   9.9797791e-01   9.9768627e-01
   9.9554020e-01   9.9797895e-01   9.9768747e-01
   9.9554250e-01   9.9797999e-01   9.9768865e-01
   9.9554480e-01   9.9798102e-01   9.9768984e-01
   9.9554710e-01   9.9798206e-01   9.9769102e-01
   9.9554940e-01   9.9798310e-01   9.9769221e-01
   9.9555170e-01   9.9798413e-01   9.9769339e-01
   9.9555400e-01   9.9798517e-01   9.9769458e-01
   9.9555629e-01   9.9798621e-01   9.9769576e-01
   9.9555859e-01   9.9798724e-01   9.9769695e-01
   9.9556088e-01   9.9798828e-01   9.9769813e-01
   9.9556317e-01   9.9798932e-01   9.9769932e-01
   9.9556547e-01   9.9799034e-01   9.9770050e-01
   9.9556775e-01   9.9799138e-01   9.9770169e-01
   9.9557004e-01   9.9799241e-01   9.9770286e-01
   9.9557233e-01   9.9799344e-01   9.9770404e-01
   9.9557462e-01   9.9799447e-01   9.9770523e-01
   9.9557690e-01   9.9799550e-01   9.9770640e-01
   9.9557918e-01   9.9799653e-01   9.9770759e-01
   9.9558147e-01   9.9799756e-01   9.9770876e-01
   9.9558375e-01   9.9799858e-01   9.9770994e-01
   9.9558603e-01   9.9799962e-01   9.9771111e-01
   9.9558831e-01   9.9800064e-01   9.9771230e-01
   9.9559058e-01   9.9800166e-01   9.9771347e-01
   9.9559286e-01   9.9800270e-01   9.9771464e-01
   9.9559513e-01   9.9800372e-01   9.9771581e-01
   9.9559741e-01   9.9800475e-01   9.9771699e-01
   9.9559968e-01   9.9800577e-01   9.9771817e-01
   9.9560195e-01   9.9800679e-01   9.9771934e-01
   9.9560422e-01   9.9800782e-01   9.9772052e-01
   9.9560649e-01   9.9800884e-01   9.9772169e-01
   9.9560876e-01   9.9800986e-01   9.9772286e-01
   9.9561103e-01   9.9801089e-01   9.9772402e-01
   9.9561329e-01   9.9801191e-01   9.9772519e-01
   9.9561556e-01   9.9801293e-01   9.9772636e-01
   9.9561782e-01   9.9801394e-01   9.9772753e-01
   9.9562008e-01   9.9801496e-01   9.9772870e-01
   9.9562234e-01   9.9801599e-01   9.9772986e-01
   9.9562460e-01   9.9801701e-01   9.9773103e-01
   9.9562686e-01   9.9801802e-01   9.9773219e-01
   9.9562912e-01   9.9801904e-01   9.9773336e-01
   9.9563137e-01   9.9802005e-01   9.9773452e-01
   9.9563363e-01   9.9802108e-01   9.9773569e-01
   9.9563588e-01   9.9802209e-01   9.9773685e-01
   9.9563813e-01   9.9802311e-01   9.9773802e-01
   9.9564039e-01   9.9802412e-01   9.9773918e-01
   9.9564264e-01   9.9802514e-01   9.9774034e-01
   9.9564488e-01   9.9802615e-01   9.9774150e-01
   9.9564713e-01   9.9802716e-01   9.9774267e-01
   9.9564938e-01   9.9802817e-01   9.9774383e-01
   9.9565162e-01   9.9802919e-01   9.9774499e-01
   9.9565387e-01   9.9803020e-01   9.9774614e-01
   9.9565611e-01   9.9803121e-01   9.9774730e-01
   9.9565835e-01   9.9803222e-01   9.9774846e-01
   9.9566059e-01   9.9803323e-01   9.9774962e-01
   9.9566283e-01   9.9803424e-01   9.9775076e-01
   9.9566507e-01   9.9803525e-01   9.9775192e-01
   9.9566731e-01   9.9803626e-01   9.9775308e-01
   9.9566954e-01   9.9803727e-01   9.9775424e-01
   9.9567178e-01   9.9803828e-01   9.9775538e-01
   9.9567401e-01   9.9803928e-01   9.9775654e-01
   9.9567624e-01   9.9804029e-01   9.9775770e-01
   9.9567848e-01   9.9804130e-01   9.9775884e-01
   9.9568071e-01   9.9804231e-01   9.9776000e-01
   9.9568293e-01   9.9804330e-01   9.9776115e-01
   9.9568516e-01   9.9804431e-01   9.9776229e-01
   9.9568739e-01   9.9804531e-01   9.9776345e-01
   9.9568961e-01   9.9804632e-01   9.9776459e-01
   9.9569184e-01   9.9804731e-01   9.9776574e-01
   9.9569406e-01   9.9804832e-01   9.9776688e-01
   9.9569628e-01   9.9804932e-01   9.9776804e-01
   9.9569850e-01   9.9805033e-01   9.9776919e-01
   9.9570072e-01   9.9805133e-01   9.9777033e-01
   9.9570294e-01   9.9805232e-01   9.9777148e-01
   9.9570516e-01   9.9805333e-01   9.9777262e-01
   9.9570737e-01   9.9805433e-01   9.9777377e-01
   9.9570959e-01   9.9805532e-01   9.9777491e-01
   9.9571180e-01   9.9805632e-01   9.9777606e-01
   9.9571401e-01   9.9805732e-01   9.9777719e-01
   9.9571623e-01   9.9805831e-01   9.9777833e-01
   9.9571843e-01   9.9805931e-01   9.9777948e-01
   9.9572064e-01   9.9806030e-01   9.9778062e-01
   9.9572285e-01   9.9806130e-01   9.9778175e-01
   9.9572506e-01   9.9806230e-01   9.9778290e-01
   9.9572726e-01   9.9806329e-01   9.9778403e-01
   9.9572947e-01   9.9806429e-01   9.9778517e-01
   9.9573167e-01   9.9806528e-01   9.9778630e-01
   9.9573387e-01   9.9806627e-01   9.9778745e-01
   9.9573607e-01   9.9806726e-01   9.9778858e-01
   9.9573827e-01   9.9806826e-01   9.9778971e-01
   9.9574047e-01   9.9806926e-01   9.9779086e-01
   9.9574267e-01   9.9807024e-01   9.9779199e-01
   9.9574487e-01   9.9807123e-01   9.9779312e-01
   9.9574706e-01   9.9807222e-01   9.9779425e-01
   9.9574925e-01   9.9807321e-01   9.9779538e-01
   9.9575145e-01   9.9807419e-01   9.9779653e-01
   9.9575364e-01   9.9807519e-01   9.9779766e-01
   9.9575583e-01   9.9807617e-01   9.9779879e-01
   9.9575802e-01   9.9807716e-01   9.9779990e-01
   9.9576021e-01   9.9807815e-01   9.9780104e-01
   9.9576239e-01   9.9807913e-01   9.9780217e-01
   9.9576458e-01   9.9808012e-01   9.9780330e-01
   9.9576676e-01   9.9808110e-01   9.9780443e-01
   9.9576895e-01   9.9808208e-01   9.9780555e-01
   9.9577113e-01   9.9808308e-01   9.9780668e-01
   9.9577331e-01   9.9808406e-01   9.9780781e-01
   9.9577549e-01   9.9808504e-01   9.9780893e-01
   9.9577767e-01   9.9808603e-01   9.9781006e-01
   9.9577985e-01   9.9808701e-01   9.9781118e-01
   9.9578202e-01   9.9808799e-01   9.9781231e-01
   9.9578420e-01   9.9808896e-01   9.9781343e-01
   9.9578637e-01   9.9808994e-01   9.9781456e-01
   9.9578855e-01   9.9809093e-01   9.9781567e-01
   9.9579072e-01   9.9809191e-01   9.9781679e-01
   9.9579289e-01   9.9809289e-01   9.9781791e-01
   9.9579506e-01   9.9809386e-01   9.9781904e-01
   9.9579723e-01   9.9809484e-01   9.9782016e-01
   9.9579939e-01   9.9809581e-01   9.9782128e-01
   9.9580156e-01   9.9809679e-01   9.9782239e-01
   9.9580373e-01   9.9809778e-01   9.9782351e-01
   9.9580589e-01   9.9809874e-01   9.9782463e-01
   9.9580805e-01   9.9809973e-01   9.9782575e-01
   9.9581021e-01   9.9810070e-01   9.9782687e-01
   9.9581237e-01   9.9810167e-01   9.9782797e-01
   9.9581453e-01   9.9810265e-01   9.9782909e-01
   9.9581669e-01   9.9810362e-01   9.9783021e-01
   9.9581885e-01   9.9810459e-01   9.9783132e-01
   9.9582101e-01   9.9810557e-01   9.9783243e-01
   9.9582316e-01   9.9810654e-01   9.9783355e-01
   9.9582531e-01   9.9810751e-01   9.9783466e-01
   9.9582747e-01   9.9810848e-01   9.9783577e-01
   9.9582962e-01   9.9810944e-01   9.9783689e-01
   9.9583177e-01   9.9811041e-01   9.9783799e-01
   9.9583392e-01   9.9811138e-01   9.9783909e-01
   9.9583607e-01   9.9811235e-01   9.9784021e-01
   9.9583821e-01   9.9811332e-01   9.9784132e-01
   9.9584036e-01   9.9811429e-01   9.9784242e-01
   9.9584250e-01   9.9811526e-01   9.9784354e-01
   9.9584465e-01   9.9811623e-01   9.9784464e-01
   9.9584679e-01   9.9811718e-01   9.9784575e-01
   9.9584893e-01   9.9811815e-01   9.9784685e-01
   9.9585107e-01   9.9811912e-01   9.9784795e-01
   9.9585321e-01   9.9812009e-01   9.9784906e-01
   9.9585535e-01   9.9812104e-01   9.9785016e-01
   9.9585748e-01   9.9812201e-01   9.9785127e-01
   9.9585962e-01   9.9812297e-01   9.9785237e-01
   9.9586175e-01   9.9812394e-01   9.9785348e-01
   9.9586389e-01   9.9812489e-01   9.9785458e-01
   9.9586602e-01   9.9812586e-01   9.9785567e-01
   9.9586815e-01   9.9812682e-01   9.9785677e-01
   9.9587028e-01   9.9812779e-01   9.9785788e-01
   9.9587241e-01   9.9812874e-01   9.9785897e-01
   9.9587454e-01   9.9812970e-01   9.9786007e-01
   9.9587667e-01   9.9813067e-01   9.9786118e-01
   9.9587879e-01   9.9813162e-01   9.9786227e-01
   9.9588091e-01   9.9813258e-01   9.9786337e-01
   9.9588304e-01   9.9813353e-01   9.9786446e-01
   9.9588516e-01   9.9813449e-01   9.9786555e-01
   9.9588728e-01   9.9813544e-01   9.9786666e-01
   9.9588940e-01   9.9813640e-01   9.9786775e-01
   9.9589152e-01   9.9813735e-01   9.9786884e-01
   9.9589364e-01   9.9813831e-01   9.9786993e-01
   9.9589576e-01   9.9813926e-01   9.9787104e-01
   9.9589787e-01   9.9814022e-01   9.9787213e-01
   9.9589998e-01   9.9814118e-01   9.9787322e-01
   9.9590210e-01   9.9814213e-01   9.9787431e-01
   9.9590421e-01   9.9814309e-01   9.9787540e-01
   9.9590632e-01   9.9814403e-01   9.9787649e-01
   9.9590843e-01   9.9814498e-01   9.9787758e-01
   9.9591054e-01   9.9814594e-01   9.9787867e-01
   9.9591265e-01   9.9814688e-01   9.9787975e-01
   9.9591475e-01   9.9814784e-01   9.9788084e-01
   9.9591686e-01   9.9814879e-01   9.9788193e-01
   9.9591896e-01   9.9814973e-01   9.9788302e-01
   9.9592107e-01   9.9815069e-01   9.9788410e-01
   9.9592317e-01   9.9815163e-01   9.9788519e-01
   9.9592527e-01   9.9815259e-01   9.9788626e-01
   9.9592737e-01   9.9815353e-01   9.9788736e-01
   9.9592947e-01   9.9815447e-01   9.9788843e-01
   9.9593157e-01   9.9815542e-01   9.9788952e-01
   9.9593366e-01   9.9815637e-01   9.9789060e-01
   9.9593576e-01   9.9815731e-01   9.9789169e-01
   9.9593786e-01   9.9815825e-01   9.9789277e-01
   9.9593995e-01   9.9815919e-01   9.9789385e-01
   9.9594204e-01   9.9816015e-01   9.9789494e-01
   9.9594413e-01   9.9816109e-01   9.9789601e-01
   9.9594622e-01   9.9816203e-01   9.9789709e-01
   9.9594831e-01   9.9816297e-01   9.9789817e-01
   9.9595040e-01   9.9816391e-01   9.9789925e-01
   9.9595249e-01   9.9816486e-01   9.9790032e-01
   9.9595457e-01   9.9816580e-01   9.9790140e-01
   9.9595665e-01   9.9816673e-01   9.9790248e-01
   9.9595874e-01   9.9816767e-01   9.9790355e-01
   9.9596082e-01   9.9816861e-01   9.9790463e-01
   9.9596290e-01   9.9816955e-01   9.9790571e-01
   9.9596498e-01   9.9817049e-01   9.9790677e-01
   9.9596706e-01   9.9817142e-01   9.9790785e-01
   9.9596914e-01   9.9817236e-01   9.9790893e-01
   9.9597122e-01   9.9817331e-01   9.9790999e-01
   9.9597329e-01   9.9817423e-01   9.9791107e-01
   9.9597537e-01   9.9817517e-01   9.9791215e-01
   9.9597744e-01   9.9817610e-01   9.9791321e-01
   9.9597951e-01   9.9817704e-01   9.9791429e-01
   9.9598159e-01   9.9817797e-01   9.9791535e-01
   9.9598366e-01   9.9817892e-01   9.9791643e-01
   9.9598572e-01   9.9817984e-01   9.9791749e-01
   9.9598779e-01   9.9818077e-01   9.9791855e-01
   9.9598986e-01   9.9818171e-01   9.9791962e-01
   9.9599193e-01   9.9818264e-01   9.9792070e-01
   9.9599399e-01   9.9818357e-01   9.9792176e-01
   9.9599605e-01   9.9818450e-01   9.9792282e-01
   9.9599812e-01   9.9818543e-01   9.9792389e-01
   9.9600018e-01   9.9818635e-01   9.9792495e-01
   9.9600224e-01   9.9818730e-01   9.9792601e-01
   9.9600430e-01   9.9818822e-01   9.9792708e-01
   9.9600636e-01   9.9818915e-01   9.9792814e-01
   9.9600841e-01   9.9819008e-01   9.9792920e-01
   9.9601047e-01   9.9819101e-01   9.9793027e-01
   9.9601253e-01   9.9819192e-01   9.9793133e-01
   9.9601458e-01   9.9819285e-01   9.9793240e-01
   9.9601663e-01   9.9819378e-01   9.9793345e-01
   9.9601868e-01   9.9819471e-01   9.9793451e-01
   9.9602074e-01   9.9819564e-01   9.9793557e-01
   9.9602279e-01   9.9819655e-01   9.9793662e-01
   9.9602483e-01   9.9819748e-01   9.9793769e-01
   9.9602688e-01   9.9819841e-01   9.9793874e-01
   9.9602893e-01   9.9819932e-01   9.9793980e-01
   9.9603097e-01   9.9820025e-01   9.9794085e-01
   9.9603302e-01   9.9820116e-01   9.9794192e-01
   9.9603506e-01   9.9820209e-01   9.9794297e-01
   9.9603710e-01   9.9820301e-01   9.9794403e-01
   9.9603914e-01   9.9820394e-01   9.9794508e-01
   9.9604119e-01   9.9820485e-01   9.9794613e-01
   9.9604322e-01   9.9820578e-01   9.9794718e-01
   9.9604526e-01   9.9820669e-01   9.9794823e-01
   9.9604730e-01   9.9820761e-01   9.9794929e-01
   9.9604933e-01   9.9820854e-01   9.9795034e-01
   9.9605137e-01   9.9820945e-01   9.9795139e-01
   9.9605340e-01   9.9821036e-01   9.9795244e-01
   9.9605544e-01   9.9821128e-01   9.9795349e-01
   9.9605747e-01   9.9821219e-01   9.9795454e-01
   9.9605950e-01   9.9821311e-01   9.9795558e-01
   9.9606153e-01   9.9821402e-01   9.9795663e-01
   9.9606356e-01   9.9821494e-01   9.9795768e-01
   9.9606558e-01   9.9821585e-01   9.9795873e-01
   9.9606761e-01   9.9821677e-01   9.9795978e-01
   9.9606963e-01   9.9821768e-01   9.9796082e-01
   9.9607166e-01   9.9821860e-01   9.9796187e-01
   9.9607368e-01   9.9821951e-01   9.9796292e-01
   9.9607570e-01   9.9822042e-01   9.9796396e-01
   9.9607772e-01   9.9822133e-01   9.9796501e-01
   9.9607974e-01   9.9822224e-01   9.9796604e-01
   9.9608176e-01   9.9822315e-01   9.9796709e-01
   9.9608378e-01   9.9822407e-01   9.9796813e-01
   9.9608580e-01   9.9822497e-01   9.9796917e-01
   9.9608781e-01   9.9822589e-01   9.9797022e-01
   9.9608983e-01   9.9822679e-01   9.9797125e-01
   9.9609184e-01   9.9822770e-01   9.9797229e-01
   9.9609385e-01   9.9822860e-01   9.9797333e-01
   9.9609586e-01   9.9822952e-01   9.9797438e-01
   9.9609787e-01   9.9823042e-01   9.9797541e-01
   9.9609988e-01   9.9823133e-01   9.9797645e-01
   9.9610189e-01   9.9823223e-01   9.9797749e-01
   9.9610390e-01   9.9823313e-01   9.9797852e-01
   9.9610590e-01   9.9823405e-01   9.9797956e-01
   9.9610791e-01   9.9823495e-01   9.9798060e-01
   9.9610991e-01   9.9823585e-01   9.9798162e-01
   9.9611192e-01   9.9823675e-01   9.9798266e-01
   9.9611392e-01   9.9823765e-01   9.9798369e-01
   9.9611592e-01   9.9823855e-01   9.9798473e-01
   9.9611792e-01   9.9823945e-01   9.9798577e-01
   9.9611992e-01   9.9824035e-01   9.9798679e-01
   9.9612192e-01   9.9824126e-01   9.9798783e-01
   9.9612391e-01   9.9824216e-01   9.9798886e-01
   9.9612591e-01   9.9824306e-01   9.9798988e-01
   9.9612790e-01   9.9824396e-01   9.9799092e-01
   9.9612989e-01   9.9824486e-01   9.9799194e-01
   9.9613189e-01   9.9824576e-01   9.9799297e-01
   9.9613388e-01   9.9824666e-01   9.9799400e-01
   9.9613587e-01   9.9824756e-01   9.9799503e-01
   9.9613786e-01   9.9824845e-01   9.9799606e-01
   9.9613985e-01   9.9824935e-01   9.9799709e-01
   9.9614183e-01   9.9825025e-01   9.9799811e-01
   9.9614382e-01   9.9825114e-01   9.9799913e-01
   9.9614581e-01   9.9825204e-01   9.9800016e-01
   9.9614779e-01   9.9825293e-01   9.9800119e-01
   9.9614977e-01   9.9825383e-01   9.9800222e-01
   9.9615175e-01   9.9825472e-01   9.9800324e-01
   9.9615374e-01   9.9825562e-01   9.9800426e-01
   9.9615571e-01   9.9826200e-01   9.9800529e-01
   9.9615769e-01   9.9826287e-01   9.9800631e-01
   9.9615967e-01   9.9826376e-01   9.9800732e-01
   9.9616165e-01   9.9826465e-01   9.9800834e-01
   9.9616362e-01   9.9826553e-01   9.9800936e-01
   9.9616560e-01   9.9826642e-01   9.9801039e-01
   9.9616757e-01   9.9826731e-01   9.9801141e-01
   9.9616954e-01   9.9826820e-01   9.9801242e-01
   9.9617152e-01   9.9826907e-01   9.9801344e-01
   9.9617349e-01   9.9826996e-01   9.9801447e-01
   9.9617546e-01   9.9827084e-01   9.9801548e-01
   9.9617742e-01   9.9827172e-01   9.9801650e-01
   9.9617939e-01   9.9827260e-01   9.9801751e-01
   9.9618136e-01   9.9827349e-01   9.9801853e-01
   9.9618332e-01   9.9827436e-01   9.9801954e-01
   9.9618529e-01   9.9827525e-01   9.9802055e-01
   9.9618725e-01   9.9827613e-01   9.9802157e-01
   9.9618921e-01   9.9827701e-01   9.9802258e-01
   9.9619118e-01   9.9827789e-01   9.9802359e-01
   9.9619314e-01   9.9827876e-01   9.9802460e-01
   9.9619509e-01   9.9827965e-01   9.9802563e-01
   9.9619705e-01   9.9828052e-01   9.9802664e-01
   9.9619901e-01   9.9828139e-01   9.9802764e-01
   9.9620097e-01   9.9828227e-01   9.9802865e-01
   9.9620292e-01   9.9828316e-01   9.9802966e-01
   9.9620487e-01   9.9828403e-01   9.9803067e-01
   9.9620683e-01   9.9828490e-01   9.9803168e-01
   9.9620878e-01   9.9828578e-01   9.9803269e-01
   9.9621073e-01   9.9828665e-01   9.9803370e-01
   9.9621268e-01   9.9828752e-01   9.9803470e-01
   9.9621463e-01   9.9828840e-01   9.9803571e-01
   9.9621658e-01   9.9828927e-01   9.9803672e-01
   9.9621852e-01   9.9829014e-01   9.9803773e-01
   9.9622047e-01   9.9829102e-01   9.9803872e-01
   9.9622241e-01   9.9829189e-01   9.9803973e-01
   9.9622436e-01   9.9829276e-01   9.9804074e-01
   9.9622630e-01   9.9829364e-01   9.9804174e-01
   9.9622824e-01   9.9829450e-01   9.9804275e-01
   9.9623018e-01   9.9829537e-01   9.9804374e-01
   9.9623212e-01   9.9829625e-01   9.9804475e-01
   9.9623406e-01   9.9829711e-01   9.9804575e-01
   9.9623600e-01   9.9829798e-01   9.9804674e-01
   9.9623794e-01   9.9829885e-01   9.9804775e-01
   9.9623987e-01   9.9829971e-01   9.9804875e-01
   9.9624181e-01   9.9830059e-01   9.9804975e-01
   9.9624374e-01   9.9830146e-01   9.9805074e-01
   9.9624567e-01   9.9830232e-01   9.9805175e-01
   9.9624760e-01   9.9830318e-01   9.9805275e-01
   9.9624953e-01   9.9830405e-01   9.9805374e-01
   9.9625146e-01   9.9830491e-01   9.9805474e-01
   9.9625339e-01   9.9830579e-01   9.9805574e-01
   9.9625532e-01   9.9830665e-01   9.9805673e-01
   9.9625725e-01   9.9830751e-01   9.9805773e-01
   9.9625917e-01   9.9830837e-01   9.9805872e-01
   9.9626110e-01   9.9830924e-01   9.9805971e-01
   9.9626302e-01   9.9831010e-01   9.9806070e-01
   9.9626494e-01   9.9831096e-01   9.9806170e-01
   9.9626686e-01   9.9831182e-01   9.9806269e-01
   9.9626878e-01   9.9831268e-01   9.9806369e-01
   9.9627070e-01   9.9831354e-01   9.9806467e-01
   9.9627262e-01   9.9831440e-01   9.9806567e-01
   9.9627454e-01   9.9831526e-01   9.9806665e-01
   9.9627646e-01   9.9831612e-01   9.9806765e-01
   9.9627837e-01   9.9831698e-01   9.9806863e-01
   9.9628029e-01   9.9831784e-01   9.9806963e-01
   9.9628220e-01   9.9831870e-01   9.9807061e-01
   9.9628411e-01   9.9831956e-01   9.9807160e-01
   9.9628602e-01   9.9832041e-01   9.9807259e-01
   9.9628793e-01   9.9832127e-01   9.9807357e-01
   9.9628984e-01   9.9832213e-01   9.9807457e-01
   9.9629175e-01   9.9832297e-01   9.9807555e-01
   9.9629366e-01   9.9832383e-01   9.9807653e-01
   9.9629556e-01   9.9832469e-01   9.9807751e-01
   9.9629747e-01   9.9832554e-01   9.9807851e-01
   9.9629937e-01   9.9832640e-01   9.9807949e-01
   9.9630128e-01   9.9832724e-01   9.9808047e-01
   9.9630318e-01   9.9832810e-01   9.9808146e-01
   9.9630508e-01   9.9832895e-01   9.9808244e-01
   9.9630698e-01   9.9832981e-01   9.9808342e-01
   9.9630888e-01   9.9833066e-01   9.9808440e-01
   9.9631078e-01   9.9833150e-01   9.9808537e-01
   9.9631268e-01   9.9833236e-01   9.9808635e-01
   9.9631457e-01   9.9833321e-01   9.9808734e-01
   9.9631647e-01   9.9833406e-01   9.9808832e-01
   9.9631836e-01   9.9833492e-01   9.9808929e-01
   9.9632026e-01   9.9833576e-01   9.9809027e-01
   9.9632215e-01   9.9833661e-01   9.9809125e-01
   9.9632404e-01   9.9833745e-01   9.9809222e-01
   9.9632593e-01   9.9833830e-01   9.9809320e-01
   9.9632782e-01   9.9833915e-01   9.9809417e-01
   9.9632971e-01   9.9833999e-01   9.9809516e-01
   9.9633160e-01   9.9834084e-01   9.9809612e-01
   9.9633348e-01   9.9834169e-01   9.9809711e-01
   9.9633537e-01   9.9834253e-01   9.9809808e-01
   9.9633725e-01   9.9834338e-01   9.9809906e-01
   9.9633914e-01   9.9834423e-01   9.9810003e-01
   9.9634102e-01   9.9834507e-01   9.9810100e-01
   9.9634290e-01   9.9834592e-01   9.9810196e-01
   9.9634478e-01   9.9834675e-01   9.9810295e-01
   9.9634666e-01   9.9834760e-01   9.9810392e-01
   9.9634854e-01   9.9834844e-01   9.9810488e-01
   9.9635042e-01   9.9834929e-01   9.9810585e-01
   9.9635229e-01   9.9835012e-01   9.9810682e-01
   9.9635417e-01   9.9835097e-01   9.9810779e-01
   9.9635604e-01   9.9835180e-01   9.9810876e-01
   9.9635792e-01   9.9835265e-01   9.9810973e-01
   9.9635979e-01   9.9835348e-01   9.9811070e-01
   9.9636166e-01   9.9835433e-01   9.9811167e-01
   9.9636353e-01   9.9835516e-01   9.9811262e-01
   9.9636540e-01   9.9835601e-01   9.9811359e-01
   9.9636727e-01   9.9835684e-01   9.9811456e-01
   9.9636914e-01   9.9835768e-01   9.9811553e-01
   9.9637100e-01   9.9835852e-01   9.9811648e-01
   9.9637287e-01   9.9835935e-01   9.9811745e-01
   9.9637473e-01   9.9836018e-01   9.9811842e-01
   9.9637660e-01   9.9836103e-01   9.9811938e-01
   9.9637846e-01   9.9836186e-01   9.9812035e-01
   9.9638032e-01   9.9836269e-01   9.9812130e-01
   9.9638218e-01   9.9836353e-01   9.9812227e-01
   9.9638404e-01   9.9836436e-01   9.9812323e-01
   9.9638590e-01   9.9836519e-01   9.9812418e-01
   9.9638776e-01   9.9836602e-01   9.9812515e-01
   9.9638962e-01   9.9836686e-01   9.9812610e-01
   9.9639147e-01   9.9836769e-01   9.9812706e-01
   9.9639333e-01   9.9836852e-01   9.9812801e-01
   9.9639518e-01   9.9836935e-01   9.9812898e-01
   9.9639704e-01   9.9837019e-01   9.9812994e-01
   9.9639889e-01   9.9837102e-01   9.9813089e-01
   9.9640074e-01   9.9837185e-01   9.9813185e-01
   9.9640259e-01   9.9837269e-01   9.9813281e-01
   9.9640444e-01   9.9837350e-01   9.9813376e-01
   9.9640629e-01   9.9837434e-01   9.9813472e-01
   9.9640813e-01   9.9837517e-01   9.9813567e-01
   9.9640998e-01   9.9837599e-01   9.9813663e-01
   9.9641183e-01   9.9837682e-01   9.9813758e-01
   9.9641367e-01   9.9837765e-01   9.9813854e-01
   9.9641551e-01   9.9837847e-01   9.9813948e-01
   9.9641735e-01   9.9837931e-01   9.9814043e-01
   9.9641920e-01   9.9838012e-01   9.9814139e-01
   9.9642104e-01   9.9838096e-01   9.9814233e-01
   9.9642288e-01   9.9838178e-01   9.9814329e-01
   9.9642471e-01   9.9838261e-01   9.9814424e-01
   9.9642655e-01   9.9838343e-01   9.9814518e-01
   9.9642839e-01   9.9838425e-01   9.9814614e-01
   9.9643023e-01   9.9838508e-01   9.9814708e-01
   9.9643206e-01   9.9838590e-01   9.9814804e-01
   9.9643389e-01   9.9838672e-01   9.9814898e-01
   9.9643573e-01   9.9838754e-01   9.9814993e-01
   9.9643756e-01   9.9838837e-01   9.9815087e-01
   9.9643939e-01   9.9838919e-01   9.9815182e-01
   9.9644122e-01   9.9839001e-01   9.9815276e-01
   9.9644305e-01   9.9839083e-01   9.9815371e-01
   9.9644488e-01   9.9839164e-01   9.9815465e-01
   9.9644670e-01   9.9839246e-01   9.9815560e-01
   9.9644853e-01   9.9839328e-01   9.9815654e-01
   9.9645035e-01   9.9839410e-01   9.9815748e-01
   9.9645218e-01   9.9839492e-01   9.9815842e-01
   9.9645400e-01   9.9839574e-01   9.9815936e-01
   9.9645582e-01   9.9839656e-01   9.9816030e-01
   9.9645764e-01   9.9839738e-01   9.9816125e-01
   9.9645946e-01   9.9839818e-01   9.9816219e-01
   9.9646128e-01   9.9839900e-01   9.9816313e-01
   9.9646310e-01   9.9839982e-01   9.9816407e-01
   9.9646492e-01   9.9840064e-01   9.9816501e-01
   9.9646674e-01   9.9840145e-01   9.9816594e-01
   9.9646855e-01   9.9840226e-01   9.9816688e-01
   9.9647037e-01   9.9840308e-01   9.9816782e-01
   9.9647218e-01   9.9840389e-01   9.9816877e-01
   9.9647399e-01   9.9840471e-01   9.9816969e-01
   9.9647580e-01   9.9840551e-01   9.9817064e-01
   9.9647762e-01   9.9840633e-01   9.9817156e-01
   9.9647943e-01   9.9840714e-01   9.9817251e-01
   9.9648123e-01   9.9840796e-01   9.9817343e-01
   9.9648304e-01   9.9840876e-01   9.9817438e-01
   9.9648485e-01   9.9840958e-01   9.9817530e-01
   9.9648666e-01   9.9841039e-01   9.9817623e-01


==> tikz/Data/EXIT_curve_30user_Rep_4_snr_1.2.dat <==
   0.0000000e+00   1.4548351e-01   0.0000000e+00
   2.0002000e-03   1.4791252e-01   3.1608566e-02
   4.0004000e-03   1.5031402e-01   4.4678994e-02
   6.0006001e-03   1.5268889e-01   5.4693170e-02
   8.0008001e-03   1.5503791e-01   6.3122915e-02
   1.0001000e-02   1.5736186e-01   7.0538647e-02
   1.2001200e-02   1.5966144e-01   7.7233072e-02
   1.4001400e-02   1.6193734e-01   8.3380165e-02
   1.6001600e-02   1.6419019e-01   8.9093342e-02
   1.8001800e-02   1.6642062e-01   9.4451425e-02
   2.0002000e-02   1.6862919e-01   9.9511835e-02
   2.2002200e-02   1.7081647e-01   1.0431795e-01
   2.4002400e-02   1.7298296e-01   1.0890347e-01
   2.6002600e-02   1.7512919e-01   1.1329524e-01
   2.8002800e-02   1.7725562e-01   1.1751501e-01
   3.0003000e-02   1.7936272e-01   1.2158073e-01
   3.2003200e-02   1.8145091e-01   1.2550740e-01
   3.4003400e-02   1.8352064e-01   1.2930774e-01
   3.6003600e-02   1.8557229e-01   1.3299259e-01
   3.8003800e-02   1.8760625e-01   1.3657135e-01
   4.0004000e-02   1.8962290e-01   1.4005216e-01
   4.2004200e-02   1.9162259e-01   1.4344220e-01
   4.4004400e-02   1.9360568e-01   1.4674778e-01
   4.6004600e-02   1.9557248e-01   1.4997451e-01
   4.8004800e-02   1.9752332e-01   1.5312741e-01
   5.0005001e-02   1.9945851e-01   1.5621096e-01
   5.2005201e-02   2.0137834e-01   1.5922923e-01
   5.4005401e-02   2.0328311e-01   1.6218588e-01
   5.6005601e-02   2.0517308e-01   1.6508425e-01
   5.8005801e-02   2.0704854e-01   1.6792737e-01
   6.0006001e-02   2.0890974e-01   1.7071804e-01
   6.2006201e-02   2.1075692e-01   1.7345880e-01
   6.4006401e-02   2.1259034e-01   1.7615200e-01
   6.6006601e-02   2.1441024e-01   1.7879982e-01
   6.8006801e-02   2.1621683e-01   1.8140425e-01
   7.0007001e-02   2.1801035e-01   1.8396718e-01
   7.2007201e-02   2.1979100e-01   1.8649032e-01
   7.4007401e-02   2.2155901e-01   1.8897528e-01
   7.6007601e-02   2.2331456e-01   1.9142358e-01
   7.8007801e-02   2.2505787e-01   1.9383662e-01
   8.0008001e-02   2.2678911e-01   1.9621572e-01
   8.2008201e-02   2.2850849e-01   1.9856211e-01
   8.4008401e-02   2.3021617e-01   2.0087697e-01
   8.6008601e-02   2.3191235e-01   2.0316138e-01
   8.8008801e-02   2.3359718e-01   2.0541638e-01
   9.0009001e-02   2.3527085e-01   2.0764293e-01
   9.2009201e-02   2.3693351e-01   2.0984198e-01
   9.4009401e-02   2.3858532e-01   2.1201437e-01
   9.6009601e-02   2.4022644e-01   2.1416095e-01
   9.8009801e-02   2.4185702e-01   2.1628249e-01
   1.0001000e-01   2.4347720e-01   2.1837974e-01
   1.0201020e-01   2.4508715e-01   2.2045341e-01
   1.0401040e-01   2.4668698e-01   2.2250417e-01
   1.0601060e-01   2.4827685e-01   2.2453266e-01
   1.0801080e-01   2.4985689e-01   2.2653950e-01
   1.1001100e-01   2.5142723e-01   2.2852526e-01
   1.1201120e-01   2.5298800e-01   2.3049051e-01
   1.1401140e-01   2.5453932e-01   2.3243578e-01
   1.1601160e-01   2.5608131e-01   2.3436158e-01
   1.1801180e-01   2.5761411e-01   2.3626840e-01
   1.2001200e-01   2.5913782e-01   2.3815671e-01
   1.2201220e-01   2.6065256e-01   2.4002696e-01
   1.2401240e-01   2.6215845e-01   2.4187957e-01
   1.2601260e-01   2.6365559e-01   2.4371497e-01
   1.2801280e-01   2.6514410e-01   2.4553354e-01
   1.3001300e-01   2.6662407e-01   2.4733568e-01
   1.3201320e-01   2.6809561e-01   2.4912175e-01
   1.3401340e-01   2.6955883e-01   2.5089211e-01
   1.3601360e-01   2.7101383e-01   2.5264709e-01
   1.3801380e-01   2.7246070e-01   2.5438703e-01
   1.4001400e-01   2.7389953e-01   2.5611224e-01
   1.4201420e-01   2.7533043e-01   2.5782304e-01
   1.4401440e-01   2.7675348e-01   2.5951971e-01
   1.4601460e-01   2.7816877e-01   2.6120254e-01
   1.4801480e-01   2.7957640e-01   2.6287181e-01
   1.5001500e-01   2.8097646e-01   2.6452778e-01
   1.5201520e-01   2.8236901e-01   2.6617072e-01
   1.5401540e-01   2.8375416e-01   2.6780087e-01
   1.5601560e-01   2.8513198e-01   2.6941847e-01
   1.5801580e-01   2.8650256e-01   2.7102376e-01
   1.6001600e-01   2.8786596e-01   2.7261697e-01
   1.6201620e-01   2.8922228e-01   2.7419831e-01
   1.6401640e-01   2.9057159e-01   2.7576800e-01
   1.6601660e-01   2.9191396e-01   2.7732625e-01
   1.6801680e-01   2.9324947e-01   2.7887326e-01
   1.7001700e-01   2.9457819e-01   2.8040921e-01
   1.7201720e-01   2.9590019e-01   2.8193431e-01
   1.7401740e-01   2.9721555e-01   2.8344873e-01
   1.7601760e-01   2.9852433e-01   2.8495266e-01
   1.7801780e-01   2.9982659e-01   2.8644627e-01
   1.8001800e-01   3.0112242e-01   2.8792972e-01
   1.8201820e-01   3.0241187e-01   2.8940318e-01
   1.8401840e-01   3.0369500e-01   2.9086682e-01
   1.8601860e-01   3.0497189e-01   2.9232078e-01
   1.8801880e-01   3.0624259e-01   2.9376522e-01
   1.9001900e-01   3.0750716e-01   2.9520029e-01
   1.9201920e-01   3.0876568e-01   2.9662613e-01
   1.9401940e-01   3.1001819e-01   2.9804288e-01
   1.9601960e-01   3.1126475e-01   2.9945067e-01
   1.9801980e-01   3.1250543e-01   3.0084965e-01
   2.0002000e-01   3.1374028e-01   3.0223994e-01
   2.0202020e-01   3.1496936e-01   3.0362166e-01
   2.0402040e-01   3.1619271e-01   3.0499495e-01
   2.0602060e-01   3.1741041e-01   3.0635991e-01
   2.0802080e-01   3.1862249e-01   3.0771668e-01
   2.1002100e-01   3.1982902e-01   3.0906536e-01
   2.1202120e-01   3.2103005e-01   3.1040607e-01
   2.1402140e-01   3.2222562e-01   3.1173892e-01
   2.1602160e-01   3.2341578e-01   3.1306401e-01
   2.1802180e-01   3.2460060e-01   3.1438145e-01
   2.2002200e-01   3.2578011e-01   3.1569134e-01
   2.2202220e-01   3.2695437e-01   3.1699378e-01
   2.2402240e-01   3.2812342e-01   3.1828888e-01
   2.2602260e-01   3.2928731e-01   3.1957672e-01
   2.2802280e-01   3.3044608e-01   3.2085740e-01
   2.3002300e-01   3.3159979e-01   3.2213101e-01
   2.3202320e-01   3.3274848e-01   3.2339764e-01
   2.3402340e-01   3.3389219e-01   3.2465738e-01
   2.3602360e-01   3.3503096e-01   3.2591032e-01
   2.3802380e-01   3.3616484e-01   3.2715654e-01
   2.4002400e-01   3.3729388e-01   3.2839612e-01
   2.4202420e-01   3.3841811e-01   3.2962914e-01
   2.4402440e-01   3.3953757e-01   3.3085569e-01
   2.4602460e-01   3.4065231e-01   3.3207583e-01
   2.4802480e-01   3.4176237e-01   3.3328966e-01
   2.5002500e-01   3.4286779e-01   3.3449723e-01
   2.5202520e-01   3.4396860e-01   3.3569863e-01
   2.5402540e-01   3.4506485e-01   3.3689393e-01
   2.5602560e-01   3.4615657e-01   3.3808319e-01
   2.5802580e-01   3.4724381e-01   3.3926648e-01
   2.6002600e-01   3.4832659e-01   3.4044389e-01
   2.6202620e-01   3.4940497e-01   3.4161546e-01
   2.6402640e-01   3.5047896e-01   3.4278126e-01
   2.6602660e-01   3.5154861e-01   3.4394137e-01
   2.6802680e-01   3.5261396e-01   3.4509583e-01
   2.7002700e-01   3.5367504e-01   3.4624472e-01
   2.7202720e-01   3.5473188e-01   3.4738810e-01
   2.7402740e-01   3.5578452e-01   3.4852602e-01
   2.7602760e-01   3.5683300e-01   3.4965854e-01
   2.7802780e-01   3.5787734e-01   3.5078572e-01
   2.8002800e-01   3.5891757e-01   3.5190761e-01
   2.8202820e-01   3.5995374e-01   3.5302428e-01
   2.8402840e-01   3.6098588e-01   3.5413577e-01
   2.8602860e-01   3.6201401e-01   3.5524215e-01
   2.8802880e-01   3.6303816e-01   3.5634345e-01
   2.9002900e-01   3.6405838e-01   3.5743974e-01
   2.9202920e-01   3.6507468e-01   3.5853106e-01
   2.9402940e-01   3.6608711e-01   3.5961747e-01
   2.9602960e-01   3.6709568e-01   3.6069901e-01
   2.9802980e-01   3.6810043e-01   3.6177573e-01
   3.0003000e-01   3.6910139e-01   3.6284768e-01
   3.0203020e-01   3.7009858e-01   3.6391491e-01
   3.0403040e-01   3.7109205e-01   3.6497746e-01
   3.0603060e-01   3.7208180e-01   3.6603538e-01
   3.0803080e-01   3.7306788e-01   3.6708871e-01
   3.1003100e-01   3.7405031e-01   3.6813749e-01
   3.1203120e-01   3.7502911e-01   3.6918178e-01
   3.1403140e-01   3.7600432e-01   3.7022161e-01
   3.1603160e-01   3.7697596e-01   3.7125702e-01
   3.1803180e-01   3.7794405e-01   3.7228805e-01
   3.2003200e-01   3.7890863e-01   3.7331475e-01
   3.2203220e-01   3.7986972e-01   3.7433715e-01
   3.2403240e-01   3.8082734e-01   3.7535530e-01
   3.2603260e-01   3.8178152e-01   3.7636924e-01
   3.2803280e-01   3.8273229e-01   3.7737899e-01
   3.3003300e-01   3.8367966e-01   3.7838460e-01
   3.3203320e-01   3.8462367e-01   3.7938611e-01
   3.3403340e-01   3.8556433e-01   3.8038355e-01
   3.3603360e-01   3.8650168e-01   3.8137696e-01
   3.3803380e-01   3.8743573e-01   3.8236637e-01
   3.4003400e-01   3.8836652e-01   3.8335182e-01
   3.4203420e-01   3.8929405e-01   3.8433334e-01
   3.4403440e-01   3.9021836e-01   3.8531097e-01
   3.4603460e-01   3.9113946e-01   3.8628474e-01
   3.4803480e-01   3.9205739e-01   3.8725469e-01
   3.5003500e-01   3.9297215e-01   3.8822084e-01
   3.5203520e-01   3.9388378e-01   3.8918322e-01
   3.5403540e-01   3.9479230e-01   3.9014188e-01
   3.5603560e-01   3.9569772e-01   3.9109684e-01
   3.5803580e-01   3.9660007e-01   3.9204813e-01
   3.6003600e-01   3.9749937e-01   3.9299578e-01
   3.6203620e-01   3.9839564e-01   3.9393982e-01
   3.6403640e-01   3.9928890e-01   3.9488028e-01
   3.6603660e-01   4.0017917e-01   3.9581719e-01
   3.6803680e-01   4.0106648e-01   3.9675059e-01
   3.7003700e-01   4.0195083e-01   3.9768048e-01
   3.7203720e-01   4.0283225e-01   3.9860692e-01
   3.7403740e-01   4.0371077e-01   3.9952991e-01
   3.7603760e-01   4.0458639e-01   4.0044950e-01
   3.7803780e-01   4.0545914e-01   4.0136571e-01
   3.8003800e-01   4.0632904e-01   4.0227855e-01
   3.8203820e-01   4.0719611e-01   4.0318807e-01
   3.8403840e-01   4.0806036e-01   4.0409428e-01
   3.8603860e-01   4.0892182e-01   4.0499721e-01
   3.8803880e-01   4.0978049e-01   4.0589689e-01
   3.9003900e-01   4.1063641e-01   4.0679334e-01
   3.9203920e-01   4.1148959e-01   4.0768659e-01
   3.9403940e-01   4.1234004e-01   4.0857665e-01
   3.9603960e-01   4.1318778e-01   4.0946356e-01
   3.9803980e-01   4.1403283e-01   4.1034734e-01
   4.0004000e-01   4.1487521e-01   4.1122801e-01
   4.0204020e-01   4.1571494e-01   4.1210559e-01
   4.0404040e-01   4.1655202e-01   4.1298011e-01
   4.0604060e-01   4.1738649e-01   4.1385159e-01
   4.0804080e-01   4.1821834e-01   4.1472005e-01
   4.1004100e-01   4.1904761e-01   4.1558551e-01
   4.1204120e-01   4.1987431e-01   4.1644800e-01
   4.1404140e-01   4.2069845e-01   4.1730754e-01
   4.1604160e-01   4.2152005e-01   4.1816414e-01
   4.1804180e-01   4.2233912e-01   4.1901783e-01
   4.2004200e-01   4.2315568e-01   4.1986864e-01
   4.2204220e-01   4.2396975e-01   4.2071657e-01
   4.2404240e-01   4.2478134e-01   4.2156165e-01
   4.2604260e-01   4.2559047e-01   4.2240391e-01
   4.2804280e-01   4.2639714e-01   4.2324335e-01
   4.3004300e-01   4.2720139e-01   4.2408001e-01
   4.3204320e-01   4.2800321e-01   4.2491389e-01
   4.3404340e-01   4.2880263e-01   4.2574502e-01
   4.3604360e-01   4.2959966e-01   4.2657342e-01
   4.3804380e-01   4.3039432e-01   4.2739911e-01
   4.4004400e-01   4.3118661e-01   4.2822210e-01
   4.4204420e-01   4.3197656e-01   4.2904241e-01
   4.4404440e-01   4.3276417e-01   4.2986006e-01
   4.4604460e-01   4.3354946e-01   4.3067508e-01
   4.4804480e-01   4.3433245e-01   4.3148747e-01
   4.5004500e-01   4.3511314e-01   4.3229725e-01
   4.5204520e-01   4.3589156e-01   4.3310444e-01
   4.5404540e-01   4.3666771e-01   4.3390906e-01
   4.5604560e-01   4.3744161e-01   4.3471113e-01
   4.5804580e-01   4.3821327e-01   4.3551066e-01
   4.6004600e-01   4.3898270e-01   4.3630767e-01
   4.6204620e-01   4.3974992e-01   4.3710217e-01
   4.6404640e-01   4.4051494e-01   4.3789419e-01
   4.6604660e-01   4.4127778e-01   4.3868373e-01
   4.6804680e-01   4.4203843e-01   4.3947081e-01
   4.7004700e-01   4.4279693e-01   4.4025546e-01
   4.7204720e-01   4.4355327e-01   4.4103768e-01
   4.7404740e-01   4.4430748e-01   4.4181748e-01
   4.7604760e-01   4.4505956e-01   4.4259490e-01
   4.7804780e-01   4.4580952e-01   4.4336993e-01
   4.8004800e-01   4.4655738e-01   4.4414260e-01
   4.8204820e-01   4.4730316e-01   4.4491292e-01
   4.8404840e-01   4.4804685e-01   4.4568090e-01
   4.8604860e-01   4.4878848e-01   4.4644656e-01
   4.8804880e-01   4.4952805e-01   4.4720991e-01
   4.9004900e-01   4.5026557e-01   4.4797097e-01
   4.9204920e-01   4.5100107e-01   4.4872976e-01
   4.9404940e-01   4.5173454e-01   4.4948628e-01
   4.9604960e-01   4.5246600e-01   4.5024054e-01
   4.9804980e-01   4.5319546e-01   4.5099257e-01
   5.0005001e-01   4.5392293e-01   4.5174238e-01
   5.0205021e-01   4.5464843e-01   4.5248997e-01
   5.0405041e-01   4.5537195e-01   4.5323537e-01
   5.0605061e-01   4.5609353e-01   4.5397859e-01
   5.0805081e-01   4.5681315e-01   4.5471963e-01
   5.1005101e-01   4.5753084e-01   4.5545852e-01
   5.1205121e-01   4.5824661e-01   4.5619526e-01
   5.1405141e-01   4.5896046e-01   4.5692986e-01
   5.1605161e-01   4.5967240e-01   4.5766235e-01
   5.1805181e-01   4.6038245e-01   4.5839273e-01
   5.2005201e-01   4.6109062e-01   4.5912101e-01
   5.2205221e-01   4.6179691e-01   4.5984721e-01
   5.2405241e-01   4.6250134e-01   4.6057133e-01
   5.2605261e-01   4.6320391e-01   4.6129340e-01
   5.2805281e-01   4.6390464e-01   4.6201342e-01
   5.3005301e-01   4.6460353e-01   4.6273140e-01
   5.3205321e-01   4.6530060e-01   4.6344736e-01
   5.3405341e-01   4.6599585e-01   4.6416130e-01
   5.3605361e-01   4.6668930e-01   4.6487325e-01
   5.3805381e-01   4.6738095e-01   4.6558320e-01
   5.4005401e-01   4.6807080e-01   4.6629117e-01
   5.4205421e-01   4.6875888e-01   4.6699718e-01
   5.4405441e-01   4.6944519e-01   4.6770122e-01
   5.4605461e-01   4.7012974e-01   4.6840332e-01
   5.4805481e-01   4.7081254e-01   4.6910349e-01
   5.5005501e-01   4.7149360e-01   4.6980173e-01
   5.5205521e-01   4.7217292e-01   4.7049805e-01
   5.5405541e-01   4.7285051e-01   4.7119247e-01
   5.5605561e-01   4.7352639e-01   4.7188500e-01
   5.5805581e-01   4.7420056e-01   4.7257564e-01
   5.6005601e-01   4.7487304e-01   4.7326441e-01
   5.6205621e-01   4.7554382e-01   4.7395132e-01
   5.6405641e-01   4.7621292e-01   4.7463637e-01
   5.6605661e-01   4.7688034e-01   4.7531959e-01
   5.6805681e-01   4.7754610e-01   4.7600096e-01
   5.7005701e-01   4.7821020e-01   4.7668052e-01
   5.7205721e-01   4.7887265e-01   4.7735826e-01
   5.7405741e-01   4.7953346e-01   4.7803419e-01
   5.7605761e-01   4.8019264e-01   4.7870833e-01
   5.7805781e-01   4.8085019e-01   4.7938069e-01
   5.8005801e-01   4.8150613e-01   4.8005127e-01
   5.8205821e-01   4.8216046e-01   4.8072008e-01
   5.8405841e-01   4.8281318e-01   4.8138714e-01
   5.8605861e-01   4.8346431e-01   4.8205245e-01
   5.8805881e-01   4.8411386e-01   4.8271602e-01
   5.9005901e-01   4.8476182e-01   4.8337785e-01
   5.9205921e-01   4.8540822e-01   4.8403797e-01
   5.9405941e-01   4.8605305e-01   4.8469638e-01
   5.9605961e-01   4.8669633e-01   4.8535308e-01
   5.9805981e-01   4.8733806e-01   4.8600808e-01
   6.0006001e-01   4.8797824e-01   4.8666140e-01
   6.0206021e-01   4.8861690e-01   4.8731304e-01
   6.0406041e-01   4.8925402e-01   4.8796301e-01
   6.0606061e-01   4.8988963e-01   4.8861132e-01
   6.0806081e-01   4.9052373e-01   4.8925798e-01
   6.1006101e-01   4.9115632e-01   4.8990299e-01
   6.1206121e-01   4.9178741e-01   4.9054637e-01
   6.1406141e-01   4.9241701e-01   4.9118811e-01
   6.1606161e-01   4.9304513e-01   4.9182824e-01
   6.1806181e-01   4.9367177e-01   4.9246676e-01
   6.2006201e-01   4.9429694e-01   4.9310367e-01
   6.2206221e-01   4.9492065e-01   4.9373898e-01
   6.2406241e-01   4.9554290e-01   4.9437271e-01
   6.2606261e-01   4.9616369e-01   4.9500486e-01
   6.2806281e-01   4.9678305e-01   4.9563543e-01
   6.3006301e-01   4.9740097e-01   4.9626444e-01
   6.3206321e-01   4.9801746e-01   4.9689188e-01
   6.3406341e-01   4.9863252e-01   4.9751778e-01
   6.3606361e-01   4.9924617e-01   4.9814214e-01
   6.3806381e-01   4.9985841e-01   4.9876496e-01
   6.4006401e-01   5.0046924e-01   4.9938625e-01
   6.4206421e-01   5.0107867e-01   5.0000602e-01
   6.4406441e-01   5.0168671e-01   5.0062428e-01
   6.4606461e-01   5.0229337e-01   5.0124103e-01
   6.4806481e-01   5.0289864e-01   5.0185628e-01
   6.5006501e-01   5.0350255e-01   5.0247004e-01
   6.5206521e-01   5.0410508e-01   5.0308232e-01
   6.5406541e-01   5.0470626e-01   5.0369311e-01
   6.5606561e-01   5.0530607e-01   5.0430243e-01
   6.5806581e-01   5.0590454e-01   5.0491029e-01
   6.6006601e-01   5.0650167e-01   5.0551670e-01
   6.6206621e-01   5.0709746e-01   5.0612165e-01
   6.6406641e-01   5.0769192e-01   5.0672515e-01
   6.6606661e-01   5.0828505e-01   5.0732722e-01
   6.6806681e-01   5.0887686e-01   5.0792786e-01
   6.7006701e-01   5.0946736e-01   5.0852707e-01
   6.7206721e-01   5.1005654e-01   5.0912487e-01
   6.7406741e-01   5.1064443e-01   5.0972125e-01
   6.7606761e-01   5.1123102e-01   5.1031623e-01
   6.7806781e-01   5.1181631e-01   5.1090980e-01
   6.8006801e-01   5.1240032e-01   5.1150199e-01
   6.8206821e-01   5.1298305e-01   5.1209279e-01
   6.8406841e-01   5.1356451e-01   5.1268221e-01
   6.8606861e-01   5.1414469e-01   5.1327026e-01
   6.8806881e-01   5.1472361e-01   5.1385694e-01
   6.9006901e-01   5.1530127e-01   5.1444225e-01
   6.9206921e-01   5.1587768e-01   5.1502622e-01
   6.9406941e-01   5.1645284e-01   5.1560883e-01
   6.9606961e-01   5.1702675e-01   5.1619010e-01
   6.9806981e-01   5.1759943e-01   5.1677003e-01
   7.0007001e-01   5.1817088e-01   5.1734863e-01
   7.0207021e-01   5.1874109e-01   5.1792590e-01
   7.0407041e-01   5.1931009e-01   5.1850185e-01
   7.0607061e-01   5.1987787e-01   5.1907649e-01
   7.0807081e-01   5.2044443e-01   5.1964982e-01
   7.1007101e-01   5.2100979e-01   5.2022185e-01
   7.1207121e-01   5.2157394e-01   5.2079258e-01
   7.1407141e-01   5.2213690e-01   5.2136201e-01
   7.1607161e-01   5.2269867e-01   5.2193017e-01
   7.1807181e-01   5.2325924e-01   5.2249704e-01
   7.2007201e-01   5.2381864e-01   5.2306263e-01
   7.2207221e-01   5.2437685e-01   5.2362696e-01
   7.2407241e-01   5.2493390e-01   5.2419002e-01
   7.2607261e-01   5.2548977e-01   5.2475182e-01
   7.2807281e-01   5.2604448e-01   5.2531237e-01
   7.3007301e-01   5.2659804e-01   5.2587167e-01
   7.3207321e-01   5.2715043e-01   5.2642973e-01
   7.3407341e-01   5.2770168e-01   5.2698655e-01
   7.3607361e-01   5.2825178e-01   5.2754214e-01
   7.3807381e-01   5.2880075e-01   5.2809650e-01
   7.4007401e-01   5.2934857e-01   5.2864963e-01
   7.4207421e-01   5.2989527e-01   5.2920155e-01
   7.4407441e-01   5.3044084e-01   5.2975226e-01
   7.4607461e-01   5.3098528e-01   5.3030176e-01
   7.4807481e-01   5.3152861e-01   5.3085006e-01
   7.5007501e-01   5.3207082e-01   5.3139716e-01
   7.5207521e-01   5.3261193e-01   5.3194307e-01
   7.5407541e-01   5.3315193e-01   5.3248779e-01
   7.5607561e-01   5.3369083e-01   5.3303133e-01
   7.5807581e-01   5.3422863e-01   5.3357369e-01
   7.6007601e-01   5.3476534e-01   5.3411488e-01
   7.6207621e-01   5.3530096e-01   5.3465490e-01
   7.6407641e-01   5.3583550e-01   5.3519376e-01
   7.6607661e-01   5.3636896e-01   5.3573146e-01
   7.6807681e-01   5.3690135e-01   5.3626800e-01
   7.7007701e-01   5.3743266e-01   5.3680340e-01
   7.7207721e-01   5.3796291e-01   5.3733765e-01
   7.7407741e-01   5.3849209e-01   5.3787076e-01
   7.7607761e-01   5.3902022e-01   5.3840273e-01
   7.7807781e-01   5.3954729e-01   5.3893357e-01
   7.8007801e-01   5.4007331e-01   5.3946329e-01
   7.8207821e-01   5.4059828e-01   5.3999188e-01
   7.8407841e-01   5.4112221e-01   5.4051936e-01
   7.8607861e-01   5.4164511e-01   5.4104572e-01
   7.8807881e-01   5.4216696e-01   5.4157098e-01
   7.9007901e-01   5.4268779e-01   5.4209513e-01
   7.9207921e-01   5.4320759e-01   5.4261818e-01
   7.9407941e-01   5.4372636e-01   5.4314013e-01
   7.9607961e-01   5.4424412e-01   5.4366099e-01
   7.9807981e-01   5.4476086e-01   5.4418077e-01
   8.0008001e-01   5.4527659e-01   5.4469946e-01
   8.0208021e-01   5.4579131e-01   5.4521707e-01
   8.0408041e-01   5.4630502e-01   5.4573361e-01
   8.0608061e-01   5.4681774e-01   5.4624908e-01
   8.0808081e-01   5.4732946e-01   5.4676348e-01
   8.1008101e-01   5.4784018e-01   5.4727681e-01
   8.1208121e-01   5.4834992e-01   5.4778909e-01
   8.1408141e-01   5.4885867e-01   5.4830032e-01
   8.1608161e-01   5.4936644e-01   5.4881049e-01
   8.1808181e-01   5.4987323e-01   5.4931962e-01
   8.2008201e-01   5.5037904e-01   5.4982771e-01
   8.2208221e-01   5.5088388e-01   5.5033476e-01
   8.2408241e-01   5.5138775e-01   5.5084077e-01
   8.2608261e-01   5.5189066e-01   5.5134575e-01
   8.2808281e-01   5.5239261e-01   5.5184971e-01
   8.3008301e-01   5.5289360e-01   5.5235264e-01
   8.3208321e-01   5.5339364e-01   5.5285456e-01
   8.3408341e-01   5.5389272e-01   5.5335546e-01
   8.3608361e-01   5.5439086e-01   5.5385534e-01
   8.3808381e-01   5.5488805e-01   5.5435422e-01
   8.4008401e-01   5.5538430e-01   5.5485210e-01
   8.4208421e-01   5.5587962e-01   5.5534898e-01
   8.4408441e-01   5.5637400e-01   5.5584486e-01
   8.4608461e-01   5.5686745e-01   5.5633974e-01
   8.4808481e-01   5.5735997e-01   5.5683364e-01
   8.5008501e-01   5.5785157e-01   5.5732655e-01
   8.5208521e-01   5.5834225e-01   5.5781849e-01
   8.5408541e-01   5.5883201e-01   5.5830944e-01
   8.5608561e-01   5.5932085e-01   5.5879942e-01
   8.5808581e-01   5.5980879e-01   5.5928842e-01
   8.6008601e-01   5.6029581e-01   5.5977646e-01
   8.6208621e-01   5.6078193e-01   5.6026354e-01
   8.6408641e-01   5.6126715e-01   5.6074965e-01
   8.6608661e-01   5.6175147e-01   5.6123481e-01
   8.6808681e-01   5.6223490e-01   5.6171901e-01
   8.7008701e-01   5.6271743e-01   5.6220226e-01
   8.7208721e-01   5.6319907e-01   5.6268457e-01
   8.7408741e-01   5.6367983e-01   5.6316593e-01
   8.7608761e-01   5.6415970e-01   5.6364635e-01
   8.7808781e-01   5.6463870e-01   5.6412584e-01
   8.8008801e-01   5.6511681e-01   5.6460439e-01
   8.8208821e-01   5.6559405e-01   5.6508201e-01
   8.8408841e-01   5.6607042e-01   5.6555871e-01
   8.8608861e-01   5.6654592e-01   5.6603448e-01
   8.8808881e-01   5.6702056e-01   5.6650933e-01
   8.9008901e-01   5.6749433e-01   5.6698327e-01
   8.9208921e-01   5.6796725e-01   5.6745629e-01
   8.9408941e-01   5.6843931e-01   5.6792840e-01
   8.9608961e-01   5.6891051e-01   5.6839960e-01
   8.9808981e-01   5.6938086e-01   5.6886990e-01
   9.0009001e-01   5.6985036e-01   5.6933929e-01
   9.0209021e-01   5.7031902e-01   5.6980779e-01
   9.0409041e-01   5.7078684e-01   5.7027540e-01
   9.0609061e-01   5.7125382e-01   5.7074211e-01
   9.0809081e-01   5.7171996e-01   5.7120793e-01
   9.1009101e-01   5.7218526e-01   5.7167287e-01
   9.1209121e-01   5.7264973e-01   5.7213693e-01
   9.1409141e-01   5.7311338e-01   5.7260010e-01
   9.1609161e-01   5.7357620e-01   5.7306240e-01
   9.1809181e-01   5.7403820e-01   5.7352383e-01
   9.2009201e-01   5.7449937e-01   5.7398439e-01
   9.2209221e-01   5.7495973e-01   5.7444407e-01
   9.2409241e-01   5.7541927e-01   5.7490290e-01
   9.2609261e-01   5.7587800e-01   5.7536086e-01
   9.2809281e-01   5.7633592e-01   5.7581796e-01
   9.3009301e-01   5.7679303e-01   5.7627421e-01
   9.3209321e-01   5.7724934e-01   5.7672961e-01
   9.3409341e-01   5.7770485e-01   5.7718415e-01
   9.3609361e-01   5.7815955e-01   5.7763785e-01
   9.3809381e-01   5.7861346e-01   5.7809070e-01
   9.4009401e-01   5.7906658e-01   5.7854271e-01
   9.4209421e-01   5.7951890e-01   5.7899389e-01
   9.4409441e-01   5.7997043e-01   5.7944422e-01
   9.4609461e-01   5.8042118e-01   5.7989373e-01
   9.4809481e-01   5.8087114e-01   5.8034240e-01
   9.5009501e-01   5.8132032e-01   5.8079025e-01
   9.5209521e-01   5.8176873e-01   5.8123727e-01
   9.5409541e-01   5.8221635e-01   5.8168347e-01
   9.5609561e-01   5.8266320e-01   5.8212884e-01
   9.5809581e-01   5.8310928e-01   5.8257341e-01
   9.6009601e-01   5.8355459e-01   5.8301716e-01
   9.6209621e-01   5.8399913e-01   5.8346009e-01
   9.6409641e-01   5.8444291e-01   5.8390222e-01
   9.6609661e-01   5.8488592e-01   5.8434354e-01
   9.6809681e-01   5.8532818e-01   5.8478406e-01
   9.7009701e-01   5.8576967e-01   5.8522378e-01
   9.7209721e-01   5.8621042e-01   5.8566270e-01
   9.7409741e-01   5.8665040e-01   5.8610083e-01
   9.7609761e-01   5.8708964e-01   5.8653816e-01
   9.7809781e-01   5.8752813e-01   5.8697470e-01
   9.8009801e-01   5.8796588e-01   5.8741045e-01
   9.8209821e-01   5.8840288e-01   5.8784542e-01
   9.8409841e-01   5.8883914e-01   5.8827960e-01
   9.8609861e-01   5.8927466e-01   5.8871301e-01
   9.8809881e-01   5.8970944e-01   5.8914564e-01
   9.9009901e-01   5.9014349e-01   5.8957749e-01
   9.9209921e-01   5.9057681e-01   5.9000856e-01
   9.9409941e-01   5.9100939e-01   5.9043887e-01
   9.9609961e-01   5.9144125e-01   5.9086841e-01
   9.9809981e-01   5.9187238e-01   5.9129719e-01
   1.0001000e+00   5.9230279e-01   5.9172520e-01
   1.0021002e+00   5.9273248e-01   5.9215245e-01
   1.0041004e+00   5.9316145e-01   5.9257894e-01
   1.0061006e+00   5.9358970e-01   5.9300468e-01
   1.0081008e+00   5.9401724e-01   5.9342966e-01
   1.0101010e+00   5.9444406e-01   5.9385389e-01
   1.0121012e+00   5.9487018e-01   5.9427737e-01
   1.0141014e+00   5.9529558e-01   5.9470011e-01
   1.0161016e+00   5.9572028e-01   5.9512210e-01
   1.0181018e+00   5.9614428e-01   5.9554335e-01
   1.0201020e+00   5.9656757e-01   5.9596386e-01
   1.0221022e+00   5.9699016e-01   5.9638364e-01
   1.0241024e+00   5.9741206e-01   5.9680267e-01
   1.0261026e+00   5.9783326e-01   5.9722098e-01
   1.0281028e+00   5.9825376e-01   5.9763855e-01
   1.0301030e+00   5.9867358e-01   5.9805540e-01
   1.0321032e+00   5.9909270e-01   5.9847152e-01
   1.0341034e+00   5.9951113e-01   5.9888692e-01
   1.0361036e+00   5.9992888e-01   5.9930160e-01
   1.0381038e+00   6.0034595e-01   5.9971555e-01
   1.0401040e+00   6.0076233e-01   6.0012879e-01
   1.0421042e+00   6.0117804e-01   6.0054132e-01
   1.0441044e+00   6.0159306e-01   6.0095313e-01
   1.0461046e+00   6.0200742e-01   6.0136423e-01
   1.0481048e+00   6.0242109e-01   6.0177463e-01
   1.0501050e+00   6.0283410e-01   6.0218431e-01
   1.0521052e+00   6.0324643e-01   6.0259330e-01
   1.0541054e+00   6.0365810e-01   6.0300158e-01
   1.0561056e+00   6.0406910e-01   6.0340916e-01
   1.0581058e+00   6.0447943e-01   6.0381604e-01
   1.0601060e+00   6.0488911e-01   6.0422223e-01
   1.0621062e+00   6.0529812e-01   6.0462772e-01
   1.0641064e+00   6.0570648e-01   6.0503253e-01
   1.0661066e+00   6.0611417e-01   6.0543664e-01
   1.0681068e+00   6.0652122e-01   6.0584007e-01
   1.0701070e+00   6.0692761e-01   6.0624281e-01
   1.0721072e+00   6.0733334e-01   6.0664486e-01
   1.0741074e+00   6.0773843e-01   6.0704624e-01
   1.0761076e+00   6.0814288e-01   6.0744694e-01
   1.0781078e+00   6.0854667e-01   6.0784696e-01
   1.0801080e+00   6.0894982e-01   6.0824630e-01
   1.0821082e+00   6.0935233e-01   6.0864497e-01
   1.0841084e+00   6.0975420e-01   6.0904297e-01
   1.0861086e+00   6.1015544e-01   6.0944030e-01
   1.0881088e+00   6.1055603e-01   6.0983697e-01
   1.0901090e+00   6.1095599e-01   6.1023297e-01
   1.0921092e+00   6.1135532e-01   6.1062830e-01
   1.0941094e+00   6.1175401e-01   6.1102297e-01
   1.0961096e+00   6.1215208e-01   6.1141699e-01
   1.0981098e+00   6.1254951e-01   6.1181034e-01
   1.1001100e+00   6.1294633e-01   6.1220305e-01
   1.1021102e+00   6.1334251e-01   6.1259509e-01
   1.1041104e+00   6.1373808e-01   6.1298649e-01
   1.1061106e+00   6.1413302e-01   6.1337723e-01
   1.1081108e+00   6.1452734e-01   6.1376733e-01
   1.1101110e+00   6.1492105e-01   6.1415678e-01
   1.1121112e+00   6.1531414e-01   6.1454559e-01
   1.1141114e+00   6.1570661e-01   6.1493375e-01
   1.1161116e+00   6.1609848e-01   6.1532127e-01
   1.1181118e+00   6.1648973e-01   6.1570816e-01
   1.1201120e+00   6.1688037e-01   6.1609440e-01
   1.1221122e+00   6.1727040e-01   6.1648001e-01
   1.1241124e+00   6.1765983e-01   6.1686499e-01
   1.1261126e+00   6.1804866e-01   6.1724934e-01
   1.1281128e+00   6.1843688e-01   6.1763306e-01
   1.1301130e+00   6.1882450e-01   6.1801614e-01
   1.1321132e+00   6.1921152e-01   6.1839861e-01
   1.1341134e+00   6.1959794e-01   6.1878044e-01
   1.1361136e+00   6.1998377e-01   6.1916166e-01
   1.1381138e+00   6.2036900e-01   6.1954225e-01
   1.1401140e+00   6.2075364e-01   6.1992223e-01
   1.1421142e+00   6.2113769e-01   6.2030159e-01
   1.1441144e+00   6.2152114e-01   6.2068033e-01
   1.1461146e+00   6.2190401e-01   6.2105846e-01
   1.1481148e+00   6.2228629e-01   6.2143597e-01
   1.1501150e+00   6.2266799e-01   6.2181288e-01
   1.1521152e+00   6.2304910e-01   6.2218917e-01
   1.1541154e+00   6.2342963e-01   6.2256486e-01
   1.1561156e+00   6.2380958e-01   6.2293994e-01
   1.1581158e+00   6.2418895e-01   6.2331442e-01
   1.1601160e+00   6.2456775e-01   6.2368830e-01
   1.1621162e+00   6.2494596e-01   6.2406158e-01
   1.1641164e+00   6.2532360e-01   6.2443425e-01
   1.1661166e+00   6.2570067e-01   6.2480633e-01
   1.1681168e+00   6.2607717e-01   6.2517782e-01
   1.1701170e+00   6.2645309e-01   6.2554871e-01
   1.1721172e+00   6.2682845e-01   6.2591901e-01
   1.1741174e+00   6.2720324e-01   6.2628872e-01
   1.1761176e+00   6.2757747e-01   6.2665784e-01
   1.1781178e+00   6.2795113e-01   6.2702637e-01
   1.1801180e+00   6.2832422e-01   6.2739431e-01
   1.1821182e+00   6.2869676e-01   6.2776168e-01
   1.1841184e+00   6.2906873e-01   6.2812845e-01
   1.1861186e+00   6.2944015e-01   6.2849465e-01
   1.1881188e+00   6.2981101e-01   6.2886027e-01
   1.1901190e+00   6.3018132e-01   6.2922531e-01
   1.1921192e+00   6.3055106e-01   6.2958978e-01
   1.1941194e+00   6.3092026e-01   6.2995366e-01
   1.1961196e+00   6.3128891e-01   6.3031698e-01
   1.1981198e+00   6.3165700e-01   6.3067973e-01
   1.2001200e+00   6.3202455e-01   6.3104190e-01
   1.2021202e+00   6.3239155e-01   6.3140350e-01
   1.2041204e+00   6.3275800e-01   6.3176454e-01
   1.2061206e+00   6.3312391e-01   6.3212502e-01
   1.2081208e+00   6.3348928e-01   6.3248492e-01
   1.2101210e+00   6.3385410e-01   6.3284427e-01
   1.2121212e+00   6.3421838e-01   6.3320306e-01
   1.2141214e+00   6.3458213e-01   6.3356128e-01
   1.2161216e+00   6.3494533e-01   6.3391895e-01
   1.2181218e+00   6.3530800e-01   6.3427606e-01
   1.2201220e+00   6.3567014e-01   6.3463262e-01
   1.2221222e+00   6.3603174e-01   6.3498862e-01
   1.2241224e+00   6.3639281e-01   6.3534407e-01
   1.2261226e+00   6.3675334e-01   6.3569897e-01
   1.2281228e+00   6.3711335e-01   6.3605332e-01
   1.2301230e+00   6.3747283e-01   6.3640712e-01
   1.2321232e+00   6.3783178e-01   6.3676037e-01
   1.2341234e+00   6.3819021e-01   6.3711308e-01
   1.2361236e+00   6.3854811e-01   6.3746525e-01
   1.2381238e+00   6.3890549e-01   6.3781687e-01
   1.2401240e+00   6.3926234e-01   6.3816796e-01
   1.2421242e+00   6.3961868e-01   6.3851850e-01
   1.2441244e+00   6.3997449e-01   6.3886851e-01
   1.2461246e+00   6.4032979e-01   6.3921798e-01
   1.2481248e+00   6.4068457e-01   6.3956691e-01
   1.2501250e+00   6.4103883e-01   6.3991532e-01
   1.2521252e+00   6.4139258e-01   6.4026318e-01
   1.2541254e+00   6.4174582e-01   6.4061052e-01
   1.2561256e+00   6.4209855e-01   6.4095733e-01
   1.2581258e+00   6.4245076e-01   6.4130361e-01
   1.2601260e+00   6.4280246e-01   6.4164936e-01
   1.2621262e+00   6.4315366e-01   6.4199459e-01
   1.2641264e+00   6.4350435e-01   6.4233929e-01
   1.2661266e+00   6.4385453e-01   6.4268347e-01
   1.2681268e+00   6.4420421e-01   6.4302713e-01
   1.2701270e+00   6.4455339e-01   6.4337027e-01
   1.2721272e+00   6.4490206e-01   6.4371289e-01
   1.2741274e+00   6.4525023e-01   6.4405499e-01
   1.2761276e+00   6.4559791e-01   6.4439658e-01
   1.2781278e+00   6.4594508e-01   6.4473765e-01
   1.2801280e+00   6.4629176e-01   6.4507821e-01
   1.2821282e+00   6.4663794e-01   6.4541826e-01
   1.2841284e+00   6.4698362e-01   6.4575779e-01
   1.2861286e+00   6.4732881e-01   6.4609681e-01
   1.2881288e+00   6.4767351e-01   6.4643533e-01
   1.2901290e+00   6.4801772e-01   6.4677334e-01
   1.2921292e+00   6.4836144e-01   6.4711084e-01
   1.2941294e+00   6.4870466e-01   6.4744784e-01
   1.2961296e+00   6.4904740e-01   6.4778434e-01
   1.2981298e+00   6.4938966e-01   6.4812033e-01
   1.3001300e+00   6.4973142e-01   6.4845582e-01
   1.3021302e+00   6.5007270e-01   6.4879082e-01
   1.3041304e+00   6.5041350e-01   6.4912531e-01
   1.3061306e+00   6.5075382e-01   6.4945931e-01
   1.3081308e+00   6.5109365e-01   6.4979281e-01
   1.3101310e+00   6.5143301e-01   6.5012582e-01
   1.3121312e+00   6.5177188e-01   6.5045833e-01
   1.3141314e+00   6.5211028e-01   6.5079035e-01
   1.3161316e+00   6.5244820e-01   6.5112188e-01
   1.3181318e+00   6.5278564e-01   6.5145292e-01
   1.3201320e+00   6.5312261e-01   6.5178348e-01
   1.3221322e+00   6.5345911e-01   6.5211354e-01
   1.3241324e+00   6.5379513e-01   6.5244312e-01
   1.3261326e+00   6.5413068e-01   6.5277221e-01
   1.3281328e+00   6.5446577e-01   6.5310082e-01
   1.3301330e+00   6.5480038e-01   6.5342895e-01
   1.3321332e+00   6.5513452e-01   6.5375660e-01
   1.3341334e+00   6.5546820e-01   6.5408376e-01
   1.3361336e+00   6.5580141e-01   6.5441045e-01
   1.3381338e+00   6.5613416e-01   6.5473666e-01
   1.3401340e+00   6.5646644e-01   6.5506239e-01
   1.3421342e+00   6.5679826e-01   6.5538765e-01
   1.3441344e+00   6.5712962e-01   6.5571243e-01
   1.3461346e+00   6.5746051e-01   6.5603674e-01
   1.3481348e+00   6.5779095e-01   6.5636058e-01
   1.3501350e+00   6.5812093e-01   6.5668395e-01
   1.3521352e+00   6.5845045e-01   6.5700685e-01
   1.3541354e+00   6.5877952e-01   6.5732927e-01
   1.3561356e+00   6.5910812e-01   6.5765123e-01
   1.3581358e+00   6.5943628e-01   6.5797273e-01
   1.3601360e+00   6.5976398e-01   6.5829376e-01
   1.3621362e+00   6.6009123e-01   6.5861432e-01
   1.3641364e+00   6.6041802e-01   6.5893443e-01
   1.3661366e+00   6.6074437e-01   6.5925407e-01
   1.3681368e+00   6.6107027e-01   6.5957325e-01
   1.3701370e+00   6.6139571e-01   6.5989196e-01
   1.3721372e+00   6.6172071e-01   6.6021023e-01
   1.3741374e+00   6.6204527e-01   6.6052803e-01
   1.3761376e+00   6.6236938e-01   6.6084538e-01
   1.3781378e+00   6.6269304e-01   6.6116227e-01
   1.3801380e+00   6.6301626e-01   6.6147871e-01
   1.3821382e+00   6.6333904e-01   6.6179469e-01
   1.3841384e+00   6.6366137e-01   6.6211022e-01
   1.3861386e+00   6.6398327e-01   6.6242530e-01
   1.3881388e+00   6.6430472e-01   6.6273993e-01
   1.3901390e+00   6.6462574e-01   6.6305412e-01
   1.3921392e+00   6.6494632e-01   6.6336785e-01
   1.3941394e+00   6.6526646e-01   6.6368114e-01
   1.3961396e+00   6.6558617e-01   6.6399398e-01
   1.3981398e+00   6.6590544e-01   6.6430638e-01
   1.4001400e+00   6.6622428e-01   6.6461833e-01
   1.4021402e+00   6.6654268e-01   6.6492984e-01
   1.4041404e+00   6.6686065e-01   6.6524091e-01
   1.4061406e+00   6.6717819e-01   6.6555154e-01
   1.4081408e+00   6.6749530e-01   6.6586173e-01
   1.4101410e+00   6.6781199e-01   6.6617148e-01
   1.4121412e+00   6.6812824e-01   6.6648079e-01
   1.4141414e+00   6.6844407e-01   6.6678967e-01
   1.4161416e+00   6.6875946e-01   6.6709811e-01
   1.4181418e+00   6.6907444e-01   6.6740611e-01
   1.4201420e+00   6.6938899e-01   6.6771369e-01
   1.4221422e+00   6.6970311e-01   6.6802083e-01
   1.4241424e+00   6.7001682e-01   6.6832754e-01
   1.4261426e+00   6.7033010e-01   6.6863382e-01
   1.4281428e+00   6.7064296e-01   6.6893966e-01
   1.4301430e+00   6.7095540e-01   6.6924509e-01
   1.4321432e+00   6.7126742e-01   6.6955008e-01
   1.4341434e+00   6.7157902e-01   6.6985465e-01
   1.4361436e+00   6.7189020e-01   6.7015879e-01
   1.4381438e+00   6.7220097e-01   6.7046250e-01
   1.4401440e+00   6.7251132e-01   6.7076580e-01
   1.4421442e+00   6.7282126e-01   6.7106867e-01
   1.4441444e+00   6.7313078e-01   6.7137112e-01
   1.4461446e+00   6.7343989e-01   6.7167314e-01
   1.4481448e+00   6.7374859e-01   6.7197475e-01
   1.4501450e+00   6.7405688e-01   6.7227594e-01
   1.4521452e+00   6.7436476e-01   6.7257671e-01
   1.4541454e+00   6.7467222e-01   6.7287707e-01
   1.4561456e+00   6.7497928e-01   6.7317701e-01
   1.4581458e+00   6.7528593e-01   6.7347653e-01
   1.4601460e+00   6.7559217e-01   6.7377564e-01
   1.4621462e+00   6.7589801e-01   6.7407434e-01
   1.4641464e+00   6.7620344e-01   6.7437262e-01
   1.4661466e+00   6.7650847e-01   6.7467049e-01
   1.4681468e+00   6.7681309e-01   6.7496796e-01
   1.4701470e+00   6.7711731e-01   6.7526501e-01
   1.4721472e+00   6.7742113e-01   6.7556166e-01
   1.4741474e+00   6.7772455e-01   6.7585789e-01
   1.4761476e+00   6.7802757e-01   6.7615372e-01
   1.4781478e+00   6.7833019e-01   6.7644915e-01
   1.4801480e+00   6.7863241e-01   6.7674417e-01
   1.4821482e+00   6.7893423e-01   6.7703878e-01
   1.4841484e+00   6.7923565e-01   6.7733300e-01
   1.4861486e+00   6.7953668e-01   6.7762681e-01
   1.4881488e+00   6.7983731e-01   6.7792022e-01
   1.4901490e+00   6.8013755e-01   6.7821323e-01
   1.4921492e+00   6.8043740e-01   6.7850584e-01
   1.4941494e+00   6.8073685e-01   6.7879805e-01
   1.4961496e+00   6.8103591e-01   6.7908986e-01
   1.4981498e+00   6.8133458e-01   6.7938128e-01
   1.5001500e+00   6.8163286e-01   6.7967230e-01
   1.5021502e+00   6.8193074e-01   6.7996292e-01
   1.5041504e+00   6.8222824e-01   6.8025315e-01
   1.5061506e+00   6.8252535e-01   6.8054299e-01
   1.5081508e+00   6.8282208e-01   6.8083244e-01
   1.5101510e+00   6.8311841e-01   6.8112149e-01
   1.5121512e+00   6.8341437e-01   6.8141015e-01
   1.5141514e+00   6.8370993e-01   6.8169843e-01
   1.5161516e+00   6.8400511e-01   6.8198631e-01
   1.5181518e+00   6.8429991e-01   6.8227381e-01
   1.5201520e+00   6.8459433e-01   6.8256092e-01
   1.5221522e+00   6.8488836e-01   6.8284764e-01
   1.5241524e+00   6.8518202e-01   6.8313397e-01
   1.5261526e+00   6.8547529e-01   6.8341992e-01
   1.5281528e+00   6.8576818e-01   6.8370549e-01
   1.5301530e+00   6.8606069e-01   6.8399068e-01
   1.5321532e+00   6.8635283e-01   6.8427548e-01
   1.5341534e+00   6.8664459e-01   6.8455990e-01
   1.5361536e+00   6.8693597e-01   6.8484394e-01
   1.5381538e+00   6.8722698e-01   6.8512760e-01
   1.5401540e+00   6.8751761e-01   6.8541088e-01
   1.5421542e+00   6.8780787e-01   6.8569378e-01
   1.5441544e+00   6.8809775e-01   6.8597630e-01
   1.5461546e+00   6.8838726e-01   6.8625845e-01
   1.5481548e+00   6.8867640e-01   6.8654022e-01
   1.5501550e+00   6.8896516e-01   6.8682162e-01
   1.5521552e+00   6.8925356e-01   6.8710264e-01
   1.5541554e+00   6.8954159e-01   6.8738329e-01
   1.5561556e+00   6.8982924e-01   6.8766357e-01
   1.5581558e+00   6.9011653e-01   6.8794348e-01
   1.5601560e+00   6.9040345e-01   6.8822301e-01
   1.5621562e+00   6.9069001e-01   6.8850217e-01
   1.5641564e+00   6.9097619e-01   6.8878097e-01
   1.5661566e+00   6.9126202e-01   6.8905939e-01
   1.5681568e+00   6.9154747e-01   6.8933745e-01
   1.5701570e+00   6.9183257e-01   6.8961514e-01
   1.5721572e+00   6.9211729e-01   6.8989247e-01
   1.5741574e+00   6.9240166e-01   6.9016943e-01
   1.5761576e+00   6.9268567e-01   6.9044602e-01
   1.5781578e+00   6.9296931e-01   6.9072225e-01
   1.5801580e+00   6.9325259e-01   6.9099812e-01
   1.5821582e+00   6.9353552e-01   6.9127362e-01
   1.5841584e+00   6.9381808e-01   6.9154877e-01
   1.5861586e+00   6.9410028e-01   6.9182355e-01
   1.5881588e+00   6.9438213e-01   6.9209797e-01
   1.5901590e+00   6.9466362e-01   6.9237203e-01
   1.5921592e+00   6.9494476e-01   6.9264574e-01
   1.5941594e+00   6.9522553e-01   6.9291908e-01
   1.5961596e+00   6.9550596e-01   6.9319207e-01
   1.5981598e+00   6.9578603e-01   6.9346470e-01
   1.6001600e+00   6.9606574e-01   6.9373698e-01
   1.6021602e+00   6.9634510e-01   6.9400890e-01
   1.6041604e+00   6.9662411e-01   6.9428047e-01
   1.6061606e+00   6.9690277e-01   6.9455168e-01
   1.6081608e+00   6.9718108e-01   6.9482254e-01
   1.6101610e+00   6.9745903e-01   6.9509305e-01
   1.6121612e+00   6.9773664e-01   6.9536321e-01
   1.6141614e+00   6.9801390e-01   6.9563302e-01
   1.6161616e+00   6.9829081e-01   6.9590247e-01
   1.6181618e+00   6.9856737e-01   6.9617158e-01
   1.6201620e+00   6.9884358e-01   6.9644034e-01
   1.6221622e+00   6.9911945e-01   6.9670875e-01
   1.6241624e+00   6.9939498e-01   6.9697682e-01
   1.6261626e+00   6.9967015e-01   6.9724454e-01
   1.6281628e+00   6.9994499e-01   6.9751191e-01
   1.6301630e+00   7.0021948e-01   6.9777894e-01
   1.6321632e+00   7.0049362e-01   6.9804562e-01
   1.6341634e+00   7.0076743e-01   6.9831197e-01
   1.6361636e+00   7.0104089e-01   6.9857796e-01
   1.6381638e+00   7.0131401e-01   6.9884362e-01
   1.6401640e+00   7.0158679e-01   6.9910894e-01
   1.6421642e+00   7.0185923e-01   6.9937391e-01
   1.6441644e+00   7.0213134e-01   6.9963855e-01
   1.6461646e+00   7.0240310e-01   6.9990284e-01
   1.6481648e+00   7.0267452e-01   7.0016680e-01
   1.6501650e+00   7.0294561e-01   7.0043042e-01
   1.6521652e+00   7.0321636e-01   7.0069370e-01
   1.6541654e+00   7.0348678e-01   7.0095664e-01
   1.6561656e+00   7.0375686e-01   7.0121925e-01
   1.6581658e+00   7.0402660e-01   7.0148153e-01
   1.6601660e+00   7.0429601e-01   7.0174347e-01
   1.6621662e+00   7.0456509e-01   7.0200507e-01
   1.6641664e+00   7.0483384e-01   7.0226635e-01
   1.6661666e+00   7.0510225e-01   7.0252729e-01
   1.6681668e+00   7.0537033e-01   7.0278790e-01
   1.6701670e+00   7.0563808e-01   7.0304818e-01
   1.6721672e+00   7.0590550e-01   7.0330812e-01
   1.6741674e+00   7.0617258e-01   7.0356774e-01
   1.6761676e+00   7.0643934e-01   7.0382703e-01
   1.6781678e+00   7.0670577e-01   7.0408599e-01
   1.6801680e+00   7.0697188e-01   7.0434462e-01
   1.6821682e+00   7.0723765e-01   7.0460293e-01
   1.6841684e+00   7.0750310e-01   7.0486091e-01
   1.6861686e+00   7.0776822e-01   7.0511856e-01
   1.6881688e+00   7.0803302e-01   7.0537589e-01
   1.6901690e+00   7.0829749e-01   7.0563289e-01
   1.6921692e+00   7.0856164e-01   7.0588957e-01
   1.6941694e+00   7.0882546e-01   7.0614593e-01
   1.6961696e+00   7.0908896e-01   7.0640196e-01
   1.6981698e+00   7.0935214e-01   7.0665767e-01
   1.7001700e+00   7.0961499e-01   7.0691306e-01
   1.7021702e+00   7.0987753e-01   7.0716813e-01
   1.7041704e+00   7.1013974e-01   7.0742288e-01
   1.7061706e+00   7.1040163e-01   7.0767731e-01
   1.7081708e+00   7.1066321e-01   7.0793143e-01
   1.7101710e+00   7.1092446e-01   7.0818522e-01
   1.7121712e+00   7.1118539e-01   7.0843869e-01
   1.7141714e+00   7.1144601e-01   7.0869185e-01
   1.7161716e+00   7.1170631e-01   7.0894470e-01
   1.7181718e+00   7.1196629e-01   7.0919722e-01
   1.7201720e+00   7.1222596e-01   7.0944943e-01
   1.7221722e+00   7.1248531e-01   7.0970133e-01
   1.7241724e+00   7.1274434e-01   7.0995292e-01
   1.7261726e+00   7.1300306e-01   7.1020419e-01
   1.7281728e+00   7.1326147e-01   7.1045514e-01
   1.7301730e+00   7.1351956e-01   7.1070579e-01
   1.7321732e+00   7.1377734e-01   7.1095612e-01
   1.7341734e+00   7.1403481e-01   7.1120615e-01
   1.7361736e+00   7.1429197e-01   7.1145586e-01
   1.7381738e+00   7.1454881e-01   7.1170527e-01
   1.7401740e+00   7.1480535e-01   7.1195436e-01
   1.7421742e+00   7.1506157e-01   7.1220315e-01
   1.7441744e+00   7.1531748e-01   7.1245163e-01
   1.7461746e+00   7.1557309e-01   7.1269980e-01
   1.7481748e+00   7.1582839e-01   7.1294766e-01
   1.7501750e+00   7.1608337e-01   7.1319522e-01
   1.7521752e+00   7.1633806e-01   7.1344248e-01
   1.7541754e+00   7.1659243e-01   7.1368943e-01
   1.7561756e+00   7.1684650e-01   7.1393607e-01
   1.7581758e+00   7.1710026e-01   7.1418241e-01
   1.7601760e+00   7.1735372e-01   7.1442845e-01
   1.7621762e+00   7.1760687e-01   7.1467419e-01
   1.7641764e+00   7.1785972e-01   7.1491962e-01
   1.7661766e+00   7.1811227e-01   7.1516475e-01
   1.7681768e+00   7.1836451e-01   7.1540958e-01
   1.7701770e+00   7.1861645e-01   7.1565412e-01
   1.7721772e+00   7.1886808e-01   7.1589835e-01
   1.7741774e+00   7.1911942e-01   7.1614228e-01
   1.7761776e+00   7.1937045e-01   7.1638591e-01
   1.7781778e+00   7.1962119e-01   7.1662925e-01
   1.7801780e+00   7.1987162e-01   7.1687229e-01
   1.7821782e+00   7.2012176e-01   7.1711503e-01
   1.7841784e+00   7.2037160e-01   7.1735748e-01
   1.7861786e+00   7.2062113e-01   7.1759963e-01
   1.7881788e+00   7.2087037e-01   7.1784149e-01
   1.7901790e+00   7.2111932e-01   7.1808305e-01
   1.7921792e+00   7.2136796e-01   7.1832431e-01
   1.7941794e+00   7.2161631e-01   7.1856529e-01
   1.7961796e+00   7.2186437e-01   7.1880597e-01
   1.7981798e+00   7.2211213e-01   7.1904636e-01
   1.8001800e+00   7.2235959e-01   7.1928646e-01
   1.8021802e+00   7.2260676e-01   7.1952626e-01
   1.8041804e+00   7.2285364e-01   7.1976578e-01
   1.8061806e+00   7.2310022e-01   7.2000500e-01
   1.8081808e+00   7.2334651e-01   7.2024394e-01
   1.8101810e+00   7.2359251e-01   7.2048258e-01
   1.8121812e+00   7.2383822e-01   7.2072094e-01
   1.8141814e+00   7.2408363e-01   7.2095901e-01
   1.8161816e+00   7.2432876e-01   7.2119680e-01
   1.8181818e+00   7.2457359e-01   7.2143429e-01
   1.8201820e+00   7.2481814e-01   7.2167150e-01
   1.8221822e+00   7.2506239e-01   7.2190843e-01
   1.8241824e+00   7.2530636e-01   7.2214506e-01
   1.8261826e+00   7.2555004e-01   7.2238142e-01
   1.8281828e+00   7.2579343e-01   7.2261749e-01
   1.8301830e+00   7.2603653e-01   7.2285328e-01
   1.8321832e+00   7.2627935e-01   7.2308878e-01
   1.8341834e+00   7.2652188e-01   7.2332400e-01
   1.8361836e+00   7.2676413e-01   7.2355894e-01
   1.8381838e+00   7.2700609e-01   7.2379359e-01
   1.8401840e+00   7.2724776e-01   7.2402797e-01
   1.8421842e+00   7.2748916e-01   7.2426207e-01
   1.8441844e+00   7.2773026e-01   7.2449588e-01
   1.8461846e+00   7.2797109e-01   7.2472942e-01
   1.8481848e+00   7.2821163e-01   7.2496267e-01
   1.8501850e+00   7.2845189e-01   7.2519565e-01
   1.8521852e+00   7.2869186e-01   7.2542835e-01
   1.8541854e+00   7.2893156e-01   7.2566078e-01
   1.8561856e+00   7.2917098e-01   7.2589292e-01
   1.8581858e+00   7.2941011e-01   7.2612479e-01
   1.8601860e+00   7.2964896e-01   7.2635639e-01
   1.8621862e+00   7.2988754e-01   7.2658771e-01
   1.8641864e+00   7.3012584e-01   7.2681875e-01
   1.8661866e+00   7.3036385e-01   7.2704952e-01
   1.8681868e+00   7.3060159e-01   7.2728001e-01
   1.8701870e+00   7.3083905e-01   7.2751024e-01
   1.8721872e+00   7.3107624e-01   7.2774019e-01
   1.8741874e+00   7.3131315e-01   7.2796986e-01
   1.8761876e+00   7.3154978e-01   7.2819927e-01
   1.8781878e+00   7.3178613e-01   7.2842840e-01
   1.8801880e+00   7.3202221e-01   7.2865726e-01
   1.8821882e+00   7.3225802e-01   7.2888586e-01
   1.8841884e+00   7.3249355e-01   7.2911418e-01
   1.8861886e+00   7.3272881e-01   7.2934223e-01
   1.8881888e+00   7.3296379e-01   7.2957001e-01
   1.8901890e+00   7.3319850e-01   7.2979753e-01
   1.8921892e+00   7.3343294e-01   7.3002478e-01
   1.8941894e+00   7.3366711e-01   7.3025176e-01
   1.8961896e+00   7.3390100e-01   7.3047847e-01
   1.8981898e+00   7.3413463e-01   7.3070492e-01
   1.9001900e+00   7.3436798e-01   7.3093110e-01
   1.9021902e+00   7.3460106e-01   7.3115701e-01
   1.9041904e+00   7.3483388e-01   7.3138266e-01
   1.9061906e+00   7.3506642e-01   7.3160805e-01
   1.9081908e+00   7.3529869e-01   7.3183317e-01
   1.9101910e+00   7.3553070e-01   7.3205802e-01
   1.9121912e+00   7.3576244e-01   7.3228262e-01
   1.9141914e+00   7.3599391e-01   7.3250695e-01
   1.9161916e+00   7.3622511e-01   7.3273102e-01
   1.9181918e+00   7.3645605e-01   7.3295483e-01
   1.9201920e+00   7.3668672e-01   7.3317837e-01
   1.9221922e+00   7.3691712e-01   7.3340166e-01
   1.9241924e+00   7.3714726e-01   7.3362468e-01
   1.9261926e+00   7.3737713e-01   7.3384745e-01
   1.9281928e+00   7.3760674e-01   7.3406995e-01
   1.9301930e+00   7.3783609e-01   7.3429220e-01
   1.9321932e+00   7.3806517e-01   7.3451419e-01
   1.9341934e+00   7.3829398e-01   7.3473592e-01
   1.9361936e+00   7.3852254e-01   7.3495739e-01
   1.9381938e+00   7.3875083e-01   7.3517860e-01
   1.9401940e+00   7.3897886e-01   7.3539956e-01
   1.9421942e+00   7.3920663e-01   7.3562026e-01
   1.9441944e+00   7.3943414e-01   7.3584071e-01
   1.9461946e+00   7.3966139e-01   7.3606090e-01
   1.9481948e+00   7.3988837e-01   7.3628084e-01
   1.9501950e+00   7.4011510e-01   7.3650052e-01
   1.9521952e+00   7.4034157e-01   7.3671995e-01
   1.9541954e+00   7.4056778e-01   7.3693912e-01
   1.9561956e+00   7.4079373e-01   7.3715804e-01
   1.9581958e+00   7.4101942e-01   7.3737671e-01
   1.9601960e+00   7.4124485e-01   7.3759512e-01
   1.9621962e+00   7.4147003e-01   7.3781329e-01
   1.9641964e+00   7.4169495e-01   7.3803120e-01
   1.9661966e+00   7.4191961e-01   7.3824886e-01
   1.9681968e+00   7.4214402e-01   7.3846627e-01
   1.9701970e+00   7.4236817e-01   7.3868344e-01
   1.9721972e+00   7.4259207e-01   7.3890035e-01
   1.9741974e+00   7.4281571e-01   7.3911701e-01
   1.9761976e+00   7.4303910e-01   7.3933342e-01
   1.9781978e+00   7.4326223e-01   7.3954959e-01
   1.9801980e+00   7.4348511e-01   7.3976551e-01
   1.9821982e+00   7.4370773e-01   7.3998118e-01
   1.9841984e+00   7.4393011e-01   7.4019660e-01
   1.9861986e+00   7.4415223e-01   7.4041178e-01
   1.9881988e+00   7.4437410e-01   7.4062671e-01
   1.9901990e+00   7.4459571e-01   7.4084139e-01
   1.9921992e+00   7.4481708e-01   7.4105583e-01
   1.9941994e+00   7.4503820e-01   7.4127003e-01
   1.9961996e+00   7.4525906e-01   7.4148398e-01
   1.9981998e+00   7.4547968e-01   7.4169768e-01
   2.0002000e+00   7.4570004e-01   7.4191115e-01
   2.0022002e+00   7.4592016e-01   7.4212437e-01
   2.0042004e+00   7.4614002e-01   7.4233734e-01
   2.0062006e+00   7.4635964e-01   7.4255008e-01
   2.0082008e+00   7.4657901e-01   7.4276257e-01
   2.0102010e+00   7.4679814e-01   7.4297482e-01
   2.0122012e+00   7.4701701e-01   7.4318683e-01
   2.0142014e+00   7.4723564e-01   7.4339860e-01
   2.0162016e+00   7.4745402e-01   7.4361013e-01
   2.0182018e+00   7.4767216e-01   7.4382142e-01
   2.0202020e+00   7.4789005e-01   7.4403247e-01
   2.0222022e+00   7.4810770e-01   7.4424328e-01
   2.0242024e+00   7.4832510e-01   7.4445385e-01
   2.0262026e+00   7.4854225e-01   7.4466418e-01
   2.0282028e+00   7.4875916e-01   7.4487428e-01
   2.0302030e+00   7.4897583e-01   7.4508413e-01
   2.0322032e+00   7.4919226e-01   7.4529376e-01
   2.0342034e+00   7.4940844e-01   7.4550314e-01
   2.0362036e+00   7.4962438e-01   7.4571229e-01
   2.0382038e+00   7.4984007e-01   7.4592120e-01
   2.0402040e+00   7.5005553e-01   7.4612988e-01
   2.0422042e+00   7.5027074e-01   7.4633832e-01
   2.0442044e+00   7.5048571e-01   7.4654653e-01
   2.0462046e+00   7.5070045e-01   7.4675450e-01
   2.0482048e+00   7.5091494e-01   7.4696224e-01
   2.0502050e+00   7.5112919e-01   7.4716975e-01
   2.0522052e+00   7.5134320e-01   7.4737702e-01
   2.0542054e+00   7.5155697e-01   7.4758406e-01
   2.0562056e+00   7.5177051e-01   7.4779087e-01
   2.0582058e+00   7.5198380e-01   7.4799745e-01
   2.0602060e+00   7.5219686e-01   7.4820379e-01
   2.0622062e+00   7.5240968e-01   7.4840991e-01
   2.0642064e+00   7.5262226e-01   7.4861579e-01
   2.0662066e+00   7.5283461e-01   7.4882144e-01
   2.0682068e+00   7.5304672e-01   7.4902686e-01
   2.0702070e+00   7.5325859e-01   7.4923206e-01
   2.0722072e+00   7.5347023e-01   7.4943702e-01
   2.0742074e+00   7.5368163e-01   7.4964176e-01
   2.0762076e+00   7.5389279e-01   7.4984626e-01
   2.0782078e+00   7.5410372e-01   7.5005054e-01
   2.0802080e+00   7.5431442e-01   7.5025460e-01
   2.0822082e+00   7.5452488e-01   7.5045842e-01
   2.0842084e+00   7.5473511e-01   7.5066202e-01
   2.0862086e+00   7.5494511e-01   7.5086539e-01
   2.0882088e+00   7.5515487e-01   7.5106853e-01
   2.0902090e+00   7.5536440e-01   7.5127145e-01
   2.0922092e+00   7.5557370e-01   7.5147415e-01
   2.0942094e+00   7.5578276e-01   7.5167662e-01
   2.0962096e+00   7.5599160e-01   7.5187886e-01
   2.0982098e+00   7.5620020e-01   7.5208088e-01
   2.1002100e+00   7.5640857e-01   7.5228268e-01
   2.1022102e+00   7.5661671e-01   7.5248425e-01
   2.1042104e+00   7.5682462e-01   7.5268560e-01
   2.1062106e+00   7.5703231e-01   7.5288672e-01
   2.1082108e+00   7.5723976e-01   7.5308763e-01
   2.1102110e+00   7.5744698e-01   7.5328831e-01
   2.1122112e+00   7.5765398e-01   7.5348877e-01
   2.1142114e+00   7.5786074e-01   7.5368901e-01
   2.1162116e+00   7.5806728e-01   7.5388903e-01
   2.1182118e+00   7.5827359e-01   7.5408883e-01
   2.1202120e+00   7.5847967e-01   7.5428841e-01
   2.1222122e+00   7.5868553e-01   7.5448776e-01
   2.1242124e+00   7.5889116e-01   7.5468690e-01
   2.1262126e+00   7.5909656e-01   7.5488582e-01
   2.1282128e+00   7.5930174e-01   7.5508452e-01
   2.1302130e+00   7.5950669e-01   7.5528300e-01
   2.1322132e+00   7.5971142e-01   7.5548127e-01
   2.1342134e+00   7.5991592e-01   7.5567931e-01
   2.1362136e+00   7.6012020e-01   7.5587714e-01
   2.1382138e+00   7.6032425e-01   7.5607476e-01
   2.1402140e+00   7.6052808e-01   7.5627215e-01
   2.1422142e+00   7.6073168e-01   7.5646933e-01
   2.1442144e+00   7.6093506e-01   7.5666629e-01
   2.1462146e+00   7.6113822e-01   7.5686304e-01
   2.1482148e+00   7.6134116e-01   7.5705957e-01
   2.1502150e+00   7.6154387e-01   7.5725589e-01
   2.1522152e+00   7.6174636e-01   7.5745199e-01
   2.1542154e+00   7.6194864e-01   7.5764788e-01
   2.1562156e+00   7.6215068e-01   7.5784356e-01
   2.1582158e+00   7.6235251e-01   7.5803902e-01
   2.1602160e+00   7.6255412e-01   7.5823427e-01
   2.1622162e+00   7.6275551e-01   7.5842930e-01
   2.1642164e+00   7.6295668e-01   7.5862413e-01
   2.1662166e+00   7.6315762e-01   7.5881874e-01
   2.1682168e+00   7.6335835e-01   7.5901314e-01
   2.1702170e+00   7.6355886e-01   7.5920733e-01
   2.1722172e+00   7.6375916e-01   7.5940130e-01
   2.1742174e+00   7.6395923e-01   7.5959507e-01
   2.1762176e+00   7.6415908e-01   7.5978862e-01
   2.1782178e+00   7.6435872e-01   7.5998197e-01
   2.1802180e+00   7.6455814e-01   7.6017511e-01
   2.1822182e+00   7.6475735e-01   7.6036803e-01
   2.1842184e+00   7.6495633e-01   7.6056075e-01
   2.1862186e+00   7.6515510e-01   7.6075326e-01
   2.1882188e+00   7.6535366e-01   7.6094556e-01
   2.1902190e+00   7.6555200e-01   7.6113765e-01
   2.1922192e+00   7.6575012e-01   7.6132954e-01
   2.1942194e+00   7.6594803e-01   7.6152121e-01
   2.1962196e+00   7.6614572e-01   7.6171268e-01
   2.1982198e+00   7.6634320e-01   7.6190395e-01
   2.2002200e+00   7.6654047e-01   7.6209501e-01
   2.2022202e+00   7.6673752e-01   7.6228586e-01
   2.2042204e+00   7.6693436e-01   7.6247650e-01
   2.2062206e+00   7.6713098e-01   7.6266694e-01
   2.2082208e+00   7.6732740e-01   7.6285718e-01
   2.2102210e+00   7.6752360e-01   7.6304721e-01
   2.2122212e+00   7.6771958e-01   7.6323703e-01
   2.2142214e+00   7.6791536e-01   7.6342665e-01
   2.2162216e+00   7.6811092e-01   7.6361607e-01
   2.2182218e+00   7.6830628e-01   7.6380529e-01
   2.2202220e+00   7.6850142e-01   7.6399430e-01
   2.2222222e+00   7.6869635e-01   7.6418311e-01
   2.2242224e+00   7.6889107e-01   7.6437171e-01
   2.2262226e+00   7.6908558e-01   7.6456011e-01
   2.2282228e+00   7.6927988e-01   7.6474832e-01
   2.2302230e+00   7.6947398e-01   7.6493632e-01
   2.2322232e+00   7.6966786e-01   7.6512412e-01
   2.2342234e+00   7.6986153e-01   7.6531171e-01
   2.2362236e+00   7.7005500e-01   7.6549911e-01
   2.2382238e+00   7.7024826e-01   7.6568631e-01
   2.2402240e+00   7.7044131e-01   7.6587331e-01
   2.2422242e+00   7.7063415e-01   7.6606010e-01
   2.2442244e+00   7.7082679e-01   7.6624670e-01
   2.2462246e+00   7.7101921e-01   7.6643310e-01
   2.2482248e+00   7.7121144e-01   7.6661930e-01
   2.2502250e+00   7.7140345e-01   7.6680530e-01
   2.2522252e+00   7.7159526e-01   7.6699111e-01
   2.2542254e+00   7.7178686e-01   7.6717671e-01
   2.2562256e+00   7.7197826e-01   7.6736212e-01
   2.2582258e+00   7.7216945e-01   7.6754733e-01
   2.2602260e+00   7.7236044e-01   7.6773235e-01
   2.2622262e+00   7.7255123e-01   7.6791717e-01
   2.2642264e+00   7.7274181e-01   7.6810179e-01
   2.2662266e+00   7.7293218e-01   7.6828622e-01
   2.2682268e+00   7.7312235e-01   7.6847045e-01
   2.2702270e+00   7.7331232e-01   7.6865448e-01
   2.2722272e+00   7.7350209e-01   7.6883832e-01
   2.2742274e+00   7.7369165e-01   7.6902197e-01
   2.2762276e+00   7.7388101e-01   7.6920542e-01
   2.2782278e+00   7.7407017e-01   7.6938867e-01
   2.2802280e+00   7.7425912e-01   7.6957174e-01
   2.2822282e+00   7.7444788e-01   7.6975461e-01
   2.2842284e+00   7.7463643e-01   7.6993728e-01
   2.2862286e+00   7.7482478e-01   7.7011977e-01
   2.2882288e+00   7.7501293e-01   7.7030206e-01
   2.2902290e+00   7.7520089e-01   7.7048415e-01
   2.2922292e+00   7.7538864e-01   7.7066606e-01
   2.2942294e+00   7.7557619e-01   7.7084777e-01
   2.2962296e+00   7.7576354e-01   7.7102930e-01
   2.2982298e+00   7.7595069e-01   7.7121063e-01
   2.3002300e+00   7.7613764e-01   7.7139177e-01
   2.3022302e+00   7.7632440e-01   7.7157272e-01
   2.3042304e+00   7.7651096e-01   7.7175348e-01
   2.3062306e+00   7.7669731e-01   7.7193405e-01
   2.3082308e+00   7.7688347e-01   7.7211443e-01
   2.3102310e+00   7.7706944e-01   7.7229462e-01
   2.3122312e+00   7.7725520e-01   7.7247462e-01
   2.3142314e+00   7.7744077e-01   7.7265444e-01
   2.3162316e+00   7.7762614e-01   7.7283406e-01
   2.3182318e+00   7.7781132e-01   7.7301350e-01
   2.3202320e+00   7.7799630e-01   7.7319275e-01
   2.3222322e+00   7.7818108e-01   7.7337181e-01
   2.3242324e+00   7.7836567e-01   7.7355068e-01
   2.3262326e+00   7.7855006e-01   7.7372937e-01
   2.3282328e+00   7.7873426e-01   7.7390787e-01
   2.3302330e+00   7.7891826e-01   7.7408618e-01
   2.3322332e+00   7.7910207e-01   7.7426431e-01
   2.3342334e+00   7.7928568e-01   7.7444225e-01
   2.3362336e+00   7.7946910e-01   7.7462000e-01
   2.3382338e+00   7.7965233e-01   7.7479757e-01
   2.3402340e+00   7.7983536e-01   7.7497496e-01
   2.3422342e+00   7.8001820e-01   7.7515216e-01
   2.3442344e+00   7.8020085e-01   7.7532917e-01
   2.3462346e+00   7.8038330e-01   7.7550600e-01
   2.3482348e+00   7.8056556e-01   7.7568265e-01
   2.3502350e+00   7.8074763e-01   7.7585911e-01
   2.3522352e+00   7.8092951e-01   7.7603539e-01
   2.3542354e+00   7.8111120e-01   7.7621149e-01
   2.3562356e+00   7.8129269e-01   7.7638740e-01
   2.3582358e+00   7.8147400e-01   7.7656313e-01
   2.3602360e+00   7.8165511e-01   7.7673868e-01
   2.3622362e+00   7.8183604e-01   7.7691405e-01
   2.3642364e+00   7.8201677e-01   7.7708923e-01
   2.3662366e+00   7.8219731e-01   7.7726424e-01
   2.3682368e+00   7.8237767e-01   7.7743906e-01
   2.3702370e+00   7.8255783e-01   7.7761370e-01
   2.3722372e+00   7.8273781e-01   7.7778816e-01
   2.3742374e+00   7.8291760e-01   7.7796244e-01
   2.3762376e+00   7.8309719e-01   7.7813654e-01
   2.3782378e+00   7.8327660e-01   7.7831046e-01
   2.3802380e+00   7.8345583e-01   7.7848420e-01
   2.3822382e+00   7.8363486e-01   7.7865776e-01
   2.3842384e+00   7.8381371e-01   7.7883114e-01
   2.3862386e+00   7.8399237e-01   7.7900434e-01
   2.3882388e+00   7.8417084e-01   7.7917737e-01
   2.3902390e+00   7.8434913e-01   7.7935022e-01
   2.3922392e+00   7.8452723e-01   7.7952288e-01
   2.3942394e+00   7.8470514e-01   7.7969537e-01
   2.3962396e+00   7.8488287e-01   7.7986769e-01
   2.3982398e+00   7.8506041e-01   7.8003982e-01
   2.4002400e+00   7.8523777e-01   7.8021178e-01
   2.4022402e+00   7.8541494e-01   7.8038356e-01
   2.4042404e+00   7.8559193e-01   7.8055517e-01
   2.4062406e+00   7.8576873e-01   7.8072660e-01
   2.4082408e+00   7.8594535e-01   7.8089785e-01
   2.4102410e+00   7.8612178e-01   7.8106893e-01
   2.4122412e+00   7.8629803e-01   7.8123983e-01
   2.4142414e+00   7.8647410e-01   7.8141056e-01
   2.4162416e+00   7.8664998e-01   7.8158111e-01
   2.4182418e+00   7.8682568e-01   7.8175149e-01
   2.4202420e+00   7.8700120e-01   7.8192169e-01
   2.4222422e+00   7.8717653e-01   7.8209172e-01
   2.4242424e+00   7.8735169e-01   7.8226157e-01
   2.4262426e+00   7.8752666e-01   7.8243126e-01
   2.4282428e+00   7.8770145e-01   7.8260076e-01
   2.4302430e+00   7.8787605e-01   7.8277010e-01
   2.4322432e+00   7.8805048e-01   7.8293926e-01
   2.4342434e+00   7.8822472e-01   7.8310825e-01
   2.4362436e+00   7.8839879e-01   7.8327707e-01
   2.4382438e+00   7.8857267e-01   7.8344571e-01
   2.4402440e+00   7.8874637e-01   7.8361419e-01
   2.4422442e+00   7.8891990e-01   7.8378249e-01
   2.4442444e+00   7.8909324e-01   7.8395062e-01
   2.4462446e+00   7.8926640e-01   7.8411858e-01
   2.4482448e+00   7.8943939e-01   7.8428637e-01
   2.4502450e+00   7.8961219e-01   7.8445399e-01
   2.4522452e+00   7.8978482e-01   7.8462143e-01
   2.4542454e+00   7.8995727e-01   7.8478871e-01
   2.4562456e+00   7.9012954e-01   7.8495582e-01
   2.4582458e+00   7.9030163e-01   7.8512276e-01
   2.4602460e+00   7.9047355e-01   7.8528953e-01
   2.4622462e+00   7.9064528e-01   7.8545613e-01
   2.4642464e+00   7.9081684e-01   7.8562256e-01
   2.4662466e+00   7.9098822e-01   7.8578882e-01
   2.4682468e+00   7.9115943e-01   7.8595491e-01
   2.4702470e+00   7.9133046e-01   7.8612084e-01
   2.4722472e+00   7.9150131e-01   7.8628660e-01
   2.4742474e+00   7.9167199e-01   7.8645219e-01
   2.4762476e+00   7.9184249e-01   7.8661761e-01
   2.4782478e+00   7.9201281e-01   7.8678287e-01
   2.4802480e+00   7.9218296e-01   7.8694796e-01
   2.4822482e+00   7.9235293e-01   7.8711288e-01
   2.4842484e+00   7.9252273e-01   7.8727763e-01
   2.4862486e+00   7.9269236e-01   7.8744222e-01
   2.4882488e+00   7.9286181e-01   7.8760665e-01
   2.4902490e+00   7.9303108e-01   7.8777091e-01
   2.4922492e+00   7.9320018e-01   7.8793500e-01
   2.4942494e+00   7.9336911e-01   7.8809893e-01
   2.4962496e+00   7.9353787e-01   7.8826269e-01
   2.4982498e+00   7.9370645e-01   7.8842629e-01
   2.5002500e+00   7.9387486e-01   7.8858972e-01
   2.5022502e+00   7.9404309e-01   7.8875299e-01
   2.5042504e+00   7.9421116e-01   7.8891609e-01
   2.5062506e+00   7.9437905e-01   7.8907903e-01
   2.5082508e+00   7.9454677e-01   7.8924181e-01
   2.5102510e+00   7.9471431e-01   7.8940443e-01
   2.5122512e+00   7.9488169e-01   7.8956688e-01
   2.5142514e+00   7.9504889e-01   7.8972917e-01
   2.5162516e+00   7.9521592e-01   7.8989129e-01
   2.5182518e+00   7.9538279e-01   7.9005326e-01
   2.5202520e+00   7.9554948e-01   7.9021506e-01
   2.5222522e+00   7.9571600e-01   7.9037670e-01
   2.5242524e+00   7.9588235e-01   7.9053817e-01
   2.5262526e+00   7.9604853e-01   7.9069949e-01
   2.5282528e+00   7.9621454e-01   7.9086064e-01
   2.5302530e+00   7.9638038e-01   7.9102164e-01
   2.5322532e+00   7.9654605e-01   7.9118247e-01
   2.5342534e+00   7.9671156e-01   7.9134314e-01
   2.5362536e+00   7.9687689e-01   7.9150365e-01
   2.5382538e+00   7.9704206e-01   7.9166401e-01
   2.5402540e+00   7.9720705e-01   7.9182420e-01
   2.5422542e+00   7.9737188e-01   7.9198423e-01
   2.5442544e+00   7.9753654e-01   7.9214410e-01
   2.5462546e+00   7.9770103e-01   7.9230382e-01
   2.5482548e+00   7.9786536e-01   7.9246337e-01
   2.5502550e+00   7.9802952e-01   7.9262277e-01
   2.5522552e+00   7.9819351e-01   7.9278201e-01
   2.5542554e+00   7.9835733e-01   7.9294109e-01
   2.5562556e+00   7.9852099e-01   7.9310001e-01
   2.5582558e+00   7.9868448e-01   7.9325877e-01
   2.5602560e+00   7.9884781e-01   7.9341738e-01
   2.5622562e+00   7.9901097e-01   7.9357582e-01
   2.5642564e+00   7.9917396e-01   7.9373412e-01
   2.5662566e+00   7.9933679e-01   7.9389225e-01
   2.5682568e+00   7.9949945e-01   7.9405023e-01
   2.5702570e+00   7.9966195e-01   7.9420805e-01
   2.5722572e+00   7.9982429e-01   7.9436571e-01
   2.5742574e+00   7.9998645e-01   7.9452322e-01
   2.5762576e+00   8.0014846e-01   7.9468057e-01
   2.5782578e+00   8.0031030e-01   7.9483777e-01
   2.5802580e+00   8.0047198e-01   7.9499481e-01
   2.5822582e+00   8.0063349e-01   7.9515170e-01
   2.5842584e+00   8.0079484e-01   7.9530843e-01
   2.5862586e+00   8.0095602e-01   7.9546501e-01
   2.5882588e+00   8.0111705e-01   7.9562143e-01
   2.5902590e+00   8.0127790e-01   7.9577770e-01
   2.5922592e+00   8.0143860e-01   7.9593381e-01
   2.5942594e+00   8.0159914e-01   7.9608977e-01
   2.5962596e+00   8.0175951e-01   7.9624557e-01
   2.5982598e+00   8.0191972e-01   7.9640123e-01
   2.6002600e+00   8.0207977e-01   7.9655673e-01
   2.6022602e+00   8.0223966e-01   7.9671207e-01
   2.6042604e+00   8.0239938e-01   7.9686727e-01
   2.6062606e+00   8.0255895e-01   7.9702231e-01
   2.6082608e+00   8.0271835e-01   7.9717719e-01
   2.6102610e+00   8.0287759e-01   7.9733193e-01
   2.6122612e+00   8.0303668e-01   7.9748651e-01
   2.6142614e+00   8.0319560e-01   7.9764095e-01
   2.6162616e+00   8.0335436e-01   7.9779523e-01
   2.6182618e+00   8.0351296e-01   7.9794936e-01
   2.6202620e+00   8.0367141e-01   7.9810333e-01
   2.6222622e+00   8.0382969e-01   7.9825716e-01
   2.6242624e+00   8.0398781e-01   7.9841084e-01
   2.6262626e+00   8.0414578e-01   7.9856436e-01
   2.6282628e+00   8.0430359e-01   7.9871774e-01
   2.6302630e+00   8.0446123e-01   7.9887097e-01
   2.6322632e+00   8.0461872e-01   7.9902404e-01
   2.6342634e+00   8.0477605e-01   7.9917697e-01
   2.6362636e+00   8.0493323e-01   7.9932974e-01
   2.6382638e+00   8.0509024e-01   7.9948237e-01
   2.6402640e+00   8.0524710e-01   7.9963485e-01
   2.6422642e+00   8.0540380e-01   7.9978718e-01
   2.6442644e+00   8.0556035e-01   7.9993936e-01
   2.6462646e+00   8.0571673e-01   8.0009139e-01
   2.6482648e+00   8.0587296e-01   8.0024327e-01
   2.6502650e+00   8.0602904e-01   8.0039501e-01
   2.6522652e+00   8.0618495e-01   8.0054660e-01
   2.6542654e+00   8.0634071e-01   8.0069804e-01
   2.6562656e+00   8.0649632e-01   8.0084933e-01
   2.6582658e+00   8.0665177e-01   8.0100047e-01
   2.6602660e+00   8.0680706e-01   8.0115147e-01
   2.6622662e+00   8.0696220e-01   8.0130232e-01
   2.6642664e+00   8.0711718e-01   8.0145303e-01
   2.6662666e+00   8.0727201e-01   8.0160359e-01
   2.6682668e+00   8.0742669e-01   8.0175400e-01
   2.6702670e+00   8.0758121e-01   8.0190427e-01
   2.6722672e+00   8.0773557e-01   8.0205439e-01
   2.6742674e+00   8.0788978e-01   8.0220436e-01
   2.6762676e+00   8.0804384e-01   8.0235419e-01
   2.6782678e+00   8.0819774e-01   8.0250387e-01
   2.6802680e+00   8.0835149e-01   8.0265341e-01
   2.6822682e+00   8.0850509e-01   8.0280281e-01
   2.6842684e+00   8.0865853e-01   8.0295206e-01
   2.6862686e+00   8.0881182e-01   8.0310116e-01
   2.6882688e+00   8.0896496e-01   8.0325012e-01
   2.6902690e+00   8.0911795e-01   8.0339894e-01
   2.6922692e+00   8.0927078e-01   8.0354761e-01
   2.6942694e+00   8.0942346e-01   8.0369614e-01
   2.6962696e+00   8.0957599e-01   8.0384452e-01
   2.6982698e+00   8.0972837e-01   8.0399277e-01
   2.7002700e+00   8.0988060e-01   8.0414087e-01
   2.7022702e+00   8.1003267e-01   8.0428882e-01
   2.7042704e+00   8.1018459e-01   8.0443663e-01
   2.7062706e+00   8.1033637e-01   8.0458431e-01
   2.7082708e+00   8.1048799e-01   8.0473183e-01
   2.7102710e+00   8.1063946e-01   8.0487922e-01
   2.7122712e+00   8.1079078e-01   8.0502646e-01
   2.7142714e+00   8.1094195e-01   8.0517357e-01
   2.7162716e+00   8.1109298e-01   8.0532053e-01
   2.7182718e+00   8.1124385e-01   8.0546735e-01
   2.7202720e+00   8.1139457e-01   8.0561403e-01
   2.7222722e+00   8.1154514e-01   8.0576056e-01
   2.7242724e+00   8.1169557e-01   8.0590696e-01
   2.7262726e+00   8.1184584e-01   8.0605322e-01
   2.7282728e+00   8.1199597e-01   8.0619933e-01
   2.7302730e+00   8.1214594e-01   8.0634531e-01
   2.7322732e+00   8.1229577e-01   8.0649114e-01
   2.7342734e+00   8.1244545e-01   8.0663684e-01
   2.7362736e+00   8.1259498e-01   8.0678239e-01
   2.7382738e+00   8.1274437e-01   8.0692781e-01
   2.7402740e+00   8.1289361e-01   8.0707309e-01
   2.7422742e+00   8.1304270e-01   8.0721823e-01
   2.7442744e+00   8.1319164e-01   8.0736322e-01
   2.7462746e+00   8.1334043e-01   8.0750808e-01
   2.7482748e+00   8.1348908e-01   8.0765281e-01
   2.7502750e+00   8.1363758e-01   8.0779739e-01
   2.7522752e+00   8.1378594e-01   8.0794183e-01
   2.7542754e+00   8.1393415e-01   8.0808614e-01
   2.7562756e+00   8.1408221e-01   8.0823031e-01
   2.7582758e+00   8.1423013e-01   8.0837434e-01
   2.7602760e+00   8.1437790e-01   8.0851824e-01
   2.7622762e+00   8.1452553e-01   8.0866199e-01
   2.7642764e+00   8.1467301e-01   8.0880561e-01
   2.7662766e+00   8.1482034e-01   8.0894910e-01
   2.7682768e+00   8.1496753e-01   8.0909244e-01
   2.7702770e+00   8.1511458e-01   8.0923565e-01
   2.7722772e+00   8.1526148e-01   8.0937872e-01
   2.7742774e+00   8.1540823e-01   8.0952166e-01
   2.7762776e+00   8.1555485e-01   8.0966446e-01
   2.7782778e+00   8.1570131e-01   8.0980713e-01
   2.7802780e+00   8.1584764e-01   8.0994966e-01
   2.7822782e+00   8.1599382e-01   8.1009205e-01
   2.7842784e+00   8.1613986e-01   8.1023431e-01
   2.7862786e+00   8.1628575e-01   8.1037643e-01
   2.7882788e+00   8.1643150e-01   8.1051842e-01
   2.7902790e+00   8.1657711e-01   8.1066027e-01
   2.7922792e+00   8.1672257e-01   8.1080199e-01
   2.7942794e+00   8.1686789e-01   8.1094358e-01
   2.7962796e+00   8.1701307e-01   8.1108503e-01
   2.7982798e+00   8.1715811e-01   8.1122635e-01
   2.8002800e+00   8.1730300e-01   8.1136753e-01
   2.8022802e+00   8.1744776e-01   8.1150858e-01
   2.8042804e+00   8.1759237e-01   8.1164949e-01
   2.8062806e+00   8.1773684e-01   8.1179028e-01
   2.8082808e+00   8.1788117e-01   8.1193092e-01
   2.8102810e+00   8.1802535e-01   8.1207144e-01
   2.8122812e+00   8.1816940e-01   8.1221182e-01
   2.8142814e+00   8.1831331e-01   8.1235207e-01
   2.8162816e+00   8.1845707e-01   8.1249219e-01
   2.8182818e+00   8.1860070e-01   8.1263218e-01
   2.8202820e+00   8.1874418e-01   8.1277203e-01
   2.8222822e+00   8.1888752e-01   8.1291175e-01
   2.8242824e+00   8.1903073e-01   8.1305134e-01
   2.8262826e+00   8.1917379e-01   8.1319080e-01
   2.8282828e+00   8.1931672e-01   8.1333013e-01
   2.8302830e+00   8.1945950e-01   8.1346932e-01
   2.8322832e+00   8.1960215e-01   8.1360839e-01
   2.8342834e+00   8.1974466e-01   8.1374732e-01
   2.8362836e+00   8.1988702e-01   8.1388612e-01
   2.8382838e+00   8.2002925e-01   8.1402480e-01
   2.8402840e+00   8.2017135e-01   8.1416334e-01
   2.8422842e+00   8.2031330e-01   8.1430175e-01
   2.8442844e+00   8.2045511e-01   8.1444003e-01
   2.8462846e+00   8.2059679e-01   8.1457818e-01
   2.8482848e+00   8.2073833e-01   8.1471620e-01
   2.8502850e+00   8.2087973e-01   8.1485409e-01
   2.8522852e+00   8.2102099e-01   8.1499186e-01
   2.8542854e+00   8.2116212e-01   8.1512949e-01
   2.8562856e+00   8.2130311e-01   8.1526700e-01
   2.8582858e+00   8.2144396e-01   8.1540437e-01
   2.8602860e+00   8.2158467e-01   8.1554162e-01
   2.8622862e+00   8.2172525e-01   8.1567874e-01
   2.8642864e+00   8.2186570e-01   8.1581573e-01
   2.8662866e+00   8.2200600e-01   8.1595259e-01
   2.8682868e+00   8.2214617e-01   8.1608932e-01
   2.8702870e+00   8.2228621e-01   8.1622593e-01
   2.8722872e+00   8.2242610e-01   8.1636240e-01
   2.8742874e+00   8.2256587e-01   8.1649875e-01
   2.8762876e+00   8.2270549e-01   8.1663498e-01
   2.8782878e+00   8.2284498e-01   8.1677107e-01
   2.8802880e+00   8.2298434e-01   8.1690704e-01
   2.8822882e+00   8.2312356e-01   8.1704288e-01
   2.8842884e+00   8.2326265e-01   8.1717860e-01
   2.8862886e+00   8.2340160e-01   8.1731418e-01
   2.8882888e+00   8.2354042e-01   8.1744965e-01
   2.8902890e+00   8.2367910e-01   8.1758498e-01
   2.8922892e+00   8.2381765e-01   8.1772019e-01
   2.8942894e+00   8.2395607e-01   8.1785527e-01
   2.8962896e+00   8.2409435e-01   8.1799023e-01
   2.8982898e+00   8.2423250e-01   8.1812506e-01
   2.9002900e+00   8.2437051e-01   8.1825977e-01
   2.9022902e+00   8.2450840e-01   8.1839435e-01
   2.9042904e+00   8.2464614e-01   8.1852881e-01
   2.9062906e+00   8.2478376e-01   8.1866314e-01
   2.9082908e+00   8.2492124e-01   8.1879734e-01
   2.9102910e+00   8.2505859e-01   8.1893143e-01
   2.9122912e+00   8.2519581e-01   8.1906538e-01
   2.9142914e+00   8.2533290e-01   8.1919922e-01
   2.9162916e+00   8.2546985e-01   8.1933292e-01
   2.9182918e+00   8.2560667e-01   8.1946651e-01
   2.9202920e+00   8.2574336e-01   8.1959997e-01
   2.9222922e+00   8.2587992e-01   8.1973331e-01
   2.9242924e+00   8.2601635e-01   8.1986652e-01
   2.9262926e+00   8.2615264e-01   8.1999961e-01
   2.9282928e+00   8.2628881e-01   8.2013258e-01
   2.9302930e+00   8.2642484e-01   8.2026542e-01
   2.9322932e+00   8.2656074e-01   8.2039814e-01
   2.9342934e+00   8.2669651e-01   8.2053074e-01
   2.9362936e+00   8.2683215e-01   8.2066321e-01
   2.9382938e+00   8.2696767e-01   8.2079557e-01
   2.9402940e+00   8.2710305e-01   8.2092780e-01
   2.9422942e+00   8.2723830e-01   8.2105990e-01
   2.9442944e+00   8.2737342e-01   8.2119189e-01
   2.9462946e+00   8.2750841e-01   8.2132375e-01
   2.9482948e+00   8.2764327e-01   8.2145550e-01
   2.9502950e+00   8.2777800e-01   8.2158712e-01
   2.9522952e+00   8.2791261e-01   8.2171862e-01
   2.9542954e+00   8.2804708e-01   8.2185000e-01
   2.9562956e+00   8.2818143e-01   8.2198125e-01
   2.9582958e+00   8.2831564e-01   8.2211239e-01
   2.9602960e+00   8.2844973e-01   8.2224341e-01
   2.9622962e+00   8.2858369e-01   8.2237430e-01
   2.9642964e+00   8.2871752e-01   8.2250508e-01
   2.9662966e+00   8.2885123e-01   8.2263573e-01
   2.9682968e+00   8.2898480e-01   8.2276626e-01
   2.9702970e+00   8.2911825e-01   8.2289668e-01
   2.9722972e+00   8.2925157e-01   8.2302697e-01
   2.9742974e+00   8.2938476e-01   8.2315715e-01
   2.9762976e+00   8.2951783e-01   8.2328720e-01
   2.9782978e+00   8.2965077e-01   8.2341714e-01
   2.9802980e+00   8.2978358e-01   8.2354695e-01
   2.9822982e+00   8.2991626e-01   8.2367665e-01
   2.9842984e+00   8.3004882e-01   8.2380623e-01
   2.9862986e+00   8.3018125e-01   8.2393569e-01
   2.9882988e+00   8.3031355e-01   8.2406503e-01
   2.9902990e+00   8.3044573e-01   8.2419425e-01
   2.9922992e+00   8.3057778e-01   8.2432335e-01
   2.9942994e+00   8.3070971e-01   8.2445234e-01
   2.9962996e+00   8.3084151e-01   8.2458121e-01
   2.9982998e+00   8.3097319e-01   8.2470996e-01
   3.0003000e+00   8.3110474e-01   8.2483859e-01
   3.0023002e+00   8.3123616e-01   8.2496710e-01
   3.0043004e+00   8.3136746e-01   8.2509550e-01
   3.0063006e+00   8.3149863e-01   8.2522378e-01
   3.0083008e+00   8.3162968e-01   8.2535194e-01
   3.0103010e+00   8.3176061e-01   8.2547999e-01
   3.0123012e+00   8.3189141e-01   8.2560791e-01
   3.0143014e+00   8.3202208e-01   8.2573572e-01
   3.0163016e+00   8.3215264e-01   8.2586342e-01
   3.0183018e+00   8.3228306e-01   8.2599100e-01
   3.0203020e+00   8.3241337e-01   8.2611846e-01
   3.0223022e+00   8.3254355e-01   8.2624580e-01
   3.0243024e+00   8.3267360e-01   8.2637303e-01
   3.0263026e+00   8.3280353e-01   8.2650015e-01
   3.0283028e+00   8.3293334e-01   8.2662715e-01
   3.0303030e+00   8.3306303e-01   8.2675403e-01
   3.0323032e+00   8.3319259e-01   8.2688080e-01
   3.0343034e+00   8.3332203e-01   8.2700745e-01
   3.0363036e+00   8.3345135e-01   8.2713398e-01
   3.0383038e+00   8.3358054e-01   8.2726040e-01
   3.0403040e+00   8.3370962e-01   8.2738671e-01
   3.0423042e+00   8.3383857e-01   8.2751290e-01
   3.0443044e+00   8.3396740e-01   8.2763898e-01
   3.0463046e+00   8.3409610e-01   8.2776494e-01
   3.0483048e+00   8.3422468e-01   8.2789079e-01
   3.0503050e+00   8.3435315e-01   8.2801652e-01
   3.0523052e+00   8.3448149e-01   8.2814214e-01
   3.0543054e+00   8.3460971e-01   8.2826765e-01
   3.0563056e+00   8.3473781e-01   8.2839304e-01
   3.0583058e+00   8.3486578e-01   8.2851832e-01
   3.0603060e+00   8.3499364e-01   8.2864349e-01
   3.0623062e+00   8.3512137e-01   8.2876854e-01
   3.0643064e+00   8.3524899e-01   8.2889348e-01
   3.0663066e+00   8.3537648e-01   8.2901830e-01
   3.0683068e+00   8.3550386e-01   8.2914301e-01
   3.0703070e+00   8.3563111e-01   8.2926761e-01
   3.0723072e+00   8.3575824e-01   8.2939210e-01
   3.0743074e+00   8.3588526e-01   8.2951647e-01
   3.0763076e+00   8.3601215e-01   8.2964074e-01
   3.0783078e+00   8.3613892e-01   8.2976489e-01
   3.0803080e+00   8.3626558e-01   8.2988892e-01
   3.0823082e+00   8.3639211e-01   8.3001285e-01
   3.0843084e+00   8.3651853e-01   8.3013666e-01
   3.0863086e+00   8.3664482e-01   8.3026037e-01
   3.0883088e+00   8.3677100e-01   8.3038396e-01
   3.0903090e+00   8.3689706e-01   8.3050744e-01
   3.0923092e+00   8.3702300e-01   8.3063080e-01
   3.0943094e+00   8.3714882e-01   8.3075406e-01
   3.0963096e+00   8.3727453e-01   8.3087721e-01
   3.0983098e+00   8.3740011e-01   8.3100024e-01
   3.1003100e+00   8.3752558e-01   8.3112317e-01
   3.1023102e+00   8.3765093e-01   8.3124598e-01
   3.1043104e+00   8.3777616e-01   8.3136868e-01
   3.1063106e+00   8.3790127e-01   8.3149128e-01
   3.1083108e+00   8.3802627e-01   8.3161376e-01
   3.1103110e+00   8.3815115e-01   8.3173613e-01
   3.1123112e+00   8.3827591e-01   8.3185839e-01
   3.1143114e+00   8.3840055e-01   8.3198055e-01
   3.1163116e+00   8.3852508e-01   8.3210259e-01
   3.1183118e+00   8.3864949e-01   8.3222452e-01
   3.1203120e+00   8.3877378e-01   8.3234635e-01
   3.1223122e+00   8.3889796e-01   8.3246806e-01
   3.1243124e+00   8.3902202e-01   8.3258967e-01
   3.1263126e+00   8.3914596e-01   8.3271116e-01
   3.1283128e+00   8.3926979e-01   8.3283255e-01
   3.1303130e+00   8.3939350e-01   8.3295383e-01
   3.1323132e+00   8.3951710e-01   8.3307500e-01
   3.1343134e+00   8.3964058e-01   8.3319606e-01
   3.1363136e+00   8.3976395e-01   8.3331701e-01
   3.1383138e+00   8.3988720e-01   8.3343786e-01
   3.1403140e+00   8.4001033e-01   8.3355860e-01
   3.1423142e+00   8.4013335e-01   8.3367922e-01
   3.1443144e+00   8.4025625e-01   8.3379975e-01
   3.1463146e+00   8.4037904e-01   8.3392016e-01
   3.1483148e+00   8.4050172e-01   8.3404047e-01
   3.1503150e+00   8.4062428e-01   8.3416066e-01
   3.1523152e+00   8.4074672e-01   8.3428076e-01
   3.1543154e+00   8.4086905e-01   8.3440074e-01
   3.1563156e+00   8.4099127e-01   8.3452062e-01
   3.1583158e+00   8.4111337e-01   8.3464039e-01
   3.1603160e+00   8.4123536e-01   8.3476005e-01
   3.1623162e+00   8.4135724e-01   8.3487961e-01
   3.1643164e+00   8.4147900e-01   8.3499906e-01
   3.1663166e+00   8.4160065e-01   8.3511840e-01
   3.1683168e+00   8.4172218e-01   8.3523764e-01
   3.1703170e+00   8.4184360e-01   8.3535677e-01
   3.1723172e+00   8.4196491e-01   8.3547579e-01
   3.1743174e+00   8.4208610e-01   8.3559471e-01
   3.1763176e+00   8.4220719e-01   8.3571352e-01
   3.1783178e+00   8.4232816e-01   8.3583223e-01
   3.1803180e+00   8.4244901e-01   8.3595083e-01
   3.1823182e+00   8.4256976e-01   8.3606933e-01
   3.1843184e+00   8.4269039e-01   8.3618772e-01
   3.1863186e+00   8.4281091e-01   8.3630601e-01
   3.1883188e+00   8.4293131e-01   8.3642419e-01
   3.1903190e+00   8.4305161e-01   8.3654226e-01
   3.1923192e+00   8.4317179e-01   8.3666024e-01
   3.1943194e+00   8.4329187e-01   8.3677810e-01
   3.1963196e+00   8.4341183e-01   8.3689586e-01
   3.1983198e+00   8.4353168e-01   8.3701352e-01
   3.2003200e+00   8.4365141e-01   8.3713108e-01
   3.2023202e+00   8.4377104e-01   8.3724853e-01
   3.2043204e+00   8.4389056e-01   8.3736587e-01
   3.2063206e+00   8.4400996e-01   8.3748311e-01
   3.2083208e+00   8.4412925e-01   8.3760025e-01
   3.2103210e+00   8.4424844e-01   8.3771728e-01
   3.2123212e+00   8.4436751e-01   8.3783421e-01
   3.2143214e+00   8.4448647e-01   8.3795104e-01
   3.2163216e+00   8.4460532e-01   8.3806776e-01
   3.2183218e+00   8.4472407e-01   8.3818438e-01
   3.2203220e+00   8.4484270e-01   8.3830090e-01
   3.2223222e+00   8.4496122e-01   8.3841732e-01
   3.2243224e+00   8.4507963e-01   8.3853363e-01
   3.2263226e+00   8.4519794e-01   8.3864984e-01
   3.2283228e+00   8.4531613e-01   8.3876594e-01
   3.2303230e+00   8.4543421e-01   8.3888195e-01
   3.2323232e+00   8.4555219e-01   8.3899785e-01
   3.2343234e+00   8.4567005e-01   8.3911365e-01
   3.2363236e+00   8.4578781e-01   8.3922934e-01
   3.2383238e+00   8.4590546e-01   8.3934494e-01
   3.2403240e+00   8.4602300e-01   8.3946043e-01
   3.2423242e+00   8.4614043e-01   8.3957583e-01
   3.2443244e+00   8.4625775e-01   8.3969112e-01
   3.2463246e+00   8.4637496e-01   8.3980630e-01
   3.2483248e+00   8.4649207e-01   8.3992139e-01
   3.2503250e+00   8.4660907e-01   8.4003638e-01
   3.2523252e+00   8.4672596e-01   8.4015126e-01
   3.2543254e+00   8.4684274e-01   8.4026605e-01
   3.2563256e+00   8.4695941e-01   8.4038073e-01
   3.2583258e+00   8.4707598e-01   8.4049531e-01
   3.2603260e+00   8.4719244e-01   8.4060979e-01
   3.2623262e+00   8.4730879e-01   8.4072417e-01
   3.2643264e+00   8.4742503e-01   8.4083845e-01
   3.2663266e+00   8.4754117e-01   8.4095263e-01
   3.2683268e+00   8.4765720e-01   8.4106671e-01
   3.2703270e+00   8.4777312e-01   8.4118069e-01
   3.2723272e+00   8.4788894e-01   8.4129457e-01
   3.2743274e+00   8.4800465e-01   8.4140835e-01
   3.2763276e+00   8.4812025e-01   8.4152203e-01
   3.2783278e+00   8.4823575e-01   8.4163561e-01
   3.2803280e+00   8.4835114e-01   8.4174910e-01
   3.2823282e+00   8.4846643e-01   8.4186248e-01
   3.2843284e+00   8.4858161e-01   8.4197576e-01
   3.2863286e+00   8.4869668e-01   8.4208894e-01
   3.2883288e+00   8.4881165e-01   8.4220203e-01
   3.2903290e+00   8.4892651e-01   8.4231501e-01
   3.2923292e+00   8.4904127e-01   8.4242790e-01
   3.2943294e+00   8.4915592e-01   8.4254069e-01
   3.2963296e+00   8.4927047e-01   8.4265338e-01
   3.2983298e+00   8.4938491e-01   8.4276597e-01
   3.3003300e+00   8.4949924e-01   8.4287846e-01
   3.3023302e+00   8.4961347e-01   8.4299086e-01
   3.3043304e+00   8.4972760e-01   8.4310315e-01
   3.3063306e+00   8.4984162e-01   8.4321535e-01
   3.3083308e+00   8.4995554e-01   8.4332745e-01
   3.3103310e+00   8.5006935e-01   8.4343945e-01
   3.3123312e+00   8.5018306e-01   8.4355136e-01
   3.3143314e+00   8.5029666e-01   8.4366317e-01
   3.3163316e+00   8.5041016e-01   8.4377488e-01
   3.3183318e+00   8.5052356e-01   8.4388649e-01
   3.3203320e+00   8.5063685e-01   8.4399800e-01
   3.3223322e+00   8.5075004e-01   8.4410942e-01
   3.3243324e+00   8.5086313e-01   8.4422074e-01
   3.3263326e+00   8.5097611e-01   8.4433197e-01
   3.3283328e+00   8.5108899e-01   8.4444310e-01
   3.3303330e+00   8.5120176e-01   8.4455413e-01
   3.3323332e+00   8.5131444e-01   8.4466506e-01
   3.3343334e+00   8.5142701e-01   8.4477590e-01
   3.3363336e+00   8.5153947e-01   8.4488664e-01
   3.3383338e+00   8.5165184e-01   8.4499729e-01
   3.3403340e+00   8.5176410e-01   8.4510784e-01
   3.3423342e+00   8.5187626e-01   8.4521829e-01
   3.3443344e+00   8.5198832e-01   8.4532865e-01
   3.3463346e+00   8.5210027e-01   8.4543891e-01
   3.3483348e+00   8.5221212e-01   8.4554908e-01
   3.3503350e+00   8.5232387e-01   8.4565915e-01
   3.3523352e+00   8.5243552e-01   8.4576912e-01
   3.3543354e+00   8.5254707e-01   8.4587900e-01
   3.3563356e+00   8.5265851e-01   8.4598879e-01
   3.3583358e+00   8.5276986e-01   8.4609848e-01
   3.3603360e+00   8.5288110e-01   8.4620807e-01
   3.3623362e+00   8.5299224e-01   8.4631757e-01
   3.3643364e+00   8.5310328e-01   8.4642698e-01
   3.3663366e+00   8.5321422e-01   8.4653629e-01
   3.3683368e+00   8.5332505e-01   8.4664550e-01
   3.3703370e+00   8.5343579e-01   8.4675462e-01
   3.3723372e+00   8.5354643e-01   8.4686365e-01
   3.3743374e+00   8.5365696e-01   8.4697258e-01
   3.3763376e+00   8.5376740e-01   8.4708142e-01
   3.3783378e+00   8.5387773e-01   8.4719017e-01
   3.3803380e+00   8.5398797e-01   8.4729882e-01
   3.3823382e+00   8.5409810e-01   8.4740737e-01
   3.3843384e+00   8.5420813e-01   8.4751584e-01
   3.3863386e+00   8.5431807e-01   8.4762421e-01
   3.3883388e+00   8.5442790e-01   8.4773248e-01
   3.3903390e+00   8.5453764e-01   8.4784067e-01
   3.3923392e+00   8.5464727e-01   8.4794875e-01
   3.3943394e+00   8.5475681e-01   8.4805675e-01
   3.3963396e+00   8.5486624e-01   8.4816465e-01
   3.3983398e+00   8.5497558e-01   8.4827246e-01
   3.4003400e+00   8.5508482e-01   8.4838018e-01
   3.4023402e+00   8.5519396e-01   8.4848781e-01
   3.4043404e+00   8.5530300e-01   8.4859534e-01
   3.4063406e+00   8.5541194e-01   8.4870278e-01
   3.4083408e+00   8.5552078e-01   8.4881013e-01
   3.4103410e+00   8.5562952e-01   8.4891738e-01
   3.4123412e+00   8.5573817e-01   8.4902454e-01
   3.4143414e+00   8.5584672e-01   8.4913161e-01
   3.4163416e+00   8.5595516e-01   8.4923859e-01
   3.4183418e+00   8.5606351e-01   8.4934548e-01
   3.4203420e+00   8.5617177e-01   8.4945227e-01
   3.4223422e+00   8.5627992e-01   8.4955898e-01
   3.4243424e+00   8.5638798e-01   8.4966559e-01
   3.4263426e+00   8.5649594e-01   8.4977211e-01
   3.4283428e+00   8.5660380e-01   8.4987854e-01
   3.4303430e+00   8.5671156e-01   8.4998487e-01
   3.4323432e+00   8.5681923e-01   8.5009112e-01
   3.4343434e+00   8.5692680e-01   8.5019727e-01
   3.4363436e+00   8.5703427e-01   8.5030334e-01
   3.4383438e+00   8.5714165e-01   8.5040931e-01
   3.4403440e+00   8.5724893e-01   8.5051519e-01
   3.4423442e+00   8.5735611e-01   8.5062098e-01
   3.4443444e+00   8.5746319e-01   8.5072669e-01
   3.4463446e+00   8.5757018e-01   8.5083230e-01
   3.4483448e+00   8.5767708e-01   8.5093782e-01
   3.4503450e+00   8.5778387e-01   8.5104325e-01
   3.4523452e+00   8.5789057e-01   8.5114859e-01
   3.4543454e+00   8.5799717e-01   8.5125384e-01
   3.4563456e+00   8.5810368e-01   8.5135900e-01
   3.4583458e+00   8.5821009e-01   8.5146407e-01
   3.4603460e+00   8.5831641e-01   8.5156905e-01
   3.4623462e+00   8.5842263e-01   8.5167394e-01
   3.4643464e+00   8.5852875e-01   8.5177874e-01
   3.4663466e+00   8.5863478e-01   8.5188345e-01
   3.4683468e+00   8.5874071e-01   8.5198807e-01
   3.4703470e+00   8.5884655e-01   8.5209260e-01
   3.4723472e+00   8.5895230e-01   8.5219705e-01
   3.4743474e+00   8.5905794e-01   8.5230140e-01
   3.4763476e+00   8.5916350e-01   8.5240567e-01
   3.4783478e+00   8.5926895e-01   8.5250985e-01
   3.4803480e+00   8.5937432e-01   8.5261393e-01
   3.4823482e+00   8.5947959e-01   8.5271793e-01
   3.4843484e+00   8.5958476e-01   8.5282184e-01
   3.4863486e+00   8.5968984e-01   8.5292567e-01
   3.4883488e+00   8.5979483e-01   8.5302940e-01
   3.4903490e+00   8.5989972e-01   8.5313305e-01
   3.4923492e+00   8.6000451e-01   8.5323660e-01
   3.4943494e+00   8.6010922e-01   8.5334007e-01
   3.4963496e+00   8.6021383e-01   8.5344346e-01
   3.4983498e+00   8.6031834e-01   8.5354675e-01
   3.5003500e+00   8.6042276e-01   8.5364996e-01
   3.5023502e+00   8.6052709e-01   8.5375307e-01
   3.5043504e+00   8.6063133e-01   8.5385610e-01
   3.5063506e+00   8.6073547e-01   8.5395905e-01
   3.5083508e+00   8.6083951e-01   8.5406190e-01
   3.5103510e+00   8.6094347e-01   8.5416467e-01
   3.5123512e+00   8.6104733e-01   8.5426735e-01
   3.5143514e+00   8.6115110e-01   8.5436995e-01
   3.5163516e+00   8.6125478e-01   8.5447246e-01
   3.5183518e+00   8.6135836e-01   8.5457488e-01
   3.5203520e+00   8.6146185e-01   8.5467721e-01
   3.5223522e+00   8.6156525e-01   8.5477946e-01
   3.5243524e+00   8.6166855e-01   8.5488162e-01
   3.5263526e+00   8.6177177e-01   8.5498369e-01
   3.5283528e+00   8.6187489e-01   8.5508568e-01
   3.5303530e+00   8.6197792e-01   8.5518758e-01
   3.5323532e+00   8.6208085e-01   8.5528939e-01
   3.5343534e+00   8.6218370e-01   8.5539112e-01
   3.5363536e+00   8.6228645e-01   8.5549277e-01
   3.5383538e+00   8.6238911e-01   8.5559432e-01
   3.5403540e+00   8.6249168e-01   8.5569579e-01
   3.5423542e+00   8.6259416e-01   8.5579718e-01
   3.5443544e+00   8.6269655e-01   8.5589848e-01
   3.5463546e+00   8.6279884e-01   8.5599969e-01
   3.5483548e+00   8.6290105e-01   8.5610082e-01
   3.5503550e+00   8.6300316e-01   8.5620186e-01
   3.5523552e+00   8.6310518e-01   8.5630282e-01
   3.5543554e+00   8.6320711e-01   8.5640369e-01
   3.5563556e+00   8.6330895e-01   8.5650448e-01
   3.5583558e+00   8.6341070e-01   8.5660518e-01
   3.5603560e+00   8.6351236e-01   8.5670580e-01
   3.5623562e+00   8.6361393e-01   8.5680633e-01
   3.5643564e+00   8.6371541e-01   8.5690678e-01
   3.5663566e+00   8.6381680e-01   8.5700715e-01
   3.5683568e+00   8.6391810e-01   8.5710743e-01
   3.5703570e+00   8.6401930e-01   8.5720762e-01
   3.5723572e+00   8.6412042e-01   8.5730773e-01
   3.5743574e+00   8.6422334e-01   8.5740776e-01
   3.5763576e+00   8.6432427e-01   8.5750770e-01
   3.5783578e+00   8.6442511e-01   8.5760756e-01
   3.5803580e+00   8.6452586e-01   8.5770733e-01
   3.5823582e+00   8.6462652e-01   8.5780702e-01
   3.5843584e+00   8.6472708e-01   8.5790663e-01
   3.5863586e+00   8.6482756e-01   8.5800615e-01
   3.5883588e+00   8.6492795e-01   8.5810559e-01
   3.5903590e+00   8.6502826e-01   8.5820494e-01
   3.5923592e+00   8.6512847e-01   8.5830421e-01
   3.5943594e+00   8.6522859e-01   8.5840340e-01
   3.5963596e+00   8.6532863e-01   8.5850251e-01
   3.5983598e+00   8.6542858e-01   8.5860153e-01
   3.6003600e+00   8.6552843e-01   8.5870047e-01
   3.6023602e+00   8.6562820e-01   8.5879932e-01
   3.6043604e+00   8.6572788e-01   8.5889810e-01
   3.6063606e+00   8.6582748e-01   8.5899679e-01
   3.6083608e+00   8.6592698e-01   8.5909539e-01
   3.6103610e+00   8.6602640e-01   8.5919392e-01
   3.6123612e+00   8.6612573e-01   8.5929236e-01
   3.6143614e+00   8.6622497e-01   8.5939072e-01
   3.6163616e+00   8.6632412e-01   8.5948900e-01
   3.6183618e+00   8.6642319e-01   8.5958719e-01
   3.6203620e+00   8.6652216e-01   8.5968531e-01
   3.6223622e+00   8.6662105e-01   8.5978334e-01
   3.6243624e+00   8.6671986e-01   8.5988129e-01
   3.6263626e+00   8.6681857e-01   8.5997916e-01
   3.6283628e+00   8.6691720e-01   8.6007694e-01
   3.6303630e+00   8.6701574e-01   8.6017465e-01
   3.6323632e+00   8.6711420e-01   8.6027227e-01
   3.6343634e+00   8.6721256e-01   8.6036981e-01
   3.6363636e+00   8.6731084e-01   8.6046727e-01
   3.6383638e+00   8.6740904e-01   8.6056464e-01
   3.6403640e+00   8.6750714e-01   8.6066194e-01
   3.6423642e+00   8.6760516e-01   8.6075916e-01
   3.6443644e+00   8.6770310e-01   8.6085629e-01
   3.6463646e+00   8.6780095e-01   8.6095334e-01
   3.6483648e+00   8.6789871e-01   8.6105032e-01
   3.6503650e+00   8.6799638e-01   8.6114721e-01
   3.6523652e+00   8.6809397e-01   8.6124402e-01
   3.6543654e+00   8.6819147e-01   8.6134075e-01
   3.6563656e+00   8.6828889e-01   8.6143740e-01
   3.6583658e+00   8.6838622e-01   8.6153397e-01
   3.6603660e+00   8.6848347e-01   8.6163045e-01
   3.6623662e+00   8.6858063e-01   8.6172686e-01
   3.6643664e+00   8.6867770e-01   8.6182319e-01
   3.6663666e+00   8.6877469e-01   8.6191944e-01
   3.6683668e+00   8.6887160e-01   8.6201561e-01
   3.6703670e+00   8.6896842e-01   8.6211169e-01
   3.6723672e+00   8.6906515e-01   8.6220770e-01
   3.6743674e+00   8.6916180e-01   8.6230363e-01
   3.6763676e+00   8.6925836e-01   8.6239948e-01
   3.6783678e+00   8.6935484e-01   8.6249525e-01
   3.6803680e+00   8.6945124e-01   8.6259094e-01
   3.6823682e+00   8.6954755e-01   8.6268655e-01
   3.6843684e+00   8.6964377e-01   8.6278208e-01
   3.6863686e+00   8.6973991e-01   8.6287753e-01
   3.6883688e+00   8.6983597e-01   8.6297290e-01
   3.6903690e+00   8.6993194e-01   8.6306819e-01
   3.6923692e+00   8.7002783e-01   8.6316341e-01
   3.6943694e+00   8.7012363e-01   8.6325854e-01
   3.6963696e+00   8.7021935e-01   8.6335360e-01
   3.6983698e+00   8.7031498e-01   8.6344857e-01
   3.7003700e+00   8.7041053e-01   8.6354347e-01
   3.7023702e+00   8.7050600e-01   8.6363829e-01
   3.7043704e+00   8.7060139e-01   8.6373303e-01
   3.7063706e+00   8.7069669e-01   8.6382770e-01
   3.7083708e+00   8.7079190e-01   8.6392228e-01
   3.7103710e+00   8.7088704e-01   8.6401679e-01
   3.7123712e+00   8.7098209e-01   8.6411122e-01
   3.7143714e+00   8.7107705e-01   8.6420557e-01
   3.7163716e+00   8.7117194e-01   8.6429984e-01
   3.7183718e+00   8.7126674e-01   8.6439403e-01
   3.7203720e+00   8.7136146e-01   8.6448815e-01
   3.7223722e+00   8.7145609e-01   8.6458219e-01
   3.7243724e+00   8.7155065e-01   8.6467615e-01
   3.7263726e+00   8.7164511e-01   8.6477003e-01
   3.7283728e+00   8.7173950e-01   8.6486383e-01
   3.7303730e+00   8.7183381e-01   8.6495756e-01
   3.7323732e+00   8.7192803e-01   8.6505121e-01
   3.7343734e+00   8.7202217e-01   8.6514479e-01
   3.7363736e+00   8.7211623e-01   8.6523828e-01
   3.7383738e+00   8.7221020e-01   8.6533170e-01
   3.7403740e+00   8.7230409e-01   8.6542504e-01
   3.7423742e+00   8.7239791e-01   8.6551831e-01
   3.7443744e+00   8.7249164e-01   8.6561150e-01
   3.7463746e+00   8.7258528e-01   8.6570461e-01
   3.7483748e+00   8.7267885e-01   8.6579764e-01
   3.7503750e+00   8.7277233e-01   8.6589060e-01
   3.7523752e+00   8.7286574e-01   8.6598348e-01
   3.7543754e+00   8.7295906e-01   8.6607629e-01
   3.7563756e+00   8.7305230e-01   8.6616902e-01
   3.7583758e+00   8.7314546e-01   8.6626167e-01
   3.7603760e+00   8.7323854e-01   8.6635425e-01
   3.7623762e+00   8.7333153e-01   8.6644675e-01
   3.7643764e+00   8.7342445e-01   8.6653917e-01
   3.7663766e+00   8.7351728e-01   8.6663152e-01
   3.7683768e+00   8.7361004e-01   8.6672379e-01
   3.7703770e+00   8.7370271e-01   8.6681599e-01
   3.7723772e+00   8.7379530e-01   8.6690811e-01
   3.7743774e+00   8.7388781e-01   8.6700015e-01
   3.7763776e+00   8.7398025e-01   8.6709212e-01
   3.7783778e+00   8.7407260e-01   8.6718401e-01
   3.7803780e+00   8.7416487e-01   8.6727583e-01
   3.7823782e+00   8.7425706e-01   8.6736758e-01
   3.7843784e+00   8.7434917e-01   8.6745924e-01
   3.7863786e+00   8.7444120e-01   8.6755084e-01
   3.7883788e+00   8.7453315e-01   8.6764235e-01
   3.7903790e+00   8.7462502e-01   8.6773380e-01
   3.7923792e+00   8.7471681e-01   8.6782516e-01
   3.7943794e+00   8.7480852e-01   8.6791646e-01
   3.7963796e+00   8.7490015e-01   8.6800767e-01
   3.7983798e+00   8.7499171e-01   8.6809882e-01
   3.8003800e+00   8.7508318e-01   8.6818989e-01
   3.8023802e+00   8.7517457e-01   8.6828088e-01
   3.8043804e+00   8.7526589e-01   8.6837180e-01
   3.8063806e+00   8.7535712e-01   8.6846264e-01
   3.8083808e+00   8.7544828e-01   8.6855341e-01
   3.8103810e+00   8.7553935e-01   8.6864411e-01
   3.8123812e+00   8.7563035e-01   8.6873473e-01
   3.8143814e+00   8.7572127e-01   8.6882528e-01
   3.8163816e+00   8.7581211e-01   8.6891576e-01
   3.8183818e+00   8.7590287e-01   8.6900616e-01
   3.8203820e+00   8.7599355e-01   8.6909648e-01
   3.8223822e+00   8.7608416e-01   8.6918674e-01
   3.8243824e+00   8.7617468e-01   8.6927691e-01
   3.8263826e+00   8.7626513e-01   8.6936702e-01
   3.8283828e+00   8.7635550e-01   8.6945705e-01
   3.8303830e+00   8.7644579e-01   8.6954701e-01
   3.8323832e+00   8.7653600e-01   8.6963690e-01
   3.8343834e+00   8.7662614e-01   8.6972671e-01
   3.8363836e+00   8.7671620e-01   8.6981645e-01
   3.8383838e+00   8.7680617e-01   8.6990611e-01
   3.8403840e+00   8.7689608e-01   8.6999570e-01
   3.8423842e+00   8.7698590e-01   8.7008522e-01
   3.8443844e+00   8.7707565e-01   8.7017467e-01
   3.8463846e+00   8.7716531e-01   8.7026404e-01
   3.8483848e+00   8.7725491e-01   8.7035334e-01
   3.8503850e+00   8.7734442e-01   8.7044257e-01
   3.8523852e+00   8.7743386e-01   8.7053173e-01
   3.8543854e+00   8.7752321e-01   8.7062081e-01
   3.8563856e+00   8.7761250e-01   8.7070982e-01
   3.8583858e+00   8.7770170e-01   8.7079876e-01
   3.8603860e+00   8.7779083e-01   8.7088762e-01
   3.8623862e+00   8.7787988e-01   8.7097642e-01
   3.8643864e+00   8.7796886e-01   8.7106514e-01
   3.8663866e+00   8.7805775e-01   8.7115379e-01
   3.8683868e+00   8.7814658e-01   8.7124236e-01
   3.8703870e+00   8.7823532e-01   8.7133087e-01
   3.8723872e+00   8.7832399e-01   8.7141930e-01
   3.8743874e+00   8.7841258e-01   8.7150766e-01
   3.8763876e+00   8.7850110e-01   8.7159595e-01
   3.8783878e+00   8.7858953e-01   8.7168417e-01
   3.8803880e+00   8.7867790e-01   8.7177232e-01
   3.8823882e+00   8.7876619e-01   8.7186039e-01
   3.8843884e+00   8.7885440e-01   8.7194839e-01
   3.8863886e+00   8.7894253e-01   8.7203633e-01
   3.8883888e+00   8.7903059e-01   8.7212419e-01
   3.8903890e+00   8.7911857e-01   8.7221198e-01
   3.8923892e+00   8.7920648e-01   8.7229970e-01
   3.8943894e+00   8.7929432e-01   8.7238734e-01
   3.8963896e+00   8.7938207e-01   8.7247492e-01
   3.8983898e+00   8.7946975e-01   8.7256242e-01
   3.9003900e+00   8.7955736e-01   8.7264986e-01
   3.9023902e+00   8.7964489e-01   8.7273722e-01
   3.9043904e+00   8.7973235e-01   8.7282452e-01
   3.9063906e+00   8.7981973e-01   8.7291174e-01
   3.9083908e+00   8.7990703e-01   8.7299889e-01
   3.9103910e+00   8.7999426e-01   8.7308597e-01
   3.9123912e+00   8.8008142e-01   8.7317298e-01
   3.9143914e+00   8.8016850e-01   8.7325992e-01
   3.9163916e+00   8.8025551e-01   8.7334679e-01
   3.9183918e+00   8.8034244e-01   8.7343359e-01
   3.9203920e+00   8.8042930e-01   8.7352032e-01
   3.9223922e+00   8.8051608e-01   8.7360698e-01
   3.9243924e+00   8.8060279e-01   8.7369358e-01
   3.9263926e+00   8.8068942e-01   8.7378010e-01
   3.9283928e+00   8.8077598e-01   8.7386655e-01
   3.9303930e+00   8.8086247e-01   8.7395293e-01
   3.9323932e+00   8.8094888e-01   8.7403924e-01
   3.9343934e+00   8.8103522e-01   8.7412548e-01
   3.9363936e+00   8.8112148e-01   8.7421165e-01
   3.9383938e+00   8.8120767e-01   8.7429775e-01
   3.9403940e+00   8.8129379e-01   8.7438379e-01
   3.9423942e+00   8.8137983e-01   8.7446975e-01
   3.9443944e+00   8.8146580e-01   8.7455564e-01
   3.9463946e+00   8.8155170e-01   8.7464147e-01
   3.9483948e+00   8.8163752e-01   8.7472723e-01
   3.9503950e+00   8.8172327e-01   8.7481291e-01
   3.9523952e+00   8.8180894e-01   8.7489853e-01
   3.9543954e+00   8.8189454e-01   8.7498408e-01
   3.9563956e+00   8.8198007e-01   8.7506956e-01
   3.9583958e+00   8.8206553e-01   8.7515497e-01
   3.9603960e+00   8.8215091e-01   8.7524031e-01
   3.9623962e+00   8.8223622e-01   8.7532559e-01
   3.9643964e+00   8.8232146e-01   8.7541079e-01
   3.9663966e+00   8.8240662e-01   8.7549593e-01
   3.9683968e+00   8.8249172e-01   8.7558100e-01
   3.9703970e+00   8.8257673e-01   8.7566600e-01
   3.9723972e+00   8.8266168e-01   8.7575093e-01
   3.9743974e+00   8.8274656e-01   8.7583580e-01
   3.9763976e+00   8.8283136e-01   8.7592059e-01
   3.9783978e+00   8.8291609e-01   8.7600532e-01
   3.9803980e+00   8.8300074e-01   8.7608998e-01
   3.9823982e+00   8.8308533e-01   8.7617457e-01
   3.9843984e+00   8.8316984e-01   8.7625910e-01
   3.9863986e+00   8.8325428e-01   8.7634355e-01
   3.9883988e+00   8.8333865e-01   8.7642794e-01
   3.9903990e+00   8.8342295e-01   8.7651226e-01
   3.9923992e+00   8.8350717e-01   8.7659651e-01
   3.9943994e+00   8.8359133e-01   8.7668070e-01
   3.9963996e+00   8.8367541e-01   8.7676482e-01
   3.9983998e+00   8.8375942e-01   8.7684887e-01
   4.0004000e+00   8.8384336e-01   8.7693285e-01
   4.0024002e+00   8.8392723e-01   8.7701677e-01
   4.0044004e+00   8.8401102e-01   8.7710062e-01
   4.0064006e+00   8.8409475e-01   8.7718440e-01
   4.0084008e+00   8.8417840e-01   8.7726811e-01
   4.0104010e+00   8.8426199e-01   8.7735176e-01
   4.0124012e+00   8.8434550e-01   8.7743534e-01
   4.0144014e+00   8.8442894e-01   8.7751886e-01
   4.0164016e+00   8.8451231e-01   8.7760231e-01
   4.0184018e+00   8.8459561e-01   8.7768569e-01
   4.0204020e+00   8.8467884e-01   8.7776900e-01
   4.0224022e+00   8.8476199e-01   8.7785225e-01
   4.0244024e+00   8.8484508e-01   8.7793543e-01
   4.0264026e+00   8.8492810e-01   8.7801854e-01
   4.0284028e+00   8.8501104e-01   8.7810159e-01
   4.0304030e+00   8.8509392e-01   8.7818457e-01
   4.0324032e+00   8.8517673e-01   8.7826749e-01
   4.0344034e+00   8.8525946e-01   8.7835034e-01
   4.0364036e+00   8.8534213e-01   8.7843312e-01
   4.0384038e+00   8.8542472e-01   8.7851584e-01
   4.0404040e+00   8.8550725e-01   8.7859849e-01
   4.0424042e+00   8.8558970e-01   8.7868108e-01
   4.0444044e+00   8.8567209e-01   8.7876360e-01
   4.0464046e+00   8.8575440e-01   8.7884605e-01
   4.0484048e+00   8.8583665e-01   8.7892844e-01
   4.0504050e+00   8.8591882e-01   8.7901076e-01
   4.0524052e+00   8.8600093e-01   8.7909302e-01
   4.0544054e+00   8.8608297e-01   8.7917521e-01
   4.0564056e+00   8.8616494e-01   8.7925734e-01
   4.0584058e+00   8.8624683e-01   8.7933940e-01
   4.0604060e+00   8.8632866e-01   8.7942139e-01
   4.0624062e+00   8.8641042e-01   8.7950333e-01
   4.0644064e+00   8.8649211e-01   8.7958519e-01
   4.0664066e+00   8.8657374e-01   8.7966699e-01
   4.0684068e+00   8.8665529e-01   8.7974873e-01
   4.0704070e+00   8.8673677e-01   8.7983040e-01
   4.0724072e+00   8.8681819e-01   8.7991200e-01
   4.0744074e+00   8.8689953e-01   8.7999354e-01
   4.0764076e+00   8.8698081e-01   8.8007502e-01
   4.0784078e+00   8.8706202e-01   8.8015643e-01
   4.0804080e+00   8.8714316e-01   8.8023777e-01
   4.0824082e+00   8.8722423e-01   8.8031906e-01
   4.0844084e+00   8.8730523e-01   8.8040027e-01
   4.0864086e+00   8.8738617e-01   8.8048142e-01
   4.0884088e+00   8.8746703e-01   8.8056251e-01
   4.0904090e+00   8.8754783e-01   8.8064354e-01
   4.0924092e+00   8.8762856e-01   8.8072450e-01
   4.0944094e+00   8.8770923e-01   8.8080539e-01
   4.0964096e+00   8.8778982e-01   8.8088622e-01
   4.0984098e+00   8.8787035e-01   8.8096699e-01
   4.1004100e+00   8.8795080e-01   8.8104769e-01
   4.1024102e+00   8.8803119e-01   8.8112833e-01
   4.1044104e+00   8.8811152e-01   8.8120891e-01
   4.1064106e+00   8.8819177e-01   8.8128942e-01
   4.1084108e+00   8.8827196e-01   8.8136987e-01
   4.1104110e+00   8.8835208e-01   8.8145025e-01
   4.1124112e+00   8.8843213e-01   8.8153057e-01
   4.1144114e+00   8.8851212e-01   8.8161083e-01
   4.1164116e+00   8.8859204e-01   8.8169102e-01
   4.1184118e+00   8.8867189e-01   8.8177115e-01
   4.1204120e+00   8.8875167e-01   8.8185122e-01
   4.1224122e+00   8.8883139e-01   8.8193122e-01
   4.1244124e+00   8.8891104e-01   8.8201116e-01
   4.1264126e+00   8.8899062e-01   8.8209104e-01
   4.1284128e+00   8.8907013e-01   8.8217085e-01
   4.1304130e+00   8.8914958e-01   8.8225060e-01
   4.1324132e+00   8.8922896e-01   8.8233029e-01
   4.1344134e+00   8.8930828e-01   8.8240992e-01
   4.1364136e+00   8.8938753e-01   8.8248948e-01
   4.1384138e+00   8.8946671e-01   8.8256898e-01
   4.1404140e+00   8.8954583e-01   8.8264841e-01
   4.1424142e+00   8.8962488e-01   8.8272779e-01
   4.1444144e+00   8.8970386e-01   8.8280710e-01
   4.1464146e+00   8.8978277e-01   8.8288635e-01
   4.1484148e+00   8.8986162e-01   8.8296553e-01
   4.1504150e+00   8.8994041e-01   8.8304466e-01
   4.1524152e+00   8.9001913e-01   8.8312372e-01
   4.1544154e+00   8.9009778e-01   8.8320272e-01
   4.1564156e+00   8.9017637e-01   8.8328165e-01
   4.1584158e+00   8.9025489e-01   8.8336053e-01
   4.1604160e+00   8.9033334e-01   8.8343934e-01
   4.1624162e+00   8.9041173e-01   8.8351809e-01
   4.1644164e+00   8.9049005e-01   8.8359678e-01
   4.1664166e+00   8.9056831e-01   8.8367540e-01
   4.1684168e+00   8.9064650e-01   8.8375397e-01
   4.1704170e+00   8.9072463e-01   8.8383247e-01
   4.1724172e+00   8.9080269e-01   8.8391091e-01
   4.1744174e+00   8.9088068e-01   8.8398929e-01
   4.1764176e+00   8.9095861e-01   8.8406761e-01
   4.1784178e+00   8.9103648e-01   8.8414587e-01
   4.1804180e+00   8.9111428e-01   8.8422406e-01
   4.1824182e+00   8.9119202e-01   8.8430219e-01
   4.1844184e+00   8.9126969e-01   8.8438026e-01
   4.1864186e+00   8.9134729e-01   8.8445827e-01
   4.1884188e+00   8.9142483e-01   8.8453622e-01
   4.1904190e+00   8.9150231e-01   8.8461411e-01
   4.1924192e+00   8.9157972e-01   8.8469194e-01
   4.1944194e+00   8.9165706e-01   8.8476970e-01
   4.1964196e+00   8.9173434e-01   8.8484741e-01
   4.1984198e+00   8.9181156e-01   8.8492505e-01
   4.2004200e+00   8.9188871e-01   8.8500263e-01
   4.2024202e+00   8.9196580e-01   8.8508016e-01
   4.2044204e+00   8.9204282e-01   8.8515762e-01
   4.2064206e+00   8.9211978e-01   8.8523502e-01
   4.2084208e+00   8.9219668e-01   8.8531236e-01
   4.2104210e+00   8.9227351e-01   8.8538963e-01
   4.2124212e+00   8.9235028e-01   8.8546685e-01
   4.2144214e+00   8.9242698e-01   8.8554401e-01
   4.2164216e+00   8.9250362e-01   8.8562111e-01
   4.2184218e+00   8.9258019e-01   8.8569814e-01
   4.2204220e+00   8.9265670e-01   8.8577512e-01
   4.2224222e+00   8.9273315e-01   8.8585204e-01
   4.2244224e+00   8.9280954e-01   8.8592889e-01
   4.2264226e+00   8.9288586e-01   8.8600569e-01
   4.2284228e+00   8.9296211e-01   8.8608243e-01
   4.2304230e+00   8.9303831e-01   8.8615910e-01
   4.2324232e+00   8.9311443e-01   8.8623572e-01
   4.2344234e+00   8.9319050e-01   8.8631227e-01
   4.2364236e+00   8.9326650e-01   8.8638877e-01
   4.2384238e+00   8.9334244e-01   8.8646521e-01
   4.2404240e+00   8.9341832e-01   8.8654158e-01
   4.2424242e+00   8.9349413e-01   8.8661790e-01
   4.2444244e+00   8.9356988e-01   8.8669416e-01
   4.2464246e+00   8.9364557e-01   8.8677036e-01
   4.2484248e+00   8.9372119e-01   8.8684649e-01
   4.2504250e+00   8.9379676e-01   8.8692257e-01
   4.2524252e+00   8.9387226e-01   8.8699859e-01
   4.2544254e+00   8.9394769e-01   8.8707455e-01
   4.2564256e+00   8.9402306e-01   8.8715045e-01
   4.2584258e+00   8.9409838e-01   8.8722630e-01
   4.2604260e+00   8.9417362e-01   8.8730208e-01
   4.2624262e+00   8.9424881e-01   8.8737780e-01
   4.2644264e+00   8.9432393e-01   8.8745347e-01
   4.2664266e+00   8.9439899e-01   8.8752907e-01
   4.2684268e+00   8.9447399e-01   8.8760462e-01
   4.2704270e+00   8.9454893e-01   8.8768011e-01
   4.2724272e+00   8.9462380e-01   8.8775553e-01
   4.2744274e+00   8.9469861e-01   8.8783090e-01
   4.2764276e+00   8.9477336e-01   8.8790622e-01
   4.2784278e+00   8.9484805e-01   8.8798147e-01
   4.2804280e+00   8.9492268e-01   8.8805666e-01
   4.2824282e+00   8.9499724e-01   8.8813180e-01
   4.2844284e+00   8.9507175e-01   8.8820688e-01
   4.2864286e+00   8.9514619e-01   8.8828189e-01
   4.2884288e+00   8.9522057e-01   8.8835685e-01
   4.2904290e+00   8.9529488e-01   8.8843176e-01
   4.2924292e+00   8.9536914e-01   8.8850660e-01
   4.2944294e+00   8.9544333e-01   8.8858139e-01
   4.2964296e+00   8.9551747e-01   8.8865611e-01
   4.2984298e+00   8.9559154e-01   8.8873078e-01
   4.3004300e+00   8.9566555e-01   8.8880539e-01
   4.3024302e+00   8.9573950e-01   8.8887995e-01
   4.3044304e+00   8.9581339e-01   8.8895444e-01
   4.3064306e+00   8.9588721e-01   8.8902888e-01
   4.3084308e+00   8.9596098e-01   8.8910326e-01
   4.3104310e+00   8.9603468e-01   8.8917758e-01
   4.3124312e+00   8.9610833e-01   8.8925185e-01
   4.3144314e+00   8.9618191e-01   8.8932606e-01
   4.3164316e+00   8.9625543e-01   8.8940020e-01
   4.3184318e+00   8.9632889e-01   8.8947430e-01
   4.3204320e+00   8.9640229e-01   8.8954833e-01
   4.3224322e+00   8.9647563e-01   8.8962231e-01
   4.3244324e+00   8.9654891e-01   8.8969623e-01
   4.3264326e+00   8.9662213e-01   8.8977009e-01
   4.3284328e+00   8.9669529e-01   8.8984389e-01
   4.3304330e+00   8.9676839e-01   8.8991764e-01
   4.3324332e+00   8.9684143e-01   8.8999133e-01
   4.3344334e+00   8.9691441e-01   8.9006497e-01
   4.3364336e+00   8.9698732e-01   8.9013854e-01
   4.3384338e+00   8.9706018e-01   8.9021206e-01
   4.3404340e+00   8.9713298e-01   8.9028553e-01
   4.3424342e+00   8.9720571e-01   8.9035893e-01
   4.3444344e+00   8.9727839e-01   8.9043228e-01
   4.3464346e+00   8.9735101e-01   8.9050557e-01
   4.3484348e+00   8.9742357e-01   8.9057881e-01
   4.3504350e+00   8.9749606e-01   8.9065199e-01
   4.3524352e+00   8.9756850e-01   8.9072511e-01
   4.3544354e+00   8.9764088e-01   8.9079818e-01
   4.3564356e+00   8.9771320e-01   8.9087119e-01
   4.3584358e+00   8.9778546e-01   8.9094414e-01
   4.3604360e+00   8.9785766e-01   8.9101704e-01
   4.3624362e+00   8.9792980e-01   8.9108988e-01
   4.3644364e+00   8.9800188e-01   8.9116266e-01
   4.3664366e+00   8.9807390e-01   8.9123539e-01
   4.3684368e+00   8.9814586e-01   8.9130806e-01
   4.3704370e+00   8.9821777e-01   8.9138068e-01
   4.3724372e+00   8.9828961e-01   8.9145324e-01
   4.3744374e+00   8.9836140e-01   8.9152574e-01
   4.3764376e+00   8.9843312e-01   8.9159819e-01
   4.3784378e+00   8.9850479e-01   8.9167058e-01
   4.3804380e+00   8.9857640e-01   8.9174292e-01
   4.3824382e+00   8.9864795e-01   8.9181520e-01
   4.3844384e+00   8.9871944e-01   8.9188742e-01
   4.3864386e+00   8.9879087e-01   8.9195959e-01
   4.3884388e+00   8.9886224e-01   8.9203170e-01
   4.3904390e+00   8.9893356e-01   8.9210376e-01
   4.3924392e+00   8.9900481e-01   8.9217576e-01
   4.3944394e+00   8.9907601e-01   8.9224771e-01
   4.3964396e+00   8.9914715e-01   8.9231960e-01
   4.3984398e+00   8.9921823e-01   8.9239144e-01
   4.4004400e+00   8.9928925e-01   8.9246322e-01
   4.4024402e+00   8.9936022e-01   8.9253494e-01
   4.4044404e+00   8.9943112e-01   8.9260661e-01
   4.4064406e+00   8.9950197e-01   8.9267823e-01
   4.4084408e+00   8.9957276e-01   8.9274979e-01
   4.4104410e+00   8.9964349e-01   8.9282129e-01
   4.4124412e+00   8.9971417e-01   8.9289274e-01
   4.4144414e+00   8.9978478e-01   8.9296414e-01
   4.4164416e+00   8.9985534e-01   8.9303548e-01
   4.4184418e+00   8.9992584e-01   8.9310676e-01
   4.4204420e+00   8.9999629e-01   8.9317799e-01
   4.4224422e+00   9.0006667e-01   8.9324917e-01
   4.4244424e+00   9.0013700e-01   8.9332029e-01
   4.4264426e+00   9.0020727e-01   8.9339136e-01
   4.4284428e+00   9.0027748e-01   8.9346237e-01
   4.4304430e+00   9.0034763e-01   8.9353333e-01
   4.4324432e+00   9.0041773e-01   8.9360423e-01
   4.4344434e+00   9.0048777e-01   8.9367508e-01
   4.4364436e+00   9.0055775e-01   8.9374587e-01
   4.4384438e+00   9.0062768e-01   8.9381661e-01
   4.4404440e+00   9.0069755e-01   8.9388730e-01
   4.4424442e+00   9.0076736e-01   8.9395793e-01
   4.4444444e+00   9.0083711e-01   8.9402851e-01
   4.4464446e+00   9.0090681e-01   8.9409903e-01
   4.4484448e+00   9.0097645e-01   8.9416950e-01
   4.4504450e+00   9.0104603e-01   8.9423991e-01
   4.4524452e+00   9.0111556e-01   8.9431028e-01
   4.4544454e+00   9.0118503e-01   8.9438058e-01
   4.4564456e+00   9.0125444e-01   8.9445084e-01
   4.4584458e+00   9.0132380e-01   8.9452104e-01
   4.4604460e+00   9.0139310e-01   8.9459118e-01
   4.4624462e+00   9.0146234e-01   8.9466127e-01
   4.4644464e+00   9.0153153e-01   8.9473131e-01
   4.4664466e+00   9.0160066e-01   8.9480130e-01
   4.4684468e+00   9.0166974e-01   8.9487123e-01
   4.4704470e+00   9.0173875e-01   8.9494111e-01
   4.4724472e+00   9.0180771e-01   8.9501093e-01
   4.4744474e+00   9.0187662e-01   8.9508070e-01
   4.4764476e+00   9.0194547e-01   8.9515042e-01
   4.4784478e+00   9.0201426e-01   8.9522009e-01
   4.4804480e+00   9.0208300e-01   8.9528970e-01
   4.4824482e+00   9.0215168e-01   8.9535925e-01
   4.4844484e+00   9.0222030e-01   8.9542876e-01
   4.4864486e+00   9.0228887e-01   8.9549821e-01
   4.4884488e+00   9.0235739e-01   8.9556761e-01
   4.4904490e+00   9.0242584e-01   8.9563696e-01
   4.4924492e+00   9.0249425e-01   8.9570625e-01
   4.4944494e+00   9.0256259e-01   8.9577549e-01
   4.4964496e+00   9.0263088e-01   8.9584468e-01
   4.4984498e+00   9.0269912e-01   8.9591381e-01
   4.5004500e+00   9.0276730e-01   8.9598289e-01
   4.5024502e+00   9.0283542e-01   8.9605192e-01
   4.5044504e+00   9.0290349e-01   8.9612090e-01
   4.5064506e+00   9.0297150e-01   8.9618982e-01
   4.5084508e+00   9.0303946e-01   8.9625869e-01
   4.5104510e+00   9.0310736e-01   8.9632751e-01
   4.5124512e+00   9.0317521e-01   8.9639628e-01
   4.5144514e+00   9.0324300e-01   8.9646499e-01
   4.5164516e+00   9.0331074e-01   8.9653365e-01
   4.5184518e+00   9.0337842e-01   8.9660226e-01
   4.5204520e+00   9.0344605e-01   8.9667082e-01
   4.5224522e+00   9.0351362e-01   8.9673932e-01
   4.5244524e+00   9.0358114e-01   8.9680778e-01
   4.5264526e+00   9.0364861e-01   8.9687618e-01
   4.5284528e+00   9.0371601e-01   8.9694452e-01
   4.5304530e+00   9.0378337e-01   8.9701282e-01
   4.5324532e+00   9.0385067e-01   8.9708106e-01
   4.5344534e+00   9.0391791e-01   8.9714926e-01
   4.5364536e+00   9.0398510e-01   8.9721740e-01
   4.5384538e+00   9.0405224e-01   8.9728549e-01
   4.5404540e+00   9.0411932e-01   8.9735352e-01
   4.5424542e+00   9.0418634e-01   8.9742151e-01
   4.5444544e+00   9.0425332e-01   8.9748944e-01
   4.5464546e+00   9.0432023e-01   8.9755733e-01
   4.5484548e+00   9.0438710e-01   8.9762516e-01
   4.5504550e+00   9.0445391e-01   8.9769293e-01
   4.5524552e+00   9.0452066e-01   8.9776066e-01
   4.5544554e+00   9.0458736e-01   8.9782834e-01
   4.5564556e+00   9.0465401e-01   8.9789596e-01
   4.5584558e+00   9.0472060e-01   8.9796354e-01
   4.5604560e+00   9.0478714e-01   8.9803106e-01
   4.5624562e+00   9.0485363e-01   8.9809853e-01
   4.5644564e+00   9.0492006e-01   8.9816595e-01
   4.5664566e+00   9.0498644e-01   8.9823332e-01
   4.5684568e+00   9.0505277e-01   8.9830064e-01
   4.5704570e+00   9.0511904e-01   8.9836790e-01
   4.5724572e+00   9.0518525e-01   8.9843512e-01
   4.5744574e+00   9.0525142e-01   8.9850228e-01
   4.5764576e+00   9.0531753e-01   8.9856939e-01
   4.5784578e+00   9.0538358e-01   8.9863646e-01
   4.5804580e+00   9.0544959e-01   8.9870347e-01
   4.5824582e+00   9.0551554e-01   8.9877043e-01
   4.5844584e+00   9.0558144e-01   8.9883734e-01
   4.5864586e+00   9.0564728e-01   8.9890420e-01
   4.5884588e+00   9.0571307e-01   8.9897101e-01
   4.5904590e+00   9.0577881e-01   8.9903777e-01
   4.5924592e+00   9.0584449e-01   8.9910448e-01
   4.5944594e+00   9.0591012e-01   8.9917113e-01
   4.5964596e+00   9.0597570e-01   8.9923774e-01
   4.5984598e+00   9.0604123e-01   8.9930430e-01
   4.6004600e+00   9.0610670e-01   8.9937080e-01
   4.6024602e+00   9.0617212e-01   8.9943726e-01
   4.6044604e+00   9.0623749e-01   8.9950367e-01
   4.6064606e+00   9.0630280e-01   8.9957002e-01
   4.6084608e+00   9.0636806e-01   8.9963633e-01
   4.6104610e+00   9.0643327e-01   8.9970258e-01
   4.6124612e+00   9.0649843e-01   8.9976879e-01
   4.6144614e+00   9.0656353e-01   8.9983494e-01
   4.6164616e+00   9.0662859e-01   8.9990105e-01
   4.6184618e+00   9.0669359e-01   8.9996710e-01
   4.6204620e+00   9.0675853e-01   9.0003311e-01
   4.6224622e+00   9.0682343e-01   9.0009907e-01
   4.6244624e+00   9.0688827e-01   9.0016497e-01
   4.6264626e+00   9.0695306e-01   9.0023083e-01
   4.6284628e+00   9.0701780e-01   9.0029663e-01
   4.6304630e+00   9.0708249e-01   9.0036239e-01
   4.6324632e+00   9.0714712e-01   9.0042810e-01
   4.6344634e+00   9.0721170e-01   9.0049376e-01
   4.6364636e+00   9.0727623e-01   9.0055937e-01
   4.6384638e+00   9.0734071e-01   9.0062492e-01
   4.6404640e+00   9.0740514e-01   9.0069043e-01
   4.6424642e+00   9.0746951e-01   9.0075589e-01
   4.6444644e+00   9.0753383e-01   9.0082130e-01
   4.6464646e+00   9.0759811e-01   9.0088667e-01
   4.6484648e+00   9.0766232e-01   9.0095198e-01
   4.6504650e+00   9.0772649e-01   9.0101724e-01
   4.6524652e+00   9.0779061e-01   9.0108245e-01
   4.6544654e+00   9.0785467e-01   9.0114762e-01
   4.6564656e+00   9.0791869e-01   9.0121273e-01
   4.6584658e+00   9.0798265e-01   9.0127780e-01
   4.6604660e+00   9.0804656e-01   9.0134282e-01
   4.6624662e+00   9.0811042e-01   9.0140779e-01
   4.6644664e+00   9.0817423e-01   9.0147271e-01
   4.6664666e+00   9.0823799e-01   9.0153758e-01
   4.6684668e+00   9.0830169e-01   9.0160240e-01
   4.6704670e+00   9.0836535e-01   9.0166717e-01
   4.6724672e+00   9.0842895e-01   9.0173190e-01
   4.6744674e+00   9.0849250e-01   9.0179658e-01
   4.6764676e+00   9.0855601e-01   9.0186120e-01
   4.6784678e+00   9.0861946e-01   9.0192578e-01
   4.6804680e+00   9.0868286e-01   9.0199031e-01
   4.6824682e+00   9.0874621e-01   9.0205480e-01
   4.6844684e+00   9.0880951e-01   9.0211923e-01
   4.6864686e+00   9.0887275e-01   9.0218361e-01
   4.6884688e+00   9.0893595e-01   9.0224795e-01
   4.6904690e+00   9.0899910e-01   9.0231224e-01
   4.6924692e+00   9.0906219e-01   9.0237648e-01
   4.6944694e+00   9.0912524e-01   9.0244067e-01
   4.6964696e+00   9.0918823e-01   9.0250482e-01
   4.6984698e+00   9.0925118e-01   9.0256891e-01
   4.7004700e+00   9.0931407e-01   9.0263296e-01
   4.7024702e+00   9.0937692e-01   9.0269696e-01
   4.7044704e+00   9.0943971e-01   9.0276091e-01
   4.7064706e+00   9.0950246e-01   9.0282482e-01
   4.7084708e+00   9.0956515e-01   9.0288867e-01
   4.7104710e+00   9.0962779e-01   9.0295248e-01
   4.7124712e+00   9.0969039e-01   9.0301624e-01
   4.7144714e+00   9.0975293e-01   9.0307995e-01
   4.7164716e+00   9.0981542e-01   9.0314362e-01
   4.7184718e+00   9.0987787e-01   9.0320723e-01
   4.7204720e+00   9.0994026e-01   9.0327080e-01
   4.7224722e+00   9.1000260e-01   9.0333433e-01
   4.7244724e+00   9.1006490e-01   9.0339780e-01
   4.7264726e+00   9.1012714e-01   9.0346123e-01
   4.7284728e+00   9.1018934e-01   9.0352461e-01
   4.7304730e+00   9.1025148e-01   9.0358794e-01
   4.7324732e+00   9.1031358e-01   9.0365122e-01
   4.7344734e+00   9.1037562e-01   9.0371446e-01
   4.7364736e+00   9.1043762e-01   9.0377765e-01
   4.7384738e+00   9.1049956e-01   9.0384079e-01
   4.7404740e+00   9.1056146e-01   9.0390389e-01
   4.7424742e+00   9.1062331e-01   9.0396694e-01
   4.7444744e+00   9.1068511e-01   9.0402994e-01
   4.7464746e+00   9.1074686e-01   9.0409289e-01
   4.7484748e+00   9.1080856e-01   9.0415580e-01
   4.7504750e+00   9.1087021e-01   9.0421866e-01
   4.7524752e+00   9.1093181e-01   9.0428147e-01
   4.7544754e+00   9.1099336e-01   9.0434424e-01
   4.7564756e+00   9.1105487e-01   9.0440696e-01
   4.7584758e+00   9.1111632e-01   9.0446963e-01
   4.7604760e+00   9.1117773e-01   9.0453226e-01
   4.7624762e+00   9.1123909e-01   9.0459484e-01
   4.7644764e+00   9.1130039e-01   9.0465737e-01
   4.7664766e+00   9.1136165e-01   9.0471985e-01
   4.7684768e+00   9.1142286e-01   9.0478229e-01
   4.7704770e+00   9.1148403e-01   9.0484469e-01
   4.7724772e+00   9.1154514e-01   9.0490703e-01
   4.7744774e+00   9.1160620e-01   9.0496933e-01
   4.7764776e+00   9.1166722e-01   9.0503158e-01
   4.7784778e+00   9.1172819e-01   9.0509379e-01
   4.7804780e+00   9.1178911e-01   9.0515595e-01
   4.7824782e+00   9.1184998e-01   9.0521807e-01
   4.7844784e+00   9.1191080e-01   9.0528013e-01
   4.7864786e+00   9.1197157e-01   9.0534215e-01
   4.7884788e+00   9.1203230e-01   9.0540413e-01
   4.7904790e+00   9.1209298e-01   9.0546606e-01
   4.7924792e+00   9.1215361e-01   9.0552794e-01
   4.7944794e+00   9.1221419e-01   9.0558978e-01
   4.7964796e+00   9.1227472e-01   9.0565157e-01
   4.7984798e+00   9.1233521e-01   9.0571332e-01
   4.8004800e+00   9.1239564e-01   9.0577501e-01
   4.8024802e+00   9.1245603e-01   9.0583667e-01
   4.8044804e+00   9.1251637e-01   9.0589828e-01
   4.8064806e+00   9.1257667e-01   9.0595984e-01
   4.8084808e+00   9.1263691e-01   9.0602135e-01
   4.8104810e+00   9.1269711e-01   9.0608282e-01
   4.8124812e+00   9.1275726e-01   9.0614425e-01
   4.8144814e+00   9.1281736e-01   9.0620563e-01
   4.8164816e+00   9.1287742e-01   9.0626696e-01
   4.8184818e+00   9.1293742e-01   9.0632825e-01
   4.8204820e+00   9.1299738e-01   9.0638949e-01
   4.8224822e+00   9.1305730e-01   9.0645068e-01
   4.8244824e+00   9.1311716e-01   9.0651184e-01
   4.8264826e+00   9.1317698e-01   9.0657294e-01
   4.8284828e+00   9.1323675e-01   9.0663400e-01
   4.8304830e+00   9.1329647e-01   9.0669502e-01
   4.8324832e+00   9.1335615e-01   9.0675599e-01
   4.8344834e+00   9.1341577e-01   9.0681691e-01
   4.8364836e+00   9.1347535e-01   9.0687779e-01
   4.8384838e+00   9.1353489e-01   9.0693862e-01
   4.8404840e+00   9.1359437e-01   9.0699941e-01
   4.8424842e+00   9.1365381e-01   9.0706016e-01
   4.8444844e+00   9.1371321e-01   9.0712086e-01
   4.8464846e+00   9.1377255e-01   9.0718151e-01
   4.8484848e+00   9.1383185e-01   9.0724212e-01
   4.8504850e+00   9.1389110e-01   9.0730268e-01
   4.8524852e+00   9.1395031e-01   9.0736320e-01
   4.8544854e+00   9.1400946e-01   9.0742368e-01
   4.8564856e+00   9.1406858e-01   9.0748411e-01
   4.8584858e+00   9.1412764e-01   9.0754449e-01
   4.8604860e+00   9.1418666e-01   9.0760483e-01
   4.8624862e+00   9.1424563e-01   9.0766513e-01
   4.8644864e+00   9.1430455e-01   9.0772538e-01
   4.8664866e+00   9.1436343e-01   9.0778558e-01
   4.8684868e+00   9.1442226e-01   9.0784574e-01
   4.8704870e+00   9.1448105e-01   9.0790586e-01
   4.8724872e+00   9.1453979e-01   9.0796593e-01
   4.8744874e+00   9.1459848e-01   9.0802596e-01
   4.8764876e+00   9.1465713e-01   9.0808595e-01
   4.8784878e+00   9.1471573e-01   9.0814588e-01
   4.8804880e+00   9.1477428e-01   9.0820578e-01
   4.8824882e+00   9.1483279e-01   9.0826563e-01
   4.8844884e+00   9.1489125e-01   9.0832544e-01
   4.8864886e+00   9.1494966e-01   9.0838520e-01
   4.8884888e+00   9.1500803e-01   9.0844492e-01
   4.8904890e+00   9.1506636e-01   9.0850459e-01
   4.8924892e+00   9.1512463e-01   9.0856422e-01
   4.8944894e+00   9.1518286e-01   9.0862381e-01
   4.8964896e+00   9.1524105e-01   9.0868335e-01
   4.8984898e+00   9.1529919e-01   9.0874285e-01
   4.9004900e+00   9.1535728e-01   9.0880230e-01
   4.9024902e+00   9.1541533e-01   9.0886171e-01
   4.9044904e+00   9.1547333e-01   9.0892108e-01
   4.9064906e+00   9.1553129e-01   9.0898040e-01
   4.9084908e+00   9.1558920e-01   9.0903968e-01
   4.9104910e+00   9.1564707e-01   9.0909891e-01
   4.9124912e+00   9.1570489e-01   9.0915811e-01
   4.9144914e+00   9.1576266e-01   9.0921725e-01
   4.9164916e+00   9.1582039e-01   9.0927636e-01
   4.9184918e+00   9.1587807e-01   9.0933542e-01
   4.9204920e+00   9.1593571e-01   9.0939443e-01
   4.9224922e+00   9.1599331e-01   9.0945341e-01
   4.9244924e+00   9.1605085e-01   9.0951234e-01
   4.9264926e+00   9.1610836e-01   9.0957122e-01
   4.9284928e+00   9.1616581e-01   9.0963007e-01
   4.9304930e+00   9.1622323e-01   9.0968887e-01
   4.9324932e+00   9.1628059e-01   9.0974762e-01
   4.9344934e+00   9.1633791e-01   9.0980634e-01
   4.9364936e+00   9.1639519e-01   9.0986501e-01
   4.9384938e+00   9.1645242e-01   9.0992363e-01
   4.9404940e+00   9.1650961e-01   9.0998222e-01
   4.9424942e+00   9.1656675e-01   9.1004076e-01
   4.9444944e+00   9.1662385e-01   9.1009926e-01
   4.9464946e+00   9.1668090e-01   9.1015771e-01
   4.9484948e+00   9.1673791e-01   9.1021612e-01
   4.9504950e+00   9.1679487e-01   9.1027449e-01
   4.9524952e+00   9.1685179e-01   9.1033282e-01
   4.9544954e+00   9.1690867e-01   9.1039110e-01
   4.9564956e+00   9.1696549e-01   9.1044934e-01
   4.9584958e+00   9.1702228e-01   9.1050754e-01
   4.9604960e+00   9.1707902e-01   9.1056569e-01
   4.9624962e+00   9.1713571e-01   9.1062380e-01
   4.9644964e+00   9.1719237e-01   9.1068187e-01
   4.9664966e+00   9.1724897e-01   9.1073990e-01
   4.9684968e+00   9.1730553e-01   9.1079788e-01
   4.9704970e+00   9.1736205e-01   9.1085582e-01
   4.9724972e+00   9.1741853e-01   9.1091372e-01
   4.9744974e+00   9.1747496e-01   9.1097158e-01
   4.9764976e+00   9.1753134e-01   9.1102939e-01
   4.9784978e+00   9.1758768e-01   9.1108716e-01
   4.9804980e+00   9.1764398e-01   9.1114489e-01
   4.9824982e+00   9.1770023e-01   9.1120258e-01
   4.9844984e+00   9.1775644e-01   9.1126022e-01
   4.9864986e+00   9.1781261e-01   9.1131782e-01
   4.9884988e+00   9.1786873e-01   9.1137538e-01
   4.9904990e+00   9.1792480e-01   9.1143290e-01
   4.9924992e+00   9.1798084e-01   9.1149037e-01
   4.9944994e+00   9.1803683e-01   9.1154781e-01
   4.9964996e+00   9.1809277e-01   9.1160520e-01
   4.9984998e+00   9.1814867e-01   9.1166255e-01
   5.0005001e+00   9.1820453e-01   9.1171985e-01
   5.0025003e+00   9.1826035e-01   9.1177712e-01
   5.0045005e+00   9.1831612e-01   9.1183434e-01
   5.0065007e+00   9.1837185e-01   9.1189152e-01
   5.0085009e+00   9.1842753e-01   9.1194866e-01
   5.0105011e+00   9.1848317e-01   9.1200576e-01
   5.0125013e+00   9.1853877e-01   9.1206281e-01
   5.0145015e+00   9.1859432e-01   9.1211983e-01
   5.0165017e+00   9.1864983e-01   9.1217680e-01
   5.0185019e+00   9.1870530e-01   9.1223373e-01
   5.0205021e+00   9.1876072e-01   9.1229062e-01
   5.0225023e+00   9.1881610e-01   9.1234747e-01
   5.0245025e+00   9.1887144e-01   9.1240427e-01
   5.0265027e+00   9.1892673e-01   9.1246104e-01
   5.0285029e+00   9.1898198e-01   9.1251776e-01
   5.0305031e+00   9.1903719e-01   9.1257444e-01
   5.0325033e+00   9.1909236e-01   9.1263108e-01
   5.0345035e+00   9.1914748e-01   9.1268768e-01
   5.0365037e+00   9.1920256e-01   9.1274423e-01
   5.0385039e+00   9.1925759e-01   9.1280075e-01
   5.0405041e+00   9.1931259e-01   9.1285722e-01
   5.0425043e+00   9.1936754e-01   9.1291366e-01
   5.0445045e+00   9.1942244e-01   9.1297005e-01
   5.0465047e+00   9.1947731e-01   9.1302640e-01
   5.0485049e+00   9.1953213e-01   9.1308271e-01
   5.0505051e+00   9.1958691e-01   9.1313898e-01
   5.0525053e+00   9.1964164e-01   9.1319520e-01
   5.0545055e+00   9.1969634e-01   9.1325139e-01
   5.0565057e+00   9.1975099e-01   9.1330753e-01
   5.0585059e+00   9.1980560e-01   9.1336364e-01
   5.0605061e+00   9.1986016e-01   9.1341970e-01
   5.0625063e+00   9.1991469e-01   9.1347572e-01
   5.0645065e+00   9.1996917e-01   9.1353171e-01
   5.0665067e+00   9.2002361e-01   9.1358765e-01
   5.0685069e+00   9.2007800e-01   9.1364355e-01
   5.0705071e+00   9.2013236e-01   9.1369940e-01
   5.0725073e+00   9.2018667e-01   9.1375522e-01
   5.0745075e+00   9.2024094e-01   9.1381100e-01
   5.0765077e+00   9.2029517e-01   9.1386674e-01
   5.0785079e+00   9.2034935e-01   9.1392243e-01
   5.0805081e+00   9.2040350e-01   9.1397809e-01
   5.0825083e+00   9.2045760e-01   9.1403371e-01
   5.0845085e+00   9.2051166e-01   9.1408928e-01
   5.0865087e+00   9.2056567e-01   9.1414482e-01
   5.0885089e+00   9.2061965e-01   9.1420031e-01
   5.0905091e+00   9.2067358e-01   9.1425576e-01
   5.0925093e+00   9.2072747e-01   9.1431118e-01
   5.0945095e+00   9.2078132e-01   9.1436655e-01
   5.0965097e+00   9.2083513e-01   9.1442188e-01
   5.0985099e+00   9.2088890e-01   9.1447717e-01
   5.1005101e+00   9.2094262e-01   9.1453243e-01
   5.1025103e+00   9.2099631e-01   9.1458764e-01
   5.1045105e+00   9.2104995e-01   9.1464281e-01
   5.1065107e+00   9.2110355e-01   9.1469794e-01
   5.1085109e+00   9.2115710e-01   9.1475303e-01
   5.1105111e+00   9.2121062e-01   9.1480808e-01
   5.1125113e+00   9.2126410e-01   9.1486310e-01
   5.1145115e+00   9.2131753e-01   9.1491807e-01
   5.1165117e+00   9.2137092e-01   9.1497300e-01
   5.1185119e+00   9.2142427e-01   9.1502789e-01
   5.1205121e+00   9.2147758e-01   9.1508274e-01
   5.1225123e+00   9.2153085e-01   9.1513756e-01
   5.1245125e+00   9.2158408e-01   9.1519233e-01
   5.1265127e+00   9.2163726e-01   9.1524706e-01
   5.1285129e+00   9.2169041e-01   9.1530175e-01
   5.1305131e+00   9.2174351e-01   9.1535641e-01
   5.1325133e+00   9.2179657e-01   9.1541102e-01
   5.1345135e+00   9.2184959e-01   9.1546559e-01
   5.1365137e+00   9.2190257e-01   9.1552013e-01
   5.1385139e+00   9.2195551e-01   9.1557462e-01
   5.1405141e+00   9.2200841e-01   9.1562908e-01
   5.1425143e+00   9.2206127e-01   9.1568349e-01
   5.1445145e+00   9.2211408e-01   9.1573787e-01
   5.1465147e+00   9.2216686e-01   9.1579220e-01
   5.1485149e+00   9.2221960e-01   9.1584650e-01
   5.1505151e+00   9.2227229e-01   9.1590076e-01
   5.1525153e+00   9.2232494e-01   9.1595498e-01
   5.1545155e+00   9.2237755e-01   9.1600916e-01
   5.1565157e+00   9.2243013e-01   9.1606330e-01
   5.1585159e+00   9.2248266e-01   9.1611740e-01
   5.1605161e+00   9.2253515e-01   9.1617146e-01
   5.1625163e+00   9.2258760e-01   9.1622548e-01
   5.1645165e+00   9.2264001e-01   9.1627947e-01
   5.1665167e+00   9.2269238e-01   9.1633341e-01
   5.1685169e+00   9.2274471e-01   9.1638732e-01
   5.1705171e+00   9.2279699e-01   9.1644118e-01
   5.1725173e+00   9.2284924e-01   9.1649501e-01
   5.1745175e+00   9.2290145e-01   9.1654880e-01
   5.1765177e+00   9.2295362e-01   9.1660255e-01
   5.1785179e+00   9.2300574e-01   9.1665626e-01
   5.1805181e+00   9.2305783e-01   9.1670993e-01
   5.1825183e+00   9.2310988e-01   9.1676356e-01
   5.1845185e+00   9.2316189e-01   9.1681716e-01
   5.1865187e+00   9.2321385e-01   9.1687071e-01
   5.1885189e+00   9.2326578e-01   9.1692423e-01
   5.1905191e+00   9.2331766e-01   9.1697771e-01
   5.1925193e+00   9.2336951e-01   9.1703114e-01
   5.1945195e+00   9.2342132e-01   9.1708455e-01
   5.1965197e+00   9.2347308e-01   9.1713791e-01
   5.1985199e+00   9.2352481e-01   9.1719123e-01
   5.2005201e+00   9.2357650e-01   9.1724452e-01
   5.2025203e+00   9.2362814e-01   9.1729776e-01
   5.2045205e+00   9.2367975e-01   9.1735097e-01
   5.2065207e+00   9.2373132e-01   9.1740414e-01
   5.2085209e+00   9.2378285e-01   9.1745727e-01
   5.2105211e+00   9.2383433e-01   9.1751036e-01
   5.2125213e+00   9.2388578e-01   9.1756342e-01
   5.2145215e+00   9.2393719e-01   9.1761643e-01
   5.2165217e+00   9.2398856e-01   9.1766941e-01
   5.2185219e+00   9.2403989e-01   9.1772235e-01
   5.2205221e+00   9.2409118e-01   9.1777525e-01
   5.2225223e+00   9.2414243e-01   9.1782812e-01
   5.2245225e+00   9.2419364e-01   9.1788094e-01
   5.2265227e+00   9.2424482e-01   9.1793373e-01
   5.2285229e+00   9.2429595e-01   9.1798648e-01
   5.2305231e+00   9.2434704e-01   9.1803919e-01
   5.2325233e+00   9.2439810e-01   9.1809186e-01
   5.2345235e+00   9.2444911e-01   9.1814450e-01
   5.2365237e+00   9.2450009e-01   9.1819710e-01
   5.2385239e+00   9.2455102e-01   9.1824966e-01
   5.2405241e+00   9.2460192e-01   9.1830218e-01
   5.2425243e+00   9.2465278e-01   9.1835466e-01
   5.2445245e+00   9.2470360e-01   9.1840711e-01
   5.2465247e+00   9.2475438e-01   9.1845952e-01
   5.2485249e+00   9.2480512e-01   9.1851189e-01
   5.2505251e+00   9.2485582e-01   9.1856422e-01
   5.2525253e+00   9.2490649e-01   9.1861651e-01
   5.2545255e+00   9.2495711e-01   9.1866877e-01
   5.2565257e+00   9.2500770e-01   9.1872099e-01
   5.2585259e+00   9.2505824e-01   9.1877317e-01
   5.2605261e+00   9.2510875e-01   9.1882532e-01
   5.2625263e+00   9.2515922e-01   9.1887742e-01
   5.2645265e+00   9.2520965e-01   9.1892949e-01
   5.2665267e+00   9.2526005e-01   9.1898153e-01
   5.2685269e+00   9.2531040e-01   9.1903352e-01
   5.2705271e+00   9.2536071e-01   9.1908548e-01
   5.2725273e+00   9.2541099e-01   9.1913740e-01
   5.2745275e+00   9.2546123e-01   9.1918928e-01
   5.2765277e+00   9.2551143e-01   9.1924113e-01
   5.2785279e+00   9.2556159e-01   9.1929294e-01
   5.2805281e+00   9.2561171e-01   9.1934471e-01
   5.2825283e+00   9.2566179e-01   9.1939644e-01
   5.2845285e+00   9.2571184e-01   9.1944814e-01
   5.2865287e+00   9.2576185e-01   9.1949980e-01
   5.2885289e+00   9.2581182e-01   9.1955142e-01
   5.2905291e+00   9.2586175e-01   9.1960301e-01
   5.2925293e+00   9.2591164e-01   9.1965455e-01
   5.2945295e+00   9.2596149e-01   9.1970607e-01
   5.2965297e+00   9.2601131e-01   9.1975754e-01
   5.2985299e+00   9.2606109e-01   9.1980898e-01
   5.3005301e+00   9.2611083e-01   9.1986038e-01
   5.3025303e+00   9.2616053e-01   9.1991174e-01
   5.3045305e+00   9.2621020e-01   9.1996307e-01
   5.3065307e+00   9.2625982e-01   9.2001436e-01
   5.3085309e+00   9.2630941e-01   9.2006561e-01
   5.3105311e+00   9.2635896e-01   9.2011683e-01
   5.3125313e+00   9.2640847e-01   9.2016801e-01
   5.3145315e+00   9.2645795e-01   9.2021915e-01
   5.3165317e+00   9.2650738e-01   9.2027026e-01
   5.3185319e+00   9.2655678e-01   9.2032133e-01
   5.3205321e+00   9.2660614e-01   9.2037236e-01
   5.3225323e+00   9.2665547e-01   9.2042336e-01
   5.3245325e+00   9.2670475e-01   9.2047432e-01
   5.3265327e+00   9.2675400e-01   9.2052524e-01
   5.3285329e+00   9.2680321e-01   9.2057613e-01
   5.3305331e+00   9.2685238e-01   9.2062698e-01
   5.3325333e+00   9.2690152e-01   9.2067780e-01
   5.3345335e+00   9.2695062e-01   9.2072857e-01
   5.3365337e+00   9.2699968e-01   9.2077931e-01
   5.3385339e+00   9.2704870e-01   9.2083002e-01
   5.3405341e+00   9.2709769e-01   9.2088069e-01
   5.3425343e+00   9.2714664e-01   9.2093132e-01
   5.3445345e+00   9.2719555e-01   9.2098192e-01
   5.3465347e+00   9.2724442e-01   9.2103248e-01
   5.3485349e+00   9.2729326e-01   9.2108300e-01
   5.3505351e+00   9.2734206e-01   9.2113349e-01
   5.3525353e+00   9.2739082e-01   9.2118394e-01
   5.3545355e+00   9.2743954e-01   9.2123436e-01
   5.3565357e+00   9.2748823e-01   9.2128474e-01
   5.3585359e+00   9.2753688e-01   9.2133508e-01
   5.3605361e+00   9.2758550e-01   9.2138539e-01
   5.3625363e+00   9.2763407e-01   9.2143566e-01
   5.3645365e+00   9.2768261e-01   9.2148590e-01
   5.3665367e+00   9.2773112e-01   9.2153610e-01
   5.3685369e+00   9.2777958e-01   9.2158627e-01
   5.3705371e+00   9.2782801e-01   9.2163639e-01
   5.3725373e+00   9.2787640e-01   9.2168649e-01
   5.3745375e+00   9.2792476e-01   9.2173654e-01
   5.3765377e+00   9.2797308e-01   9.2178656e-01
   5.3785379e+00   9.2802136e-01   9.2183655e-01
   5.3805381e+00   9.2806960e-01   9.2188650e-01
   5.3825383e+00   9.2811781e-01   9.2193641e-01
   5.3845385e+00   9.2816598e-01   9.2198629e-01
   5.3865387e+00   9.2821412e-01   9.2203614e-01
   5.3885389e+00   9.2826222e-01   9.2208594e-01
   5.3905391e+00   9.2831028e-01   9.2213572e-01
   5.3925393e+00   9.2835830e-01   9.2218545e-01
   5.3945395e+00   9.2840629e-01   9.2223515e-01
   5.3965397e+00   9.2845424e-01   9.2228482e-01
   5.3985399e+00   9.2850216e-01   9.2233445e-01
   5.4005401e+00   9.2855004e-01   9.2238404e-01
   5.4025403e+00   9.2859788e-01   9.2243360e-01
   5.4045405e+00   9.2864569e-01   9.2248313e-01
   5.4065407e+00   9.2869346e-01   9.2253262e-01
   5.4085409e+00   9.2874119e-01   9.2258207e-01
   5.4105411e+00   9.2878889e-01   9.2263149e-01
   5.4125413e+00   9.2883655e-01   9.2268087e-01
   5.4145415e+00   9.2888418e-01   9.2273022e-01
   5.4165417e+00   9.2893177e-01   9.2277953e-01
   5.4185419e+00   9.2897932e-01   9.2282881e-01
   5.4205421e+00   9.2902684e-01   9.2287805e-01
   5.4225423e+00   9.2907432e-01   9.2292726e-01
   5.4245425e+00   9.2912177e-01   9.2297643e-01
   5.4265427e+00   9.2916918e-01   9.2302557e-01
   5.4285429e+00   9.2921655e-01   9.2307467e-01
   5.4305431e+00   9.2926389e-01   9.2312374e-01
   5.4325433e+00   9.2931119e-01   9.2317278e-01
   5.4345435e+00   9.2935845e-01   9.2322177e-01
   5.4365437e+00   9.2940568e-01   9.2327074e-01
   5.4385439e+00   9.2945288e-01   9.2331967e-01
   5.4405441e+00   9.2950004e-01   9.2336856e-01
   5.4425443e+00   9.2954716e-01   9.2341742e-01
   5.4445445e+00   9.2959425e-01   9.2346624e-01
   5.4465447e+00   9.2964130e-01   9.2351503e-01
   5.4485449e+00   9.2968831e-01   9.2356379e-01
   5.4505451e+00   9.2973529e-01   9.2361251e-01
   5.4525453e+00   9.2978224e-01   9.2366119e-01
   5.4545455e+00   9.2982915e-01   9.2370984e-01
   5.4565457e+00   9.2987602e-01   9.2375846e-01
   5.4585459e+00   9.2992286e-01   9.2380704e-01
   5.4605461e+00   9.2996966e-01   9.2385559e-01
   5.4625463e+00   9.3001643e-01   9.2390410e-01
   5.4645465e+00   9.3006316e-01   9.2395258e-01
   5.4665467e+00   9.3010986e-01   9.2400102e-01
   5.4685469e+00   9.3015652e-01   9.2404943e-01
   5.4705471e+00   9.3020314e-01   9.2409781e-01
   5.4725473e+00   9.3024973e-01   9.2414615e-01
   5.4745475e+00   9.3029629e-01   9.2419446e-01
   5.4765477e+00   9.3034281e-01   9.2424273e-01
   5.4785479e+00   9.3038929e-01   9.2429097e-01
   5.4805481e+00   9.3043574e-01   9.2433917e-01
   5.4825483e+00   9.3048216e-01   9.2438734e-01
   5.4845485e+00   9.3052854e-01   9.2443548e-01
   5.4865487e+00   9.3057488e-01   9.2448358e-01
   5.4885489e+00   9.3062119e-01   9.2453165e-01
   5.4905491e+00   9.3066747e-01   9.2457968e-01
   5.4925493e+00   9.3071371e-01   9.2462768e-01
   5.4945495e+00   9.3075991e-01   9.2467564e-01
   5.4965497e+00   9.3080608e-01   9.2472358e-01
   5.4985499e+00   9.3085222e-01   9.2477147e-01
   5.5005501e+00   9.3089832e-01   9.2481934e-01
   5.5025503e+00   9.3094438e-01   9.2486717e-01
   5.5045505e+00   9.3099041e-01   9.2491496e-01
   5.5065507e+00   9.3103641e-01   9.2496272e-01
   5.5085509e+00   9.3108237e-01   9.2501045e-01
   5.5105511e+00   9.3112830e-01   9.2505815e-01
   5.5125513e+00   9.3117419e-01   9.2510581e-01
   5.5145515e+00   9.3122005e-01   9.2515343e-01
   5.5165517e+00   9.3126587e-01   9.2520103e-01
   5.5185519e+00   9.3131166e-01   9.2524859e-01
   5.5205521e+00   9.3135741e-01   9.2529611e-01
   5.5225523e+00   9.3140313e-01   9.2534360e-01
   5.5245525e+00   9.3144882e-01   9.2539106e-01
   5.5265527e+00   9.3149447e-01   9.2543849e-01
   5.5285529e+00   9.3154009e-01   9.2548588e-01
   5.5305531e+00   9.3158567e-01   9.2553324e-01
   5.5325533e+00   9.3163122e-01   9.2558056e-01
   5.5345535e+00   9.3167673e-01   9.2562785e-01
   5.5365537e+00   9.3172221e-01   9.2567511e-01
   5.5385539e+00   9.3176765e-01   9.2572234e-01
   5.5405541e+00   9.3181306e-01   9.2576953e-01
   5.5425543e+00   9.3185844e-01   9.2581668e-01
   5.5445545e+00   9.3190378e-01   9.2586381e-01
   5.5465547e+00   9.3194909e-01   9.2591090e-01
   5.5485549e+00   9.3199436e-01   9.2595796e-01
   5.5505551e+00   9.3203960e-01   9.2600498e-01
   5.5525553e+00   9.3208481e-01   9.2605197e-01
   5.5545555e+00   9.3212998e-01   9.2609893e-01
   5.5565557e+00   9.3217512e-01   9.2614586e-01
   5.5585559e+00   9.3222023e-01   9.2619275e-01
   5.5605561e+00   9.3226530e-01   9.2623961e-01
   5.5625563e+00   9.3231033e-01   9.2628643e-01
   5.5645565e+00   9.3235533e-01   9.2633323e-01
   5.5665567e+00   9.3240030e-01   9.2637999e-01
   5.5685569e+00   9.3244524e-01   9.2642671e-01
   5.5705571e+00   9.3249014e-01   9.2647341e-01
   5.5725573e+00   9.3253501e-01   9.2652007e-01
   5.5745575e+00   9.3257984e-01   9.2656670e-01
   5.5765577e+00   9.3262464e-01   9.2661329e-01
   5.5785579e+00   9.3266941e-01   9.2665985e-01
   5.5805581e+00   9.3271414e-01   9.2670638e-01
   5.5825583e+00   9.3275884e-01   9.2675288e-01
   5.5845585e+00   9.3280351e-01   9.2679934e-01
   5.5865587e+00   9.3284814e-01   9.2684578e-01
   5.5885589e+00   9.3289274e-01   9.2689217e-01
   5.5905591e+00   9.3293730e-01   9.2693854e-01
   5.5925593e+00   9.3298183e-01   9.2698487e-01
   5.5945595e+00   9.3302633e-01   9.2703117e-01
   5.5965597e+00   9.3307080e-01   9.2707744e-01
   5.5985599e+00   9.3311523e-01   9.2712368e-01
   5.6005601e+00   9.3315963e-01   9.2716988e-01
   5.6025603e+00   9.3320399e-01   9.2721605e-01
   5.6045605e+00   9.3324833e-01   9.2726219e-01
   5.6065607e+00   9.3329263e-01   9.2730829e-01
   5.6085609e+00   9.3333689e-01   9.2735437e-01
   5.6105611e+00   9.3338112e-01   9.2740041e-01
   5.6125613e+00   9.3342532e-01   9.2744642e-01
   5.6145615e+00   9.3346949e-01   9.2749239e-01
   5.6165617e+00   9.3351362e-01   9.2753834e-01
   5.6185619e+00   9.3355772e-01   9.2758425e-01
   5.6205621e+00   9.3360179e-01   9.2763013e-01
   5.6225623e+00   9.3364582e-01   9.2767597e-01
   5.6245625e+00   9.3368982e-01   9.2772179e-01
   5.6265627e+00   9.3373379e-01   9.2776757e-01
   5.6285629e+00   9.3377773e-01   9.2781332e-01
   5.6305631e+00   9.3382163e-01   9.2785904e-01
   5.6325633e+00   9.3386550e-01   9.2790472e-01
   5.6345635e+00   9.3390934e-01   9.2795038e-01
   5.6365637e+00   9.3395314e-01   9.2799600e-01
   5.6385639e+00   9.3399691e-01   9.2804159e-01
   5.6405641e+00   9.3404065e-01   9.2808715e-01
   5.6425643e+00   9.3408436e-01   9.2813267e-01
   5.6445645e+00   9.3412803e-01   9.2817817e-01
   5.6465647e+00   9.3417167e-01   9.2822363e-01
   5.6485649e+00   9.3421528e-01   9.2826906e-01
   5.6505651e+00   9.3425885e-01   9.2831445e-01
   5.6525653e+00   9.3430240e-01   9.2835982e-01
   5.6545655e+00   9.3434591e-01   9.2840516e-01
   5.6565657e+00   9.3438939e-01   9.2845046e-01
   5.6585659e+00   9.3443283e-01   9.2849573e-01
   5.6605661e+00   9.3447624e-01   9.2854097e-01
   5.6625663e+00   9.3451962e-01   9.2858617e-01
   5.6645665e+00   9.3456297e-01   9.2863135e-01
   5.6665667e+00   9.3460629e-01   9.2867649e-01
   5.6685669e+00   9.3464957e-01   9.2872161e-01
   5.6705671e+00   9.3469282e-01   9.2876669e-01
   5.6725673e+00   9.3473604e-01   9.2881174e-01
   5.6745675e+00   9.3477923e-01   9.2885675e-01
   5.6765677e+00   9.3482238e-01   9.2890174e-01
   5.6785679e+00   9.3486550e-01   9.2894669e-01
   5.6805681e+00   9.3490859e-01   9.2899162e-01
   5.6825683e+00   9.3495165e-01   9.2903651e-01
   5.6845685e+00   9.3499468e-01   9.2908137e-01
   5.6865687e+00   9.3503767e-01   9.2912620e-01
   5.6885689e+00   9.3508063e-01   9.2917099e-01
   5.6905691e+00   9.3512356e-01   9.2921576e-01
   5.6925693e+00   9.3516646e-01   9.2926049e-01
   5.6945695e+00   9.3520933e-01   9.2930520e-01
   5.6965697e+00   9.3525216e-01   9.2934987e-01
   5.6985699e+00   9.3529496e-01   9.2939451e-01
   5.7005701e+00   9.3533773e-01   9.2943912e-01
   5.7025703e+00   9.3538047e-01   9.2948370e-01
   5.7045705e+00   9.3542318e-01   9.2952825e-01
   5.7065707e+00   9.3546585e-01   9.2957276e-01
   5.7085709e+00   9.3550849e-01   9.2961725e-01
   5.7105711e+00   9.3555111e-01   9.2966170e-01
   5.7125713e+00   9.3559368e-01   9.2970612e-01
   5.7145715e+00   9.3563623e-01   9.2975051e-01
   5.7165717e+00   9.3567875e-01   9.2979487e-01
   5.7185719e+00   9.3572123e-01   9.2983920e-01
   5.7205721e+00   9.3576369e-01   9.2988350e-01
   5.7225723e+00   9.3580611e-01   9.2992777e-01
   5.7245725e+00   9.3584850e-01   9.2997201e-01
   5.7265727e+00   9.3589085e-01   9.3001621e-01
   5.7285729e+00   9.3593318e-01   9.3006039e-01
   5.7305731e+00   9.3597548e-01   9.3010453e-01
   5.7325733e+00   9.3601774e-01   9.3014864e-01
   5.7345735e+00   9.3605997e-01   9.3019273e-01
   5.7365737e+00   9.3610217e-01   9.3023678e-01
   5.7385739e+00   9.3614434e-01   9.3028080e-01
   5.7405741e+00   9.3618648e-01   9.3032479e-01
   5.7425743e+00   9.3622859e-01   9.3036875e-01
   5.7445745e+00   9.3627066e-01   9.3041268e-01
   5.7465747e+00   9.3631271e-01   9.3045657e-01
   5.7485749e+00   9.3635472e-01   9.3050044e-01
   5.7505751e+00   9.3639670e-01   9.3054428e-01
   5.7525753e+00   9.3643865e-01   9.3058809e-01
   5.7545755e+00   9.3648057e-01   9.3063186e-01
   5.7565757e+00   9.3652246e-01   9.3067561e-01
   5.7585759e+00   9.3656432e-01   9.3071932e-01
   5.7605761e+00   9.3660615e-01   9.3076300e-01
   5.7625763e+00   9.3664794e-01   9.3080666e-01
   5.7645765e+00   9.3668971e-01   9.3085028e-01
   5.7665767e+00   9.3673144e-01   9.3089387e-01
   5.7685769e+00   9.3677314e-01   9.3093744e-01
   5.7705771e+00   9.3681481e-01   9.3098097e-01
   5.7725773e+00   9.3685645e-01   9.3102447e-01
   5.7745775e+00   9.3689806e-01   9.3106794e-01
   5.7765777e+00   9.3693964e-01   9.3111138e-01
   5.7785779e+00   9.3698119e-01   9.3115479e-01
   5.7805781e+00   9.3702271e-01   9.3119818e-01
   5.7825783e+00   9.3706420e-01   9.3124153e-01
   5.7845785e+00   9.3710565e-01   9.3128485e-01
   5.7865787e+00   9.3714708e-01   9.3132814e-01
   5.7885789e+00   9.3718847e-01   9.3137140e-01
   5.7905791e+00   9.3722983e-01   9.3141463e-01
   5.7925793e+00   9.3727117e-01   9.3145783e-01
   5.7945795e+00   9.3731247e-01   9.3150100e-01
   5.7965797e+00   9.3735374e-01   9.3154414e-01
   5.7985799e+00   9.3739498e-01   9.3158725e-01
   5.8005801e+00   9.3743619e-01   9.3163033e-01
   5.8025803e+00   9.3747738e-01   9.3167338e-01
   5.8045805e+00   9.3751853e-01   9.3171640e-01
   5.8065807e+00   9.3755964e-01   9.3175939e-01
   5.8085809e+00   9.3760073e-01   9.3180235e-01
   5.8105811e+00   9.3764179e-01   9.3184528e-01
   5.8125813e+00   9.3768282e-01   9.3188818e-01
   5.8145815e+00   9.3772382e-01   9.3193105e-01
   5.8165817e+00   9.3776479e-01   9.3197389e-01
   5.8185819e+00   9.3780572e-01   9.3201670e-01
   5.8205821e+00   9.3784663e-01   9.3205948e-01
   5.8225823e+00   9.3788751e-01   9.3210223e-01
   5.8245825e+00   9.3792835e-01   9.3214495e-01
   5.8265827e+00   9.3796917e-01   9.3218764e-01
   5.8285829e+00   9.3800996e-01   9.3223031e-01
   5.8305831e+00   9.3805071e-01   9.3227294e-01
   5.8325833e+00   9.3809144e-01   9.3231554e-01
   5.8345835e+00   9.3813214e-01   9.3235812e-01
   5.8365837e+00   9.3817280e-01   9.3240066e-01
   5.8385839e+00   9.3821344e-01   9.3244318e-01
   5.8405841e+00   9.3825404e-01   9.3248566e-01
   5.8425843e+00   9.3829462e-01   9.3252812e-01
   5.8445845e+00   9.3833517e-01   9.3257054e-01
   5.8465847e+00   9.3837568e-01   9.3261294e-01
   5.8485849e+00   9.3841617e-01   9.3265531e-01
   5.8505851e+00   9.3845662e-01   9.3269764e-01
   5.8525853e+00   9.3849705e-01   9.3273995e-01
   5.8545855e+00   9.3853745e-01   9.3278223e-01
   5.8565857e+00   9.3857781e-01   9.3282448e-01
   5.8585859e+00   9.3861815e-01   9.3286670e-01
   5.8605861e+00   9.3865846e-01   9.3290889e-01
   5.8625863e+00   9.3869874e-01   9.3295106e-01
   5.8645865e+00   9.3873898e-01   9.3299319e-01
   5.8665867e+00   9.3877920e-01   9.3303529e-01
   5.8685869e+00   9.3881939e-01   9.3307737e-01
   5.8705871e+00   9.3885955e-01   9.3311941e-01
   5.8725873e+00   9.3889968e-01   9.3316143e-01
   5.8745875e+00   9.3893978e-01   9.3320342e-01
   5.8765877e+00   9.3897985e-01   9.3324537e-01
   5.8785879e+00   9.3901989e-01   9.3328730e-01
   5.8805881e+00   9.3905990e-01   9.3332920e-01
   5.8825883e+00   9.3909988e-01   9.3337107e-01
   5.8845885e+00   9.3913984e-01   9.3341291e-01
   5.8865887e+00   9.3917976e-01   9.3345473e-01
   5.8885889e+00   9.3921965e-01   9.3349651e-01
   5.8905891e+00   9.3925952e-01   9.3353827e-01
   5.8925893e+00   9.3929935e-01   9.3357999e-01
   5.8945895e+00   9.3933916e-01   9.3362169e-01
   5.8965897e+00   9.3937894e-01   9.3366336e-01
   5.8985899e+00   9.3941868e-01   9.3370500e-01
   5.9005901e+00   9.3945840e-01   9.3374661e-01
   5.9025903e+00   9.3949809e-01   9.3378819e-01
   5.9045905e+00   9.3953775e-01   9.3382974e-01
   5.9065907e+00   9.3957738e-01   9.3387127e-01
   5.9085909e+00   9.3961698e-01   9.3391276e-01
   5.9105911e+00   9.3965655e-01   9.3395423e-01
   5.9125913e+00   9.3969609e-01   9.3399567e-01
   5.9145915e+00   9.3973561e-01   9.3403708e-01
   5.9165917e+00   9.3977509e-01   9.3407846e-01
   5.9185919e+00   9.3981455e-01   9.3411981e-01
   5.9205921e+00   9.3985398e-01   9.3416114e-01
   5.9225923e+00   9.3989337e-01   9.3420243e-01
   5.9245925e+00   9.3993274e-01   9.3424370e-01
   5.9265927e+00   9.3997208e-01   9.3428494e-01
   5.9285929e+00   9.4001139e-01   9.3432615e-01
   5.9305931e+00   9.4005068e-01   9.3436733e-01
   5.9325933e+00   9.4008993e-01   9.3440848e-01
   5.9345935e+00   9.4012915e-01   9.3444961e-01
   5.9365937e+00   9.4016835e-01   9.3449070e-01
   5.9385939e+00   9.4020752e-01   9.3453177e-01
   5.9405941e+00   9.4024666e-01   9.3457281e-01
   5.9425943e+00   9.4028577e-01   9.3461382e-01
   5.9445945e+00   9.4032485e-01   9.3465481e-01
   5.9465947e+00   9.4036390e-01   9.3469576e-01
   5.9485949e+00   9.4040292e-01   9.3473669e-01
   5.9505951e+00   9.4044192e-01   9.3477759e-01
   5.9525953e+00   9.4048088e-01   9.3481845e-01
   5.9545955e+00   9.4051982e-01   9.3485930e-01
   5.9565957e+00   9.4055873e-01   9.3490011e-01
   5.9585959e+00   9.4059761e-01   9.3494090e-01
   5.9605961e+00   9.4063646e-01   9.3498165e-01
   5.9625963e+00   9.4067529e-01   9.3502238e-01
   5.9645965e+00   9.4071408e-01   9.3506308e-01
   5.9665967e+00   9.4075285e-01   9.3510376e-01
   5.9685969e+00   9.4079159e-01   9.3514440e-01
   5.9705971e+00   9.4083030e-01   9.3518502e-01
   5.9725973e+00   9.4086898e-01   9.3522561e-01
   5.9745975e+00   9.4090763e-01   9.3526617e-01
   5.9765977e+00   9.4094626e-01   9.3530670e-01
   5.9785979e+00   9.4098486e-01   9.3534721e-01
   5.9805981e+00   9.4102342e-01   9.3538768e-01
   5.9825983e+00   9.4106196e-01   9.3542813e-01
   5.9845985e+00   9.4110048e-01   9.3546856e-01
   5.9865987e+00   9.4113896e-01   9.3550895e-01
   5.9885989e+00   9.4117742e-01   9.3554932e-01
   5.9905991e+00   9.4121584e-01   9.3558965e-01
   5.9925993e+00   9.4125424e-01   9.3562996e-01
   5.9945995e+00   9.4129262e-01   9.3567025e-01
   5.9965997e+00   9.4133096e-01   9.3571050e-01
   5.9985999e+00   9.4136927e-01   9.3575073e-01
   6.0006001e+00   9.4140756e-01   9.3579093e-01
   6.0026003e+00   9.4144582e-01   9.3583110e-01
   6.0046005e+00   9.4148405e-01   9.3587125e-01
   6.0066007e+00   9.4152226e-01   9.3591136e-01
   6.0086009e+00   9.4156043e-01   9.3595145e-01
   6.0106011e+00   9.4159858e-01   9.3599151e-01
   6.0126013e+00   9.4163670e-01   9.3603155e-01
   6.0146015e+00   9.4167479e-01   9.3607155e-01
   6.0166017e+00   9.4171286e-01   9.3611153e-01
   6.0186019e+00   9.4175089e-01   9.3615148e-01
   6.0206021e+00   9.4178890e-01   9.3619141e-01
   6.0226023e+00   9.4182688e-01   9.3623130e-01
   6.0246025e+00   9.4186483e-01   9.3627117e-01
   6.0266027e+00   9.4190276e-01   9.3631102e-01
   6.0286029e+00   9.4194066e-01   9.3635083e-01
   6.0306031e+00   9.4197853e-01   9.3639062e-01
   6.0326033e+00   9.4201637e-01   9.3643038e-01
   6.0346035e+00   9.4205418e-01   9.3647011e-01
   6.0366037e+00   9.4209197e-01   9.3650981e-01
   6.0386039e+00   9.4212973e-01   9.3654949e-01
   6.0406041e+00   9.4216746e-01   9.3658914e-01
   6.0426043e+00   9.4220517e-01   9.3662877e-01
   6.0446045e+00   9.4224285e-01   9.3666836e-01
   6.0466047e+00   9.4228049e-01   9.3670793e-01
   6.0486049e+00   9.4231812e-01   9.3674747e-01
   6.0506051e+00   9.4235571e-01   9.3678699e-01
   6.0526053e+00   9.4239328e-01   9.3682648e-01
   6.0546055e+00   9.4243082e-01   9.3686594e-01
   6.0566057e+00   9.4246833e-01   9.3690537e-01
   6.0586059e+00   9.4250582e-01   9.3694478e-01
   6.0606061e+00   9.4254327e-01   9.3698416e-01
   6.0626063e+00   9.4258071e-01   9.3702351e-01
   6.0646065e+00   9.4261811e-01   9.3706284e-01
   6.0666067e+00   9.4265548e-01   9.3710213e-01
   6.0686069e+00   9.4269283e-01   9.3714141e-01
   6.0706071e+00   9.4273016e-01   9.3718065e-01
   6.0726073e+00   9.4276745e-01   9.3721987e-01
   6.0746075e+00   9.4280472e-01   9.3725906e-01
   6.0766077e+00   9.4284196e-01   9.3729822e-01
   6.0786079e+00   9.4287917e-01   9.3733736e-01
   6.0806081e+00   9.4291636e-01   9.3737647e-01
   6.0826083e+00   9.4295352e-01   9.3741555e-01
   6.0846085e+00   9.4299065e-01   9.3745461e-01
   6.0866087e+00   9.4302775e-01   9.3749364e-01
   6.0886089e+00   9.4306483e-01   9.3753264e-01
   6.0906091e+00   9.4310188e-01   9.3757162e-01
   6.0926093e+00   9.4313891e-01   9.3761057e-01
   6.0946095e+00   9.4317590e-01   9.3764949e-01
   6.0966097e+00   9.4321287e-01   9.3768839e-01
   6.0986099e+00   9.4324982e-01   9.3772726e-01
   6.1006101e+00   9.4328673e-01   9.3776610e-01
   6.1026103e+00   9.4332362e-01   9.3780492e-01
   6.1046105e+00   9.4336049e-01   9.3784371e-01
   6.1066107e+00   9.4339732e-01   9.3788248e-01
   6.1086109e+00   9.4343413e-01   9.3792121e-01
   6.1106111e+00   9.4347091e-01   9.3795992e-01
   6.1126113e+00   9.4350767e-01   9.3799861e-01
   6.1146115e+00   9.4354440e-01   9.3803727e-01
   6.1166117e+00   9.4358110e-01   9.3807590e-01
   6.1186119e+00   9.4361778e-01   9.3811450e-01
   6.1206121e+00   9.4365443e-01   9.3815308e-01
   6.1226123e+00   9.4369105e-01   9.3819163e-01
   6.1246125e+00   9.4372765e-01   9.3823016e-01
   6.1266127e+00   9.4376421e-01   9.3826866e-01
   6.1286129e+00   9.4380076e-01   9.3830713e-01
   6.1306131e+00   9.4383727e-01   9.3834558e-01
   6.1326133e+00   9.4387376e-01   9.3838400e-01
   6.1346135e+00   9.4391023e-01   9.3842239e-01
   6.1366137e+00   9.4394666e-01   9.3846076e-01
   6.1386139e+00   9.4398307e-01   9.3849910e-01
   6.1406141e+00   9.4401946e-01   9.3853742e-01
   6.1426143e+00   9.4405582e-01   9.3857571e-01
   6.1446145e+00   9.4409215e-01   9.3861397e-01
   6.1466147e+00   9.4412845e-01   9.3865221e-01
   6.1486149e+00   9.4416473e-01   9.3869042e-01
   6.1506151e+00   9.4420098e-01   9.3872861e-01
   6.1526153e+00   9.4423721e-01   9.3876677e-01
   6.1546155e+00   9.4427341e-01   9.3880490e-01
   6.1566157e+00   9.4430958e-01   9.3884301e-01
   6.1586159e+00   9.4434573e-01   9.3888109e-01
   6.1606161e+00   9.4438185e-01   9.3891914e-01
   6.1626163e+00   9.4441795e-01   9.3895717e-01
   6.1646165e+00   9.4445402e-01   9.3899517e-01
   6.1666167e+00   9.4449006e-01   9.3903315e-01
   6.1686169e+00   9.4452608e-01   9.3907110e-01
   6.1706171e+00   9.4456207e-01   9.3910903e-01
   6.1726173e+00   9.4459803e-01   9.3914693e-01
   6.1746175e+00   9.4463397e-01   9.3918480e-01
   6.1766177e+00   9.4466988e-01   9.3922265e-01
   6.1786179e+00   9.4470577e-01   9.3926047e-01
   6.1806181e+00   9.4474163e-01   9.3929827e-01
   6.1826183e+00   9.4477747e-01   9.3933604e-01
   6.1846185e+00   9.4481328e-01   9.3937378e-01
   6.1866187e+00   9.4484906e-01   9.3941150e-01
   6.1886189e+00   9.4488482e-01   9.3944920e-01
   6.1906191e+00   9.4492055e-01   9.3948687e-01
   6.1926193e+00   9.4495625e-01   9.3952451e-01
   6.1946195e+00   9.4499193e-01   9.3956212e-01
   6.1966197e+00   9.4502759e-01   9.3959971e-01
   6.1986199e+00   9.4506321e-01   9.3963728e-01
   6.2006201e+00   9.4509882e-01   9.3967482e-01
   6.2026203e+00   9.4513439e-01   9.3971233e-01
   6.2046205e+00   9.4516994e-01   9.3974982e-01
   6.2066207e+00   9.4520547e-01   9.3978729e-01
   6.2086209e+00   9.4524097e-01   9.3982472e-01
   6.2106211e+00   9.4527644e-01   9.3986214e-01
   6.2126213e+00   9.4531189e-01   9.3989952e-01
   6.2146215e+00   9.4534731e-01   9.3993688e-01
   6.2166217e+00   9.4538271e-01   9.3997422e-01
   6.2186219e+00   9.4541808e-01   9.4001153e-01
   6.2206221e+00   9.4545343e-01   9.4004881e-01
   6.2226223e+00   9.4548875e-01   9.4008607e-01
   6.2246225e+00   9.4552404e-01   9.4012331e-01
   6.2266227e+00   9.4555931e-01   9.4016052e-01
   6.2286229e+00   9.4559456e-01   9.4019770e-01
   6.2306231e+00   9.4562977e-01   9.4023486e-01
   6.2326233e+00   9.4566497e-01   9.4027199e-01
   6.2346235e+00   9.4570014e-01   9.4030910e-01
   6.2366237e+00   9.4573528e-01   9.4034618e-01
   6.2386239e+00   9.4577040e-01   9.4038324e-01
   6.2406241e+00   9.4580549e-01   9.4042027e-01
   6.2426243e+00   9.4584055e-01   9.4045728e-01
   6.2446245e+00   9.4587559e-01   9.4049426e-01
   6.2466247e+00   9.4591061e-01   9.4053122e-01
   6.2486249e+00   9.4594560e-01   9.4056815e-01
   6.2506251e+00   9.4598057e-01   9.4060506e-01
   6.2526253e+00   9.4601551e-01   9.4064194e-01
   6.2546255e+00   9.4605042e-01   9.4067880e-01
   6.2566257e+00   9.4608531e-01   9.4071563e-01
   6.2586259e+00   9.4612018e-01   9.4075244e-01
   6.2606261e+00   9.4615502e-01   9.4078922e-01
   6.2626263e+00   9.4618983e-01   9.4082597e-01
   6.2646265e+00   9.4622462e-01   9.4086271e-01
   6.2666267e+00   9.4625939e-01   9.4089941e-01
   6.2686269e+00   9.4629412e-01   9.4093609e-01
   6.2706271e+00   9.4632884e-01   9.4097275e-01
   6.2726273e+00   9.4636353e-01   9.4100938e-01
   6.2746275e+00   9.4639819e-01   9.4104599e-01
   6.2766277e+00   9.4643283e-01   9.4108257e-01
   6.2786279e+00   9.4646745e-01   9.4111913e-01
   6.2806281e+00   9.4650204e-01   9.4115566e-01
   6.2826283e+00   9.4653660e-01   9.4119217e-01
   6.2846285e+00   9.4657114e-01   9.4122866e-01
   6.2866287e+00   9.4660566e-01   9.4126511e-01
   6.2886289e+00   9.4664015e-01   9.4130155e-01
   6.2906291e+00   9.4667461e-01   9.4133796e-01
   6.2926293e+00   9.4670905e-01   9.4137434e-01
   6.2946295e+00   9.4674347e-01   9.4141070e-01
   6.2966297e+00   9.4677786e-01   9.4144704e-01
   6.2986299e+00   9.4681223e-01   9.4148335e-01
   6.3006301e+00   9.4684657e-01   9.4151963e-01
   6.3026303e+00   9.4688089e-01   9.4155590e-01
   6.3046305e+00   9.4691518e-01   9.4159213e-01
   6.3066307e+00   9.4694945e-01   9.4162834e-01
   6.3086309e+00   9.4698369e-01   9.4166453e-01
   6.3106311e+00   9.4701791e-01   9.4170070e-01
   6.3126313e+00   9.4705210e-01   9.4173683e-01
   6.3146315e+00   9.4708627e-01   9.4177295e-01
   6.3166317e+00   9.4712042e-01   9.4180904e-01
   6.3186319e+00   9.4715454e-01   9.4184510e-01
   6.3206321e+00   9.4718863e-01   9.4188115e-01
   6.3226323e+00   9.4722271e-01   9.4191716e-01
   6.3246325e+00   9.4725675e-01   9.4195315e-01
   6.3266327e+00   9.4729078e-01   9.4198912e-01
   6.3286329e+00   9.4732477e-01   9.4202507e-01
   6.3306331e+00   9.4735875e-01   9.4206099e-01
   6.3326333e+00   9.4739270e-01   9.4209688e-01
   6.3346335e+00   9.4742662e-01   9.4213275e-01
   6.3366337e+00   9.4746052e-01   9.4216860e-01
   6.3386339e+00   9.4749440e-01   9.4220442e-01
   6.3406341e+00   9.4752825e-01   9.4224022e-01
   6.3426343e+00   9.4756208e-01   9.4227599e-01
   6.3446345e+00   9.4759588e-01   9.4231174e-01
   6.3466347e+00   9.4762966e-01   9.4234747e-01
   6.3486349e+00   9.4766342e-01   9.4238317e-01
   6.3506351e+00   9.4769715e-01   9.4241885e-01
   6.3526353e+00   9.4773086e-01   9.4245450e-01
   6.3546355e+00   9.4776454e-01   9.4249013e-01
   6.3566357e+00   9.4779820e-01   9.4252573e-01
   6.3586359e+00   9.4783183e-01   9.4256131e-01
   6.3606361e+00   9.4786544e-01   9.4259687e-01
   6.3626363e+00   9.4789903e-01   9.4263240e-01
   6.3646365e+00   9.4793259e-01   9.4266791e-01
   6.3666367e+00   9.4796613e-01   9.4270340e-01
   6.3686369e+00   9.4799964e-01   9.4273886e-01
   6.3706371e+00   9.4803313e-01   9.4277429e-01
   6.3726373e+00   9.4806660e-01   9.4280971e-01
   6.3746375e+00   9.4810004e-01   9.4284510e-01
   6.3766377e+00   9.4813346e-01   9.4288046e-01
   6.3786379e+00   9.4816685e-01   9.4291580e-01
   6.3806381e+00   9.4820023e-01   9.4295112e-01
   6.3826383e+00   9.4823357e-01   9.4298641e-01
   6.3846385e+00   9.4826689e-01   9.4302168e-01
   6.3866387e+00   9.4830019e-01   9.4305693e-01
   6.3886389e+00   9.4833347e-01   9.4309215e-01
   6.3906391e+00   9.4836672e-01   9.4312735e-01
   6.3926393e+00   9.4839995e-01   9.4316253e-01
   6.3946395e+00   9.4843315e-01   9.4319768e-01
   6.3966397e+00   9.4846633e-01   9.4323280e-01
   6.3986399e+00   9.4849949e-01   9.4326791e-01
   6.4006401e+00   9.4853262e-01   9.4330299e-01
   6.4026403e+00   9.4856573e-01   9.4333804e-01
   6.4046405e+00   9.4859882e-01   9.4337308e-01
   6.4066407e+00   9.4863188e-01   9.4340809e-01
   6.4086409e+00   9.4866492e-01   9.4344307e-01
   6.4106411e+00   9.4869793e-01   9.4347803e-01
   6.4126413e+00   9.4873092e-01   9.4351297e-01
   6.4146415e+00   9.4876389e-01   9.4354789e-01
   6.4166417e+00   9.4879683e-01   9.4358278e-01
   6.4186419e+00   9.4882975e-01   9.4361765e-01
   6.4206421e+00   9.4886265e-01   9.4365249e-01
   6.4226423e+00   9.4889552e-01   9.4368731e-01
   6.4246425e+00   9.4892837e-01   9.4372211e-01
   6.4266427e+00   9.4896120e-01   9.4375688e-01
   6.4286429e+00   9.4899400e-01   9.4379163e-01
   6.4306431e+00   9.4902678e-01   9.4382636e-01
   6.4326433e+00   9.4905954e-01   9.4386106e-01
   6.4346435e+00   9.4909227e-01   9.4389574e-01
   6.4366437e+00   9.4912498e-01   9.4393040e-01
   6.4386439e+00   9.4915767e-01   9.4396504e-01
   6.4406441e+00   9.4919033e-01   9.4399965e-01
   6.4426443e+00   9.4922297e-01   9.4403423e-01
   6.4446445e+00   9.4925558e-01   9.4406880e-01
   6.4466447e+00   9.4928818e-01   9.4410334e-01
   6.4486449e+00   9.4932075e-01   9.4413786e-01
   6.4506451e+00   9.4935329e-01   9.4417235e-01
   6.4526453e+00   9.4938582e-01   9.4420682e-01
   6.4546455e+00   9.4941832e-01   9.4424127e-01
   6.4566457e+00   9.4945079e-01   9.4427569e-01
   6.4586459e+00   9.4948325e-01   9.4431009e-01
   6.4606461e+00   9.4951568e-01   9.4434447e-01
   6.4626463e+00   9.4954809e-01   9.4437883e-01
   6.4646465e+00   9.4958047e-01   9.4441316e-01
   6.4666467e+00   9.4961283e-01   9.4444747e-01
   6.4686469e+00   9.4964517e-01   9.4448176e-01
   6.4706471e+00   9.4967749e-01   9.4451602e-01
   6.4726473e+00   9.4970978e-01   9.4455026e-01
   6.4746475e+00   9.4974205e-01   9.4458448e-01
   6.4766477e+00   9.4977430e-01   9.4461867e-01
   6.4786479e+00   9.4980652e-01   9.4465284e-01
   6.4806481e+00   9.4983872e-01   9.4468699e-01
   6.4826483e+00   9.4987090e-01   9.4472111e-01
   6.4846485e+00   9.4990305e-01   9.4475522e-01
   6.4866487e+00   9.4993518e-01   9.4478930e-01
   6.4886489e+00   9.4996729e-01   9.4482335e-01
   6.4906491e+00   9.4999938e-01   9.4485739e-01
   6.4926493e+00   9.5003144e-01   9.4489140e-01
   6.4946495e+00   9.5006348e-01   9.4492538e-01
   6.4966497e+00   9.5009550e-01   9.4495935e-01
   6.4986499e+00   9.5012750e-01   9.4499329e-01
   6.5006501e+00   9.5015947e-01   9.4502721e-01
   6.5026503e+00   9.5019142e-01   9.4506111e-01
   6.5046505e+00   9.5022335e-01   9.4509498e-01
   6.5066507e+00   9.5025525e-01   9.4512883e-01
   6.5086509e+00   9.5028713e-01   9.4516266e-01
   6.5106511e+00   9.5031899e-01   9.4519647e-01
   6.5126513e+00   9.5035083e-01   9.4523025e-01
   6.5146515e+00   9.5038264e-01   9.4526401e-01
   6.5166517e+00   9.5041443e-01   9.4529775e-01
   6.5186519e+00   9.5044620e-01   9.4533146e-01
   6.5206521e+00   9.5047795e-01   9.4536516e-01
   6.5226523e+00   9.5050967e-01   9.4539883e-01
   6.5246525e+00   9.5054137e-01   9.4543247e-01
   6.5266527e+00   9.5057305e-01   9.4546610e-01
   6.5286529e+00   9.5060470e-01   9.4549970e-01
   6.5306531e+00   9.5063634e-01   9.4553328e-01
   6.5326533e+00   9.5066795e-01   9.4556684e-01
   6.5346535e+00   9.5069954e-01   9.4560037e-01
   6.5366537e+00   9.5073110e-01   9.4563389e-01
   6.5386539e+00   9.5076265e-01   9.4566738e-01
   6.5406541e+00   9.5079417e-01   9.4570085e-01
   6.5426543e+00   9.5082567e-01   9.4573429e-01
   6.5446545e+00   9.5085714e-01   9.4576771e-01
   6.5466547e+00   9.5088860e-01   9.4580111e-01
   6.5486549e+00   9.5092003e-01   9.4583449e-01
   6.5506551e+00   9.5095144e-01   9.4586785e-01
   6.5526553e+00   9.5098283e-01   9.4590118e-01
   6.5546555e+00   9.5101419e-01   9.4593449e-01
   6.5566557e+00   9.5104554e-01   9.4596778e-01
   6.5586559e+00   9.5107686e-01   9.4600105e-01
   6.5606561e+00   9.5110816e-01   9.4603429e-01
   6.5626563e+00   9.5113943e-01   9.4606751e-01
   6.5646565e+00   9.5117069e-01   9.4610071e-01
   6.5666567e+00   9.5120192e-01   9.4613389e-01
   6.5686569e+00   9.5123313e-01   9.4616705e-01
   6.5706571e+00   9.5126432e-01   9.4620018e-01
   6.5726573e+00   9.5129548e-01   9.4623329e-01
   6.5746575e+00   9.5132663e-01   9.4626638e-01
   6.5766577e+00   9.5135775e-01   9.4629945e-01
   6.5786579e+00   9.5138885e-01   9.4633249e-01
   6.5806581e+00   9.5141993e-01   9.4636551e-01
   6.5826583e+00   9.5145098e-01   9.4639851e-01
   6.5846585e+00   9.5148201e-01   9.4643149e-01
   6.5866587e+00   9.5151303e-01   9.4646445e-01
   6.5886589e+00   9.5154402e-01   9.4649738e-01
   6.5906591e+00   9.5157498e-01   9.4653030e-01
   6.5926593e+00   9.5160593e-01   9.4656319e-01
   6.5946595e+00   9.5163685e-01   9.4659605e-01
   6.5966597e+00   9.5166776e-01   9.4662890e-01
   6.5986599e+00   9.5169864e-01   9.4666172e-01
   6.6006601e+00   9.5172950e-01   9.4669453e-01
   6.6026603e+00   9.5176033e-01   9.4672731e-01
   6.6046605e+00   9.5179115e-01   9.4676007e-01
   6.6066607e+00   9.5182194e-01   9.4679280e-01
   6.6086609e+00   9.5185271e-01   9.4682552e-01
   6.6106611e+00   9.5188346e-01   9.4685821e-01
   6.6126613e+00   9.5191419e-01   9.4689088e-01
   6.6146615e+00   9.5194489e-01   9.4692353e-01
   6.6166617e+00   9.5197558e-01   9.4695616e-01
   6.6186619e+00   9.5200624e-01   9.4698877e-01
   6.6206621e+00   9.5203688e-01   9.4702135e-01
   6.6226623e+00   9.5206750e-01   9.4705391e-01
   6.6246625e+00   9.5209810e-01   9.4708645e-01
   6.6266627e+00   9.5212868e-01   9.4711897e-01
   6.6286629e+00   9.5215923e-01   9.4715147e-01
   6.6306631e+00   9.5218976e-01   9.4718395e-01
   6.6326633e+00   9.5222028e-01   9.4721640e-01
   6.6346635e+00   9.5225077e-01   9.4724883e-01
   6.6366637e+00   9.5228123e-01   9.4728124e-01
   6.6386639e+00   9.5231168e-01   9.4731363e-01
   6.6406641e+00   9.5234211e-01   9.4734600e-01
   6.6426643e+00   9.5237251e-01   9.4737834e-01
   6.6446645e+00   9.5240289e-01   9.4741067e-01
   6.6466647e+00   9.5243325e-01   9.4744297e-01
   6.6486649e+00   9.5246359e-01   9.4747525e-01
   6.6506651e+00   9.5249391e-01   9.4750751e-01
   6.6526653e+00   9.5252421e-01   9.4753975e-01
   6.6546655e+00   9.5255449e-01   9.4757197e-01
   6.6566657e+00   9.5258474e-01   9.4760416e-01
   6.6586659e+00   9.5261497e-01   9.4763634e-01
   6.6606661e+00   9.5264518e-01   9.4766849e-01
   6.6626663e+00   9.5267537e-01   9.4770062e-01
   6.6646665e+00   9.5270554e-01   9.4773273e-01
   6.6666667e+00   9.5273569e-01   9.4776482e-01
   6.6686669e+00   9.5276582e-01   9.4779689e-01
   6.6706671e+00   9.5279592e-01   9.4782893e-01
   6.6726673e+00   9.5282601e-01   9.4786095e-01
   6.6746675e+00   9.5285607e-01   9.4789296e-01
   6.6766677e+00   9.5288611e-01   9.4792494e-01
   6.6786679e+00   9.5291613e-01   9.4795690e-01
   6.6806681e+00   9.5294613e-01   9.4798884e-01
   6.6826683e+00   9.5297611e-01   9.4802076e-01
   6.6846685e+00   9.5300607e-01   9.4805265e-01
   6.6866687e+00   9.5303600e-01   9.4808453e-01
   6.6886689e+00   9.5306592e-01   9.4811638e-01
   6.6906691e+00   9.5309581e-01   9.4814821e-01
   6.6926693e+00   9.5312569e-01   9.4818003e-01
   6.6946695e+00   9.5315554e-01   9.4821182e-01
   6.6966697e+00   9.5318537e-01   9.4824359e-01
   6.6986699e+00   9.5321518e-01   9.4827533e-01
   6.7006701e+00   9.5324497e-01   9.4830706e-01
   6.7026703e+00   9.5327474e-01   9.4833877e-01
   6.7046705e+00   9.5330448e-01   9.4837045e-01
   6.7066707e+00   9.5333421e-01   9.4840212e-01
   6.7086709e+00   9.5336391e-01   9.4843376e-01
   6.7106711e+00   9.5339360e-01   9.4846538e-01
   6.7126713e+00   9.5342326e-01   9.4849698e-01
   6.7146715e+00   9.5345290e-01   9.4852856e-01
   6.7166717e+00   9.5348253e-01   9.4856012e-01
   6.7186719e+00   9.5351213e-01   9.4859166e-01
   6.7206721e+00   9.5354171e-01   9.4862317e-01
   6.7226723e+00   9.5357127e-01   9.4865467e-01
   6.7246725e+00   9.5360081e-01   9.4868615e-01
   6.7266727e+00   9.5363032e-01   9.4871760e-01
   6.7286729e+00   9.5365982e-01   9.4874903e-01
   6.7306731e+00   9.5368930e-01   9.4878045e-01
   6.7326733e+00   9.5371875e-01   9.4881184e-01
   6.7346735e+00   9.5374819e-01   9.4884321e-01
   6.7366737e+00   9.5377760e-01   9.4887456e-01
   6.7386739e+00   9.5380700e-01   9.4890589e-01
   6.7406741e+00   9.5383637e-01   9.4893719e-01
   6.7426743e+00   9.5386572e-01   9.4896848e-01
   6.7446745e+00   9.5389505e-01   9.4899975e-01
   6.7466747e+00   9.5392436e-01   9.4903099e-01
   6.7486749e+00   9.5395365e-01   9.4906222e-01
   6.7506751e+00   9.5398293e-01   9.4909342e-01
   6.7526753e+00   9.5401217e-01   9.4912461e-01
   6.7546755e+00   9.5404140e-01   9.4915577e-01
   6.7566757e+00   9.5407061e-01   9.4918691e-01
   6.7586759e+00   9.5409980e-01   9.4921803e-01
   6.7606761e+00   9.5412897e-01   9.4924914e-01
   6.7626763e+00   9.5415812e-01   9.4928022e-01
   6.7646765e+00   9.5418724e-01   9.4931128e-01
   6.7666767e+00   9.5421635e-01   9.4934231e-01
   6.7686769e+00   9.5424543e-01   9.4937333e-01
   6.7706771e+00   9.5427450e-01   9.4940433e-01
   6.7726773e+00   9.5430355e-01   9.4943531e-01
   6.7746775e+00   9.5433257e-01   9.4946627e-01
   6.7766777e+00   9.5436157e-01   9.4949720e-01
   6.7786779e+00   9.5439056e-01   9.4952812e-01
   6.7806781e+00   9.5441952e-01   9.4955901e-01
   6.7826783e+00   9.5444847e-01   9.4958989e-01
   6.7846785e+00   9.5447739e-01   9.4962074e-01
   6.7866787e+00   9.5450629e-01   9.4965158e-01
   6.7886789e+00   9.5453517e-01   9.4968239e-01
   6.7906791e+00   9.5456404e-01   9.4971318e-01
   6.7926793e+00   9.5459288e-01   9.4974396e-01
   6.7946795e+00   9.5462170e-01   9.4977471e-01
   6.7966797e+00   9.5465050e-01   9.4980544e-01
   6.7986799e+00   9.5467929e-01   9.4983615e-01
   6.8006801e+00   9.5470805e-01   9.4986684e-01
   6.8026803e+00   9.5473679e-01   9.4989752e-01
   6.8046805e+00   9.5476551e-01   9.4992817e-01
   6.8066807e+00   9.5479421e-01   9.4995880e-01
   6.8086809e+00   9.5482289e-01   9.4998941e-01
   6.8106811e+00   9.5485155e-01   9.5002000e-01
   6.8126813e+00   9.5488020e-01   9.5005057e-01
   6.8146815e+00   9.5490882e-01   9.5008112e-01
   6.8166817e+00   9.5493742e-01   9.5011165e-01
   6.8186819e+00   9.5496600e-01   9.5014215e-01
   6.8206821e+00   9.5499456e-01   9.5017264e-01
   6.8226823e+00   9.5502310e-01   9.5020311e-01
   6.8246825e+00   9.5505162e-01   9.5023356e-01
   6.8266827e+00   9.5508012e-01   9.5026399e-01
   6.8286829e+00   9.5510860e-01   9.5029440e-01
   6.8306831e+00   9.5513707e-01   9.5032479e-01
   6.8326833e+00   9.5516551e-01   9.5035515e-01
   6.8346835e+00   9.5519393e-01   9.5038550e-01
   6.8366837e+00   9.5522233e-01   9.5041583e-01
   6.8386839e+00   9.5525071e-01   9.5044614e-01
   6.8406841e+00   9.5527908e-01   9.5047643e-01
   6.8426843e+00   9.5530742e-01   9.5050669e-01
   6.8446845e+00   9.5533574e-01   9.5053694e-01
   6.8466847e+00   9.5536404e-01   9.5056717e-01
   6.8486849e+00   9.5539233e-01   9.5059738e-01
   6.8506851e+00   9.5542059e-01   9.5062756e-01
   6.8526853e+00   9.5544883e-01   9.5065773e-01
   6.8546855e+00   9.5547706e-01   9.5068788e-01
   6.8566857e+00   9.5550526e-01   9.5071801e-01
   6.8586859e+00   9.5553344e-01   9.5074812e-01
   6.8606861e+00   9.5556161e-01   9.5077820e-01
   6.8626863e+00   9.5558975e-01   9.5080827e-01
   6.8646865e+00   9.5561788e-01   9.5083832e-01
   6.8666867e+00   9.5564599e-01   9.5086835e-01
   6.8686869e+00   9.5567407e-01   9.5089836e-01
   6.8706871e+00   9.5570214e-01   9.5092835e-01
   6.8726873e+00   9.5573019e-01   9.5095832e-01
   6.8746875e+00   9.5575821e-01   9.5098827e-01
   6.8766877e+00   9.5578622e-01   9.5101820e-01
   6.8786879e+00   9.5581421e-01   9.5104811e-01
   6.8806881e+00   9.5584218e-01   9.5107800e-01
   6.8826883e+00   9.5587013e-01   9.5110787e-01
   6.8846885e+00   9.5589806e-01   9.5113772e-01
   6.8866887e+00   9.5592597e-01   9.5116755e-01
   6.8886889e+00   9.5595386e-01   9.5119736e-01
   6.8906891e+00   9.5598173e-01   9.5122715e-01
   6.8926893e+00   9.5600958e-01   9.5125693e-01
   6.8946895e+00   9.5603742e-01   9.5128668e-01
   6.8966897e+00   9.5606523e-01   9.5131641e-01
   6.8986899e+00   9.5609302e-01   9.5134612e-01
   6.9006901e+00   9.5612080e-01   9.5137582e-01
   6.9026903e+00   9.5614855e-01   9.5140549e-01
   6.9046905e+00   9.5617629e-01   9.5143515e-01
   6.9066907e+00   9.5620401e-01   9.5146478e-01
   6.9086909e+00   9.5623170e-01   9.5149440e-01
   6.9106911e+00   9.5625938e-01   9.5152399e-01
   6.9126913e+00   9.5628704e-01   9.5155357e-01
   6.9146915e+00   9.5631468e-01   9.5158313e-01
   6.9166917e+00   9.5634230e-01   9.5161266e-01
   6.9186919e+00   9.5636990e-01   9.5164218e-01
   6.9206921e+00   9.5639748e-01   9.5167168e-01
   6.9226923e+00   9.5642505e-01   9.5170116e-01
   6.9246925e+00   9.5645259e-01   9.5173062e-01
   6.9266927e+00   9.5648011e-01   9.5176006e-01
   6.9286929e+00   9.5650762e-01   9.5178948e-01
   6.9306931e+00   9.5653511e-01   9.5181888e-01
   6.9326933e+00   9.5656257e-01   9.5184826e-01
   6.9346935e+00   9.5659002e-01   9.5187763e-01
   6.9366937e+00   9.5661745e-01   9.5190697e-01
   6.9386939e+00   9.5664486e-01   9.5193629e-01
   6.9406941e+00   9.5667225e-01   9.5196560e-01
   6.9426943e+00   9.5669962e-01   9.5199489e-01
   6.9446945e+00   9.5672697e-01   9.5202415e-01
   6.9466947e+00   9.5675431e-01   9.5205340e-01
   6.9486949e+00   9.5678162e-01   9.5208263e-01
   6.9506951e+00   9.5680892e-01   9.5211183e-01
   6.9526953e+00   9.5683620e-01   9.5214102e-01
   6.9546955e+00   9.5686345e-01   9.5217019e-01
   6.9566957e+00   9.5689069e-01   9.5219935e-01
   6.9586959e+00   9.5691791e-01   9.5222848e-01
   6.9606961e+00   9.5694511e-01   9.5225759e-01
   6.9626963e+00   9.5697230e-01   9.5228668e-01
   6.9646965e+00   9.5699946e-01   9.5231576e-01
   6.9666967e+00   9.5702660e-01   9.5234481e-01
   6.9686969e+00   9.5705373e-01   9.5237385e-01
   6.9706971e+00   9.5708084e-01   9.5240287e-01
   6.9726973e+00   9.5710792e-01   9.5243186e-01
   6.9746975e+00   9.5713499e-01   9.5246084e-01
   6.9766977e+00   9.5716204e-01   9.5248980e-01
   6.9786979e+00   9.5718907e-01   9.5251874e-01
   6.9806981e+00   9.5721609e-01   9.5254767e-01
   6.9826983e+00   9.5724308e-01   9.5257657e-01
   6.9846985e+00   9.5727006e-01   9.5260545e-01
   6.9866987e+00   9.5729701e-01   9.5263432e-01
   6.9886989e+00   9.5732395e-01   9.5266316e-01
   6.9906991e+00   9.5735087e-01   9.5269199e-01
   6.9926993e+00   9.5737777e-01   9.5272080e-01
   6.9946995e+00   9.5740465e-01   9.5274959e-01
   6.9966997e+00   9.5743152e-01   9.5277836e-01
   6.9986999e+00   9.5745836e-01   9.5280711e-01
   7.0007001e+00   9.5748519e-01   9.5283584e-01
   7.0027003e+00   9.5751199e-01   9.5286455e-01
   7.0047005e+00   9.5753878e-01   9.5289325e-01
   7.0067007e+00   9.5756555e-01   9.5292192e-01
   7.0087009e+00   9.5759231e-01   9.5295058e-01
   7.0107011e+00   9.5761904e-01   9.5297922e-01
   7.0127013e+00   9.5764575e-01   9.5300784e-01
   7.0147015e+00   9.5767245e-01   9.5303644e-01
   7.0167017e+00   9.5769913e-01   9.5306502e-01
   7.0187019e+00   9.5772579e-01   9.5309358e-01
   7.0207021e+00   9.5775243e-01   9.5312213e-01
   7.0227023e+00   9.5777905e-01   9.5315065e-01
   7.0247025e+00   9.5780565e-01   9.5317916e-01
   7.0267027e+00   9.5783224e-01   9.5320765e-01
   7.0287029e+00   9.5785881e-01   9.5323612e-01
   7.0307031e+00   9.5788536e-01   9.5326457e-01
   7.0327033e+00   9.5791189e-01   9.5329300e-01
   7.0347035e+00   9.5793840e-01   9.5332141e-01
   7.0367037e+00   9.5796489e-01   9.5334981e-01
   7.0387039e+00   9.5799137e-01   9.5337819e-01
   7.0407041e+00   9.5801782e-01   9.5340654e-01
   7.0427043e+00   9.5804426e-01   9.5343488e-01
   7.0447045e+00   9.5807068e-01   9.5346320e-01
   7.0467047e+00   9.5809709e-01   9.5349150e-01
   7.0487049e+00   9.5812347e-01   9.5351979e-01
   7.0507051e+00   9.5814984e-01   9.5354805e-01
   7.0527053e+00   9.5817618e-01   9.5357630e-01
   7.0547055e+00   9.5820251e-01   9.5360453e-01
   7.0567057e+00   9.5822882e-01   9.5363274e-01
   7.0587059e+00   9.5825512e-01   9.5366093e-01
   7.0607061e+00   9.5828139e-01   9.5368910e-01
   7.0627063e+00   9.5830765e-01   9.5371725e-01
   7.0647065e+00   9.5833389e-01   9.5374539e-01
   7.0667067e+00   9.5836011e-01   9.5377351e-01
   7.0687069e+00   9.5838631e-01   9.5380160e-01
   7.0707071e+00   9.5841249e-01   9.5382968e-01
   7.0727073e+00   9.5843866e-01   9.5385775e-01
   7.0747075e+00   9.5846481e-01   9.5388579e-01
   7.0767077e+00   9.5849094e-01   9.5391381e-01
   7.0787079e+00   9.5851705e-01   9.5394182e-01
   7.0807081e+00   9.5854314e-01   9.5396981e-01
   7.0827083e+00   9.5856922e-01   9.5399778e-01
   7.0847085e+00   9.5859528e-01   9.5402573e-01
   7.0867087e+00   9.5862132e-01   9.5405366e-01
   7.0887089e+00   9.5864734e-01   9.5408158e-01
   7.0907091e+00   9.5867334e-01   9.5410948e-01
   7.0927093e+00   9.5869933e-01   9.5413736e-01
   7.0947095e+00   9.5872530e-01   9.5416522e-01
   7.0967097e+00   9.5875125e-01   9.5419306e-01
   7.0987099e+00   9.5877718e-01   9.5422088e-01
   7.1007101e+00   9.5880309e-01   9.5424869e-01
   7.1027103e+00   9.5882899e-01   9.5427648e-01
   7.1047105e+00   9.5885487e-01   9.5430424e-01
   7.1067107e+00   9.5888073e-01   9.5433200e-01
   7.1087109e+00   9.5890657e-01   9.5435973e-01
   7.1107111e+00   9.5893240e-01   9.5438744e-01
   7.1127113e+00   9.5895820e-01   9.5441514e-01
   7.1147115e+00   9.5898399e-01   9.5444282e-01
   7.1167117e+00   9.5900976e-01   9.5447048e-01
   7.1187119e+00   9.5903552e-01   9.5449812e-01
   7.1207121e+00   9.5906125e-01   9.5452575e-01
   7.1227123e+00   9.5908697e-01   9.5455335e-01
   7.1247125e+00   9.5911267e-01   9.5458094e-01
   7.1267127e+00   9.5913836e-01   9.5460851e-01
   7.1287129e+00   9.5916402e-01   9.5463607e-01
   7.1307131e+00   9.5918967e-01   9.5466360e-01
   7.1327133e+00   9.5921530e-01   9.5469112e-01
   7.1347135e+00   9.5924091e-01   9.5471861e-01
   7.1367137e+00   9.5926651e-01   9.5474610e-01
   7.1387139e+00   9.5929208e-01   9.5477356e-01
   7.1407141e+00   9.5931764e-01   9.5480100e-01
   7.1427143e+00   9.5934318e-01   9.5482843e-01
   7.1447145e+00   9.5936871e-01   9.5485584e-01
   7.1467147e+00   9.5939422e-01   9.5488323e-01
   7.1487149e+00   9.5941970e-01   9.5491060e-01
   7.1507151e+00   9.5944518e-01   9.5493796e-01
   7.1527153e+00   9.5947063e-01   9.5496529e-01
   7.1547155e+00   9.5949607e-01   9.5499261e-01
   7.1567157e+00   9.5952149e-01   9.5501991e-01
   7.1587159e+00   9.5954689e-01   9.5504720e-01
   7.1607161e+00   9.5957227e-01   9.5507446e-01
   7.1627163e+00   9.5959764e-01   9.5510171e-01
   7.1647165e+00   9.5962299e-01   9.5512894e-01
   7.1667167e+00   9.5964832e-01   9.5515616e-01
   7.1687169e+00   9.5967363e-01   9.5518335e-01
   7.1707171e+00   9.5969893e-01   9.5521053e-01
   7.1727173e+00   9.5972421e-01   9.5523769e-01
   7.1747175e+00   9.5974947e-01   9.5526483e-01
   7.1767177e+00   9.5977472e-01   9.5529195e-01
   7.1787179e+00   9.5979994e-01   9.5531906e-01
   7.1807181e+00   9.5982515e-01   9.5534615e-01
   7.1827183e+00   9.5985035e-01   9.5537322e-01
   7.1847185e+00   9.5987552e-01   9.5540027e-01
   7.1867187e+00   9.5990068e-01   9.5542731e-01
   7.1887189e+00   9.5992582e-01   9.5545433e-01
   7.1907191e+00   9.5995095e-01   9.5548133e-01
   7.1927193e+00   9.5997605e-01   9.5550831e-01
   7.1947195e+00   9.6000114e-01   9.5553527e-01
   7.1967197e+00   9.6002621e-01   9.5556222e-01
   7.1987199e+00   9.6005127e-01   9.5558915e-01
   7.2007201e+00   9.6007630e-01   9.5561606e-01
   7.2027203e+00   9.6010133e-01   9.5564296e-01
   7.2047205e+00   9.6012633e-01   9.5566984e-01
   7.2067207e+00   9.6015131e-01   9.5569670e-01
   7.2087209e+00   9.6017628e-01   9.5572354e-01
   7.2107211e+00   9.6020123e-01   9.5575036e-01
   7.2127213e+00   9.6022617e-01   9.5577717e-01
   7.2147215e+00   9.6025109e-01   9.5580396e-01
   7.2167217e+00   9.6027599e-01   9.5583073e-01
   7.2187219e+00   9.6030087e-01   9.5585749e-01
   7.2207221e+00   9.6032574e-01   9.5588423e-01
   7.2227223e+00   9.6035059e-01   9.5591095e-01
   7.2247225e+00   9.6037542e-01   9.5593765e-01
   7.2267227e+00   9.6040023e-01   9.5596434e-01
   7.2287229e+00   9.6042503e-01   9.5599101e-01
   7.2307231e+00   9.6044981e-01   9.5601766e-01
   7.2327233e+00   9.6047458e-01   9.5604429e-01
   7.2347235e+00   9.6049932e-01   9.5607091e-01
   7.2367237e+00   9.6052405e-01   9.5609750e-01
   7.2387239e+00   9.6054877e-01   9.5612409e-01
   7.2407241e+00   9.6057346e-01   9.5615065e-01
   7.2427243e+00   9.6059814e-01   9.5617720e-01
   7.2447245e+00   9.6062280e-01   9.5620373e-01
   7.2467247e+00   9.6064745e-01   9.5623024e-01
   7.2487249e+00   9.6067208e-01   9.5625674e-01
   7.2507251e+00   9.6069669e-01   9.5628321e-01
   7.2527253e+00   9.6072129e-01   9.5630967e-01
   7.2547255e+00   9.6074586e-01   9.5633612e-01
   7.2567257e+00   9.6077042e-01   9.5636254e-01
   7.2587259e+00   9.6079497e-01   9.5638895e-01
   7.2607261e+00   9.6081950e-01   9.5641535e-01
   7.2627263e+00   9.6084401e-01   9.5644172e-01
   7.2647265e+00   9.6086850e-01   9.5646808e-01
   7.2667267e+00   9.6089298e-01   9.5649442e-01
   7.2687269e+00   9.6091744e-01   9.5652074e-01
   7.2707271e+00   9.6094188e-01   9.5654705e-01
   7.2727273e+00   9.6096631e-01   9.5657334e-01
   7.2747275e+00   9.6099072e-01   9.5659961e-01
   7.2767277e+00   9.6101511e-01   9.5662587e-01
   7.2787279e+00   9.6103949e-01   9.5665210e-01
   7.2807281e+00   9.6106385e-01   9.5667832e-01
   7.2827283e+00   9.6108819e-01   9.5670453e-01
   7.2847285e+00   9.6111252e-01   9.5673072e-01
   7.2867287e+00   9.6113683e-01   9.5675689e-01
   7.2887289e+00   9.6116113e-01   9.5678304e-01
   7.2907291e+00   9.6118540e-01   9.5680917e-01
   7.2927293e+00   9.6120966e-01   9.5683529e-01
   7.2947295e+00   9.6123391e-01   9.5686140e-01
   7.2967297e+00   9.6125813e-01   9.5688748e-01
   7.2987299e+00   9.6128234e-01   9.5691355e-01
   7.3007301e+00   9.6130654e-01   9.5693960e-01
   7.3027303e+00   9.6133072e-01   9.5696564e-01
   7.3047305e+00   9.6135488e-01   9.5699165e-01
   7.3067307e+00   9.6137902e-01   9.5701765e-01
   7.3087309e+00   9.6140315e-01   9.5704364e-01
   7.3107311e+00   9.6142726e-01   9.5706960e-01
   7.3127313e+00   9.6145136e-01   9.5709555e-01
   7.3147315e+00   9.6147544e-01   9.5712149e-01
   7.3167317e+00   9.6149950e-01   9.5714740e-01
   7.3187319e+00   9.6152354e-01   9.5717330e-01
   7.3207321e+00   9.6154757e-01   9.5719919e-01
   7.3227323e+00   9.6157159e-01   9.5722505e-01
   7.3247325e+00   9.6159558e-01   9.5725090e-01
   7.3267327e+00   9.6161956e-01   9.5727673e-01
   7.3287329e+00   9.6164353e-01   9.5730255e-01
   7.3307331e+00   9.6166747e-01   9.5732835e-01
   7.3327333e+00   9.6169141e-01   9.5735413e-01
   7.3347335e+00   9.6171532e-01   9.5737990e-01
   7.3367337e+00   9.6173922e-01   9.5740564e-01
   7.3387339e+00   9.6176310e-01   9.5743138e-01
   7.3407341e+00   9.6178697e-01   9.5745709e-01
   7.3427343e+00   9.6181082e-01   9.5748279e-01
   7.3447345e+00   9.6183465e-01   9.5750847e-01
   7.3467347e+00   9.6185847e-01   9.5753414e-01
   7.3487349e+00   9.6188227e-01   9.5755979e-01
   7.3507351e+00   9.6190605e-01   9.5758542e-01
   7.3527353e+00   9.6192982e-01   9.5761104e-01
   7.3547355e+00   9.6195357e-01   9.5763663e-01
   7.3567357e+00   9.6197731e-01   9.5766222e-01
   7.3587359e+00   9.6200103e-01   9.5768778e-01
   7.3607361e+00   9.6202473e-01   9.5771333e-01
   7.3627363e+00   9.6204842e-01   9.5773886e-01
   7.3647365e+00   9.6207209e-01   9.5776438e-01
   7.3667367e+00   9.6209575e-01   9.5778988e-01
   7.3687369e+00   9.6211939e-01   9.5781536e-01
   7.3707371e+00   9.6214301e-01   9.5784083e-01
   7.3727373e+00   9.6216662e-01   9.5786628e-01
   7.3747375e+00   9.6219021e-01   9.5789171e-01
   7.3767377e+00   9.6221378e-01   9.5791713e-01
   7.3787379e+00   9.6223734e-01   9.5794253e-01
   7.3807381e+00   9.6226088e-01   9.5796792e-01
   7.3827383e+00   9.6228441e-01   9.5799328e-01
   7.3847385e+00   9.6230792e-01   9.5801864e-01
   7.3867387e+00   9.6233142e-01   9.5804397e-01
   7.3887389e+00   9.6235489e-01   9.5806929e-01
   7.3907391e+00   9.6237836e-01   9.5809459e-01
   7.3927393e+00   9.6240180e-01   9.5811988e-01
   7.3947395e+00   9.6242523e-01   9.5814515e-01
   7.3967397e+00   9.6244865e-01   9.5817040e-01
   7.3987399e+00   9.6247205e-01   9.5819564e-01
   7.4007401e+00   9.6249543e-01   9.5822086e-01
   7.4027403e+00   9.6251880e-01   9.5824606e-01
   7.4047405e+00   9.6254215e-01   9.5827125e-01
   7.4067407e+00   9.6256548e-01   9.5829642e-01
   7.4087409e+00   9.6258880e-01   9.5832158e-01
   7.4107411e+00   9.6261211e-01   9.5834672e-01
   7.4127413e+00   9.6263539e-01   9.5837184e-01
   7.4147415e+00   9.6265867e-01   9.5839695e-01
   7.4167417e+00   9.6268192e-01   9.5842204e-01
   7.4187419e+00   9.6270516e-01   9.5844711e-01
   7.4207421e+00   9.6272839e-01   9.5847217e-01
   7.4227423e+00   9.6275160e-01   9.5849721e-01
   7.4247425e+00   9.6277479e-01   9.5852224e-01
   7.4267427e+00   9.6279797e-01   9.5854725e-01
   7.4287429e+00   9.6282113e-01   9.5857224e-01
   7.4307431e+00   9.6284427e-01   9.5859722e-01
   7.4327433e+00   9.6286740e-01   9.5862218e-01
   7.4347435e+00   9.6289052e-01   9.5864712e-01
   7.4367437e+00   9.6291361e-01   9.5867205e-01
   7.4387439e+00   9.6293670e-01   9.5869697e-01
   7.4407441e+00   9.6295976e-01   9.5872186e-01
   7.4427443e+00   9.6298282e-01   9.5874674e-01
   7.4447445e+00   9.6300585e-01   9.5877161e-01
   7.4467447e+00   9.6302887e-01   9.5879646e-01
   7.4487449e+00   9.6305188e-01   9.5882129e-01
   7.4507451e+00   9.6307486e-01   9.5884610e-01
   7.4527453e+00   9.6309784e-01   9.5887091e-01
   7.4547455e+00   9.6312080e-01   9.5889569e-01
   7.4567457e+00   9.6314374e-01   9.5892046e-01
   7.4587459e+00   9.6316666e-01   9.5894521e-01
   7.4607461e+00   9.6318958e-01   9.5896995e-01
   7.4627463e+00   9.6321247e-01   9.5899467e-01
   7.4647465e+00   9.6323535e-01   9.5901937e-01
   7.4667467e+00   9.6325821e-01   9.5904406e-01
   7.4687469e+00   9.6328106e-01   9.5906873e-01
   7.4707471e+00   9.6330390e-01   9.5909339e-01
   7.4727473e+00   9.6332671e-01   9.5911803e-01
   7.4747475e+00   9.6334952e-01   9.5914266e-01
   7.4767477e+00   9.6337230e-01   9.5916726e-01
   7.4787479e+00   9.6339508e-01   9.5919186e-01
   7.4807481e+00   9.6341783e-01   9.5921643e-01
   7.4827483e+00   9.6344057e-01   9.5924100e-01
   7.4847485e+00   9.6346330e-01   9.5926554e-01
   7.4867487e+00   9.6348601e-01   9.5929007e-01
   7.4887489e+00   9.6350870e-01   9.5931459e-01
   7.4907491e+00   9.6353138e-01   9.5933908e-01
   7.4927493e+00   9.6355404e-01   9.5936357e-01
   7.4947495e+00   9.6357669e-01   9.5938803e-01
   7.4967497e+00   9.6359932e-01   9.5941248e-01
   7.4987499e+00   9.6362194e-01   9.5943692e-01
   7.5007501e+00   9.6364454e-01   9.5946134e-01
   7.5027503e+00   9.6366713e-01   9.5948574e-01
   7.5047505e+00   9.6368970e-01   9.5951013e-01
   7.5067507e+00   9.6371226e-01   9.5953450e-01
   7.5087509e+00   9.6373480e-01   9.5955886e-01
   7.5107511e+00   9.6375733e-01   9.5958320e-01
   7.5127513e+00   9.6377984e-01   9.5960752e-01
   7.5147515e+00   9.6380233e-01   9.5963183e-01
   7.5167517e+00   9.6382481e-01   9.5965613e-01
   7.5187519e+00   9.6384728e-01   9.5968041e-01
   7.5207521e+00   9.6386973e-01   9.5970467e-01
   7.5227523e+00   9.6389216e-01   9.5972891e-01
   7.5247525e+00   9.6391458e-01   9.5975315e-01
   7.5267527e+00   9.6393698e-01   9.5977736e-01
   7.5287529e+00   9.6395937e-01   9.5980156e-01
   7.5307531e+00   9.6398175e-01   9.5982575e-01
   7.5327533e+00   9.6400411e-01   9.5984991e-01
   7.5347535e+00   9.6402645e-01   9.5987407e-01
   7.5367537e+00   9.6404878e-01   9.5989821e-01
   7.5387539e+00   9.6407109e-01   9.5992233e-01
   7.5407541e+00   9.6409339e-01   9.5994643e-01
   7.5427543e+00   9.6411567e-01   9.5997053e-01
   7.5447545e+00   9.6413794e-01   9.5999460e-01
   7.5467547e+00   9.6416019e-01   9.6001866e-01
   7.5487549e+00   9.6418243e-01   9.6004271e-01
   7.5507551e+00   9.6420465e-01   9.6006674e-01
   7.5527553e+00   9.6422686e-01   9.6009075e-01
   7.5547555e+00   9.6424906e-01   9.6011475e-01
   7.5567557e+00   9.6427123e-01   9.6013873e-01
   7.5587559e+00   9.6429340e-01   9.6016270e-01
   7.5607561e+00   9.6431554e-01   9.6018665e-01
   7.5627563e+00   9.6433768e-01   9.6021059e-01
   7.5647565e+00   9.6435980e-01   9.6023451e-01
   7.5667567e+00   9.6438190e-01   9.6025842e-01
   7.5687569e+00   9.6440399e-01   9.6028231e-01
   7.5707571e+00   9.6442606e-01   9.6030618e-01
   7.5727573e+00   9.6444812e-01   9.6033004e-01
   7.5747575e+00   9.6447016e-01   9.6035389e-01
   7.5767577e+00   9.6449219e-01   9.6037771e-01
   7.5787579e+00   9.6451420e-01   9.6040153e-01
   7.5807581e+00   9.6453620e-01   9.6042533e-01
   7.5827583e+00   9.6455819e-01   9.6044911e-01
   7.5847585e+00   9.6458016e-01   9.6047288e-01
   7.5867587e+00   9.6460211e-01   9.6049663e-01
   7.5887589e+00   9.6462405e-01   9.6052037e-01
   7.5907591e+00   9.6464597e-01   9.6054409e-01
   7.5927593e+00   9.6466788e-01   9.6056780e-01
   7.5947595e+00   9.6468978e-01   9.6059149e-01
   7.5967597e+00   9.6471166e-01   9.6061517e-01
   7.5987599e+00   9.6473353e-01   9.6063883e-01
   7.6007601e+00   9.6475538e-01   9.6066247e-01
   7.6027603e+00   9.6477721e-01   9.6068610e-01
   7.6047605e+00   9.6479903e-01   9.6070972e-01
   7.6067607e+00   9.6482084e-01   9.6073332e-01
   7.6087609e+00   9.6484263e-01   9.6075691e-01
   7.6107611e+00   9.6486441e-01   9.6078048e-01
   7.6127613e+00   9.6488617e-01   9.6080403e-01
   7.6147615e+00   9.6490792e-01   9.6082757e-01
   7.6167617e+00   9.6492965e-01   9.6085110e-01
   7.6187619e+00   9.6495137e-01   9.6087461e-01
   7.6207621e+00   9.6497308e-01   9.6089810e-01
   7.6227623e+00   9.6499476e-01   9.6092158e-01
   7.6247625e+00   9.6501644e-01   9.6094505e-01
   7.6267627e+00   9.6503810e-01   9.6096850e-01
   7.6287629e+00   9.6505974e-01   9.6099193e-01
   7.6307631e+00   9.6508138e-01   9.6101535e-01
   7.6327633e+00   9.6510299e-01   9.6103875e-01
   7.6347635e+00   9.6512459e-01   9.6106214e-01
   7.6367637e+00   9.6514618e-01   9.6108552e-01
   7.6387639e+00   9.6516775e-01   9.6110888e-01
   7.6407641e+00   9.6518931e-01   9.6113222e-01
   7.6427643e+00   9.6521086e-01   9.6115555e-01
   7.6447645e+00   9.6523238e-01   9.6117887e-01
   7.6467647e+00   9.6525390e-01   9.6120217e-01
   7.6487649e+00   9.6527540e-01   9.6122545e-01
   7.6507651e+00   9.6529689e-01   9.6124872e-01
   7.6527653e+00   9.6531836e-01   9.6127198e-01
   7.6547655e+00   9.6533981e-01   9.6129522e-01
   7.6567657e+00   9.6536126e-01   9.6131844e-01
   7.6587659e+00   9.6538268e-01   9.6134165e-01
   7.6607661e+00   9.6540410e-01   9.6136485e-01
   7.6627663e+00   9.6542550e-01   9.6138803e-01
   7.6647665e+00   9.6544688e-01   9.6141119e-01
   7.6667667e+00   9.6546825e-01   9.6143434e-01
   7.6687669e+00   9.6548961e-01   9.6145748e-01
   7.6707671e+00   9.6551095e-01   9.6148060e-01
   7.6727673e+00   9.6553228e-01   9.6150371e-01
   7.6747675e+00   9.6555359e-01   9.6152680e-01
   7.6767677e+00   9.6557489e-01   9.6154987e-01
   7.6787679e+00   9.6559617e-01   9.6157294e-01
   7.6807681e+00   9.6561744e-01   9.6159598e-01
   7.6827683e+00   9.6563870e-01   9.6161902e-01
   7.6847685e+00   9.6565994e-01   9.6164203e-01
   7.6867687e+00   9.6568117e-01   9.6166504e-01
   7.6887689e+00   9.6570238e-01   9.6168802e-01
   7.6907691e+00   9.6572358e-01   9.6171100e-01
   7.6927693e+00   9.6574476e-01   9.6173396e-01
   7.6947695e+00   9.6576593e-01   9.6175690e-01
   7.6967697e+00   9.6578709e-01   9.6177983e-01
   7.6987699e+00   9.6580823e-01   9.6180274e-01
   7.7007701e+00   9.6582936e-01   9.6182564e-01
   7.7027703e+00   9.6585047e-01   9.6184853e-01
   7.7047705e+00   9.6587157e-01   9.6187140e-01
   7.7067707e+00   9.6589265e-01   9.6189426e-01
   7.7087709e+00   9.6591372e-01   9.6191710e-01
   7.7107711e+00   9.6593478e-01   9.6193993e-01
   7.7127713e+00   9.6595582e-01   9.6196274e-01
   7.7147715e+00   9.6597685e-01   9.6198554e-01
   7.7167717e+00   9.6599787e-01   9.6200832e-01
   7.7187719e+00   9.6601887e-01   9.6203109e-01
   7.7207721e+00   9.6603985e-01   9.6205384e-01
   7.7227723e+00   9.6606082e-01   9.6207658e-01
   7.7247725e+00   9.6608178e-01   9.6209930e-01
   7.7267727e+00   9.6610273e-01   9.6212202e-01
   7.7287729e+00   9.6612365e-01   9.6214471e-01
   7.7307731e+00   9.6614457e-01   9.6216739e-01
   7.7327733e+00   9.6616547e-01   9.6219006e-01
   7.7347735e+00   9.6618636e-01   9.6221271e-01
   7.7367737e+00   9.6620723e-01   9.6223535e-01
   7.7387739e+00   9.6622809e-01   9.6225797e-01
   7.7407741e+00   9.6624894e-01   9.6228058e-01
   7.7427743e+00   9.6626977e-01   9.6230318e-01
   7.7447745e+00   9.6629059e-01   9.6232576e-01
   7.7467747e+00   9.6631139e-01   9.6234832e-01
   7.7487749e+00   9.6633218e-01   9.6237087e-01
   7.7507751e+00   9.6635296e-01   9.6239341e-01
   7.7527753e+00   9.6637372e-01   9.6241593e-01
   7.7547755e+00   9.6639447e-01   9.6243844e-01
   7.7567757e+00   9.6641520e-01   9.6246093e-01
   7.7587759e+00   9.6643592e-01   9.6248341e-01
   7.7607761e+00   9.6645663e-01   9.6250588e-01
   7.7627763e+00   9.6647732e-01   9.6252833e-01
   7.7647765e+00   9.6649800e-01   9.6255076e-01
   7.7667767e+00   9.6651866e-01   9.6257319e-01
   7.7687769e+00   9.6653931e-01   9.6259559e-01
   7.7707771e+00   9.6655995e-01   9.6261799e-01
   7.7727773e+00   9.6658057e-01   9.6264036e-01
   7.7747775e+00   9.6660118e-01   9.6266273e-01
   7.7767777e+00   9.6662178e-01   9.6268508e-01
   7.7787779e+00   9.6664236e-01   9.6270742e-01
   7.7807781e+00   9.6666293e-01   9.6272974e-01
   7.7827783e+00   9.6668348e-01   9.6275205e-01
   7.7847785e+00   9.6670402e-01   9.6277434e-01
   7.7867787e+00   9.6672455e-01   9.6279662e-01
   7.7887789e+00   9.6674506e-01   9.6281888e-01
   7.7907791e+00   9.6676556e-01   9.6284113e-01
   7.7927793e+00   9.6678605e-01   9.6286337e-01
   7.7947795e+00   9.6680652e-01   9.6288559e-01
   7.7967797e+00   9.6682698e-01   9.6290780e-01
   7.7987799e+00   9.6684742e-01   9.6292999e-01
   7.8007801e+00   9.6686785e-01   9.6295217e-01
   7.8027803e+00   9.6688827e-01   9.6297434e-01
   7.8047805e+00   9.6690868e-01   9.6299649e-01
   7.8067807e+00   9.6692907e-01   9.6301863e-01
   7.8087809e+00   9.6694944e-01   9.6304075e-01
   7.8107811e+00   9.6696980e-01   9.6306286e-01
   7.8127813e+00   9.6699015e-01   9.6308496e-01
   7.8147815e+00   9.6701049e-01   9.6310704e-01
   7.8167817e+00   9.6703081e-01   9.6312910e-01
   7.8187819e+00   9.6705112e-01   9.6315116e-01
   7.8207821e+00   9.6707141e-01   9.6317320e-01
   7.8227823e+00   9.6709169e-01   9.6319522e-01
   7.8247825e+00   9.6711196e-01   9.6321723e-01
   7.8267827e+00   9.6713222e-01   9.6323923e-01
   7.8287829e+00   9.6715246e-01   9.6326121e-01
   7.8307831e+00   9.6717268e-01   9.6328318e-01
   7.8327833e+00   9.6719290e-01   9.6330513e-01
   7.8347835e+00   9.6721310e-01   9.6332707e-01
   7.8367837e+00   9.6723328e-01   9.6334900e-01
   7.8387839e+00   9.6725346e-01   9.6337091e-01
   7.8407841e+00   9.6727361e-01   9.6339281e-01
   7.8427843e+00   9.6729376e-01   9.6341470e-01
   7.8447845e+00   9.6731389e-01   9.6343657e-01
   7.8467847e+00   9.6733401e-01   9.6345842e-01
   7.8487849e+00   9.6735412e-01   9.6348027e-01
   7.8507851e+00   9.6737421e-01   9.6350210e-01
   7.8527853e+00   9.6739429e-01   9.6352391e-01
   7.8547855e+00   9.6741435e-01   9.6354571e-01
   7.8567857e+00   9.6743441e-01   9.6356750e-01
   7.8587859e+00   9.6745444e-01   9.6358927e-01
   7.8607861e+00   9.6747447e-01   9.6361103e-01
   7.8627863e+00   9.6749448e-01   9.6363278e-01
   7.8647865e+00   9.6751448e-01   9.6365451e-01
   7.8667867e+00   9.6753447e-01   9.6367623e-01
   7.8687869e+00   9.6755444e-01   9.6369793e-01
   7.8707871e+00   9.6757440e-01   9.6371962e-01
   7.8727873e+00   9.6759434e-01   9.6374130e-01
   7.8747875e+00   9.6761427e-01   9.6376296e-01
   7.8767877e+00   9.6763419e-01   9.6378461e-01
   7.8787879e+00   9.6765410e-01   9.6380625e-01
   7.8807881e+00   9.6767399e-01   9.6382787e-01
   7.8827883e+00   9.6769387e-01   9.6384948e-01
   7.8847885e+00   9.6771373e-01   9.6387107e-01
   7.8867887e+00   9.6773359e-01   9.6389265e-01
   7.8887889e+00   9.6775342e-01   9.6391422e-01
   7.8907891e+00   9.6777325e-01   9.6393577e-01
   7.8927893e+00   9.6779306e-01   9.6395731e-01
   7.8947895e+00   9.6781286e-01   9.6397884e-01
   7.8967897e+00   9.6783265e-01   9.6400035e-01
   7.8987899e+00   9.6785242e-01   9.6402185e-01
   7.9007901e+00   9.6787218e-01   9.6404333e-01
   7.9027903e+00   9.6789193e-01   9.6406480e-01
   7.9047905e+00   9.6791166e-01   9.6408626e-01
   7.9067907e+00   9.6793138e-01   9.6410770e-01
   7.9087909e+00   9.6795109e-01   9.6412913e-01
   7.9107911e+00   9.6797078e-01   9.6415055e-01
   7.9127913e+00   9.6799046e-01   9.6417195e-01
   7.9147915e+00   9.6801013e-01   9.6419334e-01
   7.9167917e+00   9.6802979e-01   9.6421472e-01
   7.9187919e+00   9.6804943e-01   9.6423608e-01
   7.9207921e+00   9.6806906e-01   9.6425743e-01
   7.9227923e+00   9.6808867e-01   9.6427876e-01
   7.9247925e+00   9.6810828e-01   9.6430008e-01
   7.9267927e+00   9.6812787e-01   9.6432139e-01
   7.9287929e+00   9.6814744e-01   9.6434268e-01
   7.9307931e+00   9.6816701e-01   9.6436396e-01
   7.9327933e+00   9.6818656e-01   9.6438523e-01
   7.9347935e+00   9.6820609e-01   9.6440648e-01
   7.9367937e+00   9.6822562e-01   9.6442772e-01
   7.9387939e+00   9.6824513e-01   9.6444895e-01
   7.9407941e+00   9.6826463e-01   9.6447016e-01
   7.9427943e+00   9.6828411e-01   9.6449136e-01
   7.9447945e+00   9.6830359e-01   9.6451255e-01
   7.9467947e+00   9.6832305e-01   9.6453372e-01
   7.9487949e+00   9.6834249e-01   9.6455488e-01
   7.9507951e+00   9.6836193e-01   9.6457603e-01
   7.9527953e+00   9.6838135e-01   9.6459716e-01
   7.9547955e+00   9.6840075e-01   9.6461828e-01
   7.9567957e+00   9.6842015e-01   9.6463938e-01
   7.9587959e+00   9.6843953e-01   9.6466048e-01
   7.9607961e+00   9.6845890e-01   9.6468156e-01
   7.9627963e+00   9.6847826e-01   9.6470262e-01
   7.9647965e+00   9.6849760e-01   9.6472367e-01
   7.9667967e+00   9.6851693e-01   9.6474471e-01
   7.9687969e+00   9.6853625e-01   9.6476574e-01
   7.9707971e+00   9.6855555e-01   9.6478675e-01
   7.9727973e+00   9.6857485e-01   9.6480775e-01
   7.9747975e+00   9.6859412e-01   9.6482873e-01
   7.9767977e+00   9.6861339e-01   9.6484971e-01
   7.9787979e+00   9.6863264e-01   9.6487066e-01
   7.9807981e+00   9.6865189e-01   9.6489161e-01
   7.9827983e+00   9.6867111e-01   9.6491254e-01
   7.9847985e+00   9.6869033e-01   9.6493346e-01
   7.9867987e+00   9.6870953e-01   9.6495437e-01
   7.9887989e+00   9.6872872e-01   9.6497526e-01
   7.9907991e+00   9.6874790e-01   9.6499614e-01
   7.9927993e+00   9.6876706e-01   9.6501700e-01
   7.9947995e+00   9.6878621e-01   9.6503786e-01
   7.9967997e+00   9.6880535e-01   9.6505870e-01
   7.9987999e+00   9.6882448e-01   9.6507952e-01
   8.0008001e+00   9.6884359e-01   9.6510034e-01
   8.0028003e+00   9.6886269e-01   9.6512114e-01
   8.0048005e+00   9.6888178e-01   9.6514192e-01
   8.0068007e+00   9.6890086e-01   9.6516270e-01
   8.0088009e+00   9.6891992e-01   9.6518346e-01
   8.0108011e+00   9.6893897e-01   9.6520420e-01
   8.0128013e+00   9.6895801e-01   9.6522494e-01
   8.0148015e+00   9.6897703e-01   9.6524566e-01
   8.0168017e+00   9.6899605e-01   9.6526637e-01
   8.0188019e+00   9.6901505e-01   9.6528706e-01
   8.0208021e+00   9.6903403e-01   9.6530774e-01
   8.0228023e+00   9.6905301e-01   9.6532841e-01
   8.0248025e+00   9.6907197e-01   9.6534907e-01
   8.0268027e+00   9.6909092e-01   9.6536971e-01
   8.0288029e+00   9.6910985e-01   9.6539034e-01
   8.0308031e+00   9.6912878e-01   9.6541095e-01
   8.0328033e+00   9.6914769e-01   9.6543156e-01
   8.0348035e+00   9.6916659e-01   9.6545215e-01
   8.0368037e+00   9.6918548e-01   9.6547272e-01
   8.0388039e+00   9.6920435e-01   9.6549329e-01
   8.0408041e+00   9.6922321e-01   9.6551384e-01
   8.0428043e+00   9.6924206e-01   9.6553438e-01
   8.0448045e+00   9.6926090e-01   9.6555490e-01
   8.0468047e+00   9.6927972e-01   9.6557541e-01
   8.0488049e+00   9.6929853e-01   9.6559591e-01
   8.0508051e+00   9.6931733e-01   9.6561640e-01
   8.0528053e+00   9.6933612e-01   9.6563687e-01
   8.0548055e+00   9.6935489e-01   9.6565733e-01
   8.0568057e+00   9.6937366e-01   9.6567778e-01
   8.0588059e+00   9.6939241e-01   9.6569821e-01
   8.0608061e+00   9.6941114e-01   9.6571863e-01
   8.0628063e+00   9.6942987e-01   9.6573904e-01
   8.0648065e+00   9.6944858e-01   9.6575944e-01
   8.0668067e+00   9.6946728e-01   9.6577982e-01
   8.0688069e+00   9.6948597e-01   9.6580019e-01
   8.0708071e+00   9.6950464e-01   9.6582055e-01
   8.0728073e+00   9.6952330e-01   9.6584089e-01
   8.0748075e+00   9.6954196e-01   9.6586122e-01
   8.0768077e+00   9.6956059e-01   9.6588154e-01
   8.0788079e+00   9.6957922e-01   9.6590185e-01
   8.0808081e+00   9.6959783e-01   9.6592214e-01
   8.0828083e+00   9.6961643e-01   9.6594242e-01
   8.0848085e+00   9.6963502e-01   9.6596268e-01
   8.0868087e+00   9.6965360e-01   9.6598294e-01
   8.0888089e+00   9.6967216e-01   9.6600318e-01
   8.0908091e+00   9.6969072e-01   9.6602341e-01
   8.0928093e+00   9.6970925e-01   9.6604362e-01
   8.0948095e+00   9.6972778e-01   9.6606383e-01
   8.0968097e+00   9.6974630e-01   9.6608402e-01
   8.0988099e+00   9.6976480e-01   9.6610419e-01
   8.1008101e+00   9.6978329e-01   9.6612436e-01
   8.1028103e+00   9.6980177e-01   9.6614451e-01
   8.1048105e+00   9.6982024e-01   9.6616465e-01
   8.1068107e+00   9.6983869e-01   9.6618478e-01
   8.1088109e+00   9.6985713e-01   9.6620489e-01
   8.1108111e+00   9.6987556e-01   9.6622499e-01
   8.1128113e+00   9.6989398e-01   9.6624508e-01
   8.1148115e+00   9.6991238e-01   9.6626515e-01
   8.1168117e+00   9.6993078e-01   9.6628522e-01
   8.1188119e+00   9.6994916e-01   9.6630527e-01
   8.1208121e+00   9.6996753e-01   9.6632531e-01
   8.1228123e+00   9.6998588e-01   9.6634533e-01
   8.1248125e+00   9.7000423e-01   9.6636534e-01
   8.1268127e+00   9.7002256e-01   9.6638534e-01
   8.1288129e+00   9.7004088e-01   9.6640533e-01
   8.1308131e+00   9.7005919e-01   9.6642530e-01
   8.1328133e+00   9.7007749e-01   9.6644527e-01
   8.1348135e+00   9.7009577e-01   9.6646521e-01
   8.1368137e+00   9.7011404e-01   9.6648515e-01
   8.1388139e+00   9.7013230e-01   9.6650508e-01
   8.1408141e+00   9.7015055e-01   9.6652499e-01
   8.1428143e+00   9.7016879e-01   9.6654489e-01
   8.1448145e+00   9.7018701e-01   9.6656477e-01
   8.1468147e+00   9.7020522e-01   9.6658465e-01
   8.1488149e+00   9.7022342e-01   9.6660451e-01
   8.1508151e+00   9.7024161e-01   9.6662436e-01
   8.1528153e+00   9.7025978e-01   9.6664419e-01
   8.1548155e+00   9.7027795e-01   9.6666402e-01
   8.1568157e+00   9.7029610e-01   9.6668383e-01
   8.1588159e+00   9.7031424e-01   9.6670363e-01
   8.1608161e+00   9.7033237e-01   9.6672341e-01
   8.1628163e+00   9.7035048e-01   9.6674319e-01
   8.1648165e+00   9.7036859e-01   9.6676295e-01
   8.1668167e+00   9.7038668e-01   9.6678270e-01
   8.1688169e+00   9.7040476e-01   9.6680243e-01
   8.1708171e+00   9.7042283e-01   9.6682216e-01
   8.1728173e+00   9.7044088e-01   9.6684187e-01
   8.1748175e+00   9.7045893e-01   9.6686157e-01
   8.1768177e+00   9.7047696e-01   9.6688125e-01
   8.1788179e+00   9.7049498e-01   9.6690093e-01
   8.1808181e+00   9.7051299e-01   9.6692059e-01
   8.1828183e+00   9.7053099e-01   9.6694024e-01
   8.1848185e+00   9.7054897e-01   9.6695988e-01
   8.1868187e+00   9.7056695e-01   9.6697950e-01
   8.1888189e+00   9.7058491e-01   9.6699911e-01
   8.1908191e+00   9.7060286e-01   9.6701871e-01
   8.1928193e+00   9.7062079e-01   9.6703830e-01
   8.1948195e+00   9.7063872e-01   9.6705787e-01
   8.1968197e+00   9.7065663e-01   9.6707744e-01
   8.1988199e+00   9.7067454e-01   9.6709699e-01
   8.2008201e+00   9.7069243e-01   9.6711653e-01
   8.2028203e+00   9.7071031e-01   9.6713605e-01
   8.2048205e+00   9.7072817e-01   9.6715557e-01
   8.2068207e+00   9.7074603e-01   9.6717507e-01
   8.2088209e+00   9.7076387e-01   9.6719456e-01
   8.2108211e+00   9.7078170e-01   9.6721403e-01
   8.2128213e+00   9.7079952e-01   9.6723350e-01
   8.2148215e+00   9.7081733e-01   9.6725295e-01
   8.2168217e+00   9.7083513e-01   9.6727239e-01
   8.2188219e+00   9.7085291e-01   9.6729182e-01
   8.2208221e+00   9.7087068e-01   9.6731123e-01
   8.2228223e+00   9.7088845e-01   9.6733064e-01
   8.2248225e+00   9.7090620e-01   9.6735003e-01
   8.2268227e+00   9.7092393e-01   9.6736941e-01
   8.2288229e+00   9.7094166e-01   9.6738877e-01
   8.2308231e+00   9.7095937e-01   9.6740813e-01
   8.2328233e+00   9.7097708e-01   9.6742747e-01
   8.2348235e+00   9.7099477e-01   9.6744680e-01
   8.2368237e+00   9.7101245e-01   9.6746612e-01
   8.2388239e+00   9.7103012e-01   9.6748542e-01
   8.2408241e+00   9.7104777e-01   9.6750472e-01
   8.2428243e+00   9.7106542e-01   9.6752400e-01
   8.2448245e+00   9.7108305e-01   9.6754327e-01
   8.2468247e+00   9.7110067e-01   9.6756253e-01
   8.2488249e+00   9.7111828e-01   9.6758177e-01
   8.2508251e+00   9.7113588e-01   9.6760100e-01
   8.2528253e+00   9.7115347e-01   9.6762023e-01
   8.2548255e+00   9.7117104e-01   9.6763943e-01
   8.2568257e+00   9.7118861e-01   9.6765863e-01
   8.2588259e+00   9.7120616e-01   9.6767782e-01
   8.2608261e+00   9.7122370e-01   9.6769699e-01
   8.2628263e+00   9.7124123e-01   9.6771615e-01
   8.2648265e+00   9.7125875e-01   9.6773530e-01
   8.2668267e+00   9.7127625e-01   9.6775443e-01
   8.2688269e+00   9.7129375e-01   9.6777356e-01
   8.2708271e+00   9.7131123e-01   9.6779267e-01
   8.2728273e+00   9.7132870e-01   9.6781177e-01
   8.2748275e+00   9.7134616e-01   9.6783086e-01
   8.2768277e+00   9.7136361e-01   9.6784994e-01
   8.2788279e+00   9.7138105e-01   9.6786900e-01
   8.2808281e+00   9.7139848e-01   9.6788805e-01
   8.2828283e+00   9.7141589e-01   9.6790709e-01
   8.2848285e+00   9.7143329e-01   9.6792612e-01
   8.2868287e+00   9.7145068e-01   9.6794514e-01
   8.2888289e+00   9.7146806e-01   9.6796414e-01
   8.2908291e+00   9.7148543e-01   9.6798314e-01
   8.2928293e+00   9.7150279e-01   9.6800212e-01
   8.2948295e+00   9.7152014e-01   9.6802109e-01
   8.2968297e+00   9.7153747e-01   9.6804004e-01
   8.2988299e+00   9.7155479e-01   9.6805899e-01
   8.3008301e+00   9.7157211e-01   9.6807792e-01
   8.3028303e+00   9.7158941e-01   9.6809684e-01
   8.3048305e+00   9.7160670e-01   9.6811575e-01
   8.3068307e+00   9.7162397e-01   9.6813465e-01
   8.3088309e+00   9.7164124e-01   9.6815353e-01
   8.3108311e+00   9.7165849e-01   9.6817241e-01
   8.3128313e+00   9.7167574e-01   9.6819127e-01
   8.3148315e+00   9.7169297e-01   9.6821012e-01
   8.3168317e+00   9.7171019e-01   9.6822896e-01
   8.3188319e+00   9.7172740e-01   9.6824778e-01
   8.3208321e+00   9.7174460e-01   9.6826660e-01
   8.3228323e+00   9.7176179e-01   9.6828540e-01
   8.3248325e+00   9.7177896e-01   9.6830419e-01
   8.3268327e+00   9.7179613e-01   9.6832297e-01
   8.3288329e+00   9.7181328e-01   9.6834174e-01
   8.3308331e+00   9.7183042e-01   9.6836049e-01
   8.3328333e+00   9.7184756e-01   9.6837924e-01
   8.3348335e+00   9.7186468e-01   9.6839797e-01
   8.3368337e+00   9.7188178e-01   9.6841669e-01
   8.3388339e+00   9.7189888e-01   9.6843540e-01
   8.3408341e+00   9.7191597e-01   9.6845410e-01
   8.3428343e+00   9.7193304e-01   9.6847278e-01
   8.3448345e+00   9.7195011e-01   9.6849145e-01
   8.3468347e+00   9.7196716e-01   9.6851012e-01
   8.3488349e+00   9.7198420e-01   9.6852877e-01
   8.3508351e+00   9.7200123e-01   9.6854740e-01
   8.3528353e+00   9.7201825e-01   9.6856603e-01
   8.3548355e+00   9.7203526e-01   9.6858465e-01
   8.3568357e+00   9.7205225e-01   9.6860325e-01
   8.3588359e+00   9.7206924e-01   9.6862184e-01
   8.3608361e+00   9.7208622e-01   9.6864042e-01
   8.3628363e+00   9.7210318e-01   9.6865899e-01
   8.3648365e+00   9.7212013e-01   9.6867755e-01
   8.3668367e+00   9.7213707e-01   9.6869609e-01
   8.3688369e+00   9.7215400e-01   9.6871462e-01
   8.3708371e+00   9.7217092e-01   9.6873315e-01
   8.3728373e+00   9.7218783e-01   9.6875166e-01
   8.3748375e+00   9.7220473e-01   9.6877015e-01
   8.3768377e+00   9.7222161e-01   9.6878864e-01
   8.3788379e+00   9.7223849e-01   9.6880712e-01
   8.3808381e+00   9.7225535e-01   9.6882558e-01
   8.3828383e+00   9.7227220e-01   9.6884403e-01
   8.3848385e+00   9.7228905e-01   9.6886247e-01
   8.3868387e+00   9.7230588e-01   9.6888090e-01
   8.3888389e+00   9.7232270e-01   9.6889932e-01
   8.3908391e+00   9.7233951e-01   9.6891773e-01
   8.3928393e+00   9.7235630e-01   9.6893612e-01
   8.3948395e+00   9.7237309e-01   9.6895450e-01
   8.3968397e+00   9.7238987e-01   9.6897287e-01
   8.3988399e+00   9.7240663e-01   9.6899123e-01
   8.4008401e+00   9.7242339e-01   9.6900958e-01
   8.4028403e+00   9.7244013e-01   9.6902792e-01
   8.4048405e+00   9.7245686e-01   9.6904624e-01
   8.4068407e+00   9.7247358e-01   9.6906456e-01
   8.4088409e+00   9.7249029e-01   9.6908286e-01
   8.4108411e+00   9.7250699e-01   9.6910115e-01
   8.4128413e+00   9.7252368e-01   9.6911943e-01
   8.4148415e+00   9.7254036e-01   9.6913770e-01
   8.4168417e+00   9.7255702e-01   9.6915596e-01
   8.4188419e+00   9.7257368e-01   9.6917420e-01
   8.4208421e+00   9.7259032e-01   9.6919244e-01
   8.4228423e+00   9.7260696e-01   9.6921066e-01
   8.4248425e+00   9.7262358e-01   9.6922887e-01
   8.4268427e+00   9.7264019e-01   9.6924707e-01
   8.4288429e+00   9.7265679e-01   9.6926526e-01
   8.4308431e+00   9.7267338e-01   9.6928343e-01
   8.4328433e+00   9.7268996e-01   9.6930160e-01
   8.4348435e+00   9.7270653e-01   9.6931975e-01
   8.4368437e+00   9.7272309e-01   9.6933790e-01
   8.4388439e+00   9.7273964e-01   9.6935603e-01
   8.4408441e+00   9.7275617e-01   9.6937415e-01
   8.4428443e+00   9.7277270e-01   9.6939226e-01
   8.4448445e+00   9.7278921e-01   9.6941035e-01
   8.4468447e+00   9.7280572e-01   9.6942844e-01
   8.4488449e+00   9.7282221e-01   9.6944651e-01
   8.4508451e+00   9.7283869e-01   9.6946458e-01
   8.4528453e+00   9.7285517e-01   9.6948263e-01
   8.4548455e+00   9.7287163e-01   9.6950067e-01
   8.4568457e+00   9.7288808e-01   9.6951870e-01
   8.4588459e+00   9.7290452e-01   9.6953672e-01
   8.4608461e+00   9.7292095e-01   9.6955472e-01
   8.4628463e+00   9.7293736e-01   9.6957272e-01
   8.4648465e+00   9.7295377e-01   9.6959071e-01
   8.4668467e+00   9.7297017e-01   9.6960868e-01
   8.4688469e+00   9.7298655e-01   9.6962664e-01
   8.4708471e+00   9.7300293e-01   9.6964459e-01
   8.4728473e+00   9.7301929e-01   9.6966253e-01
   8.4748475e+00   9.7303565e-01   9.6968046e-01
   8.4768477e+00   9.7305199e-01   9.6969838e-01
   8.4788479e+00   9.7306832e-01   9.6971628e-01
   8.4808481e+00   9.7308465e-01   9.6973418e-01
   8.4828483e+00   9.7310096e-01   9.6975206e-01
   8.4848485e+00   9.7311726e-01   9.6976993e-01
   8.4868487e+00   9.7313355e-01   9.6978779e-01
   8.4888489e+00   9.7314983e-01   9.6980564e-01
   8.4908491e+00   9.7316610e-01   9.6982348e-01
   8.4928493e+00   9.7318235e-01   9.6984131e-01
   8.4948495e+00   9.7319860e-01   9.6985913e-01
   8.4968497e+00   9.7321484e-01   9.6987693e-01
   8.4988499e+00   9.7323107e-01   9.6989473e-01
   8.5008501e+00   9.7324728e-01   9.6991251e-01
   8.5028503e+00   9.7326349e-01   9.6993028e-01
   8.5048505e+00   9.7327968e-01   9.6994804e-01
   8.5068507e+00   9.7329587e-01   9.6996579e-01
   8.5088509e+00   9.7331204e-01   9.6998353e-01
   8.5108511e+00   9.7332820e-01   9.7000126e-01
   8.5128513e+00   9.7334436e-01   9.7001898e-01
   8.5148515e+00   9.7336050e-01   9.7003668e-01
   8.5168517e+00   9.7337663e-01   9.7005438e-01
   8.5188519e+00   9.7339275e-01   9.7007206e-01
   8.5208521e+00   9.7340886e-01   9.7008973e-01
   8.5228523e+00   9.7342496e-01   9.7010740e-01
   8.5248525e+00   9.7344105e-01   9.7012505e-01
   8.5268527e+00   9.7345713e-01   9.7014269e-01
   8.5288529e+00   9.7347320e-01   9.7016031e-01
   8.5308531e+00   9.7348926e-01   9.7017793e-01
   8.5328533e+00   9.7350530e-01   9.7019554e-01
   8.5348535e+00   9.7352134e-01   9.7021313e-01
   8.5368537e+00   9.7353737e-01   9.7023072e-01
   8.5388539e+00   9.7355339e-01   9.7024829e-01
   8.5408541e+00   9.7356939e-01   9.7026585e-01
   8.5428543e+00   9.7358539e-01   9.7028341e-01
   8.5448545e+00   9.7360137e-01   9.7030095e-01
   8.5468547e+00   9.7361735e-01   9.7031848e-01
   8.5488549e+00   9.7363331e-01   9.7033600e-01
   8.5508551e+00   9.7364927e-01   9.7035350e-01
   8.5528553e+00   9.7366521e-01   9.7037100e-01
   8.5548555e+00   9.7368114e-01   9.7038849e-01
   8.5568557e+00   9.7369707e-01   9.7040596e-01
   8.5588559e+00   9.7371298e-01   9.7042343e-01
   8.5608561e+00   9.7372888e-01   9.7044088e-01
   8.5628563e+00   9.7374477e-01   9.7045832e-01
   8.5648565e+00   9.7376066e-01   9.7047575e-01
   8.5668567e+00   9.7377653e-01   9.7049317e-01
   8.5688569e+00   9.7379239e-01   9.7051058e-01
   8.5708571e+00   9.7380824e-01   9.7052798e-01
   8.5728573e+00   9.7382408e-01   9.7054537e-01
   8.5748575e+00   9.7383991e-01   9.7056275e-01
   8.5768577e+00   9.7385573e-01   9.7058011e-01
   8.5788579e+00   9.7387154e-01   9.7059747e-01
   8.5808581e+00   9.7388734e-01   9.7061481e-01
   8.5828583e+00   9.7390313e-01   9.7063215e-01
   8.5848585e+00   9.7391891e-01   9.7064947e-01
   8.5868587e+00   9.7393467e-01   9.7066678e-01
   8.5888589e+00   9.7395043e-01   9.7068409e-01
   8.5908591e+00   9.7396618e-01   9.7070138e-01
   8.5928593e+00   9.7398192e-01   9.7071866e-01
   8.5948595e+00   9.7399765e-01   9.7073593e-01
   8.5968597e+00   9.7401336e-01   9.7075319e-01
   8.5988599e+00   9.7402907e-01   9.7077043e-01
   8.6008601e+00   9.7404477e-01   9.7078767e-01
   8.6028603e+00   9.7406045e-01   9.7080490e-01
   8.6048605e+00   9.7407613e-01   9.7082211e-01
   8.6068607e+00   9.7409180e-01   9.7083932e-01
   8.6088609e+00   9.7410745e-01   9.7085651e-01
   8.6108611e+00   9.7412310e-01   9.7087369e-01
   8.6128613e+00   9.7413874e-01   9.7089087e-01
   8.6148615e+00   9.7415436e-01   9.7090803e-01
   8.6168617e+00   9.7416998e-01   9.7092518e-01
   8.6188619e+00   9.7418558e-01   9.7094232e-01
   8.6208621e+00   9.7420118e-01   9.7095945e-01
   8.6228623e+00   9.7421676e-01   9.7097657e-01
   8.6248625e+00   9.7423234e-01   9.7099368e-01
   8.6268627e+00   9.7424790e-01   9.7101078e-01
   8.6288629e+00   9.7426346e-01   9.7102787e-01
   8.6308631e+00   9.7427900e-01   9.7104494e-01
   8.6328633e+00   9.7429454e-01   9.7106201e-01
   8.6348635e+00   9.7431006e-01   9.7107906e-01
   8.6368637e+00   9.7432558e-01   9.7109611e-01
   8.6388639e+00   9.7434108e-01   9.7111314e-01
   8.6408641e+00   9.7435658e-01   9.7113017e-01
   8.6428643e+00   9.7437206e-01   9.7114718e-01
   8.6448645e+00   9.7438754e-01   9.7116418e-01
   8.6468647e+00   9.7440300e-01   9.7118117e-01
   8.6488649e+00   9.7441846e-01   9.7119816e-01
   8.6508651e+00   9.7443390e-01   9.7121513e-01
   8.6528653e+00   9.7444934e-01   9.7123209e-01
   8.6548655e+00   9.7446476e-01   9.7124904e-01
   8.6568657e+00   9.7448017e-01   9.7126598e-01
   8.6588659e+00   9.7449558e-01   9.7128290e-01
   8.6608661e+00   9.7451097e-01   9.7129982e-01
   8.6628663e+00   9.7452636e-01   9.7131673e-01
   8.6648665e+00   9.7454173e-01   9.7133363e-01
   8.6668667e+00   9.7455710e-01   9.7135051e-01
   8.6688669e+00   9.7457245e-01   9.7136739e-01
   8.6708671e+00   9.7458780e-01   9.7138426e-01
   8.6728673e+00   9.7460313e-01   9.7140111e-01
   8.6748675e+00   9.7461846e-01   9.7141796e-01
   8.6768677e+00   9.7463377e-01   9.7143479e-01
   8.6788679e+00   9.7464908e-01   9.7145161e-01
   8.6808681e+00   9.7466437e-01   9.7146843e-01
   8.6828683e+00   9.7467966e-01   9.7148523e-01
   8.6848685e+00   9.7469493e-01   9.7150202e-01
   8.6868687e+00   9.7471020e-01   9.7151880e-01
   8.6888689e+00   9.7472545e-01   9.7153558e-01
   8.6908691e+00   9.7474070e-01   9.7155234e-01
   8.6928693e+00   9.7475593e-01   9.7156909e-01
   8.6948695e+00   9.7477116e-01   9.7158583e-01
   8.6968697e+00   9.7478638e-01   9.7160256e-01
   8.6988699e+00   9.7480158e-01   9.7161928e-01
   8.7008701e+00   9.7481678e-01   9.7163599e-01
   8.7028703e+00   9.7483197e-01   9.7165268e-01
   8.7048705e+00   9.7484714e-01   9.7166937e-01
   8.7068707e+00   9.7486231e-01   9.7168605e-01
   8.7088709e+00   9.7487747e-01   9.7170272e-01
   8.7108711e+00   9.7489261e-01   9.7171938e-01
   8.7128713e+00   9.7490775e-01   9.7173602e-01
   8.7148715e+00   9.7492288e-01   9.7175266e-01
   8.7168717e+00   9.7493800e-01   9.7176928e-01
   8.7188719e+00   9.7495311e-01   9.7178590e-01
   8.7208721e+00   9.7496820e-01   9.7180251e-01
   8.7228723e+00   9.7498329e-01   9.7181910e-01
   8.7248725e+00   9.7499837e-01   9.7183569e-01
   8.7268727e+00   9.7501344e-01   9.7185226e-01
   8.7288729e+00   9.7502850e-01   9.7186883e-01
   8.7308731e+00   9.7504355e-01   9.7188538e-01
   8.7328733e+00   9.7505859e-01   9.7190192e-01
   8.7348735e+00   9.7507362e-01   9.7191846e-01
   8.7368737e+00   9.7508864e-01   9.7193498e-01
   8.7388739e+00   9.7510365e-01   9.7195149e-01
   8.7408741e+00   9.7511865e-01   9.7196800e-01
   8.7428743e+00   9.7513364e-01   9.7198449e-01
   8.7448745e+00   9.7514863e-01   9.7200097e-01
   8.7468747e+00   9.7516360e-01   9.7201744e-01
   8.7488749e+00   9.7517856e-01   9.7203391e-01
   8.7508751e+00   9.7519351e-01   9.7205036e-01
   8.7528753e+00   9.7520846e-01   9.7206680e-01
   8.7548755e+00   9.7522339e-01   9.7208323e-01
   8.7568757e+00   9.7523831e-01   9.7209965e-01
   8.7588759e+00   9.7525323e-01   9.7211606e-01
   8.7608761e+00   9.7526813e-01   9.7213246e-01
   8.7628763e+00   9.7528303e-01   9.7214885e-01
   8.7648765e+00   9.7529791e-01   9.7216523e-01
   8.7668767e+00   9.7531279e-01   9.7218160e-01
   8.7688769e+00   9.7532765e-01   9.7219796e-01
   8.7708771e+00   9.7534251e-01   9.7221431e-01
   8.7728773e+00   9.7535736e-01   9.7223065e-01
   8.7748775e+00   9.7537220e-01   9.7224698e-01
   8.7768777e+00   9.7538702e-01   9.7226330e-01
   8.7788779e+00   9.7540184e-01   9.7227961e-01
   8.7808781e+00   9.7541665e-01   9.7229591e-01
   8.7828783e+00   9.7543145e-01   9.7231220e-01
   8.7848785e+00   9.7544624e-01   9.7232848e-01
   8.7868787e+00   9.7546102e-01   9.7234475e-01
   8.7888789e+00   9.7547579e-01   9.7236101e-01
   8.7908791e+00   9.7549055e-01   9.7237726e-01
   8.7928793e+00   9.7550530e-01   9.7239349e-01
   8.7948795e+00   9.7552004e-01   9.7240972e-01
   8.7968797e+00   9.7553478e-01   9.7242594e-01
   8.7988799e+00   9.7554950e-01   9.7244215e-01
   8.8008801e+00   9.7556421e-01   9.7245835e-01
   8.8028803e+00   9.7557892e-01   9.7247454e-01
   8.8048805e+00   9.7559361e-01   9.7249072e-01
   8.8068807e+00   9.7560830e-01   9.7250688e-01
   8.8088809e+00   9.7562297e-01   9.7252304e-01
   8.8108811e+00   9.7563764e-01   9.7253919e-01
   8.8128813e+00   9.7565229e-01   9.7255533e-01
   8.8148815e+00   9.7566694e-01   9.7257146e-01
   8.8168817e+00   9.7568158e-01   9.7258758e-01
   8.8188819e+00   9.7569621e-01   9.7260368e-01
   8.8208821e+00   9.7571083e-01   9.7261978e-01
   8.8228823e+00   9.7572544e-01   9.7263587e-01
   8.8248825e+00   9.7574004e-01   9.7265195e-01
   8.8268827e+00   9.7575463e-01   9.7266802e-01
   8.8288829e+00   9.7576921e-01   9.7268408e-01
   8.8308831e+00   9.7578378e-01   9.7270013e-01
   8.8328833e+00   9.7579834e-01   9.7271617e-01
   8.8348835e+00   9.7581289e-01   9.7273219e-01
   8.8368837e+00   9.7582744e-01   9.7274821e-01
   8.8388839e+00   9.7584197e-01   9.7276422e-01
   8.8408841e+00   9.7585650e-01   9.7278022e-01
   8.8428843e+00   9.7587101e-01   9.7279621e-01
   8.8448845e+00   9.7588552e-01   9.7281219e-01
   8.8468847e+00   9.7590002e-01   9.7282816e-01
   8.8488849e+00   9.7591450e-01   9.7284412e-01
   8.8508851e+00   9.7592898e-01   9.7286007e-01
   8.8528853e+00   9.7594345e-01   9.7287601e-01
   8.8548855e+00   9.7595791e-01   9.7289194e-01
   8.8568857e+00   9.7597236e-01   9.7290786e-01
   8.8588859e+00   9.7598680e-01   9.7292377e-01
   8.8608861e+00   9.7600123e-01   9.7293967e-01
   8.8628863e+00   9.7601566e-01   9.7295556e-01
   8.8648865e+00   9.7603007e-01   9.7297144e-01
   8.8668867e+00   9.7604447e-01   9.7298731e-01
   8.8688869e+00   9.7605887e-01   9.7300317e-01
   8.8708871e+00   9.7607325e-01   9.7301902e-01
   8.8728873e+00   9.7608763e-01   9.7303486e-01
   8.8748875e+00   9.7610200e-01   9.7305070e-01
   8.8768877e+00   9.7611635e-01   9.7306652e-01
   8.8788879e+00   9.7613070e-01   9.7308233e-01
   8.8808881e+00   9.7614504e-01   9.7309813e-01
   8.8828883e+00   9.7615937e-01   9.7311392e-01
   8.8848885e+00   9.7617369e-01   9.7312971e-01
   8.8868887e+00   9.7618800e-01   9.7314548e-01
   8.8888889e+00   9.7620231e-01   9.7316124e-01
   8.8908891e+00   9.7621660e-01   9.7317700e-01
   8.8928893e+00   9.7623088e-01   9.7319274e-01
   8.8948895e+00   9.7624516e-01   9.7320847e-01
   8.8968897e+00   9.7625942e-01   9.7322420e-01
   8.8988899e+00   9.7627368e-01   9.7323991e-01
   8.9008901e+00   9.7628793e-01   9.7325562e-01
   8.9028903e+00   9.7630217e-01   9.7327131e-01
   8.9048905e+00   9.7631640e-01   9.7328700e-01
   8.9068907e+00   9.7633062e-01   9.7330267e-01
   8.9088909e+00   9.7634483e-01   9.7331834e-01
   8.9108911e+00   9.7635903e-01   9.7333400e-01
   8.9128913e+00   9.7637322e-01   9.7334964e-01
   8.9148915e+00   9.7638740e-01   9.7336528e-01
   8.9168917e+00   9.7640158e-01   9.7338091e-01
   8.9188919e+00   9.7641574e-01   9.7339653e-01
   8.9208921e+00   9.7642990e-01   9.7341213e-01
   8.9228923e+00   9.7644405e-01   9.7342773e-01
   8.9248925e+00   9.7645818e-01   9.7344332e-01
   8.9268927e+00   9.7647231e-01   9.7345890e-01
   8.9288929e+00   9.7648643e-01   9.7347447e-01
   8.9308931e+00   9.7650054e-01   9.7349003e-01
   8.9328933e+00   9.7651464e-01   9.7350558e-01
   8.9348935e+00   9.7652874e-01   9.7352112e-01
   8.9368937e+00   9.7654282e-01   9.7353665e-01
   8.9388939e+00   9.7655690e-01   9.7355217e-01
   8.9408941e+00   9.7657096e-01   9.7356769e-01
   8.9428943e+00   9.7658502e-01   9.7358319e-01
   8.9448945e+00   9.7659906e-01   9.7359868e-01
   8.9468947e+00   9.7661310e-01   9.7361416e-01
   8.9488949e+00   9.7662713e-01   9.7362964e-01
   8.9508951e+00   9.7664115e-01   9.7364510e-01
   8.9528953e+00   9.7665516e-01   9.7366056e-01
   8.9548955e+00   9.7666917e-01   9.7367600e-01
   8.9568957e+00   9.7668316e-01   9.7369144e-01
   8.9588959e+00   9.7669714e-01   9.7370686e-01
   8.9608961e+00   9.7671112e-01   9.7372228e-01
   8.9628963e+00   9.7672509e-01   9.7373769e-01
   8.9648965e+00   9.7673904e-01   9.7375309e-01
   8.9668967e+00   9.7675299e-01   9.7376847e-01
   8.9688969e+00   9.7676693e-01   9.7378385e-01
   8.9708971e+00   9.7678086e-01   9.7379922e-01
   8.9728973e+00   9.7679478e-01   9.7381458e-01
   8.9748975e+00   9.7680870e-01   9.7382993e-01
   8.9768977e+00   9.7682260e-01   9.7384527e-01
   8.9788979e+00   9.7683650e-01   9.7386060e-01
   8.9808981e+00   9.7685038e-01   9.7387592e-01
   8.9828983e+00   9.7686426e-01   9.7389124e-01
   8.9848985e+00   9.7687813e-01   9.7390654e-01
   8.9868987e+00   9.7689199e-01   9.7392183e-01
   8.9888989e+00   9.7690584e-01   9.7393712e-01
   8.9908991e+00   9.7691968e-01   9.7395239e-01
   8.9928993e+00   9.7693351e-01   9.7396766e-01
   8.9948995e+00   9.7694734e-01   9.7398291e-01
   8.9968997e+00   9.7696115e-01   9.7399816e-01
   8.9988999e+00   9.7697496e-01   9.7401339e-01
   9.0009001e+00   9.7698876e-01   9.7402862e-01
   9.0029003e+00   9.7700254e-01   9.7404384e-01
   9.0049005e+00   9.7701632e-01   9.7405905e-01
   9.0069007e+00   9.7703009e-01   9.7407425e-01
   9.0089009e+00   9.7704386e-01   9.7408944e-01
   9.0109011e+00   9.7705761e-01   9.7410462e-01
   9.0129013e+00   9.7707135e-01   9.7411979e-01
   9.0149015e+00   9.7708509e-01   9.7413495e-01
   9.0169017e+00   9.7709882e-01   9.7415010e-01
   9.0189019e+00   9.7711253e-01   9.7416525e-01
   9.0209021e+00   9.7712624e-01   9.7418038e-01
   9.0229023e+00   9.7713994e-01   9.7419550e-01
   9.0249025e+00   9.7715364e-01   9.7421062e-01
   9.0269027e+00   9.7716732e-01   9.7422573e-01
   9.0289029e+00   9.7718099e-01   9.7424082e-01
   9.0309031e+00   9.7719466e-01   9.7425591e-01
   9.0329033e+00   9.7720832e-01   9.7427099e-01
   9.0349035e+00   9.7722196e-01   9.7428606e-01
   9.0369037e+00   9.7723560e-01   9.7430112e-01
   9.0389039e+00   9.7724923e-01   9.7431617e-01
   9.0409041e+00   9.7726286e-01   9.7433121e-01
   9.0429043e+00   9.7727647e-01   9.7434624e-01
   9.0449045e+00   9.7729007e-01   9.7436126e-01
   9.0469047e+00   9.7730367e-01   9.7437627e-01
   9.0489049e+00   9.7731726e-01   9.7439128e-01
   9.0509051e+00   9.7733083e-01   9.7440627e-01
   9.0529053e+00   9.7734440e-01   9.7442126e-01
   9.0549055e+00   9.7735796e-01   9.7443623e-01
   9.0569057e+00   9.7737152e-01   9.7445120e-01
   9.0589059e+00   9.7738506e-01   9.7446616e-01
   9.0609061e+00   9.7739860e-01   9.7448111e-01
   9.0629063e+00   9.7741212e-01   9.7449605e-01
   9.0649065e+00   9.7742564e-01   9.7451098e-01
   9.0669067e+00   9.7743915e-01   9.7452590e-01
   9.0689069e+00   9.7745265e-01   9.7454081e-01
   9.0709071e+00   9.7746614e-01   9.7455571e-01
   9.0729073e+00   9.7747962e-01   9.7457061e-01
   9.0749075e+00   9.7749310e-01   9.7458549e-01
   9.0769077e+00   9.7750656e-01   9.7460036e-01
   9.0789079e+00   9.7752002e-01   9.7461523e-01
   9.0809081e+00   9.7753347e-01   9.7463009e-01
   9.0829083e+00   9.7754691e-01   9.7464493e-01
   9.0849085e+00   9.7756034e-01   9.7465977e-01
   9.0869087e+00   9.7757377e-01   9.7467460e-01
   9.0889089e+00   9.7758718e-01   9.7468942e-01
   9.0909091e+00   9.7760059e-01   9.7470423e-01
   9.0929093e+00   9.7761398e-01   9.7471904e-01
   9.0949095e+00   9.7762737e-01   9.7473383e-01
   9.0969097e+00   9.7764075e-01   9.7474861e-01
   9.0989099e+00   9.7765412e-01   9.7476339e-01
   9.1009101e+00   9.7766749e-01   9.7477815e-01
   9.1029103e+00   9.7768084e-01   9.7479291e-01
   9.1049105e+00   9.7769419e-01   9.7480766e-01
   9.1069107e+00   9.7770752e-01   9.7482240e-01
   9.1089109e+00   9.7772085e-01   9.7483712e-01
   9.1109111e+00   9.7773417e-01   9.7485185e-01
   9.1129113e+00   9.7774749e-01   9.7486656e-01
   9.1149115e+00   9.7776079e-01   9.7488126e-01
   9.1169117e+00   9.7777408e-01   9.7489595e-01
   9.1189119e+00   9.7778737e-01   9.7491064e-01
   9.1209121e+00   9.7780065e-01   9.7492531e-01
   9.1229123e+00   9.7781392e-01   9.7493998e-01
   9.1249125e+00   9.7782718e-01   9.7495463e-01
   9.1269127e+00   9.7784043e-01   9.7496928e-01
   9.1289129e+00   9.7785368e-01   9.7498392e-01
   9.1309131e+00   9.7786691e-01   9.7499855e-01
   9.1329133e+00   9.7788014e-01   9.7501317e-01
   9.1349135e+00   9.7789336e-01   9.7502778e-01
   9.1369137e+00   9.7790657e-01   9.7504239e-01
   9.1389139e+00   9.7791977e-01   9.7505698e-01
   9.1409141e+00   9.7793296e-01   9.7507157e-01
   9.1429143e+00   9.7794615e-01   9.7508614e-01
   9.1449145e+00   9.7795933e-01   9.7510071e-01
   9.1469147e+00   9.7797249e-01   9.7511527e-01
   9.1489149e+00   9.7798565e-01   9.7512982e-01
   9.1509151e+00   9.7799881e-01   9.7514436e-01
   9.1529153e+00   9.7801195e-01   9.7515889e-01
   9.1549155e+00   9.7802508e-01   9.7517341e-01
   9.1569157e+00   9.7803821e-01   9.7518793e-01
   9.1589159e+00   9.7805133e-01   9.7520243e-01
   9.1609161e+00   9.7806444e-01   9.7521693e-01
   9.1629163e+00   9.7807754e-01   9.7523141e-01
   9.1649165e+00   9.7809063e-01   9.7524589e-01
   9.1669167e+00   9.7810372e-01   9.7526036e-01
   9.1689169e+00   9.7811679e-01   9.7527482e-01
   9.1709171e+00   9.7812986e-01   9.7528927e-01
   9.1729173e+00   9.7814292e-01   9.7530371e-01
   9.1749175e+00   9.7815597e-01   9.7531815e-01
   9.1769177e+00   9.7816902e-01   9.7533257e-01
   9.1789179e+00   9.7818205e-01   9.7534699e-01
   9.1809181e+00   9.7819508e-01   9.7536140e-01
   9.1829183e+00   9.7820810e-01   9.7537579e-01
   9.1849185e+00   9.7822111e-01   9.7539018e-01
   9.1869187e+00   9.7823411e-01   9.7540456e-01
   9.1889189e+00   9.7824710e-01   9.7541894e-01
   9.1909191e+00   9.7826009e-01   9.7543330e-01
   9.1929193e+00   9.7827306e-01   9.7544765e-01
   9.1949195e+00   9.7828603e-01   9.7546200e-01
   9.1969197e+00   9.7829899e-01   9.7547633e-01
   9.1989199e+00   9.7831194e-01   9.7549066e-01
   9.2009201e+00   9.7832489e-01   9.7550498e-01
   9.2029203e+00   9.7833782e-01   9.7551929e-01
   9.2049205e+00   9.7835075e-01   9.7553359e-01
   9.2069207e+00   9.7836367e-01   9.7554789e-01
   9.2089209e+00   9.7837658e-01   9.7556217e-01
   9.2109211e+00   9.7838948e-01   9.7557644e-01
   9.2129213e+00   9.7840238e-01   9.7559071e-01
   9.2149215e+00   9.7841526e-01   9.7560497e-01
   9.2169217e+00   9.7842814e-01   9.7561922e-01
   9.2189219e+00   9.7844101e-01   9.7563346e-01
   9.2209221e+00   9.7845387e-01   9.7564769e-01
   9.2229223e+00   9.7846672e-01   9.7566191e-01
   9.2249225e+00   9.7847957e-01   9.7567612e-01
   9.2269227e+00   9.7849241e-01   9.7569033e-01
   9.2289229e+00   9.7850524e-01   9.7570453e-01
   9.2309231e+00   9.7851806e-01   9.7571871e-01
   9.2329233e+00   9.7853087e-01   9.7573289e-01
   9.2349235e+00   9.7854367e-01   9.7574706e-01
   9.2369237e+00   9.7855647e-01   9.7576122e-01
   9.2389239e+00   9.7856926e-01   9.7577538e-01
   9.2409241e+00   9.7858204e-01   9.7578952e-01
   9.2429243e+00   9.7859481e-01   9.7580366e-01
   9.2449245e+00   9.7860757e-01   9.7581778e-01
   9.2469247e+00   9.7862033e-01   9.7583190e-01
   9.2489249e+00   9.7863308e-01   9.7584601e-01
   9.2509251e+00   9.7864582e-01   9.7586011e-01
   9.2529253e+00   9.7865855e-01   9.7587421e-01
   9.2549255e+00   9.7867127e-01   9.7588829e-01
   9.2569257e+00   9.7868399e-01   9.7590236e-01
   9.2589259e+00   9.7869669e-01   9.7591643e-01
   9.2609261e+00   9.7870939e-01   9.7593049e-01
   9.2629263e+00   9.7872208e-01   9.7594454e-01
   9.2649265e+00   9.7873477e-01   9.7595858e-01
   9.2669267e+00   9.7874744e-01   9.7597261e-01
   9.2689269e+00   9.7876011e-01   9.7598663e-01
   9.2709271e+00   9.7877277e-01   9.7600065e-01
   9.2729273e+00   9.7878542e-01   9.7601466e-01
   9.2749275e+00   9.7879806e-01   9.7602865e-01
   9.2769277e+00   9.7881070e-01   9.7604264e-01
   9.2789279e+00   9.7882332e-01   9.7605662e-01
   9.2809281e+00   9.7883594e-01   9.7607059e-01
   9.2829283e+00   9.7884855e-01   9.7608456e-01
   9.2849285e+00   9.7886115e-01   9.7609851e-01
   9.2869287e+00   9.7887375e-01   9.7611246e-01
   9.2889289e+00   9.7888634e-01   9.7612640e-01
   9.2909291e+00   9.7889891e-01   9.7614033e-01
   9.2929293e+00   9.7891149e-01   9.7615425e-01
   9.2949295e+00   9.7892405e-01   9.7616816e-01
   9.2969297e+00   9.7893660e-01   9.7618206e-01
   9.2989299e+00   9.7894915e-01   9.7619596e-01
   9.3009301e+00   9.7896169e-01   9.7620985e-01
   9.3029303e+00   9.7897422e-01   9.7622372e-01
   9.3049305e+00   9.7898674e-01   9.7623759e-01
   9.3069307e+00   9.7899926e-01   9.7625145e-01
   9.3089309e+00   9.7901176e-01   9.7626531e-01
   9.3109311e+00   9.7902426e-01   9.7627915e-01
   9.3129313e+00   9.7903675e-01   9.7629299e-01
   9.3149315e+00   9.7904924e-01   9.7630681e-01
   9.3169317e+00   9.7906171e-01   9.7632063e-01
   9.3189319e+00   9.7907418e-01   9.7633444e-01
   9.3209321e+00   9.7908664e-01   9.7634825e-01
   9.3229323e+00   9.7909909e-01   9.7636204e-01
   9.3249325e+00   9.7911153e-01   9.7637582e-01
   9.3269327e+00   9.7912397e-01   9.7638960e-01
   9.3289329e+00   9.7913640e-01   9.7640337e-01
   9.3309331e+00   9.7914882e-01   9.7641713e-01
   9.3329333e+00   9.7916123e-01   9.7643088e-01
   9.3349335e+00   9.7917363e-01   9.7644462e-01
   9.3369337e+00   9.7918603e-01   9.7645836e-01
   9.3389339e+00   9.7919842e-01   9.7647208e-01
   9.3409341e+00   9.7921080e-01   9.7648580e-01
   9.3429343e+00   9.7922317e-01   9.7649951e-01
   9.3449345e+00   9.7923554e-01   9.7651321e-01
   9.3469347e+00   9.7924790e-01   9.7652690e-01
   9.3489349e+00   9.7926024e-01   9.7654059e-01
   9.3509351e+00   9.7927259e-01   9.7655426e-01
   9.3529353e+00   9.7928492e-01   9.7656793e-01
   9.3549355e+00   9.7929725e-01   9.7658159e-01
   9.3569357e+00   9.7930956e-01   9.7659524e-01
   9.3589359e+00   9.7932187e-01   9.7660888e-01
   9.3609361e+00   9.7933418e-01   9.7662252e-01
   9.3629363e+00   9.7934647e-01   9.7663614e-01
   9.3649365e+00   9.7935876e-01   9.7664976e-01
   9.3669367e+00   9.7937104e-01   9.7666337e-01
   9.3689369e+00   9.7938331e-01   9.7667697e-01
   9.3709371e+00   9.7939557e-01   9.7669056e-01
   9.3729373e+00   9.7940783e-01   9.7670415e-01
   9.3749375e+00   9.7942008e-01   9.7671772e-01
   9.3769377e+00   9.7943232e-01   9.7673129e-01
   9.3789379e+00   9.7944455e-01   9.7674485e-01
   9.3809381e+00   9.7945677e-01   9.7675840e-01
   9.3829383e+00   9.7946899e-01   9.7677194e-01
   9.3849385e+00   9.7948120e-01   9.7678548e-01
   9.3869387e+00   9.7949340e-01   9.7679900e-01
   9.3889389e+00   9.7950560e-01   9.7681252e-01
   9.3909391e+00   9.7951778e-01   9.7682603e-01
   9.3929393e+00   9.7952996e-01   9.7683953e-01
   9.3949395e+00   9.7954213e-01   9.7685303e-01
   9.3969397e+00   9.7955429e-01   9.7686651e-01
   9.3989399e+00   9.7956645e-01   9.7687999e-01
   9.4009401e+00   9.7957860e-01   9.7689346e-01
   9.4029403e+00   9.7959074e-01   9.7690692e-01
   9.4049405e+00   9.7960287e-01   9.7692037e-01
   9.4069407e+00   9.7961499e-01   9.7693381e-01
   9.4089409e+00   9.7962711e-01   9.7694725e-01
   9.4109411e+00   9.7963922e-01   9.7696068e-01
   9.4129413e+00   9.7965132e-01   9.7697410e-01
   9.4149415e+00   9.7966342e-01   9.7698751e-01
   9.4169417e+00   9.7967550e-01   9.7700091e-01
   9.4189419e+00   9.7968758e-01   9.7701430e-01
   9.4209421e+00   9.7969965e-01   9.7702769e-01
   9.4229423e+00   9.7971172e-01   9.7704107e-01
   9.4249425e+00   9.7972377e-01   9.7705444e-01
   9.4269427e+00   9.7973582e-01   9.7706780e-01
   9.4289429e+00   9.7974786e-01   9.7708115e-01
   9.4309431e+00   9.7975989e-01   9.7709450e-01
   9.4329433e+00   9.7977192e-01   9.7710784e-01
   9.4349435e+00   9.7978394e-01   9.7712117e-01
   9.4369437e+00   9.7979595e-01   9.7713449e-01
   9.4389439e+00   9.7980795e-01   9.7714780e-01
   9.4409441e+00   9.7981994e-01   9.7716111e-01
   9.4429443e+00   9.7983193e-01   9.7717440e-01
   9.4449445e+00   9.7984391e-01   9.7718769e-01
   9.4469447e+00   9.7985588e-01   9.7720097e-01
   9.4489449e+00   9.7986785e-01   9.7721424e-01
   9.4509451e+00   9.7987980e-01   9.7722751e-01
   9.4529453e+00   9.7989175e-01   9.7724077e-01
   9.4549455e+00   9.7990370e-01   9.7725401e-01
   9.4569457e+00   9.7991563e-01   9.7726725e-01
   9.4589459e+00   9.7992756e-01   9.7728049e-01
   9.4609461e+00   9.7993948e-01   9.7729371e-01
   9.4629463e+00   9.7995139e-01   9.7730693e-01
   9.4649465e+00   9.7996329e-01   9.7732013e-01
   9.4669467e+00   9.7997519e-01   9.7733333e-01
   9.4689469e+00   9.7998708e-01   9.7734653e-01
   9.4709471e+00   9.7999896e-01   9.7735971e-01
   9.4729473e+00   9.8001084e-01   9.7737288e-01
   9.4749475e+00   9.8002270e-01   9.7738605e-01
   9.4769477e+00   9.8003456e-01   9.7739921e-01
   9.4789479e+00   9.8004641e-01   9.7741236e-01
   9.4809481e+00   9.8005826e-01   9.7742551e-01
   9.4829483e+00   9.8007010e-01   9.7743864e-01
   9.4849485e+00   9.8008192e-01   9.7745177e-01
   9.4869487e+00   9.8009375e-01   9.7746489e-01
   9.4889489e+00   9.8010556e-01   9.7747800e-01
   9.4909491e+00   9.8011737e-01   9.7749111e-01
   9.4929493e+00   9.8012917e-01   9.7750420e-01
   9.4949495e+00   9.8014096e-01   9.7751729e-01
   9.4969497e+00   9.8015274e-01   9.7753037e-01
   9.4989499e+00   9.8016452e-01   9.7754344e-01
   9.5009501e+00   9.8017629e-01   9.7755650e-01
   9.5029503e+00   9.8018805e-01   9.7756956e-01
   9.5049505e+00   9.8019981e-01   9.7758261e-01
   9.5069507e+00   9.8021156e-01   9.7759565e-01
   9.5089509e+00   9.8022330e-01   9.7760868e-01
   9.5109511e+00   9.8023503e-01   9.7762170e-01
   9.5129513e+00   9.8024675e-01   9.7763472e-01
   9.5149515e+00   9.8025847e-01   9.7764773e-01
   9.5169517e+00   9.8027018e-01   9.7766073e-01
   9.5189519e+00   9.8028189e-01   9.7767372e-01
   9.5209521e+00   9.8029358e-01   9.7768670e-01
   9.5229523e+00   9.8030527e-01   9.7769968e-01
   9.5249525e+00   9.8031695e-01   9.7771265e-01
   9.5269527e+00   9.8032863e-01   9.7772561e-01
   9.5289529e+00   9.8034029e-01   9.7773856e-01
   9.5309531e+00   9.8035195e-01   9.7775151e-01
   9.5329533e+00   9.8036360e-01   9.7776444e-01
   9.5349535e+00   9.8037525e-01   9.7777737e-01
   9.5369537e+00   9.8038688e-01   9.7779029e-01
   9.5389539e+00   9.8039851e-01   9.7780321e-01
   9.5409541e+00   9.8041014e-01   9.7781611e-01
   9.5429543e+00   9.8042175e-01   9.7782901e-01
   9.5449545e+00   9.8043336e-01   9.7784190e-01
   9.5469547e+00   9.8044496e-01   9.7785478e-01
   9.5489549e+00   9.8045655e-01   9.7786766e-01
   9.5509551e+00   9.8046814e-01   9.7788052e-01
   9.5529553e+00   9.8047972e-01   9.7789338e-01
   9.5549555e+00   9.8049129e-01   9.7790623e-01
   9.5569557e+00   9.8050285e-01   9.7791907e-01
   9.5589559e+00   9.8051441e-01   9.7793191e-01
   9.5609561e+00   9.8052596e-01   9.7794474e-01
   9.5629563e+00   9.8053750e-01   9.7795756e-01
   9.5649565e+00   9.8054903e-01   9.7797037e-01
   9.5669567e+00   9.8056056e-01   9.7798317e-01
   9.5689569e+00   9.8057208e-01   9.7799597e-01
   9.5709571e+00   9.8058360e-01   9.7800876e-01
   9.5729573e+00   9.8059510e-01   9.7802154e-01
   9.5749575e+00   9.8060660e-01   9.7803431e-01
   9.5769577e+00   9.8061809e-01   9.7804707e-01
   9.5789579e+00   9.8062958e-01   9.7805983e-01
   9.5809581e+00   9.8064105e-01   9.7807258e-01
   9.5829583e+00   9.8065252e-01   9.7808532e-01
   9.5849585e+00   9.8066398e-01   9.7809806e-01
   9.5869587e+00   9.8067544e-01   9.7811078e-01
   9.5889589e+00   9.8068689e-01   9.7812350e-01
   9.5909591e+00   9.8069833e-01   9.7813621e-01
   9.5929593e+00   9.8070976e-01   9.7814891e-01
   9.5949595e+00   9.8072119e-01   9.7816161e-01
   9.5969597e+00   9.8073261e-01   9.7817430e-01
   9.5989599e+00   9.8074402e-01   9.7818698e-01
   9.6009601e+00   9.8075542e-01   9.7819965e-01
   9.6029603e+00   9.8076682e-01   9.7821231e-01
   9.6049605e+00   9.8077821e-01   9.7822497e-01
   9.6069607e+00   9.8078960e-01   9.7823762e-01
   9.6089609e+00   9.8080097e-01   9.7825026e-01
   9.6109611e+00   9.8081234e-01   9.7826289e-01
   9.6129613e+00   9.8082370e-01   9.7827552e-01
   9.6149615e+00   9.8083506e-01   9.7828814e-01
   9.6169617e+00   9.8084640e-01   9.7830075e-01
   9.6189619e+00   9.8085775e-01   9.7831335e-01
   9.6209621e+00   9.8086908e-01   9.7832594e-01
   9.6229623e+00   9.8088040e-01   9.7833853e-01
   9.6249625e+00   9.8089172e-01   9.7835111e-01
   9.6269627e+00   9.8090304e-01   9.7836368e-01
   9.6289629e+00   9.8091434e-01   9.7837625e-01
   9.6309631e+00   9.8092564e-01   9.7838881e-01
   9.6329633e+00   9.8093693e-01   9.7840136e-01
   9.6349635e+00   9.8094821e-01   9.7841390e-01
   9.6369637e+00   9.8095949e-01   9.7842643e-01
   9.6389639e+00   9.8097076e-01   9.7843896e-01
   9.6409641e+00   9.8098202e-01   9.7845148e-01
   9.6429643e+00   9.8099328e-01   9.7846399e-01
   9.6449645e+00   9.8100452e-01   9.7847649e-01
   9.6469647e+00   9.8101577e-01   9.7848899e-01
   9.6489649e+00   9.8102700e-01   9.7850148e-01
   9.6509651e+00   9.8103823e-01   9.7851396e-01
   9.6529653e+00   9.8104945e-01   9.7852643e-01
   9.6549655e+00   9.8106066e-01   9.7853890e-01
   9.6569657e+00   9.8107186e-01   9.7855135e-01
   9.6589659e+00   9.8108306e-01   9.7856380e-01
   9.6609661e+00   9.8109426e-01   9.7857625e-01
   9.6629663e+00   9.8110544e-01   9.7858868e-01
   9.6649665e+00   9.8111662e-01   9.7860111e-01
   9.6669667e+00   9.8112779e-01   9.7861353e-01
   9.6689669e+00   9.8113895e-01   9.7862594e-01
   9.6709671e+00   9.8115011e-01   9.7863835e-01
   9.6729673e+00   9.8116126e-01   9.7865075e-01
   9.6749675e+00   9.8117240e-01   9.7866314e-01
   9.6769677e+00   9.8118354e-01   9.7867552e-01
   9.6789679e+00   9.8119467e-01   9.7868790e-01
   9.6809681e+00   9.8120579e-01   9.7870026e-01
   9.6829683e+00   9.8121690e-01   9.7871262e-01
   9.6849685e+00   9.8122801e-01   9.7872498e-01
   9.6869687e+00   9.8123911e-01   9.7873732e-01
   9.6889689e+00   9.8125020e-01   9.7874966e-01
   9.6909691e+00   9.8126129e-01   9.7876199e-01
   9.6929693e+00   9.8127237e-01   9.7877431e-01
   9.6949695e+00   9.8128344e-01   9.7878663e-01
   9.6969697e+00   9.8129451e-01   9.7879893e-01
   9.6989699e+00   9.8130557e-01   9.7881123e-01
   9.7009701e+00   9.8131662e-01   9.7882353e-01
   9.7029703e+00   9.8132767e-01   9.7883581e-01
   9.7049705e+00   9.8133870e-01   9.7884809e-01
   9.7069707e+00   9.8134974e-01   9.7886036e-01
   9.7089709e+00   9.8136076e-01   9.7887262e-01
   9.7109711e+00   9.8137178e-01   9.7888488e-01
   9.7129713e+00   9.8138279e-01   9.7889713e-01
   9.7149715e+00   9.8139379e-01   9.7890937e-01
   9.7169717e+00   9.8140479e-01   9.7892160e-01
   9.7189719e+00   9.8141578e-01   9.7893383e-01
   9.7209721e+00   9.8142676e-01   9.7894605e-01
   9.7229723e+00   9.8143774e-01   9.7895826e-01
   9.7249725e+00   9.8144871e-01   9.7897046e-01
   9.7269727e+00   9.8145967e-01   9.7898266e-01
   9.7289729e+00   9.8147063e-01   9.7899485e-01
   9.7309731e+00   9.8148157e-01   9.7900703e-01
   9.7329733e+00   9.8149252e-01   9.7901920e-01
   9.7349735e+00   9.8150345e-01   9.7903137e-01
   9.7369737e+00   9.8151438e-01   9.7904353e-01
   9.7389739e+00   9.8152530e-01   9.7905568e-01
   9.7409741e+00   9.8153621e-01   9.7906782e-01
   9.7429743e+00   9.8154712e-01   9.7907996e-01
   9.7449745e+00   9.8155802e-01   9.7909209e-01
   9.7469747e+00   9.8156892e-01   9.7910421e-01
   9.7489749e+00   9.8157980e-01   9.7911633e-01
   9.7509751e+00   9.8159068e-01   9.7912844e-01
   9.7529753e+00   9.8160156e-01   9.7914054e-01
   9.7549755e+00   9.8161242e-01   9.7915263e-01
   9.7569757e+00   9.8162328e-01   9.7916472e-01
   9.7589759e+00   9.8163414e-01   9.7917679e-01
   9.7609761e+00   9.8164498e-01   9.7918887e-01
   9.7629763e+00   9.8165582e-01   9.7920093e-01
   9.7649765e+00   9.8166666e-01   9.7921299e-01
   9.7669767e+00   9.8167748e-01   9.7922504e-01
   9.7689769e+00   9.8168830e-01   9.7923708e-01
   9.7709771e+00   9.8169911e-01   9.7924911e-01
   9.7729773e+00   9.8170992e-01   9.7926114e-01
   9.7749775e+00   9.8172072e-01   9.7927316e-01
   9.7769777e+00   9.8173151e-01   9.7928517e-01
   9.7789779e+00   9.8174229e-01   9.7929718e-01
   9.7809781e+00   9.8175307e-01   9.7930918e-01
   9.7829783e+00   9.8176384e-01   9.7932117e-01
   9.7849785e+00   9.8177461e-01   9.7933315e-01
   9.7869787e+00   9.8178537e-01   9.7934513e-01
   9.7889789e+00   9.8179612e-01   9.7935710e-01
   9.7909791e+00   9.8180686e-01   9.7936906e-01
   9.7929793e+00   9.8181760e-01   9.7938101e-01
   9.7949795e+00   9.8182833e-01   9.7939296e-01
   9.7969797e+00   9.8183906e-01   9.7940490e-01
   9.7989799e+00   9.8184978e-01   9.7941683e-01
   9.8009801e+00   9.8186049e-01   9.7942876e-01
   9.8029803e+00   9.8187119e-01   9.7944068e-01
   9.8049805e+00   9.8188189e-01   9.7945259e-01
   9.8069807e+00   9.8189258e-01   9.7946449e-01
   9.8089809e+00   9.8190327e-01   9.7947639e-01
   9.8109811e+00   9.8191394e-01   9.7948828e-01
   9.8129813e+00   9.8192462e-01   9.7950016e-01
   9.8149815e+00   9.8193528e-01   9.7951204e-01
   9.8169817e+00   9.8194594e-01   9.7952391e-01
   9.8189819e+00   9.8195659e-01   9.7953577e-01
   9.8209821e+00   9.8196723e-01   9.7954762e-01
   9.8229823e+00   9.8197787e-01   9.7955947e-01
   9.8249825e+00   9.8198850e-01   9.7957131e-01
   9.8269827e+00   9.8199913e-01   9.7958314e-01
   9.8289829e+00   9.8200974e-01   9.7959496e-01
   9.8309831e+00   9.8202036e-01   9.7960678e-01
   9.8329833e+00   9.8203096e-01   9.7961859e-01
   9.8349835e+00   9.8204156e-01   9.7963040e-01
   9.8369837e+00   9.8205215e-01   9.7964219e-01
   9.8389839e+00   9.8206273e-01   9.7965398e-01
   9.8409841e+00   9.8207331e-01   9.7966577e-01
   9.8429843e+00   9.8208388e-01   9.7967754e-01
   9.8449845e+00   9.8209445e-01   9.7968931e-01
   9.8469847e+00   9.8210501e-01   9.7970107e-01
   9.8489849e+00   9.8211556e-01   9.7971282e-01
   9.8509851e+00   9.8212610e-01   9.7972457e-01
   9.8529853e+00   9.8213664e-01   9.7973631e-01
   9.8549855e+00   9.8214718e-01   9.7974804e-01
   9.8569857e+00   9.8215770e-01   9.7975977e-01
   9.8589859e+00   9.8216822e-01   9.7977149e-01
   9.8609861e+00   9.8217873e-01   9.7978320e-01
   9.8629863e+00   9.8218924e-01   9.7979490e-01
   9.8649865e+00   9.8219974e-01   9.7980660e-01
   9.8669867e+00   9.8221023e-01   9.7981829e-01
   9.8689869e+00   9.8222072e-01   9.7982997e-01
   9.8709871e+00   9.8223119e-01   9.7984165e-01
   9.8729873e+00   9.8224167e-01   9.7985332e-01
   9.8749875e+00   9.8225213e-01   9.7986498e-01
   9.8769877e+00   9.8226259e-01   9.7987663e-01
   9.8789879e+00   9.8227305e-01   9.7988828e-01
   9.8809881e+00   9.8228349e-01   9.7989992e-01
   9.8829883e+00   9.8229393e-01   9.7991155e-01
   9.8849885e+00   9.8230437e-01   9.7992318e-01
   9.8869887e+00   9.8231480e-01   9.7993480e-01
   9.8889889e+00   9.8232522e-01   9.7994641e-01
   9.8909891e+00   9.8233563e-01   9.7995802e-01
   9.8929893e+00   9.8234604e-01   9.7996962e-01
   9.8949895e+00   9.8235644e-01   9.7998121e-01
   9.8969897e+00   9.8236683e-01   9.7999279e-01
   9.8989899e+00   9.8237722e-01   9.8000437e-01
   9.9009901e+00   9.8238760e-01   9.8001594e-01
   9.9029903e+00   9.8239798e-01   9.8002750e-01
   9.9049905e+00   9.8240835e-01   9.8003906e-01
   9.9069907e+00   9.8241871e-01   9.8005061e-01
   9.9089909e+00   9.8242907e-01   9.8006215e-01
   9.9109911e+00   9.8243942e-01   9.8007369e-01
   9.9129913e+00   9.8244976e-01   9.8008521e-01
   9.9149915e+00   9.8246010e-01   9.8009674e-01
   9.9169917e+00   9.8247043e-01   9.8010825e-01
   9.9189919e+00   9.8248075e-01   9.8011976e-01
   9.9209921e+00   9.8249107e-01   9.8013126e-01
   9.9229923e+00   9.8250138e-01   9.8014275e-01
   9.9249925e+00   9.8251168e-01   9.8015424e-01
   9.9269927e+00   9.8252198e-01   9.8016572e-01
   9.9289929e+00   9.8253227e-01   9.8017719e-01
   9.9309931e+00   9.8254256e-01   9.8018866e-01
   9.9329933e+00   9.8255284e-01   9.8020012e-01
   9.9349935e+00   9.8256311e-01   9.8021157e-01
   9.9369937e+00   9.8257337e-01   9.8022302e-01
   9.9389939e+00   9.8258363e-01   9.8023445e-01
   9.9409941e+00   9.8259389e-01   9.8024589e-01
   9.9429943e+00   9.8260413e-01   9.8025731e-01
   9.9449945e+00   9.8261437e-01   9.8026873e-01
   9.9469947e+00   9.8262461e-01   9.8028014e-01
   9.9489949e+00   9.8263484e-01   9.8029154e-01
   9.9509951e+00   9.8264506e-01   9.8030294e-01
   9.9529953e+00   9.8265527e-01   9.8031433e-01
   9.9549955e+00   9.8266548e-01   9.8032571e-01
   9.9569957e+00   9.8267568e-01   9.8033709e-01
   9.9589959e+00   9.8268588e-01   9.8034846e-01
   9.9609961e+00   9.8269607e-01   9.8035982e-01
   9.9629963e+00   9.8270625e-01   9.8037118e-01
   9.9649965e+00   9.8271643e-01   9.8038253e-01
   9.9669967e+00   9.8272660e-01   9.8039387e-01
   9.9689969e+00   9.8273676e-01   9.8040520e-01
   9.9709971e+00   9.8274692e-01   9.8041653e-01
   9.9729973e+00   9.8275707e-01   9.8042785e-01
   9.9749975e+00   9.8276722e-01   9.8043917e-01
   9.9769977e+00   9.8277736e-01   9.8045048e-01
   9.9789979e+00   9.8278749e-01   9.8046178e-01
   9.9809981e+00   9.8279761e-01   9.8047307e-01
   9.9829983e+00   9.8280773e-01   9.8048436e-01
   9.9849985e+00   9.8281785e-01   9.8049564e-01
   9.9869987e+00   9.8282796e-01   9.8050691e-01
   9.9889989e+00   9.8283806e-01   9.8051818e-01
   9.9909991e+00   9.8284815e-01   9.8052944e-01
   9.9929993e+00   9.8285824e-01   9.8054069e-01
   9.9949995e+00   9.8286832e-01   9.8055194e-01
   9.9969997e+00   9.8287840e-01   9.8056318e-01
   9.9989999e+00   9.8288847e-01   9.8057441e-01
   1.0001000e+01   9.8289853e-01   9.8058564e-01
   1.0003000e+01   9.8290859e-01   9.8059686e-01
   1.0005001e+01   9.8291864e-01   9.8060807e-01
   1.0007001e+01   9.8292868e-01   9.8061928e-01
   1.0009001e+01   9.8293872e-01   9.8063048e-01
   1.0011001e+01   9.8294875e-01   9.8064167e-01
   1.0013001e+01   9.8295878e-01   9.8065285e-01
   1.0015002e+01   9.8296880e-01   9.8066403e-01
   1.0017002e+01   9.8297881e-01   9.8067521e-01
   1.0019002e+01   9.8298882e-01   9.8068637e-01
   1.0021002e+01   9.8299882e-01   9.8069753e-01
   1.0023002e+01   9.8300882e-01   9.8070868e-01
   1.0025003e+01   9.8301880e-01   9.8071983e-01
   1.0027003e+01   9.8302879e-01   9.8073097e-01
   1.0029003e+01   9.8303876e-01   9.8074210e-01
   1.0031003e+01   9.8304873e-01   9.8075322e-01
   1.0033003e+01   9.8305870e-01   9.8076434e-01
   1.0035004e+01   9.8306865e-01   9.8077545e-01
   1.0037004e+01   9.8307860e-01   9.8078656e-01
   1.0039004e+01   9.8308855e-01   9.8079766e-01
   1.0041004e+01   9.8309849e-01   9.8080875e-01
   1.0043004e+01   9.8310842e-01   9.8081983e-01
   1.0045005e+01   9.8311835e-01   9.8083091e-01
   1.0047005e+01   9.8312827e-01   9.8084198e-01
   1.0049005e+01   9.8313818e-01   9.8085305e-01
   1.0051005e+01   9.8314809e-01   9.8086411e-01
   1.0053005e+01   9.8315799e-01   9.8087516e-01
   1.0055006e+01   9.8316789e-01   9.8088620e-01
   1.0057006e+01   9.8317778e-01   9.8089724e-01
   1.0059006e+01   9.8318766e-01   9.8090827e-01
   1.0061006e+01   9.8319754e-01   9.8091930e-01
   1.0063006e+01   9.8320741e-01   9.8093032e-01
   1.0065007e+01   9.8321728e-01   9.8094133e-01
   1.0067007e+01   9.8322713e-01   9.8095234e-01
   1.0069007e+01   9.8323699e-01   9.8096333e-01
   1.0071007e+01   9.8324683e-01   9.8097433e-01
   1.0073007e+01   9.8325668e-01   9.8098531e-01
   1.0075008e+01   9.8326651e-01   9.8099629e-01
   1.0077008e+01   9.8327634e-01   9.8100726e-01
   1.0079008e+01   9.8328616e-01   9.8101823e-01
   1.0081008e+01   9.8329598e-01   9.8102919e-01
   1.0083008e+01   9.8330579e-01   9.8104014e-01
   1.0085009e+01   9.8331559e-01   9.8105108e-01
   1.0087009e+01   9.8332539e-01   9.8106202e-01
   1.0089009e+01   9.8333518e-01   9.8107296e-01
   1.0091009e+01   9.8334497e-01   9.8108388e-01
   1.0093009e+01   9.8335475e-01   9.8109480e-01
   1.0095010e+01   9.8336452e-01   9.8110571e-01
   1.0097010e+01   9.8337429e-01   9.8111662e-01
   1.0099010e+01   9.8338405e-01   9.8112752e-01
   1.0101010e+01   9.8339380e-01   9.8113841e-01
   1.0103010e+01   9.8340355e-01   9.8114930e-01
   1.0105011e+01   9.8341330e-01   9.8116018e-01
   1.0107011e+01   9.8342303e-01   9.8117105e-01
   1.0109011e+01   9.8343277e-01   9.8118192e-01
   1.0111011e+01   9.8344249e-01   9.8119278e-01
   1.0113011e+01   9.8345221e-01   9.8120363e-01
   1.0115012e+01   9.8346192e-01   9.8121448e-01
   1.0117012e+01   9.8347163e-01   9.8122532e-01
   1.0119012e+01   9.8348133e-01   9.8123616e-01
   1.0121012e+01   9.8349103e-01   9.8124698e-01
   1.0123012e+01   9.8350072e-01   9.8125781e-01
   1.0125013e+01   9.8351040e-01   9.8126862e-01
   1.0127013e+01   9.8352008e-01   9.8127943e-01
   1.0129013e+01   9.8352975e-01   9.8129023e-01
   1.0131013e+01   9.8353941e-01   9.8130103e-01
   1.0133013e+01   9.8354907e-01   9.8131181e-01
   1.0135014e+01   9.8355872e-01   9.8132260e-01
   1.0137014e+01   9.8356837e-01   9.8133337e-01
   1.0139014e+01   9.8357801e-01   9.8134414e-01
   1.0141014e+01   9.8358765e-01   9.8135490e-01
   1.0143014e+01   9.8359728e-01   9.8136566e-01
   1.0145015e+01   9.8360690e-01   9.8137641e-01
   1.0147015e+01   9.8361652e-01   9.8138715e-01
   1.0149015e+01   9.8362613e-01   9.8139789e-01
   1.0151015e+01   9.8363573e-01   9.8140862e-01
   1.0153015e+01   9.8364533e-01   9.8141934e-01
   1.0155016e+01   9.8365493e-01   9.8143006e-01
   1.0157016e+01   9.8366452e-01   9.8144077e-01
   1.0159016e+01   9.8367410e-01   9.8145148e-01
   1.0161016e+01   9.8368367e-01   9.8146218e-01
   1.0163016e+01   9.8369324e-01   9.8147287e-01
   1.0165017e+01   9.8370281e-01   9.8148355e-01
   1.0167017e+01   9.8371236e-01   9.8149423e-01
   1.0169017e+01   9.8372192e-01   9.8150491e-01
   1.0171017e+01   9.8373146e-01   9.8151557e-01
   1.0173017e+01   9.8374100e-01   9.8152623e-01
   1.0175018e+01   9.8375054e-01   9.8153688e-01
   1.0177018e+01   9.8376006e-01   9.8154753e-01
   1.0179018e+01   9.8376959e-01   9.8155817e-01
   1.0181018e+01   9.8377910e-01   9.8156881e-01
   1.0183018e+01   9.8378861e-01   9.8157943e-01
   1.0185019e+01   9.8379812e-01   9.8159005e-01
   1.0187019e+01   9.8380762e-01   9.8160067e-01
   1.0189019e+01   9.8381711e-01   9.8161128e-01
   1.0191019e+01   9.8382660e-01   9.8162188e-01
   1.0193019e+01   9.8383608e-01   9.8163248e-01
   1.0195020e+01   9.8384555e-01   9.8164307e-01
   1.0197020e+01   9.8385502e-01   9.8165365e-01
   1.0199020e+01   9.8386449e-01   9.8166423e-01
   1.0201020e+01   9.8387395e-01   9.8167480e-01
   1.0203020e+01   9.8388340e-01   9.8168536e-01
   1.0205021e+01   9.8389284e-01   9.8169592e-01
   1.0207021e+01   9.8390228e-01   9.8170647e-01
   1.0209021e+01   9.8391172e-01   9.8171701e-01
   1.0211021e+01   9.8392115e-01   9.8172755e-01
   1.0213021e+01   9.8393057e-01   9.8173809e-01
   1.0215022e+01   9.8393999e-01   9.8174861e-01
   1.0217022e+01   9.8394940e-01   9.8175913e-01
   1.0219022e+01   9.8395880e-01   9.8176964e-01
   1.0221022e+01   9.8396820e-01   9.8178015e-01
   1.0223022e+01   9.8397760e-01   9.8179065e-01
   1.0225023e+01   9.8398698e-01   9.8180115e-01
   1.0227023e+01   9.8399636e-01   9.8181163e-01
   1.0229023e+01   9.8400574e-01   9.8182212e-01
   1.0231023e+01   9.8401511e-01   9.8183259e-01
   1.0233023e+01   9.8402448e-01   9.8184306e-01
   1.0235024e+01   9.8403383e-01   9.8185352e-01
   1.0237024e+01   9.8404319e-01   9.8186398e-01
   1.0239024e+01   9.8405253e-01   9.8187443e-01
   1.0241024e+01   9.8406188e-01   9.8188488e-01
   1.0243024e+01   9.8407121e-01   9.8189531e-01
   1.0245025e+01   9.8408054e-01   9.8190575e-01
   1.0247025e+01   9.8408987e-01   9.8191617e-01
   1.0249025e+01   9.8409918e-01   9.8192659e-01
   1.0251025e+01   9.8410850e-01   9.8193700e-01
   1.0253025e+01   9.8411780e-01   9.8194741e-01
   1.0255026e+01   9.8412711e-01   9.8195781e-01
   1.0257026e+01   9.8413640e-01   9.8196820e-01
   1.0259026e+01   9.8414569e-01   9.8197859e-01
   1.0261026e+01   9.8415497e-01   9.8198897e-01
   1.0263026e+01   9.8416425e-01   9.8199935e-01
   1.0265027e+01   9.8417352e-01   9.8200972e-01
   1.0267027e+01   9.8418279e-01   9.8202008e-01
   1.0269027e+01   9.8419205e-01   9.8203044e-01
   1.0271027e+01   9.8420131e-01   9.8204079e-01
   1.0273027e+01   9.8421056e-01   9.8205113e-01
   1.0275028e+01   9.8421980e-01   9.8206147e-01
   1.0277028e+01   9.8422904e-01   9.8207180e-01
   1.0279028e+01   9.8423827e-01   9.8208213e-01
   1.0281028e+01   9.8424750e-01   9.8209245e-01
   1.0283028e+01   9.8425672e-01   9.8210276e-01
   1.0285029e+01   9.8426593e-01   9.8211307e-01
   1.0287029e+01   9.8427514e-01   9.8212337e-01
   1.0289029e+01   9.8428435e-01   9.8213366e-01
   1.0291029e+01   9.8429355e-01   9.8214395e-01
   1.0293029e+01   9.8430274e-01   9.8215424e-01
   1.0295030e+01   9.8431193e-01   9.8216451e-01
   1.0297030e+01   9.8432111e-01   9.8217478e-01
   1.0299030e+01   9.8433028e-01   9.8218505e-01
   1.0301030e+01   9.8433945e-01   9.8219530e-01
   1.0303030e+01   9.8434862e-01   9.8220556e-01
   1.0305031e+01   9.8435777e-01   9.8221580e-01
   1.0307031e+01   9.8436693e-01   9.8222604e-01
   1.0309031e+01   9.8437607e-01   9.8223627e-01
   1.0311031e+01   9.8438522e-01   9.8224650e-01
   1.0313031e+01   9.8439435e-01   9.8225672e-01
   1.0315032e+01   9.8440348e-01   9.8226694e-01
   1.0317032e+01   9.8441261e-01   9.8227715e-01
   1.0319032e+01   9.8442173e-01   9.8228735e-01
   1.0321032e+01   9.8443084e-01   9.8229754e-01
   1.0323032e+01   9.8443995e-01   9.8230774e-01
   1.0325033e+01   9.8444905e-01   9.8231792e-01
   1.0327033e+01   9.8445815e-01   9.8232810e-01
   1.0329033e+01   9.8446724e-01   9.8233827e-01
   1.0331033e+01   9.8447632e-01   9.8234844e-01
   1.0333033e+01   9.8448540e-01   9.8235860e-01
   1.0335034e+01   9.8449448e-01   9.8236875e-01
   1.0337034e+01   9.8450354e-01   9.8237890e-01
   1.0339034e+01   9.8451261e-01   9.8238904e-01
   1.0341034e+01   9.8452167e-01   9.8239917e-01
   1.0343034e+01   9.8453072e-01   9.8240930e-01
   1.0345035e+01   9.8453976e-01   9.8241943e-01
   1.0347035e+01   9.8454880e-01   9.8242954e-01
   1.0349035e+01   9.8455784e-01   9.8243966e-01
   1.0351035e+01   9.8456687e-01   9.8244976e-01
   1.0353035e+01   9.8457589e-01   9.8245986e-01
   1.0355036e+01   9.8458491e-01   9.8246995e-01
   1.0357036e+01   9.8459392e-01   9.8248004e-01
   1.0359036e+01   9.8460293e-01   9.8249012e-01
   1.0361036e+01   9.8461193e-01   9.8250020e-01
   1.0363036e+01   9.8462093e-01   9.8251027e-01
   1.0365037e+01   9.8462992e-01   9.8252033e-01
   1.0367037e+01   9.8463890e-01   9.8253039e-01
   1.0369037e+01   9.8464788e-01   9.8254044e-01
   1.0371037e+01   9.8465686e-01   9.8255048e-01
   1.0373037e+01   9.8466583e-01   9.8256052e-01
   1.0375038e+01   9.8467479e-01   9.8257055e-01
   1.0377038e+01   9.8468375e-01   9.8258058e-01
   1.0379038e+01   9.8469270e-01   9.8259060e-01
   1.0381038e+01   9.8470164e-01   9.8260062e-01
   1.0383038e+01   9.8471059e-01   9.8261062e-01
   1.0385039e+01   9.8471952e-01   9.8262063e-01
   1.0387039e+01   9.8472845e-01   9.8263062e-01
   1.0389039e+01   9.8473737e-01   9.8264062e-01
   1.0391039e+01   9.8474629e-01   9.8265060e-01
   1.0393039e+01   9.8475521e-01   9.8266058e-01
   1.0395040e+01   9.8476411e-01   9.8267055e-01
   1.0397040e+01   9.8477302e-01   9.8268052e-01
   1.0399040e+01   9.8478191e-01   9.8269048e-01
   1.0401040e+01   9.8479081e-01   9.8270044e-01
   1.0403040e+01   9.8479969e-01   9.8271038e-01
   1.0405041e+01   9.8480857e-01   9.8272033e-01
   1.0407041e+01   9.8481745e-01   9.8273026e-01
   1.0409041e+01   9.8482632e-01   9.8274020e-01
   1.0411041e+01   9.8483518e-01   9.8275012e-01
   1.0413041e+01   9.8484404e-01   9.8276004e-01
   1.0415042e+01   9.8485289e-01   9.8276995e-01
   1.0417042e+01   9.8486174e-01   9.8277986e-01
   1.0419042e+01   9.8487058e-01   9.8278976e-01
   1.0421042e+01   9.8487942e-01   9.8279966e-01
   1.0423042e+01   9.8488825e-01   9.8280955e-01
   1.0425043e+01   9.8489708e-01   9.8281943e-01
   1.0427043e+01   9.8490590e-01   9.8282931e-01
   1.0429043e+01   9.8491471e-01   9.8283918e-01
   1.0431043e+01   9.8492352e-01   9.8284905e-01
   1.0433043e+01   9.8493233e-01   9.8285891e-01
   1.0435044e+01   9.8494112e-01   9.8286876e-01
   1.0437044e+01   9.8494992e-01   9.8287861e-01
   1.0439044e+01   9.8495871e-01   9.8288845e-01
   1.0441044e+01   9.8496749e-01   9.8289829e-01
   1.0443044e+01   9.8497627e-01   9.8290812e-01
   1.0445045e+01   9.8498504e-01   9.8291795e-01
   1.0447045e+01   9.8499380e-01   9.8292777e-01
   1.0449045e+01   9.8500257e-01   9.8293758e-01
   1.0451045e+01   9.8501132e-01   9.8294739e-01
   1.0453045e+01   9.8502007e-01   9.8295719e-01
   1.0455046e+01   9.8502882e-01   9.8296698e-01
   1.0457046e+01   9.8503756e-01   9.8297677e-01
   1.0459046e+01   9.8504629e-01   9.8298656e-01
   1.0461046e+01   9.8505502e-01   9.8299633e-01
   1.0463046e+01   9.8506374e-01   9.8300611e-01
   1.0465047e+01   9.8507246e-01   9.8301587e-01
   1.0467047e+01   9.8508117e-01   9.8302563e-01
   1.0469047e+01   9.8508988e-01   9.8303539e-01
   1.0471047e+01   9.8509858e-01   9.8304514e-01
   1.0473047e+01   9.8510728e-01   9.8305488e-01
   1.0475048e+01   9.8511597e-01   9.8306462e-01
   1.0477048e+01   9.8512466e-01   9.8307435e-01
   1.0479048e+01   9.8513334e-01   9.8308407e-01
   1.0481048e+01   9.8514201e-01   9.8309379e-01
   1.0483048e+01   9.8515068e-01   9.8310351e-01
   1.0485049e+01   9.8515935e-01   9.8311322e-01
   1.0487049e+01   9.8516800e-01   9.8312292e-01
   1.0489049e+01   9.8517666e-01   9.8313261e-01
   1.0491049e+01   9.8518531e-01   9.8314230e-01
   1.0493049e+01   9.8519395e-01   9.8315199e-01
   1.0495050e+01   9.8520259e-01   9.8316167e-01
   1.0497050e+01   9.8521122e-01   9.8317134e-01
   1.0499050e+01   9.8521985e-01   9.8318101e-01
   1.0501050e+01   9.8522847e-01   9.8319067e-01
   1.0503050e+01   9.8523709e-01   9.8320033e-01
   1.0505051e+01   9.8524570e-01   9.8320998e-01
   1.0507051e+01   9.8525430e-01   9.8321962e-01
   1.0509051e+01   9.8526291e-01   9.8322926e-01
   1.0511051e+01   9.8527150e-01   9.8323889e-01
   1.0513051e+01   9.8528009e-01   9.8324852e-01
   1.0515052e+01   9.8528868e-01   9.8325814e-01
   1.0517052e+01   9.8529726e-01   9.8326776e-01
   1.0519052e+01   9.8530583e-01   9.8327737e-01
   1.0521052e+01   9.8531440e-01   9.8328697e-01
   1.0523052e+01   9.8532296e-01   9.8329657e-01
   1.0525053e+01   9.8533152e-01   9.8330616e-01
   1.0527053e+01   9.8534008e-01   9.8331575e-01
   1.0529053e+01   9.8534862e-01   9.8332533e-01
   1.0531053e+01   9.8535717e-01   9.8333491e-01
   1.0533053e+01   9.8536571e-01   9.8334448e-01
   1.0535054e+01   9.8537424e-01   9.8335404e-01
   1.0537054e+01   9.8538277e-01   9.8336360e-01
   1.0539054e+01   9.8539129e-01   9.8337315e-01
   1.0541054e+01   9.8539980e-01   9.8338270e-01
   1.0543054e+01   9.8540832e-01   9.8339224e-01
   1.0545055e+01   9.8541682e-01   9.8340178e-01
   1.0547055e+01   9.8542532e-01   9.8341131e-01
   1.0549055e+01   9.8543382e-01   9.8342083e-01
   1.0551055e+01   9.8544231e-01   9.8343035e-01
   1.0553055e+01   9.8545080e-01   9.8343986e-01
   1.0555056e+01   9.8545928e-01   9.8344937e-01
   1.0557056e+01   9.8546775e-01   9.8345887e-01
   1.0559056e+01   9.8547622e-01   9.8346837e-01
   1.0561056e+01   9.8548469e-01   9.8347786e-01
   1.0563056e+01   9.8549314e-01   9.8348734e-01
   1.0565057e+01   9.8550160e-01   9.8349682e-01
   1.0567057e+01   9.8551005e-01   9.8350629e-01
   1.0569057e+01   9.8551849e-01   9.8351576e-01
   1.0571057e+01   9.8552693e-01   9.8352522e-01
   1.0573057e+01   9.8553536e-01   9.8353468e-01
   1.0575058e+01   9.8554379e-01   9.8354413e-01
   1.0577058e+01   9.8555222e-01   9.8355358e-01
   1.0579058e+01   9.8556063e-01   9.8356301e-01
   1.0581058e+01   9.8556905e-01   9.8357245e-01
   1.0583058e+01   9.8557745e-01   9.8358188e-01
   1.0585059e+01   9.8558586e-01   9.8359130e-01
   1.0587059e+01   9.8559425e-01   9.8360072e-01
   1.0589059e+01   9.8560265e-01   9.8361013e-01
   1.0591059e+01   9.8561103e-01   9.8361953e-01
   1.0593059e+01   9.8561942e-01   9.8362893e-01
   1.0595060e+01   9.8562779e-01   9.8363833e-01
   1.0597060e+01   9.8563617e-01   9.8364772e-01
   1.0599060e+01   9.8564453e-01   9.8365710e-01
   1.0601060e+01   9.8565289e-01   9.8366648e-01
   1.0603060e+01   9.8566125e-01   9.8367585e-01
   1.0605061e+01   9.8566960e-01   9.8368522e-01
   1.0607061e+01   9.8567795e-01   9.8369458e-01
   1.0609061e+01   9.8568629e-01   9.8370393e-01
   1.0611061e+01   9.8569462e-01   9.8371328e-01
   1.0613061e+01   9.8570295e-01   9.8372263e-01
   1.0615062e+01   9.8571128e-01   9.8373196e-01
   1.0617062e+01   9.8571960e-01   9.8374130e-01
   1.0619062e+01   9.8572792e-01   9.8375062e-01
   1.0621062e+01   9.8573623e-01   9.8375995e-01
   1.0623062e+01   9.8574453e-01   9.8376926e-01
   1.0625063e+01   9.8575283e-01   9.8377857e-01
   1.0627063e+01   9.8576113e-01   9.8378788e-01
   1.0629063e+01   9.8576942e-01   9.8379718e-01
   1.0631063e+01   9.8577770e-01   9.8380647e-01
   1.0633063e+01   9.8578598e-01   9.8381576e-01
   1.0635064e+01   9.8579426e-01   9.8382504e-01
   1.0637064e+01   9.8580253e-01   9.8383432e-01
   1.0639064e+01   9.8581079e-01   9.8384359e-01
   1.0641064e+01   9.8581905e-01   9.8385286e-01
   1.0643064e+01   9.8582731e-01   9.8386212e-01
   1.0645065e+01   9.8583556e-01   9.8387138e-01
   1.0647065e+01   9.8584380e-01   9.8388063e-01
   1.0649065e+01   9.8585204e-01   9.8388987e-01
   1.0651065e+01   9.8586027e-01   9.8389911e-01
   1.0653065e+01   9.8586850e-01   9.8390834e-01
   1.0655066e+01   9.8587673e-01   9.8391757e-01
   1.0657066e+01   9.8588495e-01   9.8392679e-01
   1.0659066e+01   9.8589316e-01   9.8393601e-01
   1.0661066e+01   9.8590137e-01   9.8394522e-01
   1.0663066e+01   9.8590957e-01   9.8395443e-01
   1.0665067e+01   9.8591777e-01   9.8396363e-01
   1.0667067e+01   9.8592597e-01   9.8397282e-01
   1.0669067e+01   9.8593416e-01   9.8398201e-01
   1.0671067e+01   9.8594234e-01   9.8399120e-01
   1.0673067e+01   9.8595052e-01   9.8400037e-01
   1.0675068e+01   9.8595869e-01   9.8400955e-01
   1.0677068e+01   9.8596686e-01   9.8401871e-01
   1.0679068e+01   9.8597503e-01   9.8402788e-01
   1.0681068e+01   9.8598319e-01   9.8403703e-01
   1.0683068e+01   9.8599134e-01   9.8404618e-01
   1.0685069e+01   9.8599949e-01   9.8405533e-01
   1.0687069e+01   9.8600763e-01   9.8406447e-01
   1.0689069e+01   9.8601577e-01   9.8407361e-01
   1.0691069e+01   9.8602391e-01   9.8408274e-01
   1.0693069e+01   9.8603204e-01   9.8409186e-01
   1.0695070e+01   9.8604016e-01   9.8410098e-01
   1.0697070e+01   9.8604828e-01   9.8411009e-01
   1.0699070e+01   9.8605640e-01   9.8411920e-01
   1.0701070e+01   9.8606450e-01   9.8412830e-01
   1.0703070e+01   9.8607261e-01   9.8413740e-01
   1.0705071e+01   9.8608071e-01   9.8414649e-01
   1.0707071e+01   9.8608880e-01   9.8415558e-01
   1.0709071e+01   9.8609689e-01   9.8416466e-01
   1.0711071e+01   9.8610498e-01   9.8417373e-01
   1.0713071e+01   9.8611306e-01   9.8418280e-01
   1.0715072e+01   9.8612113e-01   9.8419187e-01
   1.0717072e+01   9.8612920e-01   9.8420092e-01
   1.0719072e+01   9.8613727e-01   9.8420998e-01
   1.0721072e+01   9.8614533e-01   9.8421903e-01
   1.0723072e+01   9.8615338e-01   9.8422807e-01
   1.0725073e+01   9.8616143e-01   9.8423711e-01
   1.0727073e+01   9.8616948e-01   9.8424614e-01
   1.0729073e+01   9.8617752e-01   9.8425517e-01
   1.0731073e+01   9.8618555e-01   9.8426419e-01
   1.0733073e+01   9.8619358e-01   9.8427320e-01
   1.0735074e+01   9.8620161e-01   9.8428221e-01
   1.0737074e+01   9.8620963e-01   9.8429122e-01
   1.0739074e+01   9.8621764e-01   9.8430022e-01
   1.0741074e+01   9.8622566e-01   9.8430921e-01
   1.0743074e+01   9.8623366e-01   9.8431820e-01
   1.0745075e+01   9.8624166e-01   9.8432719e-01
   1.0747075e+01   9.8624966e-01   9.8433617e-01
   1.0749075e+01   9.8625765e-01   9.8434514e-01
   1.0751075e+01   9.8626564e-01   9.8435411e-01
   1.0753075e+01   9.8627362e-01   9.8436307e-01
   1.0755076e+01   9.8628159e-01   9.8437203e-01
   1.0757076e+01   9.8628957e-01   9.8438098e-01
   1.0759076e+01   9.8629753e-01   9.8438992e-01
   1.0761076e+01   9.8630550e-01   9.8439887e-01
   1.0763076e+01   9.8631345e-01   9.8440780e-01
   1.0765077e+01   9.8632141e-01   9.8441673e-01
   1.0767077e+01   9.8632935e-01   9.8442566e-01
   1.0769077e+01   9.8633730e-01   9.8443458e-01
   1.0771077e+01   9.8634523e-01   9.8444349e-01
   1.0773077e+01   9.8635317e-01   9.8445240e-01
   1.0775078e+01   9.8636109e-01   9.8446131e-01
   1.0777078e+01   9.8636902e-01   9.8447020e-01
   1.0779078e+01   9.8637694e-01   9.8447910e-01
   1.0781078e+01   9.8638485e-01   9.8448799e-01
   1.0783078e+01   9.8639276e-01   9.8449687e-01
   1.0785079e+01   9.8640066e-01   9.8450575e-01
   1.0787079e+01   9.8640856e-01   9.8451462e-01
   1.0789079e+01   9.8641646e-01   9.8452349e-01
   1.0791079e+01   9.8642434e-01   9.8453235e-01
   1.0793079e+01   9.8643223e-01   9.8454120e-01
   1.0795080e+01   9.8644011e-01   9.8455006e-01
   1.0797080e+01   9.8644798e-01   9.8455890e-01
   1.0799080e+01   9.8645585e-01   9.8456774e-01
   1.0801080e+01   9.8646372e-01   9.8457658e-01
   1.0803080e+01   9.8647158e-01   9.8458541e-01
   1.0805081e+01   9.8647944e-01   9.8459423e-01
   1.0807081e+01   9.8648729e-01   9.8460305e-01
   1.0809081e+01   9.8649513e-01   9.8461187e-01
   1.0811081e+01   9.8650298e-01   9.8462068e-01
   1.0813081e+01   9.8651081e-01   9.8462948e-01
   1.0815082e+01   9.8651864e-01   9.8463828e-01
   1.0817082e+01   9.8652647e-01   9.8464707e-01
   1.0819082e+01   9.8653429e-01   9.8465586e-01
   1.0821082e+01   9.8654211e-01   9.8466465e-01
   1.0823082e+01   9.8654992e-01   9.8467342e-01
   1.0825083e+01   9.8655773e-01   9.8468220e-01
   1.0827083e+01   9.8656554e-01   9.8469096e-01
   1.0829083e+01   9.8657333e-01   9.8469973e-01
   1.0831083e+01   9.8658113e-01   9.8470848e-01
   1.0833083e+01   9.8658892e-01   9.8471723e-01
   1.0835084e+01   9.8659670e-01   9.8472598e-01
   1.0837084e+01   9.8660448e-01   9.8473472e-01
   1.0839084e+01   9.8661226e-01   9.8474346e-01
   1.0841084e+01   9.8662003e-01   9.8475219e-01
   1.0843084e+01   9.8662779e-01   9.8476092e-01
   1.0845085e+01   9.8663555e-01   9.8476964e-01
   1.0847085e+01   9.8664331e-01   9.8477835e-01
   1.0849085e+01   9.8665106e-01   9.8478706e-01
   1.0851085e+01   9.8665881e-01   9.8479577e-01
   1.0853085e+01   9.8666655e-01   9.8480447e-01
   1.0855086e+01   9.8667428e-01   9.8481316e-01
   1.0857086e+01   9.8668202e-01   9.8482185e-01
   1.0859086e+01   9.8668974e-01   9.8483054e-01
   1.0861086e+01   9.8669747e-01   9.8483922e-01
   1.0863086e+01   9.8670518e-01   9.8484789e-01
   1.0865087e+01   9.8671290e-01   9.8485656e-01
   1.0867087e+01   9.8672061e-01   9.8486522e-01
   1.0869087e+01   9.8672831e-01   9.8487388e-01
   1.0871087e+01   9.8673601e-01   9.8488254e-01
   1.0873087e+01   9.8674371e-01   9.8489119e-01
   1.0875088e+01   9.8675140e-01   9.8489983e-01
   1.0877088e+01   9.8675908e-01   9.8490847e-01
   1.0879088e+01   9.8676676e-01   9.8491710e-01
   1.0881088e+01   9.8677444e-01   9.8492573e-01
   1.0883088e+01   9.8678211e-01   9.8493435e-01
   1.0885089e+01   9.8678977e-01   9.8494297e-01
   1.0887089e+01   9.8679744e-01   9.8495158e-01
   1.0889089e+01   9.8680509e-01   9.8496019e-01
   1.0891089e+01   9.8681275e-01   9.8496879e-01
   1.0893089e+01   9.8682039e-01   9.8497739e-01
   1.0895090e+01   9.8682804e-01   9.8498598e-01
   1.0897090e+01   9.8683568e-01   9.8499457e-01
   1.0899090e+01   9.8684331e-01   9.8500315e-01
   1.0901090e+01   9.8685094e-01   9.8501173e-01
   1.0903090e+01   9.8685856e-01   9.8502030e-01
   1.0905091e+01   9.8686618e-01   9.8502887e-01
   1.0907091e+01   9.8687380e-01   9.8503743e-01
   1.0909091e+01   9.8688141e-01   9.8504598e-01
   1.0911091e+01   9.8688902e-01   9.8505454e-01
   1.0913091e+01   9.8689662e-01   9.8506308e-01
   1.0915092e+01   9.8690422e-01   9.8507162e-01
   1.0917092e+01   9.8691181e-01   9.8508016e-01
   1.0919092e+01   9.8691940e-01   9.8508869e-01
   1.0921092e+01   9.8692698e-01   9.8509722e-01
   1.0923092e+01   9.8693456e-01   9.8510574e-01
   1.0925093e+01   9.8694213e-01   9.8511426e-01
   1.0927093e+01   9.8694970e-01   9.8512277e-01
   1.0929093e+01   9.8695727e-01   9.8513127e-01
   1.0931093e+01   9.8696483e-01   9.8513977e-01
   1.0933093e+01   9.8697238e-01   9.8514827e-01
   1.0935094e+01   9.8697993e-01   9.8515676e-01
   1.0937094e+01   9.8698748e-01   9.8516525e-01
   1.0939094e+01   9.8699502e-01   9.8517373e-01
   1.0941094e+01   9.8700256e-01   9.8518220e-01
   1.0943094e+01   9.8701009e-01   9.8519067e-01
   1.0945095e+01   9.8701762e-01   9.8519914e-01
   1.0947095e+01   9.8702514e-01   9.8520760e-01
   1.0949095e+01   9.8703266e-01   9.8521606e-01
   1.0951095e+01   9.8704017e-01   9.8522451e-01
   1.0953095e+01   9.8704768e-01   9.8523295e-01
   1.0955096e+01   9.8705519e-01   9.8524139e-01
   1.0957096e+01   9.8706269e-01   9.8524983e-01
   1.0959096e+01   9.8707018e-01   9.8525826e-01
   1.0961096e+01   9.8707768e-01   9.8526669e-01
   1.0963096e+01   9.8708516e-01   9.8527511e-01
   1.0965097e+01   9.8709264e-01   9.8528352e-01
   1.0967097e+01   9.8710012e-01   9.8529193e-01
   1.0969097e+01   9.8710760e-01   9.8530034e-01
   1.0971097e+01   9.8711506e-01   9.8530874e-01
   1.0973097e+01   9.8712253e-01   9.8531713e-01
   1.0975098e+01   9.8712999e-01   9.8532553e-01
   1.0977098e+01   9.8713744e-01   9.8533391e-01
   1.0979098e+01   9.8714489e-01   9.8534229e-01
   1.0981098e+01   9.8715234e-01   9.8535067e-01
   1.0983098e+01   9.8715978e-01   9.8535904e-01
   1.0985099e+01   9.8716722e-01   9.8536741e-01
   1.0987099e+01   9.8717465e-01   9.8537577e-01
   1.0989099e+01   9.8718208e-01   9.8538412e-01
   1.0991099e+01   9.8718950e-01   9.8539247e-01
   1.0993099e+01   9.8719692e-01   9.8540082e-01
   1.0995100e+01   9.8720433e-01   9.8540916e-01
   1.0997100e+01   9.8721174e-01   9.8541750e-01
   1.0999100e+01   9.8721915e-01   9.8542583e-01
   1.1001100e+01   9.8722655e-01   9.8543415e-01
   1.1003100e+01   9.8723395e-01   9.8544248e-01
   1.1005101e+01   9.8724134e-01   9.8545079e-01
   1.1007101e+01   9.8724873e-01   9.8545910e-01
   1.1009101e+01   9.8725611e-01   9.8546741e-01
   1.1011101e+01   9.8726349e-01   9.8547571e-01
   1.1013101e+01   9.8727086e-01   9.8548401e-01
   1.1015102e+01   9.8727823e-01   9.8549230e-01
   1.1017102e+01   9.8728560e-01   9.8550059e-01
   1.1019102e+01   9.8729296e-01   9.8550887e-01
   1.1021102e+01   9.8730031e-01   9.8551715e-01
   1.1023102e+01   9.8730766e-01   9.8552542e-01
   1.1025103e+01   9.8731501e-01   9.8553369e-01
   1.1027103e+01   9.8732235e-01   9.8554195e-01
   1.1029103e+01   9.8732969e-01   9.8555021e-01
   1.1031103e+01   9.8733703e-01   9.8555846e-01
   1.1033103e+01   9.8734436e-01   9.8556671e-01
   1.1035104e+01   9.8735168e-01   9.8557495e-01
   1.1037104e+01   9.8735900e-01   9.8558319e-01
   1.1039104e+01   9.8736632e-01   9.8559142e-01
   1.1041104e+01   9.8737363e-01   9.8559965e-01
   1.1043104e+01   9.8738094e-01   9.8560788e-01
   1.1045105e+01   9.8738824e-01   9.8561609e-01
   1.1047105e+01   9.8739554e-01   9.8562431e-01
   1.1049105e+01   9.8740283e-01   9.8563252e-01
   1.1051105e+01   9.8741012e-01   9.8564072e-01
   1.1053105e+01   9.8741740e-01   9.8564892e-01
   1.1055106e+01   9.8742469e-01   9.8565711e-01
   1.1057106e+01   9.8743196e-01   9.8566530e-01
   1.1059106e+01   9.8743923e-01   9.8567349e-01
   1.1061106e+01   9.8744650e-01   9.8568167e-01
   1.1063106e+01   9.8745376e-01   9.8568984e-01
   1.1065107e+01   9.8746102e-01   9.8569801e-01
   1.1067107e+01   9.8746828e-01   9.8570618e-01
   1.1069107e+01   9.8747553e-01   9.8571434e-01
   1.1071107e+01   9.8748277e-01   9.8572249e-01
   1.1073107e+01   9.8749001e-01   9.8573065e-01
   1.1075108e+01   9.8749725e-01   9.8573879e-01
   1.1077108e+01   9.8750448e-01   9.8574693e-01
   1.1079108e+01   9.8751171e-01   9.8575507e-01
   1.1081108e+01   9.8751893e-01   9.8576320e-01
   1.1083108e+01   9.8752615e-01   9.8577133e-01
   1.1085109e+01   9.8753337e-01   9.8577945e-01
   1.1087109e+01   9.8754058e-01   9.8578757e-01
   1.1089109e+01   9.8754778e-01   9.8579568e-01
   1.1091109e+01   9.8755498e-01   9.8580379e-01
   1.1093109e+01   9.8756218e-01   9.8581189e-01
   1.1095110e+01   9.8756937e-01   9.8581999e-01
   1.1097110e+01   9.8757656e-01   9.8582808e-01
   1.1099110e+01   9.8758375e-01   9.8583617e-01
   1.1101110e+01   9.8759093e-01   9.8584425e-01
   1.1103110e+01   9.8759810e-01   9.8585233e-01
   1.1105111e+01   9.8760527e-01   9.8586040e-01
   1.1107111e+01   9.8761244e-01   9.8586847e-01
   1.1109111e+01   9.8761960e-01   9.8587654e-01
   1.1111111e+01   9.8762676e-01   9.8588460e-01
   1.1113111e+01   9.8763391e-01   9.8589265e-01
   1.1115112e+01   9.8764106e-01   9.8590070e-01
   1.1117112e+01   9.8764821e-01   9.8590875e-01
   1.1119112e+01   9.8765535e-01   9.8591679e-01
   1.1121112e+01   9.8766248e-01   9.8592482e-01
   1.1123112e+01   9.8766962e-01   9.8593286e-01
   1.1125113e+01   9.8767674e-01   9.8594088e-01
   1.1127113e+01   9.8768387e-01   9.8594890e-01
   1.1129113e+01   9.8769099e-01   9.8595692e-01
   1.1131113e+01   9.8769810e-01   9.8596493e-01
   1.1133113e+01   9.8770521e-01   9.8597294e-01
   1.1135114e+01   9.8771232e-01   9.8598094e-01
   1.1137114e+01   9.8771942e-01   9.8598894e-01
   1.1139114e+01   9.8772652e-01   9.8599693e-01
   1.1141114e+01   9.8773361e-01   9.8600492e-01
   1.1143114e+01   9.8774070e-01   9.8601291e-01
   1.1145115e+01   9.8774778e-01   9.8602089e-01
   1.1147115e+01   9.8775486e-01   9.8602886e-01
   1.1149115e+01   9.8776194e-01   9.8603683e-01
   1.1151115e+01   9.8776901e-01   9.8604479e-01
   1.1153115e+01   9.8777608e-01   9.8605275e-01
   1.1155116e+01   9.8778314e-01   9.8606071e-01
   1.1157116e+01   9.8779020e-01   9.8606866e-01
   1.1159116e+01   9.8779726e-01   9.8607661e-01
   1.1161116e+01   9.8780431e-01   9.8608455e-01
   1.1163116e+01   9.8781135e-01   9.8609249e-01
   1.1165117e+01   9.8781839e-01   9.8610042e-01
   1.1167117e+01   9.8782543e-01   9.8610834e-01
   1.1169117e+01   9.8783247e-01   9.8611627e-01
   1.1171117e+01   9.8783949e-01   9.8612419e-01
   1.1173117e+01   9.8784652e-01   9.8613210e-01
   1.1175118e+01   9.8785354e-01   9.8614001e-01
   1.1177118e+01   9.8786056e-01   9.8614791e-01
   1.1179118e+01   9.8786757e-01   9.8615581e-01
   1.1181118e+01   9.8787458e-01   9.8616371e-01
   1.1183118e+01   9.8788158e-01   9.8617160e-01
   1.1185119e+01   9.8788858e-01   9.8617948e-01
   1.1187119e+01   9.8789557e-01   9.8618736e-01
   1.1189119e+01   9.8790257e-01   9.8619524e-01
   1.1191119e+01   9.8790955e-01   9.8620311e-01
   1.1193119e+01   9.8791653e-01   9.8621098e-01
   1.1195120e+01   9.8792351e-01   9.8621884e-01
   1.1197120e+01   9.8793049e-01   9.8622670e-01
   1.1199120e+01   9.8793746e-01   9.8623455e-01
   1.1201120e+01   9.8794442e-01   9.8624240e-01
   1.1203120e+01   9.8795138e-01   9.8625024e-01
   1.1205121e+01   9.8795834e-01   9.8625808e-01
   1.1207121e+01   9.8796529e-01   9.8626591e-01
   1.1209121e+01   9.8797224e-01   9.8627374e-01
   1.1211121e+01   9.8797919e-01   9.8628157e-01
   1.1213121e+01   9.8798613e-01   9.8628939e-01
   1.1215122e+01   9.8799306e-01   9.8629720e-01
   1.1217122e+01   9.8800000e-01   9.8630501e-01
   1.1219122e+01   9.8800692e-01   9.8631282e-01
   1.1221122e+01   9.8801385e-01   9.8632062e-01
   1.1223122e+01   9.8802077e-01   9.8632842e-01
   1.1225123e+01   9.8802768e-01   9.8633621e-01
   1.1227123e+01   9.8803459e-01   9.8634400e-01
   1.1229123e+01   9.8804150e-01   9.8635179e-01
   1.1231123e+01   9.8804840e-01   9.8635956e-01
   1.1233123e+01   9.8805530e-01   9.8636734e-01
   1.1235124e+01   9.8806220e-01   9.8637511e-01
   1.1237124e+01   9.8806909e-01   9.8638287e-01
   1.1239124e+01   9.8807597e-01   9.8639063e-01
   1.1241124e+01   9.8808285e-01   9.8639839e-01
   1.1243124e+01   9.8808973e-01   9.8640614e-01
   1.1245125e+01   9.8809660e-01   9.8641389e-01
   1.1247125e+01   9.8810347e-01   9.8642163e-01
   1.1249125e+01   9.8811034e-01   9.8642937e-01
   1.1251125e+01   9.8811720e-01   9.8643710e-01
   1.1253125e+01   9.8812406e-01   9.8644483e-01
   1.1255126e+01   9.8813091e-01   9.8645255e-01
   1.1257126e+01   9.8813776e-01   9.8646027e-01
   1.1259126e+01   9.8814460e-01   9.8646799e-01
   1.1261126e+01   9.8815144e-01   9.8647570e-01
   1.1263126e+01   9.8815828e-01   9.8648341e-01
   1.1265127e+01   9.8816511e-01   9.8649111e-01
   1.1267127e+01   9.8817194e-01   9.8649880e-01
   1.1269127e+01   9.8817876e-01   9.8650650e-01
   1.1271127e+01   9.8818558e-01   9.8651418e-01
   1.1273127e+01   9.8819240e-01   9.8652187e-01
   1.1275128e+01   9.8819921e-01   9.8652954e-01
   1.1277128e+01   9.8820602e-01   9.8653722e-01
   1.1279128e+01   9.8821282e-01   9.8654489e-01
   1.1281128e+01   9.8821962e-01   9.8655255e-01
   1.1283128e+01   9.8822642e-01   9.8656021e-01
   1.1285129e+01   9.8823321e-01   9.8656787e-01
   1.1287129e+01   9.8823999e-01   9.8657552e-01
   1.1289129e+01   9.8824678e-01   9.8658317e-01
   1.1291129e+01   9.8825356e-01   9.8659081e-01
   1.1293129e+01   9.8826033e-01   9.8659845e-01
   1.1295130e+01   9.8826710e-01   9.8660608e-01
   1.1297130e+01   9.8827387e-01   9.8661371e-01
   1.1299130e+01   9.8828063e-01   9.8662134e-01
   1.1301130e+01   9.8828739e-01   9.8662896e-01
   1.1303130e+01   9.8829414e-01   9.8663657e-01
   1.1305131e+01   9.8830089e-01   9.8664418e-01
   1.1307131e+01   9.8830764e-01   9.8665179e-01
   1.1309131e+01   9.8831438e-01   9.8665939e-01
   1.1311131e+01   9.8832112e-01   9.8666699e-01
   1.1313131e+01   9.8832785e-01   9.8667458e-01
   1.1315132e+01   9.8833458e-01   9.8668217e-01
   1.1317132e+01   9.8834131e-01   9.8668975e-01
   1.1319132e+01   9.8834803e-01   9.8669733e-01
   1.1321132e+01   9.8835475e-01   9.8670491e-01
   1.1323132e+01   9.8836146e-01   9.8671248e-01
   1.1325133e+01   9.8836817e-01   9.8672005e-01
   1.1327133e+01   9.8837488e-01   9.8672761e-01
   1.1329133e+01   9.8838158e-01   9.8673516e-01
   1.1331133e+01   9.8838828e-01   9.8674272e-01
   1.1333133e+01   9.8839497e-01   9.8675027e-01
   1.1335134e+01   9.8840166e-01   9.8675781e-01
   1.1337134e+01   9.8840834e-01   9.8676535e-01
   1.1339134e+01   9.8841502e-01   9.8677288e-01
   1.1341134e+01   9.8842170e-01   9.8678042e-01
   1.1343134e+01   9.8842838e-01   9.8678794e-01
   1.1345135e+01   9.8843504e-01   9.8679546e-01
   1.1347135e+01   9.8844171e-01   9.8680298e-01
   1.1349135e+01   9.8844837e-01   9.8681049e-01
   1.1351135e+01   9.8845503e-01   9.8681800e-01
   1.1353135e+01   9.8846168e-01   9.8682551e-01
   1.1355136e+01   9.8846833e-01   9.8683301e-01
   1.1357136e+01   9.8847498e-01   9.8684050e-01
   1.1359136e+01   9.8848162e-01   9.8684799e-01
   1.1361136e+01   9.8848825e-01   9.8685548e-01
   1.1363136e+01   9.8849489e-01   9.8686296e-01
   1.1365137e+01   9.8850152e-01   9.8687044e-01
   1.1367137e+01   9.8850814e-01   9.8687791e-01
   1.1369137e+01   9.8851476e-01   9.8688538e-01
   1.1371137e+01   9.8852138e-01   9.8689284e-01
   1.1373137e+01   9.8852799e-01   9.8690030e-01
   1.1375138e+01   9.8853460e-01   9.8690776e-01
   1.1377138e+01   9.8854121e-01   9.8691521e-01
   1.1379138e+01   9.8854781e-01   9.8692266e-01
   1.1381138e+01   9.8855441e-01   9.8693010e-01
   1.1383138e+01   9.8856100e-01   9.8693754e-01
   1.1385139e+01   9.8856759e-01   9.8694497e-01
   1.1387139e+01   9.8857417e-01   9.8695240e-01
   1.1389139e+01   9.8858075e-01   9.8695983e-01
   1.1391139e+01   9.8858733e-01   9.8696725e-01
   1.1393139e+01   9.8859391e-01   9.8697466e-01
   1.1395140e+01   9.8860047e-01   9.8698207e-01
   1.1397140e+01   9.8860704e-01   9.8698948e-01
   1.1399140e+01   9.8861360e-01   9.8699689e-01
   1.1401140e+01   9.8862016e-01   9.8700428e-01
   1.1403140e+01   9.8862671e-01   9.8701168e-01
   1.1405141e+01   9.8863326e-01   9.8701907e-01
   1.1407141e+01   9.8863981e-01   9.8702645e-01
   1.1409141e+01   9.8864635e-01   9.8703384e-01
   1.1411141e+01   9.8865289e-01   9.8704121e-01
   1.1413141e+01   9.8865942e-01   9.8704859e-01
   1.1415142e+01   9.8866595e-01   9.8705595e-01
   1.1417142e+01   9.8867248e-01   9.8706332e-01
   1.1419142e+01   9.8867900e-01   9.8707068e-01
   1.1421142e+01   9.8868552e-01   9.8707803e-01
   1.1423142e+01   9.8869203e-01   9.8708538e-01
   1.1425143e+01   9.8869854e-01   9.8709273e-01
   1.1427143e+01   9.8870505e-01   9.8710007e-01
   1.1429143e+01   9.8871155e-01   9.8710741e-01
   1.1431143e+01   9.8871805e-01   9.8711474e-01
   1.1433143e+01   9.8872455e-01   9.8712207e-01
   1.1435144e+01   9.8873104e-01   9.8712940e-01
   1.1437144e+01   9.8873752e-01   9.8713672e-01
   1.1439144e+01   9.8874401e-01   9.8714404e-01
   1.1441144e+01   9.8875049e-01   9.8715135e-01
   1.1443144e+01   9.8875696e-01   9.8715866e-01
   1.1445145e+01   9.8876343e-01   9.8716596e-01
   1.1447145e+01   9.8876990e-01   9.8717326e-01
   1.1449145e+01   9.8877636e-01   9.8718055e-01
   1.1451145e+01   9.8878282e-01   9.8718784e-01
   1.1453145e+01   9.8878928e-01   9.8719513e-01
   1.1455146e+01   9.8879573e-01   9.8720241e-01
   1.1457146e+01   9.8880218e-01   9.8720969e-01
   1.1459146e+01   9.8880862e-01   9.8721696e-01
   1.1461146e+01   9.8881506e-01   9.8722423e-01
   1.1463146e+01   9.8882150e-01   9.8723150e-01
   1.1465147e+01   9.8882793e-01   9.8723876e-01
   1.1467147e+01   9.8883436e-01   9.8724602e-01
   1.1469147e+01   9.8884079e-01   9.8725327e-01
   1.1471147e+01   9.8884721e-01   9.8726052e-01
   1.1473147e+01   9.8885362e-01   9.8726776e-01
   1.1475148e+01   9.8886004e-01   9.8727500e-01
   1.1477148e+01   9.8886645e-01   9.8728223e-01
   1.1479148e+01   9.8887285e-01   9.8728946e-01
   1.1481148e+01   9.8887925e-01   9.8729669e-01
   1.1483148e+01   9.8888565e-01   9.8730391e-01
   1.1485149e+01   9.8889204e-01   9.8731113e-01
   1.1487149e+01   9.8889843e-01   9.8731835e-01
   1.1489149e+01   9.8890482e-01   9.8732556e-01
   1.1491149e+01   9.8891120e-01   9.8733276e-01
   1.1493149e+01   9.8891758e-01   9.8733996e-01
   1.1495150e+01   9.8892396e-01   9.8734716e-01
   1.1497150e+01   9.8893033e-01   9.8735435e-01
   1.1499150e+01   9.8893669e-01   9.8736154e-01
   1.1501150e+01   9.8894306e-01   9.8736872e-01
   1.1503150e+01   9.8894942e-01   9.8737590e-01
   1.1505151e+01   9.8895577e-01   9.8738308e-01
   1.1507151e+01   9.8896212e-01   9.8739025e-01
   1.1509151e+01   9.8896847e-01   9.8739742e-01
   1.1511151e+01   9.8897482e-01   9.8740458e-01
   1.1513151e+01   9.8898116e-01   9.8741174e-01
   1.1515152e+01   9.8898749e-01   9.8741890e-01
   1.1517152e+01   9.8899383e-01   9.8742605e-01
   1.1519152e+01   9.8900016e-01   9.8743319e-01
   1.1521152e+01   9.8900648e-01   9.8744033e-01
   1.1523152e+01   9.8901280e-01   9.8744747e-01
   1.1525153e+01   9.8901912e-01   9.8745461e-01
   1.1527153e+01   9.8902543e-01   9.8746174e-01
   1.1529153e+01   9.8903174e-01   9.8746886e-01
   1.1531153e+01   9.8903805e-01   9.8747598e-01
   1.1533153e+01   9.8904435e-01   9.8748310e-01
   1.1535154e+01   9.8905065e-01   9.8749021e-01
   1.1537154e+01   9.8905695e-01   9.8749732e-01
   1.1539154e+01   9.8906324e-01   9.8750443e-01
   1.1541154e+01   9.8906952e-01   9.8751153e-01
   1.1543154e+01   9.8907581e-01   9.8751862e-01
   1.1545155e+01   9.8908209e-01   9.8752571e-01
   1.1547155e+01   9.8908836e-01   9.8753280e-01
   1.1549155e+01   9.8909463e-01   9.8753989e-01
   1.1551155e+01   9.8910090e-01   9.8754696e-01
   1.1553155e+01   9.8910717e-01   9.8755404e-01
   1.1555156e+01   9.8911343e-01   9.8756111e-01
   1.1557156e+01   9.8911969e-01   9.8756818e-01
   1.1559156e+01   9.8912594e-01   9.8757524e-01
   1.1561156e+01   9.8913219e-01   9.8758230e-01
   1.1563156e+01   9.8913843e-01   9.8758935e-01
   1.1565157e+01   9.8914468e-01   9.8759640e-01
   1.1567157e+01   9.8915091e-01   9.8760345e-01
   1.1569157e+01   9.8915715e-01   9.8761049e-01
   1.1571157e+01   9.8916338e-01   9.8761753e-01
   1.1573157e+01   9.8916961e-01   9.8762457e-01
   1.1575158e+01   9.8917583e-01   9.8763159e-01
   1.1577158e+01   9.8918205e-01   9.8763862e-01
   1.1579158e+01   9.8918827e-01   9.8764564e-01
   1.1581158e+01   9.8919448e-01   9.8765266e-01
   1.1583158e+01   9.8920069e-01   9.8765967e-01
   1.1585159e+01   9.8920689e-01   9.8766668e-01
   1.1587159e+01   9.8921309e-01   9.8767369e-01
   1.1589159e+01   9.8921929e-01   9.8768069e-01
   1.1591159e+01   9.8922548e-01   9.8768768e-01
   1.1593159e+01   9.8923167e-01   9.8769468e-01
   1.1595160e+01   9.8923786e-01   9.8770167e-01
   1.1597160e+01   9.8924404e-01   9.8770865e-01
   1.1599160e+01   9.8925022e-01   9.8771563e-01
   1.1601160e+01   9.8925640e-01   9.8772261e-01
   1.1603160e+01   9.8926257e-01   9.8772958e-01
   1.1605161e+01   9.8926873e-01   9.8773655e-01
   1.1607161e+01   9.8927490e-01   9.8774351e-01
   1.1609161e+01   9.8928106e-01   9.8775047e-01
   1.1611161e+01   9.8928722e-01   9.8775743e-01
   1.1613161e+01   9.8929337e-01   9.8776438e-01
   1.1615162e+01   9.8929952e-01   9.8777133e-01
   1.1617162e+01   9.8930566e-01   9.8777827e-01
   1.1619162e+01   9.8931180e-01   9.8778521e-01
   1.1621162e+01   9.8931794e-01   9.8779214e-01
   1.1623162e+01   9.8932408e-01   9.8779908e-01
   1.1625163e+01   9.8933021e-01   9.8780600e-01
   1.1627163e+01   9.8933634e-01   9.8781293e-01
   1.1629163e+01   9.8934246e-01   9.8781985e-01
   1.1631163e+01   9.8934858e-01   9.8782676e-01
   1.1633163e+01   9.8935469e-01   9.8783367e-01
   1.1635164e+01   9.8936081e-01   9.8784058e-01
   1.1637164e+01   9.8936692e-01   9.8784748e-01
   1.1639164e+01   9.8937302e-01   9.8785438e-01
   1.1641164e+01   9.8937912e-01   9.8786128e-01
   1.1643164e+01   9.8938522e-01   9.8786817e-01
   1.1645165e+01   9.8939131e-01   9.8787505e-01
   1.1647165e+01   9.8939740e-01   9.8788194e-01
   1.1649165e+01   9.8940349e-01   9.8788882e-01
   1.1651165e+01   9.8940957e-01   9.8789569e-01
   1.1653165e+01   9.8941565e-01   9.8790256e-01
   1.1655166e+01   9.8942173e-01   9.8790943e-01
   1.1657166e+01   9.8942780e-01   9.8791629e-01
   1.1659166e+01   9.8943387e-01   9.8792315e-01
   1.1661166e+01   9.8943994e-01   9.8793000e-01
   1.1663166e+01   9.8944600e-01   9.8793685e-01
   1.1665167e+01   9.8945205e-01   9.8794370e-01
   1.1667167e+01   9.8945811e-01   9.8795054e-01
   1.1669167e+01   9.8946416e-01   9.8795738e-01
   1.1671167e+01   9.8947021e-01   9.8796422e-01
   1.1673167e+01   9.8947625e-01   9.8797105e-01
   1.1675168e+01   9.8948229e-01   9.8797787e-01
   1.1677168e+01   9.8948832e-01   9.8798469e-01
   1.1679168e+01   9.8949436e-01   9.8799151e-01
   1.1681168e+01   9.8950039e-01   9.8799833e-01
   1.1683168e+01   9.8950641e-01   9.8800514e-01
   1.1685169e+01   9.8951243e-01   9.8801194e-01
   1.1687169e+01   9.8951845e-01   9.8801875e-01
   1.1689169e+01   9.8952446e-01   9.8802555e-01
   1.1691169e+01   9.8953047e-01   9.8803234e-01
   1.1693169e+01   9.8953648e-01   9.8803913e-01
   1.1695170e+01   9.8954249e-01   9.8804592e-01
   1.1697170e+01   9.8954849e-01   9.8805270e-01
   1.1699170e+01   9.8955448e-01   9.8805948e-01
   1.1701170e+01   9.8956047e-01   9.8806625e-01
   1.1703170e+01   9.8956646e-01   9.8807302e-01
   1.1705171e+01   9.8957245e-01   9.8807979e-01
   1.1707171e+01   9.8957843e-01   9.8808655e-01
   1.1709171e+01   9.8958441e-01   9.8809331e-01
   1.1711171e+01   9.8959038e-01   9.8810007e-01
   1.1713171e+01   9.8959636e-01   9.8810682e-01
   1.1715172e+01   9.8960232e-01   9.8811356e-01
   1.1717172e+01   9.8960829e-01   9.8812031e-01
   1.1719172e+01   9.8961425e-01   9.8812705e-01
   1.1721172e+01   9.8962020e-01   9.8813378e-01
   1.1723172e+01   9.8962616e-01   9.8814051e-01
   1.1725173e+01   9.8963211e-01   9.8814724e-01
   1.1727173e+01   9.8963805e-01   9.8815396e-01
   1.1729173e+01   9.8964400e-01   9.8816068e-01
   1.1731173e+01   9.8964994e-01   9.8816740e-01
   1.1733173e+01   9.8965587e-01   9.8817411e-01
   1.1735174e+01   9.8966180e-01   9.8818082e-01
   1.1737174e+01   9.8966773e-01   9.8818752e-01
   1.1739174e+01   9.8967366e-01   9.8819422e-01
   1.1741174e+01   9.8967958e-01   9.8820092e-01
   1.1743174e+01   9.8968550e-01   9.8820761e-01
   1.1745175e+01   9.8969141e-01   9.8821429e-01
   1.1747175e+01   9.8969732e-01   9.8822098e-01
   1.1749175e+01   9.8970323e-01   9.8822766e-01
   1.1751175e+01   9.8970913e-01   9.8823433e-01
   1.1753175e+01   9.8971503e-01   9.8824101e-01
   1.1755176e+01   9.8972093e-01   9.8824768e-01
   1.1757176e+01   9.8972682e-01   9.8825434e-01
   1.1759176e+01   9.8973271e-01   9.8826100e-01
   1.1761176e+01   9.8973860e-01   9.8826766e-01
   1.1763176e+01   9.8974448e-01   9.8827431e-01
   1.1765177e+01   9.8975036e-01   9.8828096e-01
   1.1767177e+01   9.8975624e-01   9.8828760e-01
   1.1769177e+01   9.8976211e-01   9.8829424e-01
   1.1771177e+01   9.8976798e-01   9.8830088e-01
   1.1773177e+01   9.8977384e-01   9.8830751e-01
   1.1775178e+01   9.8977970e-01   9.8831414e-01
   1.1777178e+01   9.8978556e-01   9.8832077e-01
   1.1779178e+01   9.8979142e-01   9.8832739e-01
   1.1781178e+01   9.8979727e-01   9.8833401e-01
   1.1783178e+01   9.8980311e-01   9.8834062e-01
   1.1785179e+01   9.8980896e-01   9.8834723e-01
   1.1787179e+01   9.8981480e-01   9.8835384e-01
   1.1789179e+01   9.8982064e-01   9.8836044e-01
   1.1791179e+01   9.8982647e-01   9.8836704e-01
   1.1793179e+01   9.8983230e-01   9.8837363e-01
   1.1795180e+01   9.8983813e-01   9.8838022e-01
   1.1797180e+01   9.8984395e-01   9.8838681e-01
   1.1799180e+01   9.8984977e-01   9.8839339e-01
   1.1801180e+01   9.8985558e-01   9.8839997e-01
   1.1803180e+01   9.8986140e-01   9.8840655e-01
   1.1805181e+01   9.8986721e-01   9.8841312e-01
   1.1807181e+01   9.8987301e-01   9.8841969e-01
   1.1809181e+01   9.8987881e-01   9.8842625e-01
   1.1811181e+01   9.8988461e-01   9.8843281e-01
   1.1813181e+01   9.8989041e-01   9.8843937e-01
   1.1815182e+01   9.8989620e-01   9.8844592e-01
   1.1817182e+01   9.8990199e-01   9.8845247e-01
   1.1819182e+01   9.8990777e-01   9.8845901e-01
   1.1821182e+01   9.8991355e-01   9.8846555e-01
   1.1823182e+01   9.8991933e-01   9.8847209e-01
   1.1825183e+01   9.8992511e-01   9.8847862e-01
   1.1827183e+01   9.8993088e-01   9.8848515e-01
   1.1829183e+01   9.8993665e-01   9.8849168e-01
   1.1831183e+01   9.8994241e-01   9.8849820e-01
   1.1833183e+01   9.8994817e-01   9.8850472e-01
   1.1835184e+01   9.8995393e-01   9.8851123e-01
   1.1837184e+01   9.8995968e-01   9.8851774e-01
   1.1839184e+01   9.8996543e-01   9.8852425e-01
   1.1841184e+01   9.8997118e-01   9.8853075e-01
   1.1843184e+01   9.8997692e-01   9.8853725e-01
   1.1845185e+01   9.8998266e-01   9.8854374e-01
   1.1847185e+01   9.8998840e-01   9.8855023e-01
   1.1849185e+01   9.8999413e-01   9.8855672e-01
   1.1851185e+01   9.8999986e-01   9.8856320e-01
   1.1853185e+01   9.9000559e-01   9.8856968e-01
   1.1855186e+01   9.9001131e-01   9.8857616e-01
   1.1857186e+01   9.9001703e-01   9.8858263e-01
   1.1859186e+01   9.9002275e-01   9.8858910e-01
   1.1861186e+01   9.9002846e-01   9.8859557e-01
   1.1863186e+01   9.9003417e-01   9.8860203e-01
   1.1865187e+01   9.9003988e-01   9.8860848e-01
   1.1867187e+01   9.9004558e-01   9.8861494e-01
   1.1869187e+01   9.9005128e-01   9.8862139e-01
   1.1871187e+01   9.9005698e-01   9.8862783e-01
   1.1873187e+01   9.9006267e-01   9.8863427e-01
   1.1875188e+01   9.9006836e-01   9.8864071e-01
   1.1877188e+01   9.9007404e-01   9.8864715e-01
   1.1879188e+01   9.9007973e-01   9.8865358e-01
   1.1881188e+01   9.9008540e-01   9.8866000e-01
   1.1883188e+01   9.9009108e-01   9.8866643e-01
   1.1885189e+01   9.9009675e-01   9.8867285e-01
   1.1887189e+01   9.9010242e-01   9.8867926e-01
   1.1889189e+01   9.9010809e-01   9.8868567e-01
   1.1891189e+01   9.9011375e-01   9.8869208e-01
   1.1893189e+01   9.9011941e-01   9.8869849e-01
   1.1895190e+01   9.9012506e-01   9.8870489e-01
   1.1897190e+01   9.9013071e-01   9.8871128e-01
   1.1899190e+01   9.9013636e-01   9.8871768e-01
   1.1901190e+01   9.9014201e-01   9.8872407e-01
   1.1903190e+01   9.9014765e-01   9.8873045e-01
   1.1905191e+01   9.9015329e-01   9.8873683e-01
   1.1907191e+01   9.9015892e-01   9.8874321e-01
   1.1909191e+01   9.9016455e-01   9.8874959e-01
   1.1911191e+01   9.9017018e-01   9.8875596e-01
   1.1913191e+01   9.9017581e-01   9.8876232e-01
   1.1915192e+01   9.9018143e-01   9.8876869e-01
   1.1917192e+01   9.9018705e-01   9.8877505e-01
   1.1919192e+01   9.9019266e-01   9.8878140e-01
   1.1921192e+01   9.9019827e-01   9.8878776e-01
   1.1923192e+01   9.9020388e-01   9.8879410e-01
   1.1925193e+01   9.9020949e-01   9.8880045e-01
   1.1927193e+01   9.9021509e-01   9.8880679e-01
   1.1929193e+01   9.9022069e-01   9.8881313e-01
   1.1931193e+01   9.9022628e-01   9.8881946e-01
   1.1933193e+01   9.9023187e-01   9.8882579e-01
   1.1935194e+01   9.9023746e-01   9.8883212e-01
   1.1937194e+01   9.9024304e-01   9.8883844e-01
   1.1939194e+01   9.9024863e-01   9.8884476e-01
   1.1941194e+01   9.9025420e-01   9.8885107e-01
   1.1943194e+01   9.9025978e-01   9.8885739e-01
   1.1945195e+01   9.9026535e-01   9.8886369e-01
   1.1947195e+01   9.9027092e-01   9.8887000e-01
   1.1949195e+01   9.9027648e-01   9.8887630e-01
   1.1951195e+01   9.9028204e-01   9.8888259e-01
   1.1953195e+01   9.9028760e-01   9.8888889e-01
   1.1955196e+01   9.9029316e-01   9.8889518e-01
   1.1957196e+01   9.9029871e-01   9.8890146e-01
   1.1959196e+01   9.9030426e-01   9.8890774e-01
   1.1961196e+01   9.9030980e-01   9.8891402e-01
   1.1963196e+01   9.9031534e-01   9.8892030e-01
   1.1965197e+01   9.9032088e-01   9.8892657e-01
   1.1967197e+01   9.9032642e-01   9.8893284e-01
   1.1969197e+01   9.9033195e-01   9.8893910e-01
   1.1971197e+01   9.9033748e-01   9.8894536e-01
   1.1973197e+01   9.9034300e-01   9.8895162e-01
   1.1975198e+01   9.9034853e-01   9.8895787e-01
   1.1977198e+01   9.9035404e-01   9.8896412e-01
   1.1979198e+01   9.9035956e-01   9.8897036e-01
   1.1981198e+01   9.9036507e-01   9.8897661e-01
   1.1983198e+01   9.9037058e-01   9.8898284e-01
   1.1985199e+01   9.9037609e-01   9.8898908e-01
   1.1987199e+01   9.9038159e-01   9.8899531e-01
   1.1989199e+01   9.9038709e-01   9.8900154e-01
   1.1991199e+01   9.9039258e-01   9.8900776e-01
   1.1993199e+01   9.9039808e-01   9.8901398e-01
   1.1995200e+01   9.9040356e-01   9.8902020e-01
   1.1997200e+01   9.9040905e-01   9.8902641e-01
   1.1999200e+01   9.9041453e-01   9.8903262e-01
   1.2001200e+01   9.9042001e-01   9.8903882e-01
   1.2003200e+01   9.9042549e-01   9.8904503e-01
   1.2005201e+01   9.9043096e-01   9.8905122e-01
   1.2007201e+01   9.9043643e-01   9.8905742e-01
   1.2009201e+01   9.9044190e-01   9.8906361e-01
   1.2011201e+01   9.9044736e-01   9.8906980e-01
   1.2013201e+01   9.9045282e-01   9.8907598e-01
   1.2015202e+01   9.9045828e-01   9.8908216e-01
   1.2017202e+01   9.9046373e-01   9.8908834e-01
   1.2019202e+01   9.9046918e-01   9.8909451e-01
   1.2021202e+01   9.9047463e-01   9.8910068e-01
   1.2023202e+01   9.9048007e-01   9.8910685e-01
   1.2025203e+01   9.9048551e-01   9.8911301e-01
   1.2027203e+01   9.9049095e-01   9.8911917e-01
   1.2029203e+01   9.9049638e-01   9.8912532e-01
   1.2031203e+01   9.9050181e-01   9.8913147e-01
   1.2033203e+01   9.9050724e-01   9.8913762e-01
   1.2035204e+01   9.9051266e-01   9.8914377e-01
   1.2037204e+01   9.9051809e-01   9.8914991e-01
   1.2039204e+01   9.9052350e-01   9.8915604e-01
   1.2041204e+01   9.9052892e-01   9.8916218e-01
   1.2043204e+01   9.9053433e-01   9.8916831e-01
   1.2045205e+01   9.9053974e-01   9.8917443e-01
   1.2047205e+01   9.9054514e-01   9.8918056e-01
   1.2049205e+01   9.9055054e-01   9.8918667e-01
   1.2051205e+01   9.9055594e-01   9.8919279e-01
   1.2053205e+01   9.9056134e-01   9.8919890e-01
   1.2055206e+01   9.9056673e-01   9.8920501e-01
   1.2057206e+01   9.9057212e-01   9.8921112e-01
   1.2059206e+01   9.9057750e-01   9.8921722e-01
   1.2061206e+01   9.9058289e-01   9.8922331e-01
   1.2063206e+01   9.9058826e-01   9.8922941e-01
   1.2065207e+01   9.9059364e-01   9.8923550e-01
   1.2067207e+01   9.9059901e-01   9.8924159e-01
   1.2069207e+01   9.9060438e-01   9.8924767e-01
   1.2071207e+01   9.9060975e-01   9.8925375e-01
   1.2073207e+01   9.9061511e-01   9.8925983e-01
   1.2075208e+01   9.9062047e-01   9.8926590e-01
   1.2077208e+01   9.9062583e-01   9.8927197e-01
   1.2079208e+01   9.9063118e-01   9.8927804e-01
   1.2081208e+01   9.9063653e-01   9.8928410e-01
   1.2083208e+01   9.9064188e-01   9.8929016e-01
   1.2085209e+01   9.9064723e-01   9.8929621e-01
   1.2087209e+01   9.9065257e-01   9.8930226e-01
   1.2089209e+01   9.9065790e-01   9.8930831e-01
   1.2091209e+01   9.9066324e-01   9.8931436e-01
   1.2093209e+01   9.9066857e-01   9.8932040e-01
   1.2095210e+01   9.9067390e-01   9.8932644e-01
   1.2097210e+01   9.9067922e-01   9.8933247e-01
   1.2099210e+01   9.9068455e-01   9.8933850e-01
   1.2101210e+01   9.9068986e-01   9.8934453e-01
   1.2103210e+01   9.9069518e-01   9.8935055e-01
   1.2105211e+01   9.9070049e-01   9.8935657e-01
   1.2107211e+01   9.9070580e-01   9.8936259e-01
   1.2109211e+01   9.9071111e-01   9.8936860e-01
   1.2111211e+01   9.9071641e-01   9.8937461e-01
   1.2113211e+01   9.9072171e-01   9.8938062e-01
   1.2115212e+01   9.9072701e-01   9.8938662e-01
   1.2117212e+01   9.9073230e-01   9.8939262e-01
   1.2119212e+01   9.9073759e-01   9.8939861e-01
   1.2121212e+01   9.9074288e-01   9.8940461e-01
   1.2123212e+01   9.9074816e-01   9.8941059e-01
   1.2125213e+01   9.9075344e-01   9.8941658e-01
   1.2127213e+01   9.9075872e-01   9.8942256e-01
   1.2129213e+01   9.9076400e-01   9.8942854e-01
   1.2131213e+01   9.9076927e-01   9.8943451e-01
   1.2133213e+01   9.9077454e-01   9.8944048e-01
   1.2135214e+01   9.9077980e-01   9.8944645e-01
   1.2137214e+01   9.9078506e-01   9.8945242e-01
   1.2139214e+01   9.9079032e-01   9.8945838e-01
   1.2141214e+01   9.9079558e-01   9.8946433e-01
   1.2143214e+01   9.9080083e-01   9.8947029e-01
   1.2145215e+01   9.9080608e-01   9.8947624e-01
   1.2147215e+01   9.9081133e-01   9.8948218e-01
   1.2149215e+01   9.9081657e-01   9.8948813e-01
   1.2151215e+01   9.9082181e-01   9.8949407e-01
   1.2153215e+01   9.9082705e-01   9.8950000e-01
   1.2155216e+01   9.9083228e-01   9.8950594e-01
   1.2157216e+01   9.9083751e-01   9.8951187e-01
   1.2159216e+01   9.9084274e-01   9.8951779e-01
   1.2161216e+01   9.9084797e-01   9.8952372e-01
   1.2163216e+01   9.9085319e-01   9.8952964e-01
   1.2165217e+01   9.9085841e-01   9.8953555e-01
   1.2167217e+01   9.9086362e-01   9.8954146e-01
   1.2169217e+01   9.9086884e-01   9.8954737e-01
   1.2171217e+01   9.9087404e-01   9.8955328e-01
   1.2173217e+01   9.9087925e-01   9.8955918e-01
   1.2175218e+01   9.9088445e-01   9.8956508e-01
   1.2177218e+01   9.9088965e-01   9.8957097e-01
   1.2179218e+01   9.9089485e-01   9.8957686e-01
   1.2181218e+01   9.9090004e-01   9.8958275e-01
   1.2183218e+01   9.9090524e-01   9.8958864e-01
   1.2185219e+01   9.9091042e-01   9.8959452e-01
   1.2187219e+01   9.9091561e-01   9.8960040e-01
   1.2189219e+01   9.9092079e-01   9.8960627e-01
   1.2191219e+01   9.9092597e-01   9.8961214e-01
   1.2193219e+01   9.9093114e-01   9.8961801e-01
   1.2195220e+01   9.9093632e-01   9.8962387e-01
   1.2197220e+01   9.9094149e-01   9.8962974e-01
   1.2199220e+01   9.9094665e-01   9.8963559e-01
   1.2201220e+01   9.9095181e-01   9.8964145e-01
   1.2203220e+01   9.9095697e-01   9.8964730e-01
   1.2205221e+01   9.9096213e-01   9.8965314e-01
   1.2207221e+01   9.9096729e-01   9.8965899e-01
   1.2209221e+01   9.9097244e-01   9.8966483e-01
   1.2211221e+01   9.9097758e-01   9.8967067e-01
   1.2213221e+01   9.9098273e-01   9.8967650e-01
   1.2215222e+01   9.9098787e-01   9.8968233e-01
   1.2217222e+01   9.9099301e-01   9.8968816e-01
   1.2219222e+01   9.9099815e-01   9.8969398e-01
   1.2221222e+01   9.9100328e-01   9.8969980e-01
   1.2223222e+01   9.9100841e-01   9.8970562e-01
   1.2225223e+01   9.9101353e-01   9.8971143e-01
   1.2227223e+01   9.9101866e-01   9.8971724e-01
   1.2229223e+01   9.9102378e-01   9.8972305e-01
   1.2231223e+01   9.9102890e-01   9.8972885e-01
   1.2233223e+01   9.9103401e-01   9.8973465e-01
   1.2235224e+01   9.9103912e-01   9.8974045e-01
   1.2237224e+01   9.9104423e-01   9.8974624e-01
   1.2239224e+01   9.9104934e-01   9.8975203e-01
   1.2241224e+01   9.9105444e-01   9.8975782e-01
   1.2243224e+01   9.9105954e-01   9.8976360e-01
   1.2245225e+01   9.9106463e-01   9.8976938e-01
   1.2247225e+01   9.9106973e-01   9.8977515e-01
   1.2249225e+01   9.9107482e-01   9.8978093e-01
   1.2251225e+01   9.9107990e-01   9.8978670e-01
   1.2253225e+01   9.9108499e-01   9.8979246e-01
   1.2255226e+01   9.9109007e-01   9.8979823e-01
   1.2257226e+01   9.9109515e-01   9.8980398e-01
   1.2259226e+01   9.9110022e-01   9.8980974e-01
   1.2261226e+01   9.9110529e-01   9.8981549e-01
   1.2263226e+01   9.9111036e-01   9.8982124e-01
   1.2265227e+01   9.9111543e-01   9.8982699e-01
   1.2267227e+01   9.9112049e-01   9.8983273e-01
   1.2269227e+01   9.9112555e-01   9.8983847e-01
   1.2271227e+01   9.9113061e-01   9.8984421e-01
   1.2273227e+01   9.9113566e-01   9.8984994e-01
   1.2275228e+01   9.9114072e-01   9.8985567e-01
   1.2277228e+01   9.9114576e-01   9.8986139e-01
   1.2279228e+01   9.9115081e-01   9.8986712e-01
   1.2281228e+01   9.9115585e-01   9.8987284e-01
   1.2283228e+01   9.9116089e-01   9.8987855e-01
   1.2285229e+01   9.9116593e-01   9.8988427e-01
   1.2287229e+01   9.9117096e-01   9.8988997e-01
   1.2289229e+01   9.9117599e-01   9.8989568e-01
   1.2291229e+01   9.9118102e-01   9.8990138e-01
   1.2293229e+01   9.9118604e-01   9.8990708e-01
   1.2295230e+01   9.9119106e-01   9.8991278e-01
   1.2297230e+01   9.9119608e-01   9.8991847e-01
   1.2299230e+01   9.9120110e-01   9.8992416e-01
   1.2301230e+01   9.9120611e-01   9.8992985e-01
   1.2303230e+01   9.9121112e-01   9.8993553e-01
   1.2305231e+01   9.9121613e-01   9.8994121e-01
   1.2307231e+01   9.9122113e-01   9.8994689e-01
   1.2309231e+01   9.9122613e-01   9.8995256e-01
   1.2311231e+01   9.9123113e-01   9.8995823e-01
   1.2313231e+01   9.9123612e-01   9.8996390e-01
   1.2315232e+01   9.9124111e-01   9.8996956e-01
   1.2317232e+01   9.9124610e-01   9.8997522e-01
   1.2319232e+01   9.9125109e-01   9.8998087e-01
   1.2321232e+01   9.9125607e-01   9.8998653e-01
   1.2323232e+01   9.9126105e-01   9.8999218e-01
   1.2325233e+01   9.9126603e-01   9.8999782e-01
   1.2327233e+01   9.9127100e-01   9.9000347e-01
   1.2329233e+01   9.9127597e-01   9.9000911e-01
   1.2331233e+01   9.9128094e-01   9.9001474e-01
   1.2333233e+01   9.9128591e-01   9.9002038e-01
   1.2335234e+01   9.9129087e-01   9.9002601e-01
   1.2337234e+01   9.9129583e-01   9.9003164e-01
   1.2339234e+01   9.9130078e-01   9.9003726e-01
   1.2341234e+01   9.9130574e-01   9.9004288e-01
   1.2343234e+01   9.9131069e-01   9.9004850e-01
   1.2345235e+01   9.9131563e-01   9.9005411e-01
   1.2347235e+01   9.9132058e-01   9.9005972e-01
   1.2349235e+01   9.9132552e-01   9.9006533e-01
   1.2351235e+01   9.9133046e-01   9.9007093e-01
   1.2353235e+01   9.9133540e-01   9.9007653e-01
   1.2355236e+01   9.9134033e-01   9.9008213e-01
   1.2357236e+01   9.9134526e-01   9.9008773e-01
   1.2359236e+01   9.9135019e-01   9.9009332e-01
   1.2361236e+01   9.9135511e-01   9.9009891e-01
   1.2363236e+01   9.9136003e-01   9.9010449e-01
   1.2365237e+01   9.9136495e-01   9.9011007e-01
   1.2367237e+01   9.9136986e-01   9.9011565e-01
   1.2369237e+01   9.9137478e-01   9.9012122e-01
   1.2371237e+01   9.9137969e-01   9.9012680e-01
   1.2373237e+01   9.9138459e-01   9.9013236e-01
   1.2375238e+01   9.9138950e-01   9.9013793e-01
   1.2377238e+01   9.9139440e-01   9.9014349e-01
   1.2379238e+01   9.9139930e-01   9.9014905e-01
   1.2381238e+01   9.9140419e-01   9.9015461e-01
   1.2383238e+01   9.9140908e-01   9.9016016e-01
   1.2385239e+01   9.9141397e-01   9.9016571e-01
   1.2387239e+01   9.9141886e-01   9.9017125e-01
   1.2389239e+01   9.9142374e-01   9.9017680e-01
   1.2391239e+01   9.9142862e-01   9.9018234e-01
   1.2393239e+01   9.9143350e-01   9.9018787e-01
   1.2395240e+01   9.9143838e-01   9.9019340e-01
   1.2397240e+01   9.9144325e-01   9.9019893e-01
   1.2399240e+01   9.9144812e-01   9.9020446e-01
   1.2401240e+01   9.9145298e-01   9.9020998e-01
   1.2403240e+01   9.9145785e-01   9.9021550e-01
   1.2405241e+01   9.9146271e-01   9.9022102e-01
   1.2407241e+01   9.9146757e-01   9.9022653e-01
   1.2409241e+01   9.9147242e-01   9.9023205e-01
   1.2411241e+01   9.9147727e-01   9.9023755e-01
   1.2413241e+01   9.9148212e-01   9.9024306e-01
   1.2415242e+01   9.9148697e-01   9.9024856e-01
   1.2417242e+01   9.9149181e-01   9.9025406e-01
   1.2419242e+01   9.9149665e-01   9.9025955e-01
   1.2421242e+01   9.9150149e-01   9.9026504e-01
   1.2423242e+01   9.9150632e-01   9.9027053e-01
   1.2425243e+01   9.9151116e-01   9.9027601e-01
   1.2427243e+01   9.9151598e-01   9.9028150e-01
   1.2429243e+01   9.9152081e-01   9.9028697e-01
   1.2431243e+01   9.9152563e-01   9.9029245e-01
   1.2433243e+01   9.9153045e-01   9.9029792e-01
   1.2435244e+01   9.9153527e-01   9.9030339e-01
   1.2437244e+01   9.9154009e-01   9.9030886e-01
   1.2439244e+01   9.9154490e-01   9.9031432e-01
   1.2441244e+01   9.9154971e-01   9.9031978e-01
   1.2443244e+01   9.9155451e-01   9.9032524e-01
   1.2445245e+01   9.9155932e-01   9.9033069e-01
   1.2447245e+01   9.9156412e-01   9.9033614e-01
   1.2449245e+01   9.9156892e-01   9.9034159e-01
   1.2451245e+01   9.9157371e-01   9.9034703e-01
   1.2453245e+01   9.9157850e-01   9.9035247e-01
   1.2455246e+01   9.9158329e-01   9.9035791e-01
   1.2457246e+01   9.9158808e-01   9.9036334e-01
   1.2459246e+01   9.9159286e-01   9.9036877e-01
   1.2461246e+01   9.9159764e-01   9.9037420e-01
   1.2463246e+01   9.9160242e-01   9.9037963e-01
   1.2465247e+01   9.9160720e-01   9.9038505e-01
   1.2467247e+01   9.9161197e-01   9.9039047e-01
   1.2469247e+01   9.9161674e-01   9.9039588e-01
   1.2471247e+01   9.9162150e-01   9.9040129e-01
   1.2473247e+01   9.9162627e-01   9.9040670e-01
   1.2475248e+01   9.9163103e-01   9.9041211e-01
   1.2477248e+01   9.9163579e-01   9.9041751e-01
   1.2479248e+01   9.9164054e-01   9.9042291e-01
   1.2481248e+01   9.9164530e-01   9.9042831e-01
   1.2483248e+01   9.9165005e-01   9.9043370e-01
   1.2485249e+01   9.9165479e-01   9.9043909e-01
   1.2487249e+01   9.9165954e-01   9.9044448e-01
   1.2489249e+01   9.9166428e-01   9.9044986e-01
   1.2491249e+01   9.9166902e-01   9.9045524e-01
   1.2493249e+01   9.9167375e-01   9.9046062e-01
   1.2495250e+01   9.9167849e-01   9.9046600e-01
   1.2497250e+01   9.9168322e-01   9.9047137e-01
   1.2499250e+01   9.9168794e-01   9.9047674e-01
   1.2501250e+01   9.9169267e-01   9.9048210e-01
   1.2503250e+01   9.9169739e-01   9.9048746e-01
   1.2505251e+01   9.9170211e-01   9.9049282e-01
   1.2507251e+01   9.9170683e-01   9.9049818e-01
   1.2509251e+01   9.9171154e-01   9.9050353e-01
   1.2511251e+01   9.9171625e-01   9.9050888e-01
   1.2513251e+01   9.9172096e-01   9.9051423e-01
   1.2515252e+01   9.9172566e-01   9.9051957e-01
   1.2517252e+01   9.9173036e-01   9.9052491e-01
   1.2519252e+01   9.9173506e-01   9.9053025e-01
   1.2521252e+01   9.9173976e-01   9.9053559e-01
   1.2523252e+01   9.9174446e-01   9.9054092e-01
   1.2525253e+01   9.9174915e-01   9.9054624e-01
   1.2527253e+01   9.9175384e-01   9.9055157e-01
   1.2529253e+01   9.9175852e-01   9.9055689e-01
   1.2531253e+01   9.9176320e-01   9.9056221e-01
   1.2533253e+01   9.9176788e-01   9.9056753e-01
   1.2535254e+01   9.9177256e-01   9.9057284e-01
   1.2537254e+01   9.9177724e-01   9.9057815e-01
   1.2539254e+01   9.9178191e-01   9.9058346e-01
   1.2541254e+01   9.9178658e-01   9.9058876e-01
   1.2543254e+01   9.9179124e-01   9.9059406e-01
   1.2545255e+01   9.9179591e-01   9.9059936e-01
   1.2547255e+01   9.9180057e-01   9.9060465e-01
   1.2549255e+01   9.9180523e-01   9.9060994e-01
   1.2551255e+01   9.9180988e-01   9.9061523e-01
   1.2553255e+01   9.9181454e-01   9.9062052e-01
   1.2555256e+01   9.9181919e-01   9.9062580e-01
   1.2557256e+01   9.9182383e-01   9.9063108e-01
   1.2559256e+01   9.9182848e-01   9.9063635e-01
   1.2561256e+01   9.9183312e-01   9.9064162e-01
   1.2563256e+01   9.9183776e-01   9.9064689e-01
   1.2565257e+01   9.9184239e-01   9.9065216e-01
   1.2567257e+01   9.9184703e-01   9.9065743e-01
   1.2569257e+01   9.9185166e-01   9.9066269e-01
   1.2571257e+01   9.9185629e-01   9.9066794e-01
   1.2573257e+01   9.9186091e-01   9.9067320e-01
   1.2575258e+01   9.9186553e-01   9.9067845e-01
   1.2577258e+01   9.9187015e-01   9.9068370e-01
   1.2579258e+01   9.9187477e-01   9.9068894e-01
   1.2581258e+01   9.9187939e-01   9.9069419e-01
   1.2583258e+01   9.9188400e-01   9.9069942e-01
   1.2585259e+01   9.9188861e-01   9.9070466e-01
   1.2587259e+01   9.9189321e-01   9.9070989e-01
   1.2589259e+01   9.9189782e-01   9.9071512e-01
   1.2591259e+01   9.9190242e-01   9.9072035e-01
   1.2593259e+01   9.9190702e-01   9.9072558e-01
   1.2595260e+01   9.9191161e-01   9.9073080e-01
   1.2597260e+01   9.9191620e-01   9.9073602e-01
   1.2599260e+01   9.9192079e-01   9.9074123e-01
   1.2601260e+01   9.9192538e-01   9.9074644e-01
   1.2603260e+01   9.9192997e-01   9.9075165e-01
   1.2605261e+01   9.9193455e-01   9.9075686e-01
   1.2607261e+01   9.9193913e-01   9.9076206e-01
   1.2609261e+01   9.9194370e-01   9.9076726e-01
   1.2611261e+01   9.9194828e-01   9.9077246e-01
   1.2613261e+01   9.9195285e-01   9.9077765e-01
   1.2615262e+01   9.9195742e-01   9.9078284e-01
   1.2617262e+01   9.9196198e-01   9.9078803e-01
   1.2619262e+01   9.9196655e-01   9.9079322e-01
   1.2621262e+01   9.9197111e-01   9.9079840e-01
   1.2623262e+01   9.9197566e-01   9.9080358e-01
   1.2625263e+01   9.9198022e-01   9.9080875e-01
   1.2627263e+01   9.9198477e-01   9.9081393e-01
   1.2629263e+01   9.9198932e-01   9.9081910e-01
   1.2631263e+01   9.9199387e-01   9.9082426e-01
   1.2633263e+01   9.9199841e-01   9.9082943e-01
   1.2635264e+01   9.9200296e-01   9.9083459e-01
   1.2637264e+01   9.9200749e-01   9.9083975e-01
   1.2639264e+01   9.9201203e-01   9.9084490e-01
   1.2641264e+01   9.9201656e-01   9.9085005e-01
   1.2643264e+01   9.9202109e-01   9.9085520e-01
   1.2645265e+01   9.9202562e-01   9.9086035e-01
   1.2647265e+01   9.9203015e-01   9.9086549e-01
   1.2649265e+01   9.9203467e-01   9.9087063e-01
   1.2651265e+01   9.9203919e-01   9.9087577e-01
   1.2653265e+01   9.9204371e-01   9.9088090e-01
   1.2655266e+01   9.9204822e-01   9.9088603e-01
   1.2657266e+01   9.9205274e-01   9.9089116e-01
   1.2659266e+01   9.9205725e-01   9.9089629e-01
   1.2661266e+01   9.9206175e-01   9.9090141e-01
   1.2663266e+01   9.9206626e-01   9.9090653e-01
   1.2665267e+01   9.9207076e-01   9.9091164e-01
   1.2667267e+01   9.9207526e-01   9.9091676e-01
   1.2669267e+01   9.9207976e-01   9.9092187e-01
   1.2671267e+01   9.9208425e-01   9.9092698e-01
   1.2673267e+01   9.9208874e-01   9.9093208e-01
   1.2675268e+01   9.9209323e-01   9.9093718e-01
   1.2677268e+01   9.9209771e-01   9.9094228e-01
   1.2679268e+01   9.9210220e-01   9.9094738e-01
   1.2681268e+01   9.9210668e-01   9.9095247e-01
   1.2683268e+01   9.9211116e-01   9.9095756e-01
   1.2685269e+01   9.9211563e-01   9.9096265e-01
   1.2687269e+01   9.9212010e-01   9.9096773e-01
   1.2689269e+01   9.9212457e-01   9.9097281e-01
   1.2691269e+01   9.9212904e-01   9.9097789e-01
   1.2693269e+01   9.9213351e-01   9.9098296e-01
   1.2695270e+01   9.9213797e-01   9.9098804e-01
   1.2697270e+01   9.9214243e-01   9.9099311e-01
   1.2699270e+01   9.9214689e-01   9.9099817e-01
   1.2701270e+01   9.9215134e-01   9.9100324e-01
   1.2703270e+01   9.9215579e-01   9.9100830e-01
   1.2705271e+01   9.9216024e-01   9.9101335e-01
   1.2707271e+01   9.9216469e-01   9.9101841e-01
   1.2709271e+01   9.9216913e-01   9.9102346e-01
   1.2711271e+01   9.9217357e-01   9.9102851e-01
   1.2713271e+01   9.9217801e-01   9.9103355e-01
   1.2715272e+01   9.9218245e-01   9.9103860e-01
   1.2717272e+01   9.9218688e-01   9.9104364e-01
   1.2719272e+01   9.9219131e-01   9.9104867e-01
   1.2721272e+01   9.9219574e-01   9.9105371e-01
   1.2723272e+01   9.9220016e-01   9.9105874e-01
   1.2725273e+01   9.9220459e-01   9.9106377e-01
   1.2727273e+01   9.9220901e-01   9.9106879e-01
   1.2729273e+01   9.9221343e-01   9.9107382e-01
   1.2731273e+01   9.9221784e-01   9.9107884e-01
   1.2733273e+01   9.9222225e-01   9.9108385e-01
   1.2735274e+01   9.9222666e-01   9.9108887e-01
   1.2737274e+01   9.9223107e-01   9.9109388e-01
   1.2739274e+01   9.9223548e-01   9.9109888e-01
   1.2741274e+01   9.9223988e-01   9.9110389e-01
   1.2743274e+01   9.9224428e-01   9.9110889e-01
   1.2745275e+01   9.9224867e-01   9.9111389e-01
   1.2747275e+01   9.9225307e-01   9.9111889e-01
   1.2749275e+01   9.9225746e-01   9.9112388e-01
   1.2751275e+01   9.9226185e-01   9.9112887e-01
   1.2753275e+01   9.9226624e-01   9.9113386e-01
   1.2755276e+01   9.9227062e-01   9.9113884e-01
   1.2757276e+01   9.9227500e-01   9.9114383e-01
   1.2759276e+01   9.9227938e-01   9.9114881e-01
   1.2761276e+01   9.9228376e-01   9.9115378e-01
   1.2763276e+01   9.9228813e-01   9.9115876e-01
   1.2765277e+01   9.9229250e-01   9.9116373e-01
   1.2767277e+01   9.9229687e-01   9.9116869e-01
   1.2769277e+01   9.9230124e-01   9.9117366e-01
   1.2771277e+01   9.9230560e-01   9.9117862e-01
   1.2773277e+01   9.9230996e-01   9.9118358e-01
   1.2775278e+01   9.9231432e-01   9.9118854e-01
   1.2777278e+01   9.9231868e-01   9.9119349e-01
   1.2779278e+01   9.9232303e-01   9.9119844e-01
   1.2781278e+01   9.9232738e-01   9.9120339e-01
   1.2783278e+01   9.9233173e-01   9.9120833e-01
   1.2785279e+01   9.9233607e-01   9.9121327e-01
   1.2787279e+01   9.9234042e-01   9.9121821e-01
   1.2789279e+01   9.9234476e-01   9.9122315e-01
   1.2791279e+01   9.9234910e-01   9.9122808e-01
   1.2793279e+01   9.9235343e-01   9.9123301e-01
   1.2795280e+01   9.9235776e-01   9.9123794e-01
   1.2797280e+01   9.9236209e-01   9.9124286e-01
   1.2799280e+01   9.9236642e-01   9.9124779e-01
   1.2801280e+01   9.9237075e-01   9.9125270e-01
   1.2803280e+01   9.9237507e-01   9.9125762e-01
   1.2805281e+01   9.9237939e-01   9.9126253e-01
   1.2807281e+01   9.9238371e-01   9.9126745e-01
   1.2809281e+01   9.9238802e-01   9.9127235e-01
   1.2811281e+01   9.9239234e-01   9.9127726e-01
   1.2813281e+01   9.9239665e-01   9.9128216e-01
   1.2815282e+01   9.9240095e-01   9.9128706e-01
   1.2817282e+01   9.9240526e-01   9.9129196e-01
   1.2819282e+01   9.9240956e-01   9.9129685e-01
   1.2821282e+01   9.9241386e-01   9.9130174e-01
   1.2823282e+01   9.9241816e-01   9.9130663e-01
   1.2825283e+01   9.9242245e-01   9.9131151e-01
   1.2827283e+01   9.9242675e-01   9.9131639e-01
   1.2829283e+01   9.9243104e-01   9.9132127e-01
   1.2831283e+01   9.9243532e-01   9.9132615e-01
   1.2833283e+01   9.9243961e-01   9.9133102e-01
   1.2835284e+01   9.9244389e-01   9.9133590e-01
   1.2837284e+01   9.9244817e-01   9.9134076e-01
   1.2839284e+01   9.9245245e-01   9.9134563e-01
   1.2841284e+01   9.9245672e-01   9.9135049e-01
   1.2843284e+01   9.9246099e-01   9.9135535e-01
   1.2845285e+01   9.9246526e-01   9.9136021e-01
   1.2847285e+01   9.9246953e-01   9.9136506e-01
   1.2849285e+01   9.9247380e-01   9.9136991e-01
   1.2851285e+01   9.9247806e-01   9.9137476e-01
   1.2853285e+01   9.9248232e-01   9.9137961e-01
   1.2855286e+01   9.9248658e-01   9.9138445e-01
   1.2857286e+01   9.9249083e-01   9.9138929e-01
   1.2859286e+01   9.9249508e-01   9.9139413e-01
   1.2861286e+01   9.9249933e-01   9.9139896e-01
   1.2863286e+01   9.9250358e-01   9.9140379e-01
   1.2865287e+01   9.9250782e-01   9.9140862e-01
   1.2867287e+01   9.9251207e-01   9.9141345e-01
   1.2869287e+01   9.9251631e-01   9.9141827e-01
   1.2871287e+01   9.9252054e-01   9.9142309e-01
   1.2873287e+01   9.9252478e-01   9.9142791e-01
   1.2875288e+01   9.9252901e-01   9.9143273e-01
   1.2877288e+01   9.9253324e-01   9.9143754e-01
   1.2879288e+01   9.9253747e-01   9.9144235e-01
   1.2881288e+01   9.9254169e-01   9.9144715e-01
   1.2883288e+01   9.9254592e-01   9.9145196e-01
   1.2885289e+01   9.9255014e-01   9.9145676e-01
   1.2887289e+01   9.9255435e-01   9.9146156e-01
   1.2889289e+01   9.9255857e-01   9.9146635e-01
   1.2891289e+01   9.9256278e-01   9.9147115e-01
   1.2893289e+01   9.9256699e-01   9.9147594e-01
   1.2895290e+01   9.9257120e-01   9.9148072e-01
   1.2897290e+01   9.9257540e-01   9.9148551e-01
   1.2899290e+01   9.9257961e-01   9.9149029e-01
   1.2901290e+01   9.9258381e-01   9.9149507e-01
   1.2903290e+01   9.9258800e-01   9.9149985e-01
   1.2905291e+01   9.9259220e-01   9.9150462e-01
   1.2907291e+01   9.9259639e-01   9.9150939e-01
   1.2909291e+01   9.9260058e-01   9.9151416e-01
   1.2911291e+01   9.9260477e-01   9.9151892e-01
   1.2913291e+01   9.9260896e-01   9.9152369e-01
   1.2915292e+01   9.9261314e-01   9.9152844e-01
   1.2917292e+01   9.9261732e-01   9.9153320e-01
   1.2919292e+01   9.9262150e-01   9.9153796e-01
   1.2921292e+01   9.9262567e-01   9.9154271e-01
   1.2923292e+01   9.9262985e-01   9.9154746e-01
   1.2925293e+01   9.9263402e-01   9.9155220e-01
   1.2927293e+01   9.9263818e-01   9.9155695e-01
   1.2929293e+01   9.9264235e-01   9.9156169e-01
   1.2931293e+01   9.9264651e-01   9.9156642e-01
   1.2933293e+01   9.9265068e-01   9.9157116e-01
   1.2935294e+01   9.9265483e-01   9.9157589e-01
   1.2937294e+01   9.9265899e-01   9.9158062e-01
   1.2939294e+01   9.9266314e-01   9.9158535e-01
   1.2941294e+01   9.9266729e-01   9.9159007e-01
   1.2943294e+01   9.9267144e-01   9.9159479e-01
   1.2945295e+01   9.9267559e-01   9.9159951e-01
   1.2947295e+01   9.9267973e-01   9.9160423e-01
   1.2949295e+01   9.9268388e-01   9.9160894e-01
   1.2951295e+01   9.9268801e-01   9.9161365e-01
   1.2953295e+01   9.9269215e-01   9.9161836e-01
   1.2955296e+01   9.9269629e-01   9.9162307e-01
   1.2957296e+01   9.9270042e-01   9.9162777e-01
   1.2959296e+01   9.9270455e-01   9.9163247e-01
   1.2961296e+01   9.9270867e-01   9.9163716e-01
   1.2963296e+01   9.9271280e-01   9.9164186e-01
   1.2965297e+01   9.9271692e-01   9.9164655e-01
   1.2967297e+01   9.9272104e-01   9.9165124e-01
   1.2969297e+01   9.9272516e-01   9.9165593e-01
   1.2971297e+01   9.9272927e-01   9.9166061e-01
   1.2973297e+01   9.9273338e-01   9.9166529e-01
   1.2975298e+01   9.9273749e-01   9.9166997e-01
   1.2977298e+01   9.9274160e-01   9.9167464e-01
   1.2979298e+01   9.9274571e-01   9.9167932e-01
   1.2981298e+01   9.9274981e-01   9.9168399e-01
   1.2983298e+01   9.9275391e-01   9.9168865e-01
   1.2985299e+01   9.9275801e-01   9.9169332e-01
   1.2987299e+01   9.9276210e-01   9.9169798e-01
   1.2989299e+01   9.9276620e-01   9.9170264e-01
   1.2991299e+01   9.9277029e-01   9.9170729e-01
   1.2993299e+01   9.9277438e-01   9.9171195e-01
   1.2995300e+01   9.9277846e-01   9.9171660e-01
   1.2997300e+01   9.9278255e-01   9.9172125e-01
   1.2999300e+01   9.9278663e-01   9.9172589e-01
   1.3001300e+01   9.9279071e-01   9.9173054e-01
   1.3003300e+01   9.9279478e-01   9.9173518e-01
   1.3005301e+01   9.9279886e-01   9.9173982e-01
   1.3007301e+01   9.9280293e-01   9.9174445e-01
   1.3009301e+01   9.9280700e-01   9.9174908e-01
   1.3011301e+01   9.9281107e-01   9.9175371e-01
   1.3013301e+01   9.9281513e-01   9.9175834e-01
   1.3015302e+01   9.9281919e-01   9.9176296e-01
   1.3017302e+01   9.9282325e-01   9.9176759e-01
   1.3019302e+01   9.9282731e-01   9.9177220e-01
   1.3021302e+01   9.9283137e-01   9.9177682e-01
   1.3023302e+01   9.9283542e-01   9.9178144e-01
   1.3025303e+01   9.9283947e-01   9.9178605e-01
   1.3027303e+01   9.9284352e-01   9.9179065e-01
   1.3029303e+01   9.9284756e-01   9.9179526e-01
   1.3031303e+01   9.9285161e-01   9.9179986e-01
   1.3033303e+01   9.9285565e-01   9.9180446e-01
   1.3035304e+01   9.9285969e-01   9.9180906e-01
   1.3037304e+01   9.9286372e-01   9.9181366e-01
   1.3039304e+01   9.9286775e-01   9.9181825e-01
   1.3041304e+01   9.9287179e-01   9.9182284e-01
   1.3043304e+01   9.9287582e-01   9.9182743e-01
   1.3045305e+01   9.9287984e-01   9.9183201e-01
   1.3047305e+01   9.9288387e-01   9.9183659e-01
   1.3049305e+01   9.9288789e-01   9.9184117e-01
   1.3051305e+01   9.9289191e-01   9.9184575e-01
   1.3053305e+01   9.9289593e-01   9.9185032e-01
   1.3055306e+01   9.9289994e-01   9.9185489e-01
   1.3057306e+01   9.9290395e-01   9.9185946e-01
   1.3059306e+01   9.9290796e-01   9.9186403e-01
   1.3061306e+01   9.9291197e-01   9.9186859e-01
   1.3063306e+01   9.9291598e-01   9.9187315e-01
   1.3065307e+01   9.9291998e-01   9.9187771e-01
   1.3067307e+01   9.9292398e-01   9.9188227e-01
   1.3069307e+01   9.9292798e-01   9.9188682e-01
   1.3071307e+01   9.9293198e-01   9.9189137e-01
   1.3073307e+01   9.9293597e-01   9.9189592e-01
   1.3075308e+01   9.9293996e-01   9.9190046e-01
   1.3077308e+01   9.9294395e-01   9.9190501e-01
   1.3079308e+01   9.9294794e-01   9.9190955e-01
   1.3081308e+01   9.9295192e-01   9.9191408e-01
   1.3083308e+01   9.9295590e-01   9.9191862e-01
   1.3085309e+01   9.9295988e-01   9.9192315e-01
   1.3087309e+01   9.9296386e-01   9.9192768e-01
   1.3089309e+01   9.9296784e-01   9.9193221e-01
   1.3091309e+01   9.9297181e-01   9.9193673e-01
   1.3093309e+01   9.9297578e-01   9.9194125e-01
   1.3095310e+01   9.9297975e-01   9.9194577e-01
   1.3097310e+01   9.9298371e-01   9.9195029e-01
   1.3099310e+01   9.9298768e-01   9.9195480e-01
   1.3101310e+01   9.9299164e-01   9.9195931e-01
   1.3103310e+01   9.9299560e-01   9.9196382e-01
   1.3105311e+01   9.9299956e-01   9.9196833e-01
   1.3107311e+01   9.9300351e-01   9.9197283e-01
   1.3109311e+01   9.9300746e-01   9.9197733e-01
   1.3111311e+01   9.9301141e-01   9.9198183e-01
   1.3113311e+01   9.9301536e-01   9.9198633e-01
   1.3115312e+01   9.9301930e-01   9.9199082e-01
   1.3117312e+01   9.9302325e-01   9.9199531e-01
   1.3119312e+01   9.9302719e-01   9.9199980e-01
   1.3121312e+01   9.9303113e-01   9.9200428e-01
   1.3123312e+01   9.9303506e-01   9.9200877e-01
   1.3125313e+01   9.9303900e-01   9.9201325e-01
   1.3127313e+01   9.9304293e-01   9.9201772e-01
   1.3129313e+01   9.9304686e-01   9.9202220e-01
   1.3131313e+01   9.9305078e-01   9.9202667e-01
   1.3133313e+01   9.9305471e-01   9.9203114e-01
   1.3135314e+01   9.9305863e-01   9.9203561e-01
   1.3137314e+01   9.9306255e-01   9.9204007e-01
   1.3139314e+01   9.9306647e-01   9.9204454e-01
   1.3141314e+01   9.9307038e-01   9.9204899e-01
   1.3143314e+01   9.9307429e-01   9.9205345e-01
   1.3145315e+01   9.9307821e-01   9.9205791e-01
   1.3147315e+01   9.9308211e-01   9.9206236e-01
   1.3149315e+01   9.9308602e-01   9.9206681e-01
   1.3151315e+01   9.9308992e-01   9.9207125e-01
   1.3153315e+01   9.9309383e-01   9.9207570e-01
   1.3155316e+01   9.9309772e-01   9.9208014e-01
   1.3157316e+01   9.9310162e-01   9.9208458e-01
   1.3159316e+01   9.9310552e-01   9.9208902e-01
   1.3161316e+01   9.9310941e-01   9.9209345e-01
   1.3163316e+01   9.9311330e-01   9.9209788e-01
   1.3165317e+01   9.9311719e-01   9.9210231e-01
   1.3167317e+01   9.9312107e-01   9.9210674e-01
   1.3169317e+01   9.9312496e-01   9.9211116e-01
   1.3171317e+01   9.9312884e-01   9.9211558e-01
   1.3173317e+01   9.9313272e-01   9.9212000e-01
   1.3175318e+01   9.9313659e-01   9.9212442e-01
   1.3177318e+01   9.9314047e-01   9.9212883e-01
   1.3179318e+01   9.9314434e-01   9.9213324e-01
   1.3181318e+01   9.9314821e-01   9.9213765e-01
   1.3183318e+01   9.9315208e-01   9.9214206e-01
   1.3185319e+01   9.9315594e-01   9.9214646e-01
   1.3187319e+01   9.9315981e-01   9.9215086e-01
   1.3189319e+01   9.9316367e-01   9.9215526e-01
   1.3191319e+01   9.9316752e-01   9.9215965e-01
   1.3193319e+01   9.9317138e-01   9.9216405e-01
   1.3195320e+01   9.9317524e-01   9.9216844e-01
   1.3197320e+01   9.9317909e-01   9.9217283e-01
   1.3199320e+01   9.9318294e-01   9.9217721e-01
   1.3201320e+01   9.9318678e-01   9.9218160e-01
   1.3203320e+01   9.9319063e-01   9.9218598e-01
   1.3205321e+01   9.9319447e-01   9.9219035e-01
   1.3207321e+01   9.9319831e-01   9.9219473e-01
   1.3209321e+01   9.9320215e-01   9.9219910e-01
   1.3211321e+01   9.9320599e-01   9.9220347e-01
   1.3213321e+01   9.9320982e-01   9.9220784e-01
   1.3215322e+01   9.9321365e-01   9.9221221e-01
   1.3217322e+01   9.9321748e-01   9.9221657e-01
   1.3219322e+01   9.9322131e-01   9.9222093e-01
   1.3221322e+01   9.9322513e-01   9.9222529e-01
   1.3223322e+01   9.9322896e-01   9.9222965e-01
   1.3225323e+01   9.9323278e-01   9.9223400e-01
   1.3227323e+01   9.9323659e-01   9.9223835e-01
   1.3229323e+01   9.9324041e-01   9.9224270e-01
   1.3231323e+01   9.9324422e-01   9.9224704e-01
   1.3233323e+01   9.9324804e-01   9.9225139e-01
   1.3235324e+01   9.9325185e-01   9.9225573e-01
   1.3237324e+01   9.9325565e-01   9.9226006e-01
   1.3239324e+01   9.9325946e-01   9.9226440e-01
   1.3241324e+01   9.9326326e-01   9.9226873e-01
   1.3243324e+01   9.9326706e-01   9.9227306e-01
   1.3245325e+01   9.9327086e-01   9.9227739e-01
   1.3247325e+01   9.9327465e-01   9.9228172e-01
   1.3249325e+01   9.9327845e-01   9.9228604e-01
   1.3251325e+01   9.9328224e-01   9.9229036e-01
   1.3253325e+01   9.9328603e-01   9.9229468e-01
   1.3255326e+01   9.9328982e-01   9.9229900e-01
   1.3257326e+01   9.9329360e-01   9.9230331e-01
   1.3259326e+01   9.9329738e-01   9.9230762e-01
   1.3261326e+01   9.9330116e-01   9.9231193e-01
   1.3263326e+01   9.9330494e-01   9.9231623e-01
   1.3265327e+01   9.9330872e-01   9.9232054e-01
   1.3267327e+01   9.9331249e-01   9.9232484e-01
   1.3269327e+01   9.9331626e-01   9.9232914e-01
   1.3271327e+01   9.9332003e-01   9.9233343e-01
   1.3273327e+01   9.9332380e-01   9.9233772e-01
   1.3275328e+01   9.9332757e-01   9.9234202e-01
   1.3277328e+01   9.9333133e-01   9.9234630e-01
   1.3279328e+01   9.9333509e-01   9.9235059e-01
   1.3281328e+01   9.9333885e-01   9.9235487e-01
   1.3283328e+01   9.9334260e-01   9.9235916e-01
   1.3285329e+01   9.9334636e-01   9.9236343e-01
   1.3287329e+01   9.9335011e-01   9.9236771e-01
   1.3289329e+01   9.9335386e-01   9.9237198e-01
   1.3291329e+01   9.9335761e-01   9.9237625e-01
   1.3293329e+01   9.9336135e-01   9.9238052e-01
   1.3295330e+01   9.9336510e-01   9.9238479e-01
   1.3297330e+01   9.9336884e-01   9.9238905e-01
   1.3299330e+01   9.9337258e-01   9.9239332e-01
   1.3301330e+01   9.9337631e-01   9.9239757e-01
   1.3303330e+01   9.9338005e-01   9.9240183e-01
   1.3305331e+01   9.9338378e-01   9.9240609e-01
   1.3307331e+01   9.9338751e-01   9.9241034e-01
   1.3309331e+01   9.9339124e-01   9.9241459e-01
   1.3311331e+01   9.9339496e-01   9.9241883e-01
   1.3313331e+01   9.9339869e-01   9.9242308e-01
   1.3315332e+01   9.9340241e-01   9.9242732e-01
   1.3317332e+01   9.9340613e-01   9.9243156e-01
   1.3319332e+01   9.9340985e-01   9.9243580e-01
   1.3321332e+01   9.9341356e-01   9.9244003e-01
   1.3323332e+01   9.9341727e-01   9.9244426e-01
   1.3325333e+01   9.9342098e-01   9.9244849e-01
   1.3327333e+01   9.9342469e-01   9.9245272e-01
   1.3329333e+01   9.9342840e-01   9.9245694e-01
   1.3331333e+01   9.9343210e-01   9.9246117e-01
   1.3333333e+01   9.9343581e-01   9.9246539e-01
   1.3335334e+01   9.9343951e-01   9.9246960e-01
   1.3337334e+01   9.9344320e-01   9.9247382e-01
   1.3339334e+01   9.9344690e-01   9.9247803e-01
   1.3341334e+01   9.9345059e-01   9.9248224e-01
   1.3343334e+01   9.9345428e-01   9.9248645e-01
   1.3345335e+01   9.9345797e-01   9.9249066e-01
   1.3347335e+01   9.9346166e-01   9.9249486e-01
   1.3349335e+01   9.9346534e-01   9.9249906e-01
   1.3351335e+01   9.9346903e-01   9.9250326e-01
   1.3353335e+01   9.9347271e-01   9.9250745e-01
   1.3355336e+01   9.9347639e-01   9.9251165e-01
   1.3357336e+01   9.9348006e-01   9.9251584e-01
   1.3359336e+01   9.9348374e-01   9.9252003e-01
   1.3361336e+01   9.9348741e-01   9.9252421e-01
   1.3363336e+01   9.9349108e-01   9.9252840e-01
   1.3365337e+01   9.9349475e-01   9.9253258e-01
   1.3367337e+01   9.9349841e-01   9.9253676e-01
   1.3369337e+01   9.9350207e-01   9.9254093e-01
   1.3371337e+01   9.9350574e-01   9.9254511e-01
   1.3373337e+01   9.9350939e-01   9.9254928e-01
   1.3375338e+01   9.9351305e-01   9.9255345e-01
   1.3377338e+01   9.9351671e-01   9.9255762e-01
   1.3379338e+01   9.9352036e-01   9.9256178e-01
   1.3381338e+01   9.9352401e-01   9.9256594e-01
   1.3383338e+01   9.9352766e-01   9.9257010e-01
   1.3385339e+01   9.9353130e-01   9.9257426e-01
   1.3387339e+01   9.9353495e-01   9.9257842e-01
   1.3389339e+01   9.9353859e-01   9.9258257e-01
   1.3391339e+01   9.9354223e-01   9.9258672e-01
   1.3393339e+01   9.9354587e-01   9.9259087e-01
   1.3395340e+01   9.9354950e-01   9.9259501e-01
   1.3397340e+01   9.9355314e-01   9.9259916e-01
   1.3399340e+01   9.9355677e-01   9.9260330e-01
   1.3401340e+01   9.9356040e-01   9.9260744e-01
   1.3403340e+01   9.9356403e-01   9.9261157e-01
   1.3405341e+01   9.9356765e-01   9.9261571e-01
   1.3407341e+01   9.9357127e-01   9.9261984e-01
   1.3409341e+01   9.9357490e-01   9.9262397e-01
   1.3411341e+01   9.9357851e-01   9.9262809e-01
   1.3413341e+01   9.9358213e-01   9.9263222e-01
   1.3415342e+01   9.9358575e-01   9.9263634e-01
   1.3417342e+01   9.9358936e-01   9.9264046e-01
   1.3419342e+01   9.9359297e-01   9.9264457e-01
   1.3421342e+01   9.9359658e-01   9.9264869e-01
   1.3423342e+01   9.9360018e-01   9.9265280e-01
   1.3425343e+01   9.9360379e-01   9.9265691e-01
   1.3427343e+01   9.9360739e-01   9.9266102e-01
   1.3429343e+01   9.9361099e-01   9.9266512e-01
   1.3431343e+01   9.9361459e-01   9.9266923e-01
   1.3433343e+01   9.9361818e-01   9.9267333e-01
   1.3435344e+01   9.9362178e-01   9.9267743e-01
   1.3437344e+01   9.9362537e-01   9.9268152e-01
   1.3439344e+01   9.9362896e-01   9.9268562e-01
   1.3441344e+01   9.9363255e-01   9.9268971e-01
   1.3443344e+01   9.9363613e-01   9.9269380e-01
   1.3445345e+01   9.9363971e-01   9.9269788e-01
   1.3447345e+01   9.9364330e-01   9.9270197e-01
   1.3449345e+01   9.9364688e-01   9.9270605e-01
   1.3451345e+01   9.9365045e-01   9.9271013e-01
   1.3453345e+01   9.9365403e-01   9.9271421e-01
   1.3455346e+01   9.9365760e-01   9.9271828e-01
   1.3457346e+01   9.9366117e-01   9.9272235e-01
   1.3459346e+01   9.9366474e-01   9.9272642e-01
   1.3461346e+01   9.9366831e-01   9.9273049e-01
   1.3463346e+01   9.9367187e-01   9.9273456e-01
   1.3465347e+01   9.9367543e-01   9.9273862e-01
   1.3467347e+01   9.9367899e-01   9.9274268e-01
   1.3469347e+01   9.9368255e-01   9.9274674e-01
   1.3471347e+01   9.9368611e-01   9.9275079e-01
   1.3473347e+01   9.9368966e-01   9.9275485e-01
   1.3475348e+01   9.9369321e-01   9.9275890e-01
   1.3477348e+01   9.9369676e-01   9.9276295e-01
   1.3479348e+01   9.9370031e-01   9.9276700e-01
   1.3481348e+01   9.9370386e-01   9.9277104e-01
   1.3483348e+01   9.9370740e-01   9.9277508e-01
   1.3485349e+01   9.9371094e-01   9.9277912e-01
   1.3487349e+01   9.9371448e-01   9.9278316e-01
   1.3489349e+01   9.9371802e-01   9.9278719e-01
   1.3491349e+01   9.9372156e-01   9.9279123e-01
   1.3493349e+01   9.9372509e-01   9.9279526e-01
   1.3495350e+01   9.9372862e-01   9.9279929e-01
   1.3497350e+01   9.9373215e-01   9.9280331e-01
   1.3499350e+01   9.9373568e-01   9.9280734e-01
   1.3501350e+01   9.9373920e-01   9.9281136e-01
   1.3503350e+01   9.9374273e-01   9.9281538e-01
   1.3505351e+01   9.9374625e-01   9.9281939e-01
   1.3507351e+01   9.9374977e-01   9.9282341e-01
   1.3509351e+01   9.9375329e-01   9.9282742e-01
   1.3511351e+01   9.9375680e-01   9.9283143e-01
   1.3513351e+01   9.9376031e-01   9.9283544e-01
   1.3515352e+01   9.9376383e-01   9.9283944e-01
   1.3517352e+01   9.9376733e-01   9.9284345e-01
   1.3519352e+01   9.9377084e-01   9.9284745e-01
   1.3521352e+01   9.9377435e-01   9.9285145e-01
   1.3523352e+01   9.9377785e-01   9.9285544e-01
   1.3525353e+01   9.9378135e-01   9.9285944e-01
   1.3527353e+01   9.9378485e-01   9.9286343e-01
   1.3529353e+01   9.9378835e-01   9.9286742e-01
   1.3531353e+01   9.9379184e-01   9.9287140e-01
   1.3533353e+01   9.9379533e-01   9.9287539e-01
   1.3535354e+01   9.9379882e-01   9.9287937e-01
   1.3537354e+01   9.9380231e-01   9.9288335e-01
   1.3539354e+01   9.9380580e-01   9.9288733e-01
   1.3541354e+01   9.9380928e-01   9.9289130e-01
   1.3543354e+01   9.9381277e-01   9.9289528e-01
   1.3545355e+01   9.9381625e-01   9.9289925e-01
   1.3547355e+01   9.9381973e-01   9.9290322e-01
   1.3549355e+01   9.9382320e-01   9.9290718e-01
   1.3551355e+01   9.9382668e-01   9.9291115e-01
   1.3553355e+01   9.9383015e-01   9.9291511e-01
   1.3555356e+01   9.9383362e-01   9.9291907e-01
   1.3557356e+01   9.9383709e-01   9.9292303e-01
   1.3559356e+01   9.9384056e-01   9.9292698e-01
   1.3561356e+01   9.9384402e-01   9.9293093e-01
   1.3563356e+01   9.9384748e-01   9.9293488e-01
   1.3565357e+01   9.9385094e-01   9.9293883e-01
   1.3567357e+01   9.9385440e-01   9.9294278e-01
   1.3569357e+01   9.9385786e-01   9.9294672e-01
   1.3571357e+01   9.9386131e-01   9.9295066e-01
   1.3573357e+01   9.9386476e-01   9.9295460e-01
   1.3575358e+01   9.9386821e-01   9.9295854e-01
   1.3577358e+01   9.9387166e-01   9.9296247e-01
   1.3579358e+01   9.9387511e-01   9.9296641e-01
   1.3581358e+01   9.9387855e-01   9.9297034e-01
   1.3583358e+01   9.9388200e-01   9.9297427e-01
   1.3585359e+01   9.9388544e-01   9.9297819e-01
   1.3587359e+01   9.9388888e-01   9.9298211e-01
   1.3589359e+01   9.9389231e-01   9.9298604e-01
   1.3591359e+01   9.9389575e-01   9.9298995e-01
   1.3593359e+01   9.9389918e-01   9.9299387e-01
   1.3595360e+01   9.9390261e-01   9.9299779e-01
   1.3597360e+01   9.9390604e-01   9.9300170e-01
   1.3599360e+01   9.9390946e-01   9.9300561e-01
   1.3601360e+01   9.9391289e-01   9.9300952e-01
   1.3603360e+01   9.9391631e-01   9.9301342e-01
   1.3605361e+01   9.9391973e-01   9.9301732e-01
   1.3607361e+01   9.9392315e-01   9.9302123e-01
   1.3609361e+01   9.9392657e-01   9.9302512e-01
   1.3611361e+01   9.9392998e-01   9.9302902e-01
   1.3613361e+01   9.9393339e-01   9.9303292e-01
   1.3615362e+01   9.9393680e-01   9.9303681e-01
   1.3617362e+01   9.9394021e-01   9.9304070e-01
   1.3619362e+01   9.9394362e-01   9.9304459e-01
   1.3621362e+01   9.9394702e-01   9.9304847e-01
   1.3623362e+01   9.9395043e-01   9.9305235e-01
   1.3625363e+01   9.9395383e-01   9.9305624e-01
   1.3627363e+01   9.9395723e-01   9.9306011e-01
   1.3629363e+01   9.9396062e-01   9.9306399e-01
   1.3631363e+01   9.9396402e-01   9.9306786e-01
   1.3633363e+01   9.9396741e-01   9.9307174e-01
   1.3635364e+01   9.9397080e-01   9.9307561e-01
   1.3637364e+01   9.9397419e-01   9.9307947e-01
   1.3639364e+01   9.9397758e-01   9.9308334e-01
   1.3641364e+01   9.9398096e-01   9.9308720e-01
   1.3643364e+01   9.9398435e-01   9.9309106e-01
   1.3645365e+01   9.9398773e-01   9.9309492e-01
   1.3647365e+01   9.9399111e-01   9.9309878e-01
   1.3649365e+01   9.9399448e-01   9.9310263e-01
   1.3651365e+01   9.9399786e-01   9.9310649e-01
   1.3653365e+01   9.9400123e-01   9.9311034e-01
   1.3655366e+01   9.9400460e-01   9.9311418e-01
   1.3657366e+01   9.9400797e-01   9.9311803e-01
   1.3659366e+01   9.9401134e-01   9.9312187e-01
   1.3661366e+01   9.9401470e-01   9.9312571e-01
   1.3663366e+01   9.9401807e-01   9.9312955e-01
   1.3665367e+01   9.9402143e-01   9.9313339e-01
   1.3667367e+01   9.9402479e-01   9.9313722e-01
   1.3669367e+01   9.9402815e-01   9.9314106e-01
   1.3671367e+01   9.9403150e-01   9.9314489e-01
   1.3673367e+01   9.9403486e-01   9.9314872e-01
   1.3675368e+01   9.9403821e-01   9.9315254e-01
   1.3677368e+01   9.9404156e-01   9.9315637e-01
   1.3679368e+01   9.9404490e-01   9.9316019e-01
   1.3681368e+01   9.9404825e-01   9.9316401e-01
   1.3683368e+01   9.9405159e-01   9.9316782e-01
   1.3685369e+01   9.9405494e-01   9.9317164e-01
   1.3687369e+01   9.9405828e-01   9.9317545e-01
   1.3689369e+01   9.9406162e-01   9.9317926e-01
   1.3691369e+01   9.9406495e-01   9.9318307e-01
   1.3693369e+01   9.9406829e-01   9.9318688e-01
   1.3695370e+01   9.9407162e-01   9.9319068e-01
   1.3697370e+01   9.9407495e-01   9.9319448e-01
   1.3699370e+01   9.9407828e-01   9.9319828e-01
   1.3701370e+01   9.9408160e-01   9.9320208e-01
   1.3703370e+01   9.9408493e-01   9.9320587e-01
   1.3705371e+01   9.9408825e-01   9.9320967e-01
   1.3707371e+01   9.9409157e-01   9.9321346e-01
   1.3709371e+01   9.9409489e-01   9.9321725e-01
   1.3711371e+01   9.9409821e-01   9.9322103e-01
   1.3713371e+01   9.9410152e-01   9.9322482e-01
   1.3715372e+01   9.9410484e-01   9.9322860e-01
   1.3717372e+01   9.9410815e-01   9.9323238e-01
   1.3719372e+01   9.9411146e-01   9.9323616e-01
   1.3721372e+01   9.9411476e-01   9.9323993e-01
   1.3723372e+01   9.9411807e-01   9.9324371e-01
   1.3725373e+01   9.9412137e-01   9.9324748e-01
   1.3727373e+01   9.9412467e-01   9.9325125e-01
   1.3729373e+01   9.9412797e-01   9.9325502e-01
   1.3731373e+01   9.9413127e-01   9.9325878e-01
   1.3733373e+01   9.9413457e-01   9.9326254e-01
   1.3735374e+01   9.9413786e-01   9.9326630e-01
   1.3737374e+01   9.9414115e-01   9.9327006e-01
   1.3739374e+01   9.9414444e-01   9.9327382e-01
   1.3741374e+01   9.9414773e-01   9.9327757e-01
   1.3743374e+01   9.9415102e-01   9.9328133e-01
   1.3745375e+01   9.9415430e-01   9.9328508e-01
   1.3747375e+01   9.9415759e-01   9.9328882e-01
   1.3749375e+01   9.9416087e-01   9.9329257e-01
   1.3751375e+01   9.9416414e-01   9.9329631e-01
   1.3753375e+01   9.9416742e-01   9.9330005e-01
   1.3755376e+01   9.9417070e-01   9.9330379e-01
   1.3757376e+01   9.9417397e-01   9.9330753e-01
   1.3759376e+01   9.9417724e-01   9.9331127e-01
   1.3761376e+01   9.9418051e-01   9.9331500e-01
   1.3763376e+01   9.9418378e-01   9.9331873e-01
   1.3765377e+01   9.9418704e-01   9.9332246e-01
   1.3767377e+01   9.9419031e-01   9.9332618e-01
   1.3769377e+01   9.9419357e-01   9.9332991e-01
   1.3771377e+01   9.9419683e-01   9.9333363e-01
   1.3773377e+01   9.9420009e-01   9.9333735e-01
   1.3775378e+01   9.9420334e-01   9.9334107e-01
   1.3777378e+01   9.9420660e-01   9.9334478e-01
   1.3779378e+01   9.9420985e-01   9.9334850e-01
   1.3781378e+01   9.9421310e-01   9.9335221e-01
   1.3783378e+01   9.9421635e-01   9.9335592e-01
   1.3785379e+01   9.9421959e-01   9.9335963e-01
   1.3787379e+01   9.9422284e-01   9.9336333e-01
   1.3789379e+01   9.9422608e-01   9.9336703e-01
   1.3791379e+01   9.9422932e-01   9.9337074e-01
   1.3793379e+01   9.9423256e-01   9.9337443e-01
   1.3795380e+01   9.9423580e-01   9.9337813e-01
   1.3797380e+01   9.9423903e-01   9.9338183e-01
   1.3799380e+01   9.9424227e-01   9.9338552e-01
   1.3801380e+01   9.9424550e-01   9.9338921e-01
   1.3803380e+01   9.9424873e-01   9.9339290e-01
   1.3805381e+01   9.9425196e-01   9.9339658e-01
   1.3807381e+01   9.9425518e-01   9.9340027e-01
   1.3809381e+01   9.9425841e-01   9.9340395e-01
   1.3811381e+01   9.9426163e-01   9.9340763e-01
   1.3813381e+01   9.9426485e-01   9.9341131e-01
   1.3815382e+01   9.9426807e-01   9.9341498e-01
   1.3817382e+01   9.9427128e-01   9.9341866e-01
   1.3819382e+01   9.9427450e-01   9.9342233e-01
   1.3821382e+01   9.9427771e-01   9.9342600e-01
   1.3823382e+01   9.9428092e-01   9.9342966e-01
   1.3825383e+01   9.9428413e-01   9.9343333e-01
   1.3827383e+01   9.9428734e-01   9.9343699e-01
   1.3829383e+01   9.9429055e-01   9.9344065e-01
   1.3831383e+01   9.9429375e-01   9.9344431e-01
   1.3833383e+01   9.9429695e-01   9.9344797e-01
   1.3835384e+01   9.9430015e-01   9.9345162e-01
   1.3837384e+01   9.9430335e-01   9.9345528e-01
   1.3839384e+01   9.9430655e-01   9.9345893e-01
   1.3841384e+01   9.9430974e-01   9.9346258e-01
   1.3843384e+01   9.9431293e-01   9.9346622e-01
   1.3845385e+01   9.9431612e-01   9.9346987e-01
   1.3847385e+01   9.9431931e-01   9.9347351e-01
   1.3849385e+01   9.9432250e-01   9.9347715e-01
   1.3851385e+01   9.9432568e-01   9.9348079e-01
   1.3853385e+01   9.9432887e-01   9.9348442e-01
   1.3855386e+01   9.9433205e-01   9.9348806e-01
   1.3857386e+01   9.9433523e-01   9.9349169e-01
   1.3859386e+01   9.9433841e-01   9.9349532e-01
   1.3861386e+01   9.9434158e-01   9.9349895e-01
   1.3863386e+01   9.9434476e-01   9.9350257e-01
   1.3865387e+01   9.9434793e-01   9.9350619e-01
   1.3867387e+01   9.9435110e-01   9.9350982e-01
   1.3869387e+01   9.9435427e-01   9.9351344e-01
   1.3871387e+01   9.9435744e-01   9.9351705e-01
   1.3873387e+01   9.9436060e-01   9.9352067e-01
   1.3875388e+01   9.9436376e-01   9.9352428e-01
   1.3877388e+01   9.9436693e-01   9.9352789e-01
   1.3879388e+01   9.9437008e-01   9.9353150e-01
   1.3881388e+01   9.9437324e-01   9.9353511e-01
   1.3883388e+01   9.9437640e-01   9.9353871e-01
   1.3885389e+01   9.9437955e-01   9.9354232e-01
   1.3887389e+01   9.9438270e-01   9.9354592e-01
   1.3889389e+01   9.9438585e-01   9.9354952e-01
   1.3891389e+01   9.9438900e-01   9.9355311e-01
   1.3893389e+01   9.9439215e-01   9.9355671e-01
   1.3895390e+01   9.9439529e-01   9.9356030e-01
   1.3897390e+01   9.9439844e-01   9.9356389e-01
   1.3899390e+01   9.9440158e-01   9.9356748e-01
   1.3901390e+01   9.9440472e-01   9.9357107e-01
   1.3903390e+01   9.9440786e-01   9.9357465e-01
   1.3905391e+01   9.9441099e-01   9.9357823e-01
   1.3907391e+01   9.9441413e-01   9.9358181e-01
   1.3909391e+01   9.9441726e-01   9.9358539e-01
   1.3911391e+01   9.9442039e-01   9.9358897e-01
   1.3913391e+01   9.9442352e-01   9.9359254e-01
   1.3915392e+01   9.9442664e-01   9.9359611e-01
   1.3917392e+01   9.9442977e-01   9.9359968e-01
   1.3919392e+01   9.9443289e-01   9.9360325e-01
   1.3921392e+01   9.9443601e-01   9.9360682e-01
   1.3923392e+01   9.9443913e-01   9.9361038e-01
   1.3925393e+01   9.9444225e-01   9.9361394e-01
   1.3927393e+01   9.9444537e-01   9.9361750e-01
   1.3929393e+01   9.9444848e-01   9.9362106e-01
   1.3931393e+01   9.9445159e-01   9.9362462e-01
   1.3933393e+01   9.9445470e-01   9.9362817e-01
   1.3935394e+01   9.9445781e-01   9.9363172e-01
   1.3937394e+01   9.9446092e-01   9.9363527e-01
   1.3939394e+01   9.9446403e-01   9.9363882e-01
   1.3941394e+01   9.9446713e-01   9.9364237e-01
   1.3943394e+01   9.9447023e-01   9.9364591e-01
   1.3945395e+01   9.9447333e-01   9.9364945e-01
   1.3947395e+01   9.9447643e-01   9.9365299e-01
   1.3949395e+01   9.9447952e-01   9.9365653e-01
   1.3951395e+01   9.9448262e-01   9.9366006e-01
   1.3953395e+01   9.9448571e-01   9.9366360e-01
   1.3955396e+01   9.9448880e-01   9.9366713e-01
   1.3957396e+01   9.9449189e-01   9.9367066e-01
   1.3959396e+01   9.9449498e-01   9.9367419e-01
   1.3961396e+01   9.9449806e-01   9.9367771e-01
   1.3963396e+01   9.9450115e-01   9.9368124e-01
   1.3965397e+01   9.9450423e-01   9.9368476e-01
   1.3967397e+01   9.9450731e-01   9.9368828e-01
   1.3969397e+01   9.9451039e-01   9.9369179e-01
   1.3971397e+01   9.9451347e-01   9.9369531e-01
   1.3973397e+01   9.9451654e-01   9.9369882e-01
   1.3975398e+01   9.9451961e-01   9.9370233e-01
   1.3977398e+01   9.9452268e-01   9.9370584e-01
   1.3979398e+01   9.9452575e-01   9.9370935e-01
   1.3981398e+01   9.9452882e-01   9.9371286e-01
   1.3983398e+01   9.9453189e-01   9.9371636e-01
   1.3985399e+01   9.9453495e-01   9.9371986e-01
   1.3987399e+01   9.9453801e-01   9.9372336e-01
   1.3989399e+01   9.9454108e-01   9.9372686e-01
   1.3991399e+01   9.9454413e-01   9.9373035e-01
   1.3993399e+01   9.9454719e-01   9.9373385e-01
   1.3995400e+01   9.9455025e-01   9.9373734e-01
   1.3997400e+01   9.9455330e-01   9.9374083e-01
   1.3999400e+01   9.9455635e-01   9.9374432e-01
   1.4001400e+01   9.9455940e-01   9.9374780e-01
   1.4003400e+01   9.9456245e-01   9.9375129e-01
   1.4005401e+01   9.9456550e-01   9.9375477e-01
   1.4007401e+01   9.9456854e-01   9.9375825e-01
   1.4009401e+01   9.9457158e-01   9.9376172e-01
   1.4011401e+01   9.9457463e-01   9.9376520e-01
   1.4013401e+01   9.9457767e-01   9.9376867e-01
   1.4015402e+01   9.9458070e-01   9.9377215e-01
   1.4017402e+01   9.9458374e-01   9.9377561e-01
   1.4019402e+01   9.9458677e-01   9.9377908e-01
   1.4021402e+01   9.9458981e-01   9.9378255e-01
   1.4023402e+01   9.9459284e-01   9.9378601e-01
   1.4025403e+01   9.9459587e-01   9.9378947e-01
   1.4027403e+01   9.9459889e-01   9.9379293e-01
   1.4029403e+01   9.9460192e-01   9.9379639e-01
   1.4031403e+01   9.9460494e-01   9.9379985e-01
   1.4033403e+01   9.9460796e-01   9.9380330e-01
   1.4035404e+01   9.9461099e-01   9.9380675e-01
   1.4037404e+01   9.9461400e-01   9.9381020e-01
   1.4039404e+01   9.9461702e-01   9.9381365e-01
   1.4041404e+01   9.9462004e-01   9.9381710e-01
   1.4043404e+01   9.9462305e-01   9.9382054e-01
   1.4045405e+01   9.9462606e-01   9.9382398e-01
   1.4047405e+01   9.9462907e-01   9.9382742e-01
   1.4049405e+01   9.9463208e-01   9.9383086e-01
   1.4051405e+01   9.9463508e-01   9.9383430e-01
   1.4053405e+01   9.9463809e-01   9.9383773e-01
   1.4055406e+01   9.9464109e-01   9.9384116e-01
   1.4057406e+01   9.9464409e-01   9.9384459e-01
   1.4059406e+01   9.9464709e-01   9.9384802e-01
   1.4061406e+01   9.9465009e-01   9.9385145e-01
   1.4063406e+01   9.9465309e-01   9.9385487e-01
   1.4065407e+01   9.9465608e-01   9.9385830e-01
   1.4067407e+01   9.9465907e-01   9.9386172e-01
   1.4069407e+01   9.9466206e-01   9.9386513e-01
   1.4071407e+01   9.9466505e-01   9.9386855e-01
   1.4073407e+01   9.9466804e-01   9.9387197e-01
   1.4075408e+01   9.9467103e-01   9.9387538e-01
   1.4077408e+01   9.9467401e-01   9.9387879e-01
   1.4079408e+01   9.9467699e-01   9.9388220e-01
   1.4081408e+01   9.9467997e-01   9.9388560e-01
   1.4083408e+01   9.9468295e-01   9.9388901e-01
   1.4085409e+01   9.9468593e-01   9.9389241e-01
   1.4087409e+01   9.9468890e-01   9.9389581e-01
   1.4089409e+01   9.9469188e-01   9.9389921e-01
   1.4091409e+01   9.9469485e-01   9.9390261e-01
   1.4093409e+01   9.9469782e-01   9.9390601e-01
   1.4095410e+01   9.9470079e-01   9.9390940e-01
   1.4097410e+01   9.9470376e-01   9.9391279e-01
   1.4099410e+01   9.9470672e-01   9.9391618e-01
   1.4101410e+01   9.9470968e-01   9.9391957e-01
   1.4103410e+01   9.9471265e-01   9.9392295e-01
   1.4105411e+01   9.9471561e-01   9.9392634e-01
   1.4107411e+01   9.9471856e-01   9.9392972e-01
   1.4109411e+01   9.9472152e-01   9.9393310e-01
   1.4111411e+01   9.9472447e-01   9.9393648e-01
   1.4113411e+01   9.9472743e-01   9.9393985e-01
   1.4115412e+01   9.9473038e-01   9.9394323e-01
   1.4117412e+01   9.9473333e-01   9.9394660e-01
   1.4119412e+01   9.9473628e-01   9.9394997e-01
   1.4121412e+01   9.9473922e-01   9.9395334e-01
   1.4123412e+01   9.9474217e-01   9.9395670e-01
   1.4125413e+01   9.9474511e-01   9.9396007e-01
   1.4127413e+01   9.9474805e-01   9.9396343e-01
   1.4129413e+01   9.9475099e-01   9.9396679e-01
   1.4131413e+01   9.9475393e-01   9.9397015e-01
   1.4133413e+01   9.9475687e-01   9.9397351e-01
   1.4135414e+01   9.9475980e-01   9.9397686e-01
   1.4137414e+01   9.9476273e-01   9.9398021e-01
   1.4139414e+01   9.9476566e-01   9.9398356e-01
   1.4141414e+01   9.9476859e-01   9.9398691e-01
   1.4143414e+01   9.9477152e-01   9.9399026e-01
   1.4145415e+01   9.9477445e-01   9.9399361e-01
   1.4147415e+01   9.9477737e-01   9.9399695e-01
   1.4149415e+01   9.9478029e-01   9.9400029e-01
   1.4151415e+01   9.9478322e-01   9.9400363e-01
   1.4153415e+01   9.9478613e-01   9.9400697e-01
   1.4155416e+01   9.9478905e-01   9.9401030e-01
   1.4157416e+01   9.9479197e-01   9.9401364e-01
   1.4159416e+01   9.9479488e-01   9.9401697e-01
   1.4161416e+01   9.9479779e-01   9.9402030e-01
   1.4163416e+01   9.9480071e-01   9.9402363e-01
   1.4165417e+01   9.9480361e-01   9.9402696e-01
   1.4167417e+01   9.9480652e-01   9.9403028e-01
   1.4169417e+01   9.9480943e-01   9.9403360e-01
   1.4171417e+01   9.9481233e-01   9.9403692e-01
   1.4173417e+01   9.9481523e-01   9.9404024e-01
   1.4175418e+01   9.9481814e-01   9.9404356e-01
   1.4177418e+01   9.9482103e-01   9.9404687e-01
   1.4179418e+01   9.9482393e-01   9.9405019e-01
   1.4181418e+01   9.9482683e-01   9.9405350e-01
   1.4183418e+01   9.9482972e-01   9.9405681e-01
   1.4185419e+01   9.9483261e-01   9.9406011e-01
   1.4187419e+01   9.9483551e-01   9.9406342e-01
   1.4189419e+01   9.9483839e-01   9.9406672e-01
   1.4191419e+01   9.9484128e-01   9.9407003e-01
   1.4193419e+01   9.9484417e-01   9.9407333e-01
   1.4195420e+01   9.9484705e-01   9.9407662e-01
   1.4197420e+01   9.9484993e-01   9.9407992e-01
   1.4199420e+01   9.9485282e-01   9.9408321e-01
   1.4201420e+01   9.9485569e-01   9.9408651e-01
   1.4203420e+01   9.9485857e-01   9.9408980e-01
   1.4205421e+01   9.9486145e-01   9.9409308e-01
   1.4207421e+01   9.9486432e-01   9.9409637e-01
   1.4209421e+01   9.9486719e-01   9.9409966e-01
   1.4211421e+01   9.9487007e-01   9.9410294e-01
   1.4213421e+01   9.9487293e-01   9.9410622e-01
   1.4215422e+01   9.9487580e-01   9.9410950e-01
   1.4217422e+01   9.9487867e-01   9.9411278e-01
   1.4219422e+01   9.9488153e-01   9.9411605e-01
   1.4221422e+01   9.9488440e-01   9.9411933e-01
   1.4223422e+01   9.9488726e-01   9.9412260e-01
   1.4225423e+01   9.9489012e-01   9.9412587e-01
   1.4227423e+01   9.9489297e-01   9.9412914e-01
   1.4229423e+01   9.9489583e-01   9.9413240e-01
   1.4231423e+01   9.9489868e-01   9.9413567e-01
   1.4233423e+01   9.9490154e-01   9.9413893e-01
   1.4235424e+01   9.9490439e-01   9.9414219e-01
   1.4237424e+01   9.9490724e-01   9.9414545e-01
   1.4239424e+01   9.9491009e-01   9.9414871e-01
   1.4241424e+01   9.9491293e-01   9.9415196e-01
   1.4243424e+01   9.9491578e-01   9.9415521e-01
   1.4245425e+01   9.9491862e-01   9.9415847e-01
   1.4247425e+01   9.9492146e-01   9.9416172e-01
   1.4249425e+01   9.9492430e-01   9.9416496e-01
   1.4251425e+01   9.9492714e-01   9.9416821e-01
   1.4253425e+01   9.9492997e-01   9.9417145e-01
   1.4255426e+01   9.9493281e-01   9.9417470e-01
   1.4257426e+01   9.9493564e-01   9.9417794e-01
   1.4259426e+01   9.9493847e-01   9.9418117e-01
   1.4261426e+01   9.9494130e-01   9.9418441e-01
   1.4263426e+01   9.9494413e-01   9.9418765e-01
   1.4265427e+01   9.9494696e-01   9.9419088e-01
   1.4267427e+01   9.9494978e-01   9.9419411e-01
   1.4269427e+01   9.9495261e-01   9.9419734e-01
   1.4271427e+01   9.9495543e-01   9.9420057e-01
   1.4273427e+01   9.9495825e-01   9.9420379e-01
   1.4275428e+01   9.9496107e-01   9.9420702e-01
   1.4277428e+01   9.9496388e-01   9.9421024e-01
   1.4279428e+01   9.9496670e-01   9.9421346e-01
   1.4281428e+01   9.9496951e-01   9.9421668e-01
   1.4283428e+01   9.9497233e-01   9.9421989e-01
   1.4285429e+01   9.9497514e-01   9.9422311e-01
   1.4287429e+01   9.9497794e-01   9.9422632e-01
   1.4289429e+01   9.9498075e-01   9.9422953e-01
   1.4291429e+01   9.9498356e-01   9.9423274e-01
   1.4293429e+01   9.9498636e-01   9.9423595e-01
   1.4295430e+01   9.9498916e-01   9.9423915e-01
   1.4297430e+01   9.9499196e-01   9.9424236e-01
   1.4299430e+01   9.9499476e-01   9.9424556e-01
   1.4301430e+01   9.9499756e-01   9.9424876e-01
   1.4303430e+01   9.9500036e-01   9.9425196e-01
   1.4305431e+01   9.9500315e-01   9.9425515e-01
   1.4307431e+01   9.9500594e-01   9.9425835e-01
   1.4309431e+01   9.9500873e-01   9.9426154e-01
   1.4311431e+01   9.9501152e-01   9.9426473e-01
   1.4313431e+01   9.9501431e-01   9.9426792e-01
   1.4315432e+01   9.9501710e-01   9.9427111e-01
   1.4317432e+01   9.9501988e-01   9.9427429e-01
   1.4319432e+01   9.9502267e-01   9.9427748e-01
   1.4321432e+01   9.9502545e-01   9.9428066e-01
   1.4323432e+01   9.9502823e-01   9.9428384e-01
   1.4325433e+01   9.9503101e-01   9.9428702e-01
   1.4327433e+01   9.9503378e-01   9.9429019e-01
   1.4329433e+01   9.9503656e-01   9.9429337e-01
   1.4331433e+01   9.9503933e-01   9.9429654e-01
   1.4333433e+01   9.9504210e-01   9.9429971e-01
   1.4335434e+01   9.9504487e-01   9.9430288e-01
   1.4337434e+01   9.9504764e-01   9.9430605e-01
   1.4339434e+01   9.9505041e-01   9.9430921e-01
   1.4341434e+01   9.9505317e-01   9.9431238e-01
   1.4343434e+01   9.9505594e-01   9.9431554e-01
   1.4345435e+01   9.9505870e-01   9.9431870e-01
   1.4347435e+01   9.9506146e-01   9.9432186e-01
   1.4349435e+01   9.9506422e-01   9.9432501e-01
   1.4351435e+01   9.9506698e-01   9.9432817e-01
   1.4353435e+01   9.9506973e-01   9.9433132e-01
   1.4355436e+01   9.9507249e-01   9.9433447e-01
   1.4357436e+01   9.9507524e-01   9.9433762e-01
   1.4359436e+01   9.9507799e-01   9.9434077e-01
   1.4361436e+01   9.9508074e-01   9.9434392e-01
   1.4363436e+01   9.9508349e-01   9.9434706e-01
   1.4365437e+01   9.9508624e-01   9.9435020e-01
   1.4367437e+01   9.9508898e-01   9.9435334e-01
   1.4369437e+01   9.9509173e-01   9.9435648e-01
   1.4371437e+01   9.9509447e-01   9.9435962e-01
   1.4373437e+01   9.9509721e-01   9.9436275e-01
   1.4375438e+01   9.9509995e-01   9.9436589e-01
   1.4377438e+01   9.9510268e-01   9.9436902e-01
   1.4379438e+01   9.9510542e-01   9.9437215e-01
   1.4381438e+01   9.9510815e-01   9.9437528e-01
   1.4383438e+01   9.9511088e-01   9.9437840e-01
   1.4385439e+01   9.9511362e-01   9.9438153e-01
   1.4387439e+01   9.9511634e-01   9.9438465e-01
   1.4389439e+01   9.9511907e-01   9.9438777e-01
   1.4391439e+01   9.9512180e-01   9.9439089e-01
   1.4393439e+01   9.9512452e-01   9.9439401e-01
   1.4395440e+01   9.9512725e-01   9.9439712e-01
   1.4397440e+01   9.9512997e-01   9.9440024e-01
   1.4399440e+01   9.9513269e-01   9.9440335e-01
   1.4401440e+01   9.9513540e-01   9.9440646e-01
   1.4403440e+01   9.9513812e-01   9.9440957e-01
   1.4405441e+01   9.9514084e-01   9.9441267e-01
   1.4407441e+01   9.9514355e-01   9.9441578e-01
   1.4409441e+01   9.9514626e-01   9.9441888e-01
   1.4411441e+01   9.9514897e-01   9.9442198e-01
   1.4413441e+01   9.9515168e-01   9.9442508e-01
   1.4415442e+01   9.9515439e-01   9.9442818e-01
   1.4417442e+01   9.9515709e-01   9.9443128e-01
   1.4419442e+01   9.9515980e-01   9.9443437e-01
   1.4421442e+01   9.9516250e-01   9.9443746e-01
   1.4423442e+01   9.9516520e-01   9.9444055e-01
   1.4425443e+01   9.9516790e-01   9.9444364e-01
   1.4427443e+01   9.9517060e-01   9.9444673e-01
   1.4429443e+01   9.9517330e-01   9.9444982e-01
   1.4431443e+01   9.9517599e-01   9.9445290e-01
   1.4433443e+01   9.9517869e-01   9.9445598e-01
   1.4435444e+01   9.9518138e-01   9.9445906e-01
   1.4437444e+01   9.9518407e-01   9.9446214e-01
   1.4439444e+01   9.9518676e-01   9.9446522e-01
   1.4441444e+01   9.9518944e-01   9.9446829e-01
   1.4443444e+01   9.9519213e-01   9.9447137e-01
   1.4445445e+01   9.9519481e-01   9.9447444e-01
   1.4447445e+01   9.9519750e-01   9.9447751e-01
   1.4449445e+01   9.9520018e-01   9.9448058e-01
   1.4451445e+01   9.9520286e-01   9.9448364e-01
   1.4453445e+01   9.9520553e-01   9.9448671e-01
   1.4455446e+01   9.9520821e-01   9.9448977e-01
   1.4457446e+01   9.9521089e-01   9.9449283e-01
   1.4459446e+01   9.9521356e-01   9.9449589e-01
   1.4461446e+01   9.9521623e-01   9.9449895e-01
   1.4463446e+01   9.9521890e-01   9.9450201e-01
   1.4465447e+01   9.9522157e-01   9.9450506e-01
   1.4467447e+01   9.9522424e-01   9.9450811e-01
   1.4469447e+01   9.9522690e-01   9.9451116e-01
   1.4471447e+01   9.9522957e-01   9.9451421e-01
   1.4473447e+01   9.9523223e-01   9.9451726e-01
   1.4475448e+01   9.9523489e-01   9.9452030e-01
   1.4477448e+01   9.9523755e-01   9.9452335e-01
   1.4479448e+01   9.9524021e-01   9.9452639e-01
   1.4481448e+01   9.9524286e-01   9.9452943e-01
   1.4483448e+01   9.9524552e-01   9.9453247e-01
   1.4485449e+01   9.9524817e-01   9.9453551e-01
   1.4487449e+01   9.9525082e-01   9.9453854e-01
   1.4489449e+01   9.9525348e-01   9.9454157e-01
   1.4491449e+01   9.9525612e-01   9.9454461e-01
   1.4493449e+01   9.9525877e-01   9.9454764e-01
   1.4495450e+01   9.9526142e-01   9.9455066e-01
   1.4497450e+01   9.9526406e-01   9.9455369e-01
   1.4499450e+01   9.9526670e-01   9.9455672e-01
   1.4501450e+01   9.9526935e-01   9.9455974e-01
   1.4503450e+01   9.9527199e-01   9.9456276e-01
   1.4505451e+01   9.9527462e-01   9.9456578e-01
   1.4507451e+01   9.9527726e-01   9.9456880e-01
   1.4509451e+01   9.9527990e-01   9.9457181e-01
   1.4511451e+01   9.9528253e-01   9.9457483e-01
   1.4513451e+01   9.9528516e-01   9.9457784e-01
   1.4515452e+01   9.9528779e-01   9.9458085e-01
   1.4517452e+01   9.9529042e-01   9.9458386e-01
   1.4519452e+01   9.9529305e-01   9.9458687e-01
   1.4521452e+01   9.9529568e-01   9.9458988e-01
   1.4523452e+01   9.9529830e-01   9.9459288e-01
   1.4525453e+01   9.9530092e-01   9.9459588e-01
   1.4527453e+01   9.9530355e-01   9.9459888e-01
   1.4529453e+01   9.9530617e-01   9.9460188e-01
   1.4531453e+01   9.9530878e-01   9.9460488e-01
   1.4533453e+01   9.9531140e-01   9.9460788e-01
   1.4535454e+01   9.9531402e-01   9.9461087e-01
   1.4537454e+01   9.9531663e-01   9.9461386e-01
   1.4539454e+01   9.9531924e-01   9.9461685e-01
   1.4541454e+01   9.9532186e-01   9.9461984e-01
   1.4543454e+01   9.9532446e-01   9.9462283e-01
   1.4545455e+01   9.9532707e-01   9.9462582e-01
   1.4547455e+01   9.9532968e-01   9.9462880e-01
   1.4549455e+01   9.9533229e-01   9.9463178e-01
   1.4551455e+01   9.9533489e-01   9.9463476e-01
   1.4553455e+01   9.9533749e-01   9.9463774e-01
   1.4555456e+01   9.9534009e-01   9.9464072e-01
   1.4557456e+01   9.9534269e-01   9.9464369e-01
   1.4559456e+01   9.9534529e-01   9.9464667e-01
   1.4561456e+01   9.9534788e-01   9.9464964e-01
   1.4563456e+01   9.9535048e-01   9.9465261e-01
   1.4565457e+01   9.9535307e-01   9.9465558e-01
   1.4567457e+01   9.9535566e-01   9.9465855e-01
   1.4569457e+01   9.9535826e-01   9.9466151e-01
   1.4571457e+01   9.9536084e-01   9.9466448e-01
   1.4573457e+01   9.9536343e-01   9.9466744e-01
   1.4575458e+01   9.9536602e-01   9.9467040e-01
   1.4577458e+01   9.9536860e-01   9.9467336e-01
   1.4579458e+01   9.9537118e-01   9.9467631e-01
   1.4581458e+01   9.9537377e-01   9.9467927e-01
   1.4583458e+01   9.9537635e-01   9.9468222e-01
   1.4585459e+01   9.9537892e-01   9.9468517e-01
   1.4587459e+01   9.9538150e-01   9.9468812e-01
   1.4589459e+01   9.9538408e-01   9.9469107e-01
   1.4591459e+01   9.9538665e-01   9.9469402e-01
   1.4593459e+01   9.9538922e-01   9.9469696e-01
   1.4595460e+01   9.9539179e-01   9.9469991e-01
   1.4597460e+01   9.9539436e-01   9.9470285e-01
   1.4599460e+01   9.9539693e-01   9.9470579e-01
   1.4601460e+01   9.9539950e-01   9.9470873e-01
   1.4603460e+01   9.9540206e-01   9.9471167e-01
   1.4605461e+01   9.9540463e-01   9.9471460e-01
   1.4607461e+01   9.9540719e-01   9.9471753e-01
   1.4609461e+01   9.9540975e-01   9.9472047e-01
   1.4611461e+01   9.9541231e-01   9.9472340e-01
   1.4613461e+01   9.9541487e-01   9.9472633e-01
   1.4615462e+01   9.9541742e-01   9.9472925e-01
   1.4617462e+01   9.9541998e-01   9.9473218e-01
   1.4619462e+01   9.9542253e-01   9.9473510e-01
   1.4621462e+01   9.9542508e-01   9.9473802e-01
   1.4623462e+01   9.9542763e-01   9.9474094e-01
   1.4625463e+01   9.9543018e-01   9.9474386e-01
   1.4627463e+01   9.9543273e-01   9.9474678e-01
   1.4629463e+01   9.9543528e-01   9.9474969e-01
   1.4631463e+01   9.9543782e-01   9.9475261e-01
   1.4633463e+01   9.9544037e-01   9.9475552e-01
   1.4635464e+01   9.9544291e-01   9.9475843e-01
   1.4637464e+01   9.9544545e-01   9.9476134e-01
   1.4639464e+01   9.9544799e-01   9.9476425e-01
   1.4641464e+01   9.9545052e-01   9.9476715e-01
   1.4643464e+01   9.9545306e-01   9.9477005e-01
   1.4645465e+01   9.9545559e-01   9.9477296e-01
   1.4647465e+01   9.9545813e-01   9.9477586e-01
   1.4649465e+01   9.9546066e-01   9.9477876e-01
   1.4651465e+01   9.9546319e-01   9.9478165e-01
   1.4653465e+01   9.9546572e-01   9.9478455e-01
   1.4655466e+01   9.9546825e-01   9.9478744e-01
   1.4657466e+01   9.9547077e-01   9.9479033e-01
   1.4659466e+01   9.9547330e-01   9.9479323e-01
   1.4661466e+01   9.9547582e-01   9.9479611e-01
   1.4663466e+01   9.9547834e-01   9.9479900e-01
   1.4665467e+01   9.9548086e-01   9.9480189e-01
   1.4667467e+01   9.9548338e-01   9.9480477e-01
   1.4669467e+01   9.9548590e-01   9.9480765e-01
   1.4671467e+01   9.9548841e-01   9.9481053e-01
   1.4673467e+01   9.9549093e-01   9.9481341e-01
   1.4675468e+01   9.9549344e-01   9.9481629e-01
   1.4677468e+01   9.9549595e-01   9.9481917e-01
   1.4679468e+01   9.9549846e-01   9.9482204e-01
   1.4681468e+01   9.9550097e-01   9.9482491e-01
   1.4683468e+01   9.9550348e-01   9.9482779e-01
   1.4685469e+01   9.9550598e-01   9.9483065e-01
   1.4687469e+01   9.9550849e-01   9.9483352e-01
   1.4689469e+01   9.9551099e-01   9.9483639e-01
   1.4691469e+01   9.9551349e-01   9.9483925e-01
   1.4693469e+01   9.9551599e-01   9.9484212e-01
   1.4695470e+01   9.9551849e-01   9.9484498e-01
   1.4697470e+01   9.9552098e-01   9.9484784e-01
   1.4699470e+01   9.9552348e-01   9.9485069e-01
   1.4701470e+01   9.9552597e-01   9.9485355e-01
   1.4703470e+01   9.9552847e-01   9.9485641e-01
   1.4705471e+01   9.9553096e-01   9.9485926e-01
   1.4707471e+01   9.9553345e-01   9.9486211e-01
   1.4709471e+01   9.9553594e-01   9.9486496e-01
   1.4711471e+01   9.9553842e-01   9.9486781e-01
   1.4713471e+01   9.9554091e-01   9.9487065e-01
   1.4715472e+01   9.9554339e-01   9.9487350e-01
   1.4717472e+01   9.9554588e-01   9.9487634e-01
   1.4719472e+01   9.9554836e-01   9.9487919e-01
   1.4721472e+01   9.9555084e-01   9.9488203e-01
   1.4723472e+01   9.9555332e-01   9.9488486e-01
   1.4725473e+01   9.9555579e-01   9.9488770e-01
   1.4727473e+01   9.9555827e-01   9.9489054e-01
   1.4729473e+01   9.9556074e-01   9.9489337e-01
   1.4731473e+01   9.9556322e-01   9.9489620e-01
   1.4733473e+01   9.9556569e-01   9.9489903e-01
   1.4735474e+01   9.9556816e-01   9.9490186e-01
   1.4737474e+01   9.9557063e-01   9.9490469e-01
   1.4739474e+01   9.9557309e-01   9.9490752e-01
   1.4741474e+01   9.9557556e-01   9.9491034e-01
   1.4743474e+01   9.9557802e-01   9.9491316e-01
   1.4745475e+01   9.9558049e-01   9.9491598e-01
   1.4747475e+01   9.9558295e-01   9.9491880e-01
   1.4749475e+01   9.9558541e-01   9.9492162e-01
   1.4751475e+01   9.9558787e-01   9.9492444e-01
   1.4753475e+01   9.9559032e-01   9.9492725e-01
   1.4755476e+01   9.9559278e-01   9.9493006e-01
   1.4757476e+01   9.9559524e-01   9.9493288e-01
   1.4759476e+01   9.9559769e-01   9.9493569e-01
   1.4761476e+01   9.9560014e-01   9.9493849e-01
   1.4763476e+01   9.9560259e-01   9.9494130e-01
   1.4765477e+01   9.9560504e-01   9.9494410e-01
   1.4767477e+01   9.9560749e-01   9.9494691e-01
   1.4769477e+01   9.9560993e-01   9.9494971e-01
   1.4771477e+01   9.9561238e-01   9.9495251e-01
   1.4773477e+01   9.9561482e-01   9.9495531e-01
   1.4775478e+01   9.9561726e-01   9.9495811e-01
   1.4777478e+01   9.9561970e-01   9.9496090e-01
   1.4779478e+01   9.9562214e-01   9.9496370e-01
   1.4781478e+01   9.9562458e-01   9.9496649e-01
   1.4783478e+01   9.9562702e-01   9.9496928e-01
   1.4785479e+01   9.9562945e-01   9.9497207e-01
   1.4787479e+01   9.9563189e-01   9.9497486e-01
   1.4789479e+01   9.9563432e-01   9.9497764e-01
   1.4791479e+01   9.9563675e-01   9.9498043e-01
   1.4793479e+01   9.9563918e-01   9.9498321e-01
   1.4795480e+01   9.9564161e-01   9.9498599e-01
   1.4797480e+01   9.9564403e-01   9.9498877e-01
   1.4799480e+01   9.9564646e-01   9.9499155e-01
   1.4801480e+01   9.9564888e-01   9.9499432e-01
   1.4803480e+01   9.9565130e-01   9.9499710e-01
   1.4805481e+01   9.9565372e-01   9.9499987e-01
   1.4807481e+01   9.9565614e-01   9.9500264e-01
   1.4809481e+01   9.9565856e-01   9.9500542e-01
   1.4811481e+01   9.9566098e-01   9.9500818e-01
   1.4813481e+01   9.9566340e-01   9.9501095e-01
   1.4815482e+01   9.9566581e-01   9.9501372e-01
   1.4817482e+01   9.9566822e-01   9.9501648e-01
   1.4819482e+01   9.9567063e-01   9.9501924e-01
   1.4821482e+01   9.9567304e-01   9.9502200e-01
   1.4823482e+01   9.9567545e-01   9.9502476e-01
   1.4825483e+01   9.9567786e-01   9.9502752e-01
   1.4827483e+01   9.9568027e-01   9.9503028e-01
   1.4829483e+01   9.9568267e-01   9.9503303e-01
   1.4831483e+01   9.9568507e-01   9.9503578e-01
   1.4833483e+01   9.9568747e-01   9.9503854e-01
   1.4835484e+01   9.9568988e-01   9.9504129e-01
   1.4837484e+01   9.9569227e-01   9.9504403e-01
   1.4839484e+01   9.9569467e-01   9.9504678e-01
   1.4841484e+01   9.9569707e-01   9.9504953e-01
   1.4843484e+01   9.9569946e-01   9.9505227e-01
   1.4845485e+01   9.9570186e-01   9.9505501e-01
   1.4847485e+01   9.9570425e-01   9.9505775e-01
   1.4849485e+01   9.9570664e-01   9.9506049e-01
   1.4851485e+01   9.9570903e-01   9.9506323e-01
   1.4853485e+01   9.9571142e-01   9.9506597e-01
   1.4855486e+01   9.9571380e-01   9.9506870e-01
   1.4857486e+01   9.9571619e-01   9.9507143e-01
   1.4859486e+01   9.9571857e-01   9.9507416e-01
   1.4861486e+01   9.9572096e-01   9.9507689e-01
   1.4863486e+01   9.9572334e-01   9.9507962e-01
   1.4865487e+01   9.9572572e-01   9.9508235e-01
   1.4867487e+01   9.9572810e-01   9.9508507e-01
   1.4869487e+01   9.9573047e-01   9.9508780e-01
   1.4871487e+01   9.9573285e-01   9.9509052e-01
   1.4873487e+01   9.9573522e-01   9.9509324e-01
   1.4875488e+01   9.9573760e-01   9.9509596e-01
   1.4877488e+01   9.9573997e-01   9.9509868e-01
   1.4879488e+01   9.9574234e-01   9.9510139e-01
   1.4881488e+01   9.9574471e-01   9.9510411e-01
   1.4883488e+01   9.9574708e-01   9.9510682e-01
   1.4885489e+01   9.9574944e-01   9.9510953e-01
   1.4887489e+01   9.9575181e-01   9.9511224e-01
   1.4889489e+01   9.9575417e-01   9.9511495e-01
   1.4891489e+01   9.9575653e-01   9.9511766e-01
   1.4893489e+01   9.9575889e-01   9.9512036e-01
   1.4895490e+01   9.9576125e-01   9.9512307e-01
   1.4897490e+01   9.9576361e-01   9.9512577e-01
   1.4899490e+01   9.9576597e-01   9.9512847e-01
   1.4901490e+01   9.9576832e-01   9.9513117e-01
   1.4903490e+01   9.9577068e-01   9.9513386e-01
   1.4905491e+01   9.9577303e-01   9.9513656e-01
   1.4907491e+01   9.9577538e-01   9.9513926e-01
   1.4909491e+01   9.9577773e-01   9.9514195e-01
   1.4911491e+01   9.9578008e-01   9.9514464e-01
   1.4913491e+01   9.9578243e-01   9.9514733e-01
   1.4915492e+01   9.9578478e-01   9.9515002e-01
   1.4917492e+01   9.9578712e-01   9.9515270e-01
   1.4919492e+01   9.9578946e-01   9.9515539e-01
   1.4921492e+01   9.9579181e-01   9.9515807e-01
   1.4923492e+01   9.9579415e-01   9.9516076e-01
   1.4925493e+01   9.9579649e-01   9.9516344e-01
   1.4927493e+01   9.9579882e-01   9.9516612e-01
   1.4929493e+01   9.9580116e-01   9.9516879e-01
   1.4931493e+01   9.9580350e-01   9.9517147e-01
   1.4933493e+01   9.9580583e-01   9.9517414e-01
   1.4935494e+01   9.9580816e-01   9.9517682e-01
   1.4937494e+01   9.9581049e-01   9.9517949e-01
   1.4939494e+01   9.9581282e-01   9.9518216e-01
   1.4941494e+01   9.9581515e-01   9.9518483e-01
   1.4943494e+01   9.9581748e-01   9.9518750e-01
   1.4945495e+01   9.9581981e-01   9.9519016e-01
   1.4947495e+01   9.9582213e-01   9.9519283e-01
   1.4949495e+01   9.9582446e-01   9.9519549e-01
   1.4951495e+01   9.9582678e-01   9.9519815e-01
   1.4953495e+01   9.9582910e-01   9.9520081e-01
   1.4955496e+01   9.9583142e-01   9.9520347e-01
   1.4957496e+01   9.9583374e-01   9.9520612e-01
   1.4959496e+01   9.9583605e-01   9.9520878e-01
   1.4961496e+01   9.9583837e-01   9.9521143e-01
   1.4963496e+01   9.9584068e-01   9.9521408e-01
   1.4965497e+01   9.9584300e-01   9.9521674e-01
   1.4967497e+01   9.9584531e-01   9.9521938e-01
   1.4969497e+01   9.9584762e-01   9.9522203e-01
   1.4971497e+01   9.9584993e-01   9.9522468e-01
   1.4973497e+01   9.9585223e-01   9.9522732e-01
   1.4975498e+01   9.9585454e-01   9.9522997e-01
   1.4977498e+01   9.9585685e-01   9.9523261e-01
   1.4979498e+01   9.9585915e-01   9.9523525e-01
   1.4981498e+01   9.9586145e-01   9.9523789e-01
   1.4983498e+01   9.9586375e-01   9.9524052e-01
   1.4985499e+01   9.9586605e-01   9.9524316e-01
   1.4987499e+01   9.9586835e-01   9.9524579e-01
   1.4989499e+01   9.9587065e-01   9.9524843e-01
   1.4991499e+01   9.9587294e-01   9.9525106e-01
   1.4993499e+01   9.9587524e-01   9.9525369e-01
   1.4995500e+01   9.9587753e-01   9.9525632e-01
   1.4997500e+01   9.9587982e-01   9.9525894e-01
   1.4999500e+01   9.9588211e-01   9.9526157e-01
   1.5001500e+01   9.9588440e-01   9.9526419e-01
   1.5003500e+01   9.9588669e-01   9.9526681e-01
   1.5005501e+01   9.9588898e-01   9.9526943e-01
   1.5007501e+01   9.9589126e-01   9.9527205e-01
   1.5009501e+01   9.9589355e-01   9.9527467e-01
   1.5011501e+01   9.9589583e-01   9.9527729e-01
   1.5013501e+01   9.9589811e-01   9.9527990e-01
   1.5015502e+01   9.9590039e-01   9.9528252e-01
   1.5017502e+01   9.9590267e-01   9.9528513e-01
   1.5019502e+01   9.9590495e-01   9.9528774e-01
   1.5021502e+01   9.9590722e-01   9.9529035e-01
   1.5023502e+01   9.9590950e-01   9.9529295e-01
   1.5025503e+01   9.9591177e-01   9.9529556e-01
   1.5027503e+01   9.9591405e-01   9.9529817e-01
   1.5029503e+01   9.9591632e-01   9.9530077e-01
   1.5031503e+01   9.9591859e-01   9.9530337e-01
   1.5033503e+01   9.9592085e-01   9.9530597e-01
   1.5035504e+01   9.9592312e-01   9.9530857e-01
   1.5037504e+01   9.9592539e-01   9.9531117e-01
   1.5039504e+01   9.9592765e-01   9.9531376e-01
   1.5041504e+01   9.9592992e-01   9.9531636e-01
   1.5043504e+01   9.9593218e-01   9.9531895e-01
   1.5045505e+01   9.9593444e-01   9.9532154e-01
   1.5047505e+01   9.9593670e-01   9.9532413e-01
   1.5049505e+01   9.9593896e-01   9.9532672e-01
   1.5051505e+01   9.9594121e-01   9.9532931e-01
   1.5053505e+01   9.9594347e-01   9.9533189e-01
   1.5055506e+01   9.9594572e-01   9.9533448e-01
   1.5057506e+01   9.9594798e-01   9.9533706e-01
   1.5059506e+01   9.9595023e-01   9.9533964e-01
   1.5061506e+01   9.9595248e-01   9.9534222e-01
   1.5063506e+01   9.9595473e-01   9.9534480e-01
   1.5065507e+01   9.9595697e-01   9.9534737e-01
   1.5067507e+01   9.9595922e-01   9.9534995e-01
   1.5069507e+01   9.9596147e-01   9.9535252e-01
   1.5071507e+01   9.9596371e-01   9.9535509e-01
   1.5073507e+01   9.9596595e-01   9.9535767e-01
   1.5075508e+01   9.9596819e-01   9.9536024e-01
   1.5077508e+01   9.9597044e-01   9.9536280e-01
   1.5079508e+01   9.9597267e-01   9.9536537e-01
   1.5081508e+01   9.9597491e-01   9.9536793e-01
   1.5083508e+01   9.9597715e-01   9.9537050e-01
   1.5085509e+01   9.9597938e-01   9.9537306e-01
   1.5087509e+01   9.9598162e-01   9.9537562e-01
   1.5089509e+01   9.9598385e-01   9.9537818e-01
   1.5091509e+01   9.9598608e-01   9.9538074e-01
   1.5093509e+01   9.9598831e-01   9.9538330e-01
   1.5095510e+01   9.9599054e-01   9.9538585e-01
   1.5097510e+01   9.9599277e-01   9.9538840e-01
   1.5099510e+01   9.9599499e-01   9.9539096e-01
   1.5101510e+01   9.9599722e-01   9.9539351e-01
   1.5103510e+01   9.9599944e-01   9.9539606e-01
   1.5105511e+01   9.9600166e-01   9.9539860e-01
   1.5107511e+01   9.9600389e-01   9.9540115e-01
   1.5109511e+01   9.9600610e-01   9.9540369e-01
   1.5111511e+01   9.9600832e-01   9.9540624e-01
   1.5113511e+01   9.9601054e-01   9.9540878e-01
   1.5115512e+01   9.9601276e-01   9.9541132e-01
   1.5117512e+01   9.9601497e-01   9.9541386e-01
   1.5119512e+01   9.9601719e-01   9.9541640e-01
   1.5121512e+01   9.9601940e-01   9.9541893e-01
   1.5123512e+01   9.9602161e-01   9.9542147e-01
   1.5125513e+01   9.9602382e-01   9.9542400e-01
   1.5127513e+01   9.9602603e-01   9.9542653e-01
   1.5129513e+01   9.9602823e-01   9.9542906e-01
   1.5131513e+01   9.9603044e-01   9.9543159e-01
   1.5133513e+01   9.9603264e-01   9.9543412e-01
   1.5135514e+01   9.9603485e-01   9.9543665e-01
   1.5137514e+01   9.9603705e-01   9.9543917e-01
   1.5139514e+01   9.9603925e-01   9.9544170e-01
   1.5141514e+01   9.9604145e-01   9.9544422e-01
   1.5143514e+01   9.9604365e-01   9.9544674e-01
   1.5145515e+01   9.9604585e-01   9.9544926e-01
   1.5147515e+01   9.9604804e-01   9.9545178e-01
   1.5149515e+01   9.9605024e-01   9.9545429e-01
   1.5151515e+01   9.9605243e-01   9.9545681e-01
   1.5153515e+01   9.9605462e-01   9.9545932e-01
   1.5155516e+01   9.9605681e-01   9.9546183e-01
   1.5157516e+01   9.9605900e-01   9.9546434e-01
   1.5159516e+01   9.9606119e-01   9.9546685e-01
   1.5161516e+01   9.9606338e-01   9.9546936e-01
   1.5163516e+01   9.9606557e-01   9.9547187e-01
   1.5165517e+01   9.9606775e-01   9.9547437e-01
   1.5167517e+01   9.9606993e-01   9.9547687e-01
   1.5169517e+01   9.9607212e-01   9.9547938e-01
   1.5171517e+01   9.9607430e-01   9.9548188e-01
   1.5173517e+01   9.9607648e-01   9.9548438e-01
   1.5175518e+01   9.9607866e-01   9.9548687e-01
   1.5177518e+01   9.9608083e-01   9.9548937e-01
   1.5179518e+01   9.9608301e-01   9.9549187e-01
   1.5181518e+01   9.9608518e-01   9.9549436e-01
   1.5183518e+01   9.9608736e-01   9.9549685e-01
   1.5185519e+01   9.9608953e-01   9.9549934e-01
   1.5187519e+01   9.9609170e-01   9.9550183e-01
   1.5189519e+01   9.9609387e-01   9.9550432e-01
   1.5191519e+01   9.9609604e-01   9.9550681e-01
   1.5193519e+01   9.9609821e-01   9.9550929e-01
   1.5195520e+01   9.9610037e-01   9.9551178e-01
   1.5197520e+01   9.9610254e-01   9.9551426e-01
   1.5199520e+01   9.9610470e-01   9.9551674e-01
   1.5201520e+01   9.9610686e-01   9.9551922e-01
   1.5203520e+01   9.9610902e-01   9.9552170e-01
   1.5205521e+01   9.9611118e-01   9.9552417e-01
   1.5207521e+01   9.9611334e-01   9.9552665e-01
   1.5209521e+01   9.9611550e-01   9.9552912e-01
   1.5211521e+01   9.9611766e-01   9.9553160e-01
   1.5213521e+01   9.9611981e-01   9.9553407e-01
   1.5215522e+01   9.9612197e-01   9.9553654e-01
   1.5217522e+01   9.9612412e-01   9.9553901e-01
   1.5219522e+01   9.9612627e-01   9.9554147e-01
   1.5221522e+01   9.9612842e-01   9.9554394e-01
   1.5223522e+01   9.9613057e-01   9.9554640e-01
   1.5225523e+01   9.9613272e-01   9.9554887e-01
   1.5227523e+01   9.9613486e-01   9.9555133e-01
   1.5229523e+01   9.9613701e-01   9.9555379e-01
   1.5231523e+01   9.9613915e-01   9.9555625e-01
   1.5233523e+01   9.9614130e-01   9.9555870e-01
   1.5235524e+01   9.9614344e-01   9.9556116e-01
   1.5237524e+01   9.9614558e-01   9.9556361e-01
   1.5239524e+01   9.9614772e-01   9.9556607e-01
   1.5241524e+01   9.9614985e-01   9.9556852e-01
   1.5243524e+01   9.9615199e-01   9.9557097e-01
   1.5245525e+01   9.9615413e-01   9.9557342e-01
   1.5247525e+01   9.9615626e-01   9.9557587e-01
   1.5249525e+01   9.9615839e-01   9.9557831e-01
   1.5251525e+01   9.9616053e-01   9.9558076e-01
   1.5253525e+01   9.9616266e-01   9.9558320e-01
   1.5255526e+01   9.9616479e-01   9.9558564e-01
   1.5257526e+01   9.9616691e-01   9.9558808e-01
   1.5259526e+01   9.9616904e-01   9.9559052e-01
   1.5261526e+01   9.9617117e-01   9.9559296e-01
   1.5263526e+01   9.9617329e-01   9.9559540e-01
   1.5265527e+01   9.9617542e-01   9.9559783e-01
   1.5267527e+01   9.9617754e-01   9.9560027e-01
   1.5269527e+01   9.9617966e-01   9.9560270e-01
   1.5271527e+01   9.9618178e-01   9.9560513e-01
   1.5273527e+01   9.9618390e-01   9.9560756e-01
   1.5275528e+01   9.9618601e-01   9.9560999e-01
   1.5277528e+01   9.9618813e-01   9.9561242e-01
   1.5279528e+01   9.9619025e-01   9.9561484e-01
   1.5281528e+01   9.9619236e-01   9.9561727e-01
   1.5283528e+01   9.9619447e-01   9.9561969e-01
   1.5285529e+01   9.9619658e-01   9.9562211e-01
   1.5287529e+01   9.9619869e-01   9.9562453e-01
   1.5289529e+01   9.9620080e-01   9.9562695e-01
   1.5291529e+01   9.9620291e-01   9.9562937e-01
   1.5293529e+01   9.9620502e-01   9.9563178e-01
   1.5295530e+01   9.9620712e-01   9.9563420e-01
   1.5297530e+01   9.9620923e-01   9.9563661e-01
   1.5299530e+01   9.9621133e-01   9.9563902e-01
   1.5301530e+01   9.9621343e-01   9.9564143e-01
   1.5303530e+01   9.9621553e-01   9.9564384e-01
   1.5305531e+01   9.9621763e-01   9.9564625e-01
   1.5307531e+01   9.9621973e-01   9.9564866e-01
   1.5309531e+01   9.9622183e-01   9.9565106e-01
   1.5311531e+01   9.9622392e-01   9.9565347e-01
   1.5313531e+01   9.9622602e-01   9.9565587e-01
   1.5315532e+01   9.9622811e-01   9.9565827e-01
   1.5317532e+01   9.9623020e-01   9.9566067e-01
   1.5319532e+01   9.9623229e-01   9.9566307e-01
   1.5321532e+01   9.9623438e-01   9.9566546e-01
   1.5323532e+01   9.9623647e-01   9.9566786e-01
   1.5325533e+01   9.9623856e-01   9.9567025e-01
   1.5327533e+01   9.9624065e-01   9.9567265e-01
   1.5329533e+01   9.9624273e-01   9.9567504e-01
   1.5331533e+01   9.9624481e-01   9.9567743e-01
   1.5333533e+01   9.9624690e-01   9.9567982e-01
   1.5335534e+01   9.9624898e-01   9.9568221e-01
   1.5337534e+01   9.9625106e-01   9.9568459e-01
   1.5339534e+01   9.9625314e-01   9.9568698e-01
   1.5341534e+01   9.9625522e-01   9.9568936e-01
   1.5343534e+01   9.9625729e-01   9.9569174e-01
   1.5345535e+01   9.9625937e-01   9.9569412e-01
   1.5347535e+01   9.9626144e-01   9.9569650e-01
   1.5349535e+01   9.9626352e-01   9.9569888e-01
   1.5351535e+01   9.9626559e-01   9.9570126e-01
   1.5353535e+01   9.9626766e-01   9.9570363e-01
   1.5355536e+01   9.9626973e-01   9.9570601e-01
   1.5357536e+01   9.9627180e-01   9.9570838e-01
   1.5359536e+01   9.9627387e-01   9.9571075e-01
   1.5361536e+01   9.9627593e-01   9.9571312e-01
   1.5363536e+01   9.9627800e-01   9.9571549e-01
   1.5365537e+01   9.9628006e-01   9.9571786e-01
   1.5367537e+01   9.9628212e-01   9.9572023e-01
   1.5369537e+01   9.9628418e-01   9.9572259e-01
   1.5371537e+01   9.9628625e-01   9.9572495e-01
   1.5373537e+01   9.9628830e-01   9.9572732e-01
   1.5375538e+01   9.9629036e-01   9.9572968e-01
   1.5377538e+01   9.9629242e-01   9.9573204e-01
   1.5379538e+01   9.9629448e-01   9.9573440e-01
   1.5381538e+01   9.9629653e-01   9.9573675e-01
   1.5383538e+01   9.9629858e-01   9.9573911e-01
   1.5385539e+01   9.9630064e-01   9.9574146e-01
   1.5387539e+01   9.9630269e-01   9.9574381e-01
   1.5389539e+01   9.9630474e-01   9.9574617e-01
   1.5391539e+01   9.9630678e-01   9.9574852e-01
   1.5393539e+01   9.9630883e-01   9.9575087e-01
   1.5395540e+01   9.9631088e-01   9.9575321e-01
   1.5397540e+01   9.9631292e-01   9.9575556e-01
   1.5399540e+01   9.9631497e-01   9.9575790e-01
   1.5401540e+01   9.9631701e-01   9.9576025e-01
   1.5403540e+01   9.9631905e-01   9.9576259e-01
   1.5405541e+01   9.9632109e-01   9.9576493e-01
   1.5407541e+01   9.9632313e-01   9.9576727e-01
   1.5409541e+01   9.9632517e-01   9.9576961e-01
   1.5411541e+01   9.9632721e-01   9.9577195e-01
   1.5413541e+01   9.9632924e-01   9.9577428e-01
   1.5415542e+01   9.9633128e-01   9.9577662e-01
   1.5417542e+01   9.9633331e-01   9.9577895e-01
   1.5419542e+01   9.9633534e-01   9.9578128e-01
   1.5421542e+01   9.9633738e-01   9.9578361e-01
   1.5423542e+01   9.9633941e-01   9.9578594e-01
   1.5425543e+01   9.9634144e-01   9.9578827e-01
   1.5427543e+01   9.9634346e-01   9.9579059e-01
   1.5429543e+01   9.9634549e-01   9.9579292e-01
   1.5431543e+01   9.9634752e-01   9.9579524e-01
   1.5433543e+01   9.9634954e-01   9.9579757e-01
   1.5435544e+01   9.9635156e-01   9.9579989e-01
   1.5437544e+01   9.9635358e-01   9.9580221e-01
   1.5439544e+01   9.9635561e-01   9.9580453e-01
   1.5441544e+01   9.9635763e-01   9.9580684e-01
   1.5443544e+01   9.9635964e-01   9.9580916e-01
   1.5445545e+01   9.9636166e-01   9.9581147e-01
   1.5447545e+01   9.9636368e-01   9.9581379e-01
   1.5449545e+01   9.9636569e-01   9.9581610e-01
   1.5451545e+01   9.9636771e-01   9.9581841e-01
   1.5453545e+01   9.9636972e-01   9.9582072e-01
   1.5455546e+01   9.9637173e-01   9.9582303e-01
   1.5457546e+01   9.9637374e-01   9.9582534e-01
   1.5459546e+01   9.9637575e-01   9.9582764e-01
   1.5461546e+01   9.9637776e-01   9.9582995e-01
   1.5463546e+01   9.9637977e-01   9.9583225e-01
   1.5465547e+01   9.9638177e-01   9.9583455e-01
   1.5467547e+01   9.9638378e-01   9.9583685e-01
   1.5469547e+01   9.9638578e-01   9.9583915e-01
   1.5471547e+01   9.9638779e-01   9.9584145e-01
   1.5473547e+01   9.9638979e-01   9.9584374e-01
   1.5475548e+01   9.9639179e-01   9.9584604e-01
   1.5477548e+01   9.9639379e-01   9.9584833e-01
   1.5479548e+01   9.9639578e-01   9.9585063e-01
   1.5481548e+01   9.9639778e-01   9.9585292e-01
   1.5483548e+01   9.9639978e-01   9.9585521e-01
   1.5485549e+01   9.9640177e-01   9.9585750e-01
   1.5487549e+01   9.9640377e-01   9.9585978e-01
   1.5489549e+01   9.9640576e-01   9.9586207e-01
   1.5491549e+01   9.9640775e-01   9.9586435e-01
   1.5493549e+01   9.9640974e-01   9.9586664e-01
   1.5495550e+01   9.9641173e-01   9.9586892e-01
   1.5497550e+01   9.9641372e-01   9.9587120e-01
   1.5499550e+01   9.9641570e-01   9.9587348e-01
   1.5501550e+01   9.9641769e-01   9.9587576e-01
   1.5503550e+01   9.9641967e-01   9.9587804e-01
   1.5505551e+01   9.9642166e-01   9.9588031e-01
   1.5507551e+01   9.9642364e-01   9.9588259e-01
   1.5509551e+01   9.9642562e-01   9.9588486e-01
   1.5511551e+01   9.9642760e-01   9.9588713e-01
   1.5513551e+01   9.9642958e-01   9.9588940e-01
   1.5515552e+01   9.9643156e-01   9.9589167e-01
   1.5517552e+01   9.9643353e-01   9.9589394e-01
   1.5519552e+01   9.9643551e-01   9.9589621e-01
   1.5521552e+01   9.9643748e-01   9.9589847e-01
   1.5523552e+01   9.9643946e-01   9.9590074e-01
   1.5525553e+01   9.9644143e-01   9.9590300e-01
   1.5527553e+01   9.9644340e-01   9.9590526e-01
   1.5529553e+01   9.9644537e-01   9.9590752e-01
   1.5531553e+01   9.9644734e-01   9.9590978e-01
   1.5533553e+01   9.9644931e-01   9.9591204e-01
   1.5535554e+01   9.9645127e-01   9.9591430e-01
   1.5537554e+01   9.9645324e-01   9.9591655e-01
   1.5539554e+01   9.9645520e-01   9.9591881e-01
   1.5541554e+01   9.9645717e-01   9.9592106e-01
   1.5543554e+01   9.9645913e-01   9.9592331e-01
   1.5545555e+01   9.9646109e-01   9.9592556e-01
   1.5547555e+01   9.9646305e-01   9.9592781e-01
   1.5549555e+01   9.9646501e-01   9.9593006e-01
   1.5551555e+01   9.9646697e-01   9.9593231e-01
   1.5553555e+01   9.9646892e-01   9.9593455e-01
   1.5555556e+01   9.9647088e-01   9.9593680e-01
   1.5557556e+01   9.9647283e-01   9.9593904e-01
   1.5559556e+01   9.9647479e-01   9.9594128e-01
   1.5561556e+01   9.9647674e-01   9.9594352e-01
   1.5563556e+01   9.9647869e-01   9.9594576e-01
   1.5565557e+01   9.9648064e-01   9.9594800e-01
   1.5567557e+01   9.9648259e-01   9.9595024e-01
   1.5569557e+01   9.9648454e-01   9.9595247e-01
   1.5571557e+01   9.9648648e-01   9.9595470e-01
   1.5573557e+01   9.9648843e-01   9.9595694e-01
   1.5575558e+01   9.9649037e-01   9.9595917e-01
   1.5577558e+01   9.9649232e-01   9.9596140e-01
   1.5579558e+01   9.9649426e-01   9.9596363e-01
   1.5581558e+01   9.9649620e-01   9.9596586e-01
   1.5583558e+01   9.9649814e-01   9.9596808e-01
   1.5585559e+01   9.9650008e-01   9.9597031e-01
   1.5587559e+01   9.9650202e-01   9.9597253e-01
   1.5589559e+01   9.9650395e-01   9.9597475e-01
   1.5591559e+01   9.9650589e-01   9.9597698e-01
   1.5593559e+01   9.9650782e-01   9.9597920e-01
   1.5595560e+01   9.9650976e-01   9.9598142e-01
   1.5597560e+01   9.9651169e-01   9.9598363e-01
   1.5599560e+01   9.9651362e-01   9.9598585e-01
   1.5601560e+01   9.9651555e-01   9.9598806e-01
   1.5603560e+01   9.9651748e-01   9.9599028e-01
   1.5605561e+01   9.9651941e-01   9.9599249e-01
   1.5607561e+01   9.9652134e-01   9.9599470e-01
   1.5609561e+01   9.9652326e-01   9.9599691e-01
   1.5611561e+01   9.9652519e-01   9.9599912e-01
   1.5613561e+01   9.9652711e-01   9.9600133e-01
   1.5615562e+01   9.9652903e-01   9.9600354e-01
   1.5617562e+01   9.9653095e-01   9.9600574e-01
   1.5619562e+01   9.9653287e-01   9.9600795e-01
   1.5621562e+01   9.9653479e-01   9.9601015e-01
   1.5623562e+01   9.9653671e-01   9.9601235e-01
   1.5625563e+01   9.9653863e-01   9.9601455e-01
   1.5627563e+01   9.9654054e-01   9.9601675e-01
   1.5629563e+01   9.9654246e-01   9.9601895e-01
   1.5631563e+01   9.9654437e-01   9.9602114e-01
   1.5633563e+01   9.9654629e-01   9.9602334e-01
   1.5635564e+01   9.9654820e-01   9.9602553e-01
   1.5637564e+01   9.9655011e-01   9.9602773e-01
   1.5639564e+01   9.9655202e-01   9.9602992e-01
   1.5641564e+01   9.9655393e-01   9.9603211e-01
   1.5643564e+01   9.9655583e-01   9.9603430e-01
   1.5645565e+01   9.9655774e-01   9.9603649e-01
   1.5647565e+01   9.9655964e-01   9.9603867e-01
   1.5649565e+01   9.9656155e-01   9.9604086e-01
   1.5651565e+01   9.9656345e-01   9.9604304e-01
   1.5653565e+01   9.9656535e-01   9.9604523e-01
   1.5655566e+01   9.9656725e-01   9.9604741e-01
   1.5657566e+01   9.9656915e-01   9.9604959e-01
   1.5659566e+01   9.9657105e-01   9.9605177e-01
   1.5661566e+01   9.9657295e-01   9.9605395e-01
   1.5663566e+01   9.9657485e-01   9.9605612e-01
   1.5665567e+01   9.9657674e-01   9.9605830e-01
   1.5667567e+01   9.9657864e-01   9.9606047e-01
   1.5669567e+01   9.9658053e-01   9.9606265e-01
   1.5671567e+01   9.9658242e-01   9.9606482e-01
   1.5673567e+01   9.9658431e-01   9.9606699e-01
   1.5675568e+01   9.9658620e-01   9.9606916e-01
   1.5677568e+01   9.9658809e-01   9.9607133e-01
   1.5679568e+01   9.9658998e-01   9.9607349e-01
   1.5681568e+01   9.9659187e-01   9.9607566e-01
   1.5683568e+01   9.9659375e-01   9.9607783e-01
   1.5685569e+01   9.9659564e-01   9.9607999e-01
   1.5687569e+01   9.9659752e-01   9.9608215e-01
   1.5689569e+01   9.9659940e-01   9.9608431e-01
   1.5691569e+01   9.9660129e-01   9.9608647e-01
   1.5693569e+01   9.9660317e-01   9.9608863e-01
   1.5695570e+01   9.9660505e-01   9.9609079e-01
   1.5697570e+01   9.9660692e-01   9.9609294e-01
   1.5699570e+01   9.9660880e-01   9.9609510e-01
   1.5701570e+01   9.9661068e-01   9.9609725e-01
   1.5703570e+01   9.9661255e-01   9.9609941e-01
   1.5705571e+01   9.9661443e-01   9.9610156e-01
   1.5707571e+01   9.9661630e-01   9.9610371e-01
   1.5709571e+01   9.9661817e-01   9.9610586e-01
   1.5711571e+01   9.9662004e-01   9.9610800e-01
   1.5713571e+01   9.9662191e-01   9.9611015e-01
   1.5715572e+01   9.9662378e-01   9.9611230e-01
   1.5717572e+01   9.9662565e-01   9.9611444e-01
   1.5719572e+01   9.9662752e-01   9.9611658e-01
   1.5721572e+01   9.9662938e-01   9.9611872e-01
   1.5723572e+01   9.9663125e-01   9.9612087e-01
   1.5725573e+01   9.9663311e-01   9.9612300e-01
   1.5727573e+01   9.9663497e-01   9.9612514e-01
   1.5729573e+01   9.9663683e-01   9.9612728e-01
   1.5731573e+01   9.9663869e-01   9.9612942e-01
   1.5733573e+01   9.9664055e-01   9.9613155e-01
   1.5735574e+01   9.9664241e-01   9.9613368e-01
   1.5737574e+01   9.9664427e-01   9.9613582e-01
   1.5739574e+01   9.9664612e-01   9.9613795e-01
   1.5741574e+01   9.9664798e-01   9.9614008e-01
   1.5743574e+01   9.9664983e-01   9.9614220e-01
   1.5745575e+01   9.9665169e-01   9.9614433e-01
   1.5747575e+01   9.9665354e-01   9.9614646e-01
   1.5749575e+01   9.9665539e-01   9.9614858e-01
   1.5751575e+01   9.9665724e-01   9.9615071e-01
   1.5753575e+01   9.9665909e-01   9.9615283e-01
   1.5755576e+01   9.9666094e-01   9.9615495e-01
   1.5757576e+01   9.9666278e-01   9.9615707e-01
   1.5759576e+01   9.9666463e-01   9.9615919e-01
   1.5761576e+01   9.9666647e-01   9.9616131e-01
   1.5763576e+01   9.9666832e-01   9.9616342e-01
   1.5765577e+01   9.9667016e-01   9.9616554e-01
   1.5767577e+01   9.9667200e-01   9.9616765e-01
   1.5769577e+01   9.9667384e-01   9.9616977e-01
   1.5771577e+01   9.9667568e-01   9.9617188e-01
   1.5773577e+01   9.9667752e-01   9.9617399e-01
   1.5775578e+01   9.9667936e-01   9.9617610e-01
   1.5777578e+01   9.9668119e-01   9.9617821e-01
   1.5779578e+01   9.9668303e-01   9.9618031e-01
   1.5781578e+01   9.9668486e-01   9.9618242e-01
   1.5783578e+01   9.9668670e-01   9.9618452e-01
   1.5785579e+01   9.9668853e-01   9.9618663e-01
   1.5787579e+01   9.9669036e-01   9.9618873e-01
   1.5789579e+01   9.9669219e-01   9.9619083e-01
   1.5791579e+01   9.9669402e-01   9.9619293e-01
   1.5793579e+01   9.9669585e-01   9.9619503e-01
   1.5795580e+01   9.9669767e-01   9.9619713e-01
   1.5797580e+01   9.9669950e-01   9.9619922e-01
   1.5799580e+01   9.9670132e-01   9.9620132e-01
   1.5801580e+01   9.9670315e-01   9.9620341e-01
   1.5803580e+01   9.9670497e-01   9.9620551e-01
   1.5805581e+01   9.9670679e-01   9.9620760e-01
   1.5807581e+01   9.9670861e-01   9.9620969e-01
   1.5809581e+01   9.9671043e-01   9.9621178e-01
   1.5811581e+01   9.9671225e-01   9.9621387e-01
   1.5813581e+01   9.9671407e-01   9.9621595e-01
   1.5815582e+01   9.9671589e-01   9.9621804e-01
   1.5817582e+01   9.9671770e-01   9.9622012e-01
   1.5819582e+01   9.9671952e-01   9.9622221e-01
   1.5821582e+01   9.9672133e-01   9.9622429e-01
   1.5823582e+01   9.9672314e-01   9.9622637e-01
   1.5825583e+01   9.9672495e-01   9.9622845e-01
   1.5827583e+01   9.9672676e-01   9.9623053e-01
   1.5829583e+01   9.9672857e-01   9.9623261e-01
   1.5831583e+01   9.9673038e-01   9.9623468e-01
   1.5833583e+01   9.9673219e-01   9.9623676e-01
   1.5835584e+01   9.9673400e-01   9.9623883e-01
   1.5837584e+01   9.9673580e-01   9.9624091e-01
   1.5839584e+01   9.9673760e-01   9.9624298e-01
   1.5841584e+01   9.9673941e-01   9.9624505e-01
   1.5843584e+01   9.9674121e-01   9.9624712e-01
   1.5845585e+01   9.9674301e-01   9.9624919e-01
   1.5847585e+01   9.9674481e-01   9.9625126e-01
   1.5849585e+01   9.9674661e-01   9.9625332e-01
   1.5851585e+01   9.9674841e-01   9.9625539e-01
   1.5853585e+01   9.9675021e-01   9.9625745e-01
   1.5855586e+01   9.9675200e-01   9.9625951e-01
   1.5857586e+01   9.9675380e-01   9.9626157e-01
   1.5859586e+01   9.9675559e-01   9.9626363e-01
   1.5861586e+01   9.9675739e-01   9.9626569e-01
   1.5863586e+01   9.9675918e-01   9.9626775e-01
   1.5865587e+01   9.9676097e-01   9.9626981e-01
   1.5867587e+01   9.9676276e-01   9.9627186e-01
   1.5869587e+01   9.9676455e-01   9.9627392e-01
   1.5871587e+01   9.9676634e-01   9.9627597e-01
   1.5873587e+01   9.9676812e-01   9.9627802e-01
   1.5875588e+01   9.9676991e-01   9.9628007e-01
   1.5877588e+01   9.9677169e-01   9.9628212e-01
   1.5879588e+01   9.9677348e-01   9.9628417e-01
   1.5881588e+01   9.9677526e-01   9.9628622e-01
   1.5883588e+01   9.9677704e-01   9.9628827e-01
   1.5885589e+01   9.9677882e-01   9.9629031e-01
   1.5887589e+01   9.9678060e-01   9.9629236e-01
   1.5889589e+01   9.9678238e-01   9.9629440e-01
   1.5891589e+01   9.9678416e-01   9.9629644e-01
   1.5893589e+01   9.9678594e-01   9.9629848e-01
   1.5895590e+01   9.9678771e-01   9.9630052e-01
   1.5897590e+01   9.9678949e-01   9.9630256e-01
   1.5899590e+01   9.9679126e-01   9.9630460e-01
   1.5901590e+01   9.9679304e-01   9.9630663e-01
   1.5903590e+01   9.9679481e-01   9.9630867e-01
   1.5905591e+01   9.9679658e-01   9.9631070e-01
   1.5907591e+01   9.9679835e-01   9.9631273e-01
   1.5909591e+01   9.9680012e-01   9.9631477e-01
   1.5911591e+01   9.9680189e-01   9.9631680e-01
   1.5913591e+01   9.9680365e-01   9.9631883e-01
   1.5915592e+01   9.9680542e-01   9.9632085e-01
   1.5917592e+01   9.9680718e-01   9.9632288e-01
   1.5919592e+01   9.9680895e-01   9.9632491e-01
   1.5921592e+01   9.9681071e-01   9.9632693e-01
   1.5923592e+01   9.9681247e-01   9.9632896e-01
   1.5925593e+01   9.9681423e-01   9.9633098e-01
   1.5927593e+01   9.9681599e-01   9.9633300e-01
   1.5929593e+01   9.9681775e-01   9.9633502e-01
   1.5931593e+01   9.9681951e-01   9.9633704e-01
   1.5933593e+01   9.9682127e-01   9.9633906e-01
   1.5935594e+01   9.9682302e-01   9.9634107e-01
   1.5937594e+01   9.9682478e-01   9.9634309e-01
   1.5939594e+01   9.9682653e-01   9.9634510e-01
   1.5941594e+01   9.9682829e-01   9.9634712e-01
   1.5943594e+01   9.9683004e-01   9.9634913e-01
   1.5945595e+01   9.9683179e-01   9.9635114e-01
   1.5947595e+01   9.9683354e-01   9.9635315e-01
   1.5949595e+01   9.9683529e-01   9.9635516e-01
   1.5951595e+01   9.9683704e-01   9.9635717e-01
   1.5953595e+01   9.9683878e-01   9.9635917e-01
   1.5955596e+01   9.9684053e-01   9.9636118e-01
   1.5957596e+01   9.9684228e-01   9.9636318e-01
   1.5959596e+01   9.9684402e-01   9.9636519e-01
   1.5961596e+01   9.9684576e-01   9.9636719e-01
   1.5963596e+01   9.9684751e-01   9.9636919e-01
   1.5965597e+01   9.9684925e-01   9.9637119e-01
   1.5967597e+01   9.9685099e-01   9.9637319e-01
   1.5969597e+01   9.9685273e-01   9.9637518e-01
   1.5971597e+01   9.9685446e-01   9.9637718e-01
   1.5973597e+01   9.9685620e-01   9.9637918e-01
   1.5975598e+01   9.9685794e-01   9.9638117e-01
   1.5977598e+01   9.9685967e-01   9.9638316e-01
   1.5979598e+01   9.9686141e-01   9.9638516e-01
   1.5981598e+01   9.9686314e-01   9.9638715e-01
   1.5983598e+01   9.9686487e-01   9.9638914e-01
   1.5985599e+01   9.9686660e-01   9.9639113e-01
   1.5987599e+01   9.9686834e-01   9.9639311e-01
   1.5989599e+01   9.9687006e-01   9.9639510e-01
   1.5991599e+01   9.9687179e-01   9.9639708e-01
   1.5993599e+01   9.9687352e-01   9.9639907e-01
   1.5995600e+01   9.9687525e-01   9.9640105e-01
   1.5997600e+01   9.9687697e-01   9.9640303e-01
   1.5999600e+01   9.9687870e-01   9.9640501e-01
   1.6001600e+01   9.9688042e-01   9.9640699e-01
   1.6003600e+01   9.9688214e-01   9.9640897e-01
   1.6005601e+01   9.9688387e-01   9.9641095e-01
   1.6007601e+01   9.9688559e-01   9.9641293e-01
   1.6009601e+01   9.9688731e-01   9.9641490e-01
   1.6011601e+01   9.9688902e-01   9.9641688e-01
   1.6013601e+01   9.9689074e-01   9.9641885e-01
   1.6015602e+01   9.9689246e-01   9.9642082e-01
   1.6017602e+01   9.9689417e-01   9.9642279e-01
   1.6019602e+01   9.9689589e-01   9.9642476e-01
   1.6021602e+01   9.9689760e-01   9.9642673e-01
   1.6023602e+01   9.9689932e-01   9.9642870e-01
   1.6025603e+01   9.9690103e-01   9.9643067e-01
   1.6027603e+01   9.9690274e-01   9.9643263e-01
   1.6029603e+01   9.9690445e-01   9.9643459e-01
   1.6031603e+01   9.9690616e-01   9.9643656e-01
   1.6033603e+01   9.9690787e-01   9.9643852e-01
   1.6035604e+01   9.9690957e-01   9.9644048e-01
   1.6037604e+01   9.9691128e-01   9.9644244e-01
   1.6039604e+01   9.9691298e-01   9.9644440e-01
   1.6041604e+01   9.9691469e-01   9.9644636e-01
   1.6043604e+01   9.9691639e-01   9.9644831e-01
   1.6045605e+01   9.9691809e-01   9.9645027e-01
   1.6047605e+01   9.9691980e-01   9.9645222e-01
   1.6049605e+01   9.9692150e-01   9.9645418e-01
   1.6051605e+01   9.9692320e-01   9.9645613e-01
   1.6053605e+01   9.9692489e-01   9.9645808e-01
   1.6055606e+01   9.9692659e-01   9.9646003e-01
   1.6057606e+01   9.9692829e-01   9.9646198e-01
   1.6059606e+01   9.9692998e-01   9.9646393e-01
   1.6061606e+01   9.9693168e-01   9.9646587e-01
   1.6063606e+01   9.9693337e-01   9.9646782e-01
   1.6065607e+01   9.9693507e-01   9.9646976e-01
   1.6067607e+01   9.9693676e-01   9.9647171e-01
   1.6069607e+01   9.9693845e-01   9.9647365e-01
   1.6071607e+01   9.9694014e-01   9.9647559e-01
   1.6073607e+01   9.9694183e-01   9.9647753e-01
   1.6075608e+01   9.9694351e-01   9.9647947e-01
   1.6077608e+01   9.9694520e-01   9.9648141e-01
   1.6079608e+01   9.9694689e-01   9.9648334e-01
   1.6081608e+01   9.9694857e-01   9.9648528e-01
   1.6083608e+01   9.9695026e-01   9.9648722e-01
   1.6085609e+01   9.9695194e-01   9.9648915e-01
   1.6087609e+01   9.9695362e-01   9.9649108e-01
   1.6089609e+01   9.9695530e-01   9.9649301e-01
   1.6091609e+01   9.9695698e-01   9.9649494e-01
   1.6093609e+01   9.9695866e-01   9.9649687e-01
   1.6095610e+01   9.9696034e-01   9.9649880e-01
   1.6097610e+01   9.9696202e-01   9.9650073e-01
   1.6099610e+01   9.9696370e-01   9.9650265e-01
   1.6101610e+01   9.9696537e-01   9.9650458e-01
   1.6103610e+01   9.9696705e-01   9.9650650e-01
   1.6105611e+01   9.9696872e-01   9.9650843e-01
   1.6107611e+01   9.9697039e-01   9.9651035e-01
   1.6109611e+01   9.9697206e-01   9.9651227e-01
   1.6111611e+01   9.9697374e-01   9.9651419e-01
   1.6113611e+01   9.9697541e-01   9.9651611e-01
   1.6115612e+01   9.9697707e-01   9.9651802e-01
   1.6117612e+01   9.9697874e-01   9.9651994e-01
   1.6119612e+01   9.9698041e-01   9.9652186e-01
   1.6121612e+01   9.9698208e-01   9.9652377e-01
   1.6123612e+01   9.9698374e-01   9.9652568e-01
   1.6125613e+01   9.9698541e-01   9.9652760e-01
   1.6127613e+01   9.9698707e-01   9.9652951e-01
   1.6129613e+01   9.9698873e-01   9.9653142e-01
   1.6131613e+01   9.9699039e-01   9.9653332e-01
   1.6133613e+01   9.9699205e-01   9.9653523e-01
   1.6135614e+01   9.9699371e-01   9.9653714e-01
   1.6137614e+01   9.9699537e-01   9.9653905e-01
   1.6139614e+01   9.9699703e-01   9.9654095e-01
   1.6141614e+01   9.9699869e-01   9.9654285e-01
   1.6143614e+01   9.9700034e-01   9.9654476e-01
   1.6145615e+01   9.9700200e-01   9.9654666e-01
   1.6147615e+01   9.9700365e-01   9.9654856e-01
   1.6149615e+01   9.9700530e-01   9.9655046e-01
   1.6151615e+01   9.9700696e-01   9.9655235e-01
   1.6153615e+01   9.9700861e-01   9.9655425e-01
   1.6155616e+01   9.9701026e-01   9.9655615e-01
   1.6157616e+01   9.9701191e-01   9.9655804e-01
   1.6159616e+01   9.9701356e-01   9.9655994e-01
   1.6161616e+01   9.9701520e-01   9.9656183e-01
   1.6163616e+01   9.9701685e-01   9.9656372e-01
   1.6165617e+01   9.9701850e-01   9.9656561e-01
   1.6167617e+01   9.9702014e-01   9.9656750e-01
   1.6169617e+01   9.9702178e-01   9.9656939e-01
   1.6171617e+01   9.9702343e-01   9.9657128e-01
   1.6173617e+01   9.9702507e-01   9.9657316e-01
   1.6175618e+01   9.9702671e-01   9.9657505e-01
   1.6177618e+01   9.9702835e-01   9.9657693e-01
   1.6179618e+01   9.9702999e-01   9.9657882e-01
   1.6181618e+01   9.9703163e-01   9.9658070e-01
   1.6183618e+01   9.9703326e-01   9.9658258e-01
   1.6185619e+01   9.9703490e-01   9.9658446e-01
   1.6187619e+01   9.9703654e-01   9.9658634e-01
   1.6189619e+01   9.9703817e-01   9.9658822e-01
   1.6191619e+01   9.9703980e-01   9.9659010e-01
   1.6193619e+01   9.9704144e-01   9.9659197e-01
   1.6195620e+01   9.9704307e-01   9.9659385e-01
   1.6197620e+01   9.9704470e-01   9.9659572e-01
   1.6199620e+01   9.9704633e-01   9.9659759e-01
   1.6201620e+01   9.9704796e-01   9.9659947e-01
   1.6203620e+01   9.9704959e-01   9.9660134e-01
   1.6205621e+01   9.9705121e-01   9.9660321e-01
   1.6207621e+01   9.9705284e-01   9.9660507e-01
   1.6209621e+01   9.9705447e-01   9.9660694e-01
   1.6211621e+01   9.9705609e-01   9.9660881e-01
   1.6213621e+01   9.9705771e-01   9.9661067e-01
   1.6215622e+01   9.9705934e-01   9.9661254e-01
   1.6217622e+01   9.9706096e-01   9.9661440e-01
   1.6219622e+01   9.9706258e-01   9.9661626e-01
   1.6221622e+01   9.9706420e-01   9.9661813e-01
   1.6223622e+01   9.9706582e-01   9.9661999e-01
   1.6225623e+01   9.9706744e-01   9.9662185e-01
   1.6227623e+01   9.9706905e-01   9.9662370e-01
   1.6229623e+01   9.9707067e-01   9.9662556e-01
   1.6231623e+01   9.9707228e-01   9.9662742e-01
   1.6233623e+01   9.9707390e-01   9.9662927e-01
   1.6235624e+01   9.9707551e-01   9.9663113e-01
   1.6237624e+01   9.9707712e-01   9.9663298e-01
   1.6239624e+01   9.9707874e-01   9.9663483e-01
   1.6241624e+01   9.9708035e-01   9.9663668e-01
   1.6243624e+01   9.9708196e-01   9.9663853e-01
   1.6245625e+01   9.9708357e-01   9.9664038e-01
   1.6247625e+01   9.9708517e-01   9.9664223e-01
   1.6249625e+01   9.9708678e-01   9.9664408e-01
   1.6251625e+01   9.9708839e-01   9.9664592e-01
   1.6253625e+01   9.9708999e-01   9.9664777e-01
   1.6255626e+01   9.9709160e-01   9.9664961e-01
   1.6257626e+01   9.9709320e-01   9.9665145e-01
   1.6259626e+01   9.9709480e-01   9.9665329e-01
   1.6261626e+01   9.9709640e-01   9.9665513e-01
   1.6263626e+01   9.9709801e-01   9.9665697e-01
   1.6265627e+01   9.9709961e-01   9.9665881e-01
   1.6267627e+01   9.9710120e-01   9.9666065e-01
   1.6269627e+01   9.9710280e-01   9.9666249e-01
   1.6271627e+01   9.9710440e-01   9.9666432e-01
   1.6273627e+01   9.9710600e-01   9.9666616e-01
   1.6275628e+01   9.9710759e-01   9.9666799e-01
   1.6277628e+01   9.9710919e-01   9.9666982e-01
   1.6279628e+01   9.9711078e-01   9.9667165e-01
   1.6281628e+01   9.9711237e-01   9.9667348e-01
   1.6283628e+01   9.9711396e-01   9.9667531e-01
   1.6285629e+01   9.9711555e-01   9.9667714e-01
   1.6287629e+01   9.9711714e-01   9.9667897e-01
   1.6289629e+01   9.9711873e-01   9.9668079e-01
   1.6291629e+01   9.9712032e-01   9.9668262e-01
   1.6293629e+01   9.9712191e-01   9.9668444e-01
   1.6295630e+01   9.9712350e-01   9.9668627e-01
   1.6297630e+01   9.9712508e-01   9.9668809e-01
   1.6299630e+01   9.9712667e-01   9.9668991e-01
   1.6301630e+01   9.9712825e-01   9.9669173e-01
   1.6303630e+01   9.9712983e-01   9.9669355e-01
   1.6305631e+01   9.9713141e-01   9.9669537e-01
   1.6307631e+01   9.9713300e-01   9.9669718e-01
   1.6309631e+01   9.9713458e-01   9.9669900e-01
   1.6311631e+01   9.9713616e-01   9.9670082e-01
   1.6313631e+01   9.9713773e-01   9.9670263e-01
   1.6315632e+01   9.9713931e-01   9.9670444e-01
   1.6317632e+01   9.9714089e-01   9.9670625e-01
   1.6319632e+01   9.9714246e-01   9.9670807e-01
   1.6321632e+01   9.9714404e-01   9.9670988e-01
   1.6323632e+01   9.9714561e-01   9.9671168e-01
   1.6325633e+01   9.9714719e-01   9.9671349e-01
   1.6327633e+01   9.9714876e-01   9.9671530e-01
   1.6329633e+01   9.9715033e-01   9.9671711e-01
   1.6331633e+01   9.9715190e-01   9.9671891e-01
   1.6333633e+01   9.9715347e-01   9.9672071e-01
   1.6335634e+01   9.9715504e-01   9.9672252e-01
   1.6337634e+01   9.9715661e-01   9.9672432e-01
   1.6339634e+01   9.9715817e-01   9.9672612e-01
   1.6341634e+01   9.9715974e-01   9.9672792e-01
   1.6343634e+01   9.9716130e-01   9.9672972e-01
   1.6345635e+01   9.9716287e-01   9.9673152e-01
   1.6347635e+01   9.9716443e-01   9.9673331e-01
   1.6349635e+01   9.9716599e-01   9.9673511e-01
   1.6351635e+01   9.9716756e-01   9.9673690e-01
   1.6353635e+01   9.9716912e-01   9.9673870e-01
   1.6355636e+01   9.9717068e-01   9.9674049e-01
   1.6357636e+01   9.9717223e-01   9.9674228e-01
   1.6359636e+01   9.9717379e-01   9.9674407e-01
   1.6361636e+01   9.9717535e-01   9.9674586e-01
   1.6363636e+01   9.9717691e-01   9.9674765e-01
   1.6365637e+01   9.9717846e-01   9.9674944e-01
   1.6367637e+01   9.9718002e-01   9.9675123e-01
   1.6369637e+01   9.9718157e-01   9.9675301e-01
   1.6371637e+01   9.9718312e-01   9.9675480e-01
   1.6373637e+01   9.9718468e-01   9.9675658e-01
   1.6375638e+01   9.9718623e-01   9.9675836e-01
   1.6377638e+01   9.9718778e-01   9.9676014e-01
   1.6379638e+01   9.9718933e-01   9.9676193e-01
   1.6381638e+01   9.9719087e-01   9.9676370e-01
   1.6383638e+01   9.9719242e-01   9.9676548e-01
   1.6385639e+01   9.9719397e-01   9.9676726e-01
   1.6387639e+01   9.9719551e-01   9.9676904e-01
   1.6389639e+01   9.9719706e-01   9.9677081e-01
   1.6391639e+01   9.9719860e-01   9.9677259e-01
   1.6393639e+01   9.9720015e-01   9.9677436e-01
   1.6395640e+01   9.9720169e-01   9.9677614e-01
   1.6397640e+01   9.9720323e-01   9.9677791e-01
   1.6399640e+01   9.9720477e-01   9.9677968e-01
   1.6401640e+01   9.9720631e-01   9.9678145e-01
   1.6403640e+01   9.9720785e-01   9.9678322e-01
   1.6405641e+01   9.9720939e-01   9.9678498e-01
   1.6407641e+01   9.9721093e-01   9.9678675e-01
   1.6409641e+01   9.9721246e-01   9.9678852e-01
   1.6411641e+01   9.9721400e-01   9.9679028e-01
   1.6413641e+01   9.9721553e-01   9.9679205e-01
   1.6415642e+01   9.9721707e-01   9.9679381e-01
   1.6417642e+01   9.9721860e-01   9.9679557e-01
   1.6419642e+01   9.9722013e-01   9.9679733e-01
   1.6421642e+01   9.9722166e-01   9.9679909e-01
   1.6423642e+01   9.9722319e-01   9.9680085e-01
   1.6425643e+01   9.9722472e-01   9.9680261e-01
   1.6427643e+01   9.9722625e-01   9.9680437e-01
   1.6429643e+01   9.9722778e-01   9.9680612e-01
   1.6431643e+01   9.9722930e-01   9.9680788e-01
   1.6433643e+01   9.9723083e-01   9.9680963e-01
   1.6435644e+01   9.9723236e-01   9.9681138e-01
   1.6437644e+01   9.9723388e-01   9.9681314e-01
   1.6439644e+01   9.9723540e-01   9.9681489e-01
   1.6441644e+01   9.9723693e-01   9.9681664e-01
   1.6443644e+01   9.9723845e-01   9.9681839e-01
   1.6445645e+01   9.9723997e-01   9.9682014e-01
   1.6447645e+01   9.9724149e-01   9.9682188e-01
   1.6449645e+01   9.9724301e-01   9.9682363e-01
   1.6451645e+01   9.9724453e-01   9.9682537e-01
   1.6453645e+01   9.9724604e-01   9.9682712e-01
   1.6455646e+01   9.9724756e-01   9.9682886e-01
   1.6457646e+01   9.9724908e-01   9.9683060e-01
   1.6459646e+01   9.9725059e-01   9.9683235e-01
   1.6461646e+01   9.9725210e-01   9.9683409e-01
   1.6463646e+01   9.9725362e-01   9.9683583e-01
   1.6465647e+01   9.9725513e-01   9.9683756e-01
   1.6467647e+01   9.9725664e-01   9.9683930e-01
   1.6469647e+01   9.9725815e-01   9.9684104e-01
   1.6471647e+01   9.9725966e-01   9.9684277e-01
   1.6473647e+01   9.9726117e-01   9.9684451e-01
   1.6475648e+01   9.9726268e-01   9.9684624e-01
   1.6477648e+01   9.9726419e-01   9.9684797e-01
   1.6479648e+01   9.9726569e-01   9.9684971e-01
   1.6481648e+01   9.9726720e-01   9.9685144e-01
   1.6483648e+01   9.9726870e-01   9.9685317e-01
   1.6485649e+01   9.9727021e-01   9.9685489e-01
   1.6487649e+01   9.9727171e-01   9.9685662e-01
   1.6489649e+01   9.9727321e-01   9.9685835e-01
   1.6491649e+01   9.9727471e-01   9.9686008e-01
   1.6493649e+01   9.9727621e-01   9.9686180e-01
   1.6495650e+01   9.9727771e-01   9.9686352e-01
   1.6497650e+01   9.9727921e-01   9.9686525e-01
   1.6499650e+01   9.9728071e-01   9.9686697e-01
   1.6501650e+01   9.9728221e-01   9.9686869e-01
   1.6503650e+01   9.9728370e-01   9.9687041e-01
   1.6505651e+01   9.9728520e-01   9.9687213e-01
   1.6507651e+01   9.9728669e-01   9.9687385e-01
   1.6509651e+01   9.9728819e-01   9.9687556e-01
   1.6511651e+01   9.9728968e-01   9.9687728e-01
   1.6513651e+01   9.9729117e-01   9.9687900e-01
   1.6515652e+01   9.9729266e-01   9.9688071e-01
   1.6517652e+01   9.9729415e-01   9.9688242e-01
   1.6519652e+01   9.9729564e-01   9.9688414e-01
   1.6521652e+01   9.9729713e-01   9.9688585e-01
   1.6523652e+01   9.9729862e-01   9.9688756e-01
   1.6525653e+01   9.9730011e-01   9.9688927e-01
   1.6527653e+01   9.9730159e-01   9.9689098e-01
   1.6529653e+01   9.9730308e-01   9.9689268e-01
   1.6531653e+01   9.9730456e-01   9.9689439e-01
   1.6533653e+01   9.9730605e-01   9.9689610e-01
   1.6535654e+01   9.9730753e-01   9.9689780e-01
   1.6537654e+01   9.9730901e-01   9.9689950e-01
   1.6539654e+01   9.9731049e-01   9.9690121e-01
   1.6541654e+01   9.9731197e-01   9.9690291e-01
   1.6543654e+01   9.9731345e-01   9.9690461e-01
   1.6545655e+01   9.9731493e-01   9.9690631e-01
   1.6547655e+01   9.9731641e-01   9.9690801e-01
   1.6549655e+01   9.9731789e-01   9.9690971e-01
   1.6551655e+01   9.9731936e-01   9.9691140e-01
   1.6553655e+01   9.9732084e-01   9.9691310e-01
   1.6555656e+01   9.9732231e-01   9.9691480e-01
   1.6557656e+01   9.9732378e-01   9.9691649e-01
   1.6559656e+01   9.9732526e-01   9.9691818e-01
   1.6561656e+01   9.9732673e-01   9.9691988e-01
   1.6563656e+01   9.9732820e-01   9.9692157e-01
   1.6565657e+01   9.9732967e-01   9.9692326e-01
   1.6567657e+01   9.9733114e-01   9.9692495e-01
   1.6569657e+01   9.9733261e-01   9.9692664e-01
   1.6571657e+01   9.9733408e-01   9.9692832e-01
   1.6573657e+01   9.9733554e-01   9.9693001e-01
   1.6575658e+01   9.9733701e-01   9.9693170e-01
   1.6577658e+01   9.9733848e-01   9.9693338e-01
   1.6579658e+01   9.9733994e-01   9.9693507e-01
   1.6581658e+01   9.9734140e-01   9.9693675e-01
   1.6583658e+01   9.9734287e-01   9.9693843e-01
   1.6585659e+01   9.9734433e-01   9.9694011e-01
   1.6587659e+01   9.9734579e-01   9.9694179e-01
   1.6589659e+01   9.9734725e-01   9.9694347e-01
   1.6591659e+01   9.9734871e-01   9.9694515e-01
   1.6593659e+01   9.9735017e-01   9.9694683e-01
   1.6595660e+01   9.9735163e-01   9.9694850e-01
   1.6597660e+01   9.9735309e-01   9.9695018e-01
   1.6599660e+01   9.9735454e-01   9.9695185e-01
   1.6601660e+01   9.9735600e-01   9.9695353e-01
   1.6603660e+01   9.9735745e-01   9.9695520e-01
   1.6605661e+01   9.9735891e-01   9.9695687e-01
   1.6607661e+01   9.9736036e-01   9.9695854e-01
   1.6609661e+01   9.9736181e-01   9.9696021e-01
   1.6611661e+01   9.9736326e-01   9.9696188e-01
   1.6613661e+01   9.9736471e-01   9.9696355e-01
   1.6615662e+01   9.9736616e-01   9.9696522e-01
   1.6617662e+01   9.9736761e-01   9.9696688e-01
   1.6619662e+01   9.9736906e-01   9.9696855e-01
   1.6621662e+01   9.9737051e-01   9.9697021e-01
   1.6623662e+01   9.9737196e-01   9.9697187e-01
   1.6625663e+01   9.9737340e-01   9.9697354e-01
   1.6627663e+01   9.9737485e-01   9.9697520e-01
   1.6629663e+01   9.9737629e-01   9.9697686e-01
   1.6631663e+01   9.9737773e-01   9.9697852e-01
   1.6633663e+01   9.9737918e-01   9.9698018e-01
   1.6635664e+01   9.9738062e-01   9.9698184e-01
   1.6637664e+01   9.9738206e-01   9.9698349e-01
   1.6639664e+01   9.9738350e-01   9.9698515e-01
   1.6641664e+01   9.9738494e-01   9.9698680e-01
   1.6643664e+01   9.9738638e-01   9.9698846e-01
   1.6645665e+01   9.9738781e-01   9.9699011e-01
   1.6647665e+01   9.9738925e-01   9.9699176e-01
   1.6649665e+01   9.9739069e-01   9.9699341e-01
   1.6651665e+01   9.9739212e-01   9.9699506e-01
   1.6653665e+01   9.9739356e-01   9.9699671e-01
   1.6655666e+01   9.9739499e-01   9.9699836e-01
   1.6657666e+01   9.9739642e-01   9.9700001e-01
   1.6659666e+01   9.9739786e-01   9.9700166e-01
   1.6661666e+01   9.9739929e-01   9.9700330e-01
   1.6663666e+01   9.9740072e-01   9.9700495e-01
   1.6665667e+01   9.9740215e-01   9.9700659e-01
   1.6667667e+01   9.9740358e-01   9.9700823e-01
   1.6669667e+01   9.9740500e-01   9.9700988e-01
   1.6671667e+01   9.9740643e-01   9.9701152e-01
   1.6673667e+01   9.9740786e-01   9.9701316e-01
   1.6675668e+01   9.9740928e-01   9.9701480e-01
   1.6677668e+01   9.9741071e-01   9.9701644e-01
   1.6679668e+01   9.9741213e-01   9.9701807e-01
   1.6681668e+01   9.9741356e-01   9.9701971e-01
   1.6683668e+01   9.9741498e-01   9.9702135e-01
   1.6685669e+01   9.9741640e-01   9.9702298e-01
   1.6687669e+01   9.9741782e-01   9.9702461e-01
   1.6689669e+01   9.9741924e-01   9.9702625e-01
   1.6691669e+01   9.9742066e-01   9.9702788e-01
   1.6693669e+01   9.9742208e-01   9.9702951e-01
   1.6695670e+01   9.9742350e-01   9.9703114e-01
   1.6697670e+01   9.9742491e-01   9.9703277e-01
   1.6699670e+01   9.9742633e-01   9.9703440e-01
   1.6701670e+01   9.9742774e-01   9.9703603e-01
   1.6703670e+01   9.9742916e-01   9.9703765e-01
   1.6705671e+01   9.9743057e-01   9.9703928e-01
   1.6707671e+01   9.9743199e-01   9.9704090e-01
   1.6709671e+01   9.9743340e-01   9.9704253e-01
   1.6711671e+01   9.9743481e-01   9.9704415e-01
   1.6713671e+01   9.9743622e-01   9.9704577e-01
   1.6715672e+01   9.9743763e-01   9.9704739e-01
   1.6717672e+01   9.9743904e-01   9.9704901e-01
   1.6719672e+01   9.9744045e-01   9.9705063e-01
   1.6721672e+01   9.9744185e-01   9.9705225e-01
   1.6723672e+01   9.9744326e-01   9.9705387e-01
   1.6725673e+01   9.9744467e-01   9.9705548e-01
   1.6727673e+01   9.9744607e-01   9.9705710e-01
   1.6729673e+01   9.9744747e-01   9.9705872e-01
   1.6731673e+01   9.9744888e-01   9.9706033e-01
   1.6733673e+01   9.9745028e-01   9.9706194e-01
   1.6735674e+01   9.9745168e-01   9.9706355e-01
   1.6737674e+01   9.9745308e-01   9.9706517e-01
   1.6739674e+01   9.9745448e-01   9.9706678e-01
   1.6741674e+01   9.9745588e-01   9.9706839e-01
   1.6743674e+01   9.9745728e-01   9.9706999e-01
   1.6745675e+01   9.9745868e-01   9.9707160e-01
   1.6747675e+01   9.9746008e-01   9.9707321e-01
   1.6749675e+01   9.9746147e-01   9.9707481e-01
   1.6751675e+01   9.9746287e-01   9.9707642e-01
   1.6753675e+01   9.9746426e-01   9.9707802e-01
   1.6755676e+01   9.9746566e-01   9.9707963e-01
   1.6757676e+01   9.9746705e-01   9.9708123e-01
   1.6759676e+01   9.9746844e-01   9.9708283e-01
   1.6761676e+01   9.9746984e-01   9.9708443e-01
   1.6763676e+01   9.9747123e-01   9.9708603e-01
   1.6765677e+01   9.9747262e-01   9.9708763e-01
   1.6767677e+01   9.9747401e-01   9.9708923e-01
   1.6769677e+01   9.9747539e-01   9.9709082e-01
   1.6771677e+01   9.9747678e-01   9.9709242e-01
   1.6773677e+01   9.9747817e-01   9.9709401e-01
   1.6775678e+01   9.9747956e-01   9.9709561e-01
   1.6777678e+01   9.9748094e-01   9.9709720e-01
   1.6779678e+01   9.9748233e-01   9.9709879e-01
   1.6781678e+01   9.9748371e-01   9.9710039e-01
   1.6783678e+01   9.9748509e-01   9.9710198e-01
   1.6785679e+01   9.9748647e-01   9.9710357e-01
   1.6787679e+01   9.9748786e-01   9.9710516e-01
   1.6789679e+01   9.9748924e-01   9.9710674e-01
   1.6791679e+01   9.9749062e-01   9.9710833e-01
   1.6793679e+01   9.9749200e-01   9.9710992e-01
   1.6795680e+01   9.9749337e-01   9.9711150e-01
   1.6797680e+01   9.9749475e-01   9.9711309e-01
   1.6799680e+01   9.9749613e-01   9.9711467e-01
   1.6801680e+01   9.9749751e-01   9.9711625e-01
   1.6803680e+01   9.9749888e-01   9.9711783e-01
   1.6805681e+01   9.9750025e-01   9.9711942e-01
   1.6807681e+01   9.9750163e-01   9.9712100e-01
   1.6809681e+01   9.9750300e-01   9.9712257e-01
   1.6811681e+01   9.9750437e-01   9.9712415e-01
   1.6813681e+01   9.9750575e-01   9.9712573e-01
   1.6815682e+01   9.9750712e-01   9.9712731e-01
   1.6817682e+01   9.9750849e-01   9.9712888e-01
   1.6819682e+01   9.9750986e-01   9.9713046e-01
   1.6821682e+01   9.9751122e-01   9.9713203e-01
   1.6823682e+01   9.9751259e-01   9.9713360e-01
   1.6825683e+01   9.9751396e-01   9.9713518e-01
   1.6827683e+01   9.9751532e-01   9.9713675e-01
   1.6829683e+01   9.9751669e-01   9.9713832e-01
   1.6831683e+01   9.9751805e-01   9.9713989e-01
   1.6833683e+01   9.9751942e-01   9.9714146e-01
   1.6835684e+01   9.9752078e-01   9.9714302e-01
   1.6837684e+01   9.9752214e-01   9.9714459e-01
   1.6839684e+01   9.9752351e-01   9.9714616e-01
   1.6841684e+01   9.9752487e-01   9.9714772e-01
   1.6843684e+01   9.9752623e-01   9.9714929e-01
   1.6845685e+01   9.9752759e-01   9.9715085e-01
   1.6847685e+01   9.9752894e-01   9.9715241e-01
   1.6849685e+01   9.9753030e-01   9.9715397e-01
   1.6851685e+01   9.9753166e-01   9.9715553e-01
   1.6853685e+01   9.9753301e-01   9.9715709e-01
   1.6855686e+01   9.9753437e-01   9.9715865e-01
   1.6857686e+01   9.9753572e-01   9.9716021e-01
   1.6859686e+01   9.9753708e-01   9.9716177e-01
   1.6861686e+01   9.9753843e-01   9.9716333e-01
   1.6863686e+01   9.9753978e-01   9.9716488e-01
   1.6865687e+01   9.9754114e-01   9.9716644e-01
   1.6867687e+01   9.9754249e-01   9.9716799e-01
   1.6869687e+01   9.9754384e-01   9.9716954e-01
   1.6871687e+01   9.9754519e-01   9.9717109e-01
   1.6873687e+01   9.9754653e-01   9.9717265e-01
   1.6875688e+01   9.9754788e-01   9.9717420e-01
   1.6877688e+01   9.9754923e-01   9.9717575e-01
   1.6879688e+01   9.9755058e-01   9.9717729e-01
   1.6881688e+01   9.9755192e-01   9.9717884e-01
   1.6883688e+01   9.9755327e-01   9.9718039e-01
   1.6885689e+01   9.9755461e-01   9.9718193e-01
   1.6887689e+01   9.9755595e-01   9.9718348e-01
   1.6889689e+01   9.9755730e-01   9.9718502e-01
   1.6891689e+01   9.9755864e-01   9.9718657e-01
   1.6893689e+01   9.9755998e-01   9.9718811e-01
   1.6895690e+01   9.9756132e-01   9.9718965e-01
   1.6897690e+01   9.9756266e-01   9.9719119e-01
   1.6899690e+01   9.9756400e-01   9.9719273e-01
   1.6901690e+01   9.9756534e-01   9.9719427e-01
   1.6903690e+01   9.9756667e-01   9.9719581e-01
   1.6905691e+01   9.9756801e-01   9.9719735e-01
   1.6907691e+01   9.9756935e-01   9.9719888e-01
   1.6909691e+01   9.9757068e-01   9.9720042e-01
   1.6911691e+01   9.9757202e-01   9.9720196e-01
   1.6913691e+01   9.9757335e-01   9.9720349e-01
   1.6915692e+01   9.9757468e-01   9.9720502e-01
   1.6917692e+01   9.9757601e-01   9.9720655e-01
   1.6919692e+01   9.9757735e-01   9.9720809e-01
   1.6921692e+01   9.9757868e-01   9.9720962e-01
   1.6923692e+01   9.9758001e-01   9.9721115e-01
   1.6925693e+01   9.9758134e-01   9.9721268e-01
   1.6927693e+01   9.9758266e-01   9.9721420e-01
   1.6929693e+01   9.9758399e-01   9.9721573e-01
   1.6931693e+01   9.9758532e-01   9.9721726e-01
   1.6933693e+01   9.9758664e-01   9.9721878e-01
   1.6935694e+01   9.9758797e-01   9.9722031e-01
   1.6937694e+01   9.9758929e-01   9.9722183e-01
   1.6939694e+01   9.9759062e-01   9.9722335e-01
   1.6941694e+01   9.9759194e-01   9.9722488e-01
   1.6943694e+01   9.9759326e-01   9.9722640e-01
   1.6945695e+01   9.9759459e-01   9.9722792e-01
   1.6947695e+01   9.9759591e-01   9.9722944e-01
   1.6949695e+01   9.9759723e-01   9.9723096e-01
   1.6951695e+01   9.9759855e-01   9.9723247e-01
   1.6953695e+01   9.9759986e-01   9.9723399e-01
   1.6955696e+01   9.9760118e-01   9.9723551e-01
   1.6957696e+01   9.9760250e-01   9.9723702e-01
   1.6959696e+01   9.9760382e-01   9.9723854e-01
   1.6961696e+01   9.9760513e-01   9.9724005e-01
   1.6963696e+01   9.9760645e-01   9.9724156e-01
   1.6965697e+01   9.9760776e-01   9.9724307e-01
   1.6967697e+01   9.9760908e-01   9.9724459e-01
   1.6969697e+01   9.9761039e-01   9.9724610e-01
   1.6971697e+01   9.9761170e-01   9.9724761e-01
   1.6973697e+01   9.9761301e-01   9.9724911e-01
   1.6975698e+01   9.9761432e-01   9.9725062e-01
   1.6977698e+01   9.9761563e-01   9.9725213e-01
   1.6979698e+01   9.9761694e-01   9.9725363e-01
   1.6981698e+01   9.9761825e-01   9.9725514e-01
   1.6983698e+01   9.9761956e-01   9.9725664e-01
   1.6985699e+01   9.9762086e-01   9.9725815e-01
   1.6987699e+01   9.9762217e-01   9.9725965e-01
   1.6989699e+01   9.9762348e-01   9.9726115e-01
   1.6991699e+01   9.9762478e-01   9.9726265e-01
   1.6993699e+01   9.9762608e-01   9.9726415e-01
   1.6995700e+01   9.9762739e-01   9.9726565e-01
   1.6997700e+01   9.9762869e-01   9.9726715e-01
   1.6999700e+01   9.9762999e-01   9.9726865e-01
   1.7001700e+01   9.9763129e-01   9.9727015e-01
   1.7003700e+01   9.9763259e-01   9.9727164e-01
   1.7005701e+01   9.9763389e-01   9.9727314e-01
   1.7007701e+01   9.9763519e-01   9.9727463e-01
   1.7009701e+01   9.9763649e-01   9.9727613e-01
   1.7011701e+01   9.9763779e-01   9.9727762e-01
   1.7013701e+01   9.9763908e-01   9.9727911e-01
   1.7015702e+01   9.9764038e-01   9.9728060e-01
   1.7017702e+01   9.9764168e-01   9.9728209e-01
   1.7019702e+01   9.9764297e-01   9.9728358e-01
   1.7021702e+01   9.9764426e-01   9.9728507e-01
   1.7023702e+01   9.9764556e-01   9.9728656e-01
   1.7025703e+01   9.9764685e-01   9.9728804e-01
   1.7027703e+01   9.9764814e-01   9.9728953e-01
   1.7029703e+01   9.9764943e-01   9.9729101e-01
   1.7031703e+01   9.9765072e-01   9.9729250e-01
   1.7033703e+01   9.9765201e-01   9.9729398e-01
   1.7035704e+01   9.9765330e-01   9.9729547e-01
   1.7037704e+01   9.9765459e-01   9.9729695e-01
   1.7039704e+01   9.9765588e-01   9.9729843e-01
   1.7041704e+01   9.9765716e-01   9.9729991e-01
   1.7043704e+01   9.9765845e-01   9.9730139e-01
   1.7045705e+01   9.9765973e-01   9.9730287e-01
   1.7047705e+01   9.9766102e-01   9.9730434e-01
   1.7049705e+01   9.9766230e-01   9.9730582e-01
   1.7051705e+01   9.9766359e-01   9.9730730e-01
   1.7053705e+01   9.9766487e-01   9.9730877e-01
   1.7055706e+01   9.9766615e-01   9.9731025e-01
   1.7057706e+01   9.9766743e-01   9.9731172e-01
   1.7059706e+01   9.9766871e-01   9.9731319e-01
   1.7061706e+01   9.9766999e-01   9.9731467e-01
   1.7063706e+01   9.9767127e-01   9.9731614e-01
   1.7065707e+01   9.9767255e-01   9.9731761e-01
   1.7067707e+01   9.9767382e-01   9.9731908e-01
   1.7069707e+01   9.9767510e-01   9.9732055e-01
   1.7071707e+01   9.9767638e-01   9.9732201e-01
   1.7073707e+01   9.9767765e-01   9.9732348e-01
   1.7075708e+01   9.9767893e-01   9.9732495e-01
   1.7077708e+01   9.9768020e-01   9.9732641e-01
   1.7079708e+01   9.9768147e-01   9.9732788e-01
   1.7081708e+01   9.9768275e-01   9.9732934e-01
   1.7083708e+01   9.9768402e-01   9.9733080e-01
   1.7085709e+01   9.9768529e-01   9.9733227e-01
   1.7087709e+01   9.9768656e-01   9.9733373e-01
   1.7089709e+01   9.9768783e-01   9.9733519e-01
   1.7091709e+01   9.9768910e-01   9.9733665e-01
   1.7093709e+01   9.9769036e-01   9.9733811e-01
   1.7095710e+01   9.9769163e-01   9.9733957e-01
   1.7097710e+01   9.9769290e-01   9.9734102e-01
   1.7099710e+01   9.9769416e-01   9.9734248e-01
   1.7101710e+01   9.9769543e-01   9.9734393e-01
   1.7103710e+01   9.9769669e-01   9.9734539e-01
   1.7105711e+01   9.9769796e-01   9.9734684e-01
   1.7107711e+01   9.9769922e-01   9.9734830e-01
   1.7109711e+01   9.9770048e-01   9.9734975e-01
   1.7111711e+01   9.9770174e-01   9.9735120e-01
   1.7113711e+01   9.9770301e-01   9.9735265e-01
   1.7115712e+01   9.9770427e-01   9.9735410e-01
   1.7117712e+01   9.9770553e-01   9.9735555e-01
   1.7119712e+01   9.9770678e-01   9.9735700e-01
   1.7121712e+01   9.9770804e-01   9.9735845e-01
   1.7123712e+01   9.9770930e-01   9.9735989e-01
   1.7125713e+01   9.9771056e-01   9.9736134e-01
   1.7127713e+01   9.9771181e-01   9.9736279e-01
   1.7129713e+01   9.9771307e-01   9.9736423e-01
   1.7131713e+01   9.9771432e-01   9.9736567e-01
   1.7133713e+01   9.9771558e-01   9.9736712e-01
   1.7135714e+01   9.9771683e-01   9.9736856e-01
   1.7137714e+01   9.9771808e-01   9.9737000e-01
   1.7139714e+01   9.9771933e-01   9.9737144e-01
   1.7141714e+01   9.9772059e-01   9.9737288e-01
   1.7143714e+01   9.9772184e-01   9.9737432e-01
   1.7145715e+01   9.9772309e-01   9.9737576e-01
   1.7147715e+01   9.9772433e-01   9.9737719e-01
   1.7149715e+01   9.9772558e-01   9.9737863e-01
   1.7151715e+01   9.9772683e-01   9.9738007e-01
   1.7153715e+01   9.9772808e-01   9.9738150e-01
   1.7155716e+01   9.9772932e-01   9.9738293e-01
   1.7157716e+01   9.9773057e-01   9.9738437e-01
   1.7159716e+01   9.9773181e-01   9.9738580e-01
   1.7161716e+01   9.9773306e-01   9.9738723e-01
   1.7163716e+01   9.9773430e-01   9.9738866e-01
   1.7165717e+01   9.9773554e-01   9.9739009e-01
   1.7167717e+01   9.9773679e-01   9.9739152e-01
   1.7169717e+01   9.9773803e-01   9.9739295e-01
   1.7171717e+01   9.9773927e-01   9.9739438e-01
   1.7173717e+01   9.9774051e-01   9.9739580e-01
   1.7175718e+01   9.9774175e-01   9.9739723e-01
   1.7177718e+01   9.9774299e-01   9.9739866e-01
   1.7179718e+01   9.9774422e-01   9.9740008e-01
   1.7181718e+01   9.9774546e-01   9.9740150e-01
   1.7183718e+01   9.9774670e-01   9.9740293e-01
   1.7185719e+01   9.9774793e-01   9.9740435e-01
   1.7187719e+01   9.9774917e-01   9.9740577e-01
   1.7189719e+01   9.9775040e-01   9.9740719e-01
   1.7191719e+01   9.9775164e-01   9.9740861e-01
   1.7193719e+01   9.9775287e-01   9.9741003e-01
   1.7195720e+01   9.9775410e-01   9.9741145e-01
   1.7197720e+01   9.9775533e-01   9.9741286e-01
   1.7199720e+01   9.9775656e-01   9.9741428e-01
   1.7201720e+01   9.9775780e-01   9.9741570e-01
   1.7203720e+01   9.9775902e-01   9.9741711e-01
   1.7205721e+01   9.9776025e-01   9.9741853e-01
   1.7207721e+01   9.9776148e-01   9.9741994e-01
   1.7209721e+01   9.9776271e-01   9.9742135e-01
   1.7211721e+01   9.9776394e-01   9.9742276e-01
   1.7213721e+01   9.9776516e-01   9.9742417e-01
   1.7215722e+01   9.9776639e-01   9.9742558e-01
   1.7217722e+01   9.9776761e-01   9.9742699e-01
   1.7219722e+01   9.9776884e-01   9.9742840e-01
   1.7221722e+01   9.9777006e-01   9.9742981e-01
   1.7223722e+01   9.9777128e-01   9.9743122e-01
   1.7225723e+01   9.9777251e-01   9.9743262e-01
   1.7227723e+01   9.9777373e-01   9.9743403e-01
   1.7229723e+01   9.9777495e-01   9.9743543e-01
   1.7231723e+01   9.9777617e-01   9.9743684e-01
   1.7233723e+01   9.9777739e-01   9.9743824e-01
   1.7235724e+01   9.9777861e-01   9.9743964e-01
   1.7237724e+01   9.9777982e-01   9.9744105e-01
   1.7239724e+01   9.9778104e-01   9.9744245e-01
   1.7241724e+01   9.9778226e-01   9.9744385e-01
   1.7243724e+01   9.9778347e-01   9.9744525e-01
   1.7245725e+01   9.9778469e-01   9.9744664e-01
   1.7247725e+01   9.9778590e-01   9.9744804e-01
   1.7249725e+01   9.9778712e-01   9.9744944e-01
   1.7251725e+01   9.9778833e-01   9.9745084e-01
   1.7253725e+01   9.9778954e-01   9.9745223e-01
   1.7255726e+01   9.9779075e-01   9.9745363e-01
   1.7257726e+01   9.9779197e-01   9.9745502e-01
   1.7259726e+01   9.9779318e-01   9.9745641e-01
   1.7261726e+01   9.9779439e-01   9.9745780e-01
   1.7263726e+01   9.9779560e-01   9.9745920e-01
   1.7265727e+01   9.9779680e-01   9.9746059e-01
   1.7267727e+01   9.9779801e-01   9.9746198e-01
   1.7269727e+01   9.9779922e-01   9.9746337e-01
   1.7271727e+01   9.9780043e-01   9.9746475e-01
   1.7273727e+01   9.9780163e-01   9.9746614e-01
   1.7275728e+01   9.9780284e-01   9.9746753e-01
   1.7277728e+01   9.9780404e-01   9.9746892e-01
   1.7279728e+01   9.9780524e-01   9.9747030e-01
   1.7281728e+01   9.9780645e-01   9.9747169e-01
   1.7283728e+01   9.9780765e-01   9.9747307e-01
   1.7285729e+01   9.9780885e-01   9.9747445e-01
   1.7287729e+01   9.9781005e-01   9.9747583e-01
   1.7289729e+01   9.9781125e-01   9.9747722e-01
   1.7291729e+01   9.9781245e-01   9.9747860e-01
   1.7293729e+01   9.9781365e-01   9.9747998e-01
   1.7295730e+01   9.9781485e-01   9.9748136e-01
   1.7297730e+01   9.9781605e-01   9.9748273e-01
   1.7299730e+01   9.9781725e-01   9.9748411e-01
   1.7301730e+01   9.9781844e-01   9.9748549e-01
   1.7303730e+01   9.9781964e-01   9.9748686e-01
   1.7305731e+01   9.9782083e-01   9.9748824e-01
   1.7307731e+01   9.9782203e-01   9.9748961e-01
   1.7309731e+01   9.9782322e-01   9.9749099e-01
   1.7311731e+01   9.9782441e-01   9.9749236e-01
   1.7313731e+01   9.9782561e-01   9.9749373e-01
   1.7315732e+01   9.9782680e-01   9.9749511e-01
   1.7317732e+01   9.9782799e-01   9.9749648e-01
   1.7319732e+01   9.9782918e-01   9.9749785e-01
   1.7321732e+01   9.9783037e-01   9.9749922e-01
   1.7323732e+01   9.9783156e-01   9.9750058e-01
   1.7325733e+01   9.9783275e-01   9.9750195e-01
   1.7327733e+01   9.9783393e-01   9.9750332e-01
   1.7329733e+01   9.9783512e-01   9.9750469e-01
   1.7331733e+01   9.9783631e-01   9.9750605e-01
   1.7333733e+01   9.9783749e-01   9.9750742e-01
   1.7335734e+01   9.9783868e-01   9.9750878e-01
   1.7337734e+01   9.9783986e-01   9.9751014e-01
   1.7339734e+01   9.9784105e-01   9.9751150e-01
   1.7341734e+01   9.9784223e-01   9.9751287e-01
   1.7343734e+01   9.9784341e-01   9.9751423e-01
   1.7345735e+01   9.9784459e-01   9.9751559e-01
   1.7347735e+01   9.9784578e-01   9.9751695e-01
   1.7349735e+01   9.9784696e-01   9.9751831e-01
   1.7351735e+01   9.9784814e-01   9.9751966e-01
   1.7353735e+01   9.9784931e-01   9.9752102e-01
   1.7355736e+01   9.9785049e-01   9.9752238e-01
   1.7357736e+01   9.9785167e-01   9.9752373e-01
   1.7359736e+01   9.9785285e-01   9.9752509e-01
   1.7361736e+01   9.9785402e-01   9.9752644e-01
   1.7363736e+01   9.9785520e-01   9.9752779e-01
   1.7365737e+01   9.9785638e-01   9.9752915e-01
   1.7367737e+01   9.9785755e-01   9.9753050e-01
   1.7369737e+01   9.9785872e-01   9.9753185e-01
   1.7371737e+01   9.9785990e-01   9.9753320e-01
   1.7373737e+01   9.9786107e-01   9.9753455e-01
   1.7375738e+01   9.9786224e-01   9.9753590e-01
   1.7377738e+01   9.9786341e-01   9.9753725e-01
   1.7379738e+01   9.9786458e-01   9.9753859e-01
   1.7381738e+01   9.9786575e-01   9.9753994e-01
   1.7383738e+01   9.9786692e-01   9.9754129e-01
   1.7385739e+01   9.9786809e-01   9.9754263e-01
   1.7387739e+01   9.9786926e-01   9.9754398e-01
   1.7389739e+01   9.9787043e-01   9.9754532e-01
   1.7391739e+01   9.9787159e-01   9.9754666e-01
   1.7393739e+01   9.9787276e-01   9.9754801e-01
   1.7395740e+01   9.9787393e-01   9.9754935e-01
   1.7397740e+01   9.9787509e-01   9.9755069e-01
   1.7399740e+01   9.9787625e-01   9.9755203e-01
   1.7401740e+01   9.9787742e-01   9.9755337e-01
   1.7403740e+01   9.9787858e-01   9.9755470e-01
   1.7405741e+01   9.9787974e-01   9.9755604e-01
   1.7407741e+01   9.9788090e-01   9.9755738e-01
   1.7409741e+01   9.9788206e-01   9.9755872e-01
   1.7411741e+01   9.9788323e-01   9.9756005e-01
   1.7413741e+01   9.9788438e-01   9.9756139e-01
   1.7415742e+01   9.9788554e-01   9.9756272e-01
   1.7417742e+01   9.9788670e-01   9.9756405e-01
   1.7419742e+01   9.9788786e-01   9.9756538e-01
   1.7421742e+01   9.9788902e-01   9.9756672e-01
   1.7423742e+01   9.9789017e-01   9.9756805e-01
   1.7425743e+01   9.9789133e-01   9.9756938e-01
   1.7427743e+01   9.9789248e-01   9.9757071e-01
   1.7429743e+01   9.9789364e-01   9.9757204e-01
   1.7431743e+01   9.9789479e-01   9.9757336e-01
   1.7433743e+01   9.9789594e-01   9.9757469e-01
   1.7435744e+01   9.9789710e-01   9.9757602e-01
   1.7437744e+01   9.9789825e-01   9.9757734e-01
   1.7439744e+01   9.9789940e-01   9.9757867e-01
   1.7441744e+01   9.9790055e-01   9.9757999e-01
   1.7443744e+01   9.9790170e-01   9.9758132e-01
   1.7445745e+01   9.9790285e-01   9.9758264e-01
   1.7447745e+01   9.9790400e-01   9.9758396e-01
   1.7449745e+01   9.9790515e-01   9.9758528e-01
   1.7451745e+01   9.9790629e-01   9.9758660e-01
   1.7453745e+01   9.9790744e-01   9.9758792e-01
   1.7455746e+01   9.9790859e-01   9.9758924e-01
   1.7457746e+01   9.9790973e-01   9.9759056e-01
   1.7459746e+01   9.9791088e-01   9.9759188e-01
   1.7461746e+01   9.9791202e-01   9.9759320e-01
   1.7463746e+01   9.9791316e-01   9.9759451e-01
   1.7465747e+01   9.9791431e-01   9.9759583e-01
   1.7467747e+01   9.9791545e-01   9.9759714e-01
   1.7469747e+01   9.9791659e-01   9.9759846e-01
   1.7471747e+01   9.9791773e-01   9.9759977e-01
   1.7473747e+01   9.9791887e-01   9.9760108e-01
   1.7475748e+01   9.9792001e-01   9.9760239e-01
   1.7477748e+01   9.9792115e-01   9.9760371e-01
   1.7479748e+01   9.9792229e-01   9.9760502e-01
   1.7481748e+01   9.9792343e-01   9.9760633e-01
   1.7483748e+01   9.9792456e-01   9.9760763e-01
   1.7485749e+01   9.9792570e-01   9.9760894e-01
   1.7487749e+01   9.9792684e-01   9.9761025e-01
   1.7489749e+01   9.9792797e-01   9.9761156e-01
   1.7491749e+01   9.9792911e-01   9.9761286e-01
   1.7493749e+01   9.9793024e-01   9.9761417e-01
   1.7495750e+01   9.9793137e-01   9.9761547e-01
   1.7497750e+01   9.9793251e-01   9.9761678e-01
   1.7499750e+01   9.9793364e-01   9.9761808e-01
   1.7501750e+01   9.9793477e-01   9.9761938e-01
   1.7503750e+01   9.9793590e-01   9.9762068e-01
   1.7505751e+01   9.9793703e-01   9.9762199e-01
   1.7507751e+01   9.9793816e-01   9.9762329e-01
   1.7509751e+01   9.9793929e-01   9.9762459e-01
   1.7511751e+01   9.9794042e-01   9.9762588e-01
   1.7513751e+01   9.9794155e-01   9.9762718e-01
   1.7515752e+01   9.9794267e-01   9.9762848e-01
   1.7517752e+01   9.9794380e-01   9.9762978e-01
   1.7519752e+01   9.9794492e-01   9.9763107e-01
   1.7521752e+01   9.9794605e-01   9.9763237e-01
   1.7523752e+01   9.9794717e-01   9.9763366e-01
   1.7525753e+01   9.9794830e-01   9.9763496e-01
   1.7527753e+01   9.9794942e-01   9.9763625e-01
   1.7529753e+01   9.9795054e-01   9.9763754e-01
   1.7531753e+01   9.9795167e-01   9.9763883e-01
   1.7533753e+01   9.9795279e-01   9.9764012e-01
   1.7535754e+01   9.9795391e-01   9.9764141e-01
   1.7537754e+01   9.9795503e-01   9.9764270e-01
   1.7539754e+01   9.9795615e-01   9.9764399e-01
   1.7541754e+01   9.9795727e-01   9.9764528e-01
   1.7543754e+01   9.9795838e-01   9.9764657e-01
   1.7545755e+01   9.9795950e-01   9.9764785e-01
   1.7547755e+01   9.9796062e-01   9.9764914e-01
   1.7549755e+01   9.9796174e-01   9.9765042e-01
   1.7551755e+01   9.9796285e-01   9.9765171e-01
   1.7553755e+01   9.9796397e-01   9.9765299e-01
   1.7555756e+01   9.9796508e-01   9.9765428e-01
   1.7557756e+01   9.9796620e-01   9.9765556e-01
   1.7559756e+01   9.9796731e-01   9.9765684e-01
   1.7561756e+01   9.9796842e-01   9.9765812e-01
   1.7563756e+01   9.9796953e-01   9.9765940e-01
   1.7565757e+01   9.9797064e-01   9.9766068e-01
   1.7567757e+01   9.9797176e-01   9.9766196e-01
   1.7569757e+01   9.9797287e-01   9.9766324e-01
   1.7571757e+01   9.9797398e-01   9.9766451e-01
   1.7573757e+01   9.9797508e-01   9.9766579e-01
   1.7575758e+01   9.9797619e-01   9.9766707e-01
   1.7577758e+01   9.9797730e-01   9.9766834e-01
   1.7579758e+01   9.9797841e-01   9.9766962e-01
   1.7581758e+01   9.9797951e-01   9.9767089e-01
   1.7583758e+01   9.9798062e-01   9.9767216e-01
   1.7585759e+01   9.9798172e-01   9.9767344e-01
   1.7587759e+01   9.9798283e-01   9.9767471e-01
   1.7589759e+01   9.9798393e-01   9.9767598e-01
   1.7591759e+01   9.9798504e-01   9.9767725e-01
   1.7593759e+01   9.9798614e-01   9.9767852e-01
   1.7595760e+01   9.9798724e-01   9.9767979e-01
   1.7597760e+01   9.9798834e-01   9.9768106e-01
   1.7599760e+01   9.9798944e-01   9.9768232e-01
   1.7601760e+01   9.9799054e-01   9.9768359e-01
   1.7603760e+01   9.9799164e-01   9.9768486e-01
   1.7605761e+01   9.9799274e-01   9.9768612e-01
   1.7607761e+01   9.9799384e-01   9.9768739e-01
   1.7609761e+01   9.9799494e-01   9.9768865e-01
   1.7611761e+01   9.9799604e-01   9.9768991e-01
   1.7613761e+01   9.9799713e-01   9.9769118e-01
   1.7615762e+01   9.9799823e-01   9.9769244e-01
   1.7617762e+01   9.9799933e-01   9.9769370e-01
   1.7619762e+01   9.9800042e-01   9.9769496e-01
   1.7621762e+01   9.9800151e-01   9.9769622e-01
   1.7623762e+01   9.9800261e-01   9.9769748e-01
   1.7625763e+01   9.9800370e-01   9.9769874e-01
   1.7627763e+01   9.9800479e-01   9.9769999e-01
   1.7629763e+01   9.9800588e-01   9.9770125e-01
   1.7631763e+01   9.9800698e-01   9.9770251e-01
   1.7633763e+01   9.9800807e-01   9.9770376e-01
   1.7635764e+01   9.9800916e-01   9.9770502e-01
   1.7637764e+01   9.9801025e-01   9.9770627e-01
   1.7639764e+01   9.9801133e-01   9.9770753e-01
   1.7641764e+01   9.9801242e-01   9.9770878e-01
   1.7643764e+01   9.9801351e-01   9.9771003e-01
   1.7645765e+01   9.9801460e-01   9.9771128e-01
   1.7647765e+01   9.9801568e-01   9.9771253e-01
   1.7649765e+01   9.9801677e-01   9.9771378e-01
   1.7651765e+01   9.9801785e-01   9.9771503e-01
   1.7653765e+01   9.9801894e-01   9.9771628e-01
   1.7655766e+01   9.9802002e-01   9.9771753e-01
   1.7657766e+01   9.9802111e-01   9.9771878e-01
   1.7659766e+01   9.9802219e-01   9.9772002e-01
   1.7661766e+01   9.9802327e-01   9.9772127e-01
   1.7663766e+01   9.9802435e-01   9.9772251e-01
   1.7665767e+01   9.9802543e-01   9.9772376e-01
   1.7667767e+01   9.9802651e-01   9.9772500e-01
   1.7669767e+01   9.9802759e-01   9.9772624e-01
   1.7671767e+01   9.9802867e-01   9.9772749e-01
   1.7673767e+01   9.9802975e-01   9.9772873e-01
   1.7675768e+01   9.9803083e-01   9.9772997e-01
   1.7677768e+01   9.9803191e-01   9.9773121e-01
   1.7679768e+01   9.9803298e-01   9.9773245e-01
   1.7681768e+01   9.9803406e-01   9.9773369e-01
   1.7683768e+01   9.9803513e-01   9.9773493e-01
   1.7685769e+01   9.9803621e-01   9.9773616e-01
   1.7687769e+01   9.9803728e-01   9.9773740e-01
   1.7689769e+01   9.9803836e-01   9.9773864e-01
   1.7691769e+01   9.9803943e-01   9.9773987e-01
   1.7693769e+01   9.9804050e-01   9.9774111e-01
   1.7695770e+01   9.9804157e-01   9.9774234e-01
   1.7697770e+01   9.9804265e-01   9.9774357e-01
   1.7699770e+01   9.9804372e-01   9.9774481e-01
   1.7701770e+01   9.9804479e-01   9.9774604e-01
   1.7703770e+01   9.9804586e-01   9.9774727e-01
   1.7705771e+01   9.9804692e-01   9.9774850e-01
   1.7707771e+01   9.9804799e-01   9.9774973e-01
   1.7709771e+01   9.9804906e-01   9.9775096e-01
   1.7711771e+01   9.9805013e-01   9.9775219e-01
   1.7713771e+01   9.9805119e-01   9.9775342e-01
   1.7715772e+01   9.9805226e-01   9.9775464e-01
   1.7717772e+01   9.9805333e-01   9.9775587e-01
   1.7719772e+01   9.9805439e-01   9.9775710e-01
   1.7721772e+01   9.9805545e-01   9.9775832e-01
   1.7723772e+01   9.9805652e-01   9.9775955e-01
   1.7725773e+01   9.9805758e-01   9.9776077e-01
   1.7727773e+01   9.9805864e-01   9.9776199e-01
   1.7729773e+01   9.9805970e-01   9.9776322e-01
   1.7731773e+01   9.9806077e-01   9.9776444e-01
   1.7733773e+01   9.9806183e-01   9.9776566e-01
   1.7735774e+01   9.9806289e-01   9.9776688e-01
   1.7737774e+01   9.9806395e-01   9.9776810e-01
   1.7739774e+01   9.9806500e-01   9.9776932e-01
   1.7741774e+01   9.9806606e-01   9.9777054e-01
   1.7743774e+01   9.9806712e-01   9.9777176e-01
   1.7745775e+01   9.9806818e-01   9.9777297e-01
   1.7747775e+01   9.9806923e-01   9.9777419e-01
   1.7749775e+01   9.9807029e-01   9.9777541e-01
   1.7751775e+01   9.9807135e-01   9.9777662e-01
   1.7753775e+01   9.9807240e-01   9.9777783e-01
   1.7755776e+01   9.9807345e-01   9.9777905e-01
   1.7757776e+01   9.9807451e-01   9.9778026e-01
   1.7759776e+01   9.9807556e-01   9.9778147e-01
   1.7761776e+01   9.9807661e-01   9.9778269e-01
   1.7763776e+01   9.9807766e-01   9.9778390e-01
   1.7765777e+01   9.9807872e-01   9.9778511e-01
   1.7767777e+01   9.9807977e-01   9.9778632e-01
   1.7769777e+01   9.9808082e-01   9.9778753e-01
   1.7771777e+01   9.9808187e-01   9.9778873e-01
   1.7773777e+01   9.9808291e-01   9.9778994e-01
   1.7775778e+01   9.9808396e-01   9.9779115e-01
   1.7777778e+01   9.9808501e-01   9.9779236e-01
   1.7779778e+01   9.9808606e-01   9.9779356e-01
   1.7781778e+01   9.9808710e-01   9.9779477e-01
   1.7783778e+01   9.9808815e-01   9.9779597e-01
   1.7785779e+01   9.9808920e-01   9.9779717e-01
   1.7787779e+01   9.9809024e-01   9.9779838e-01
   1.7789779e+01   9.9809128e-01   9.9779958e-01
   1.7791779e+01   9.9809233e-01   9.9780078e-01
   1.7793779e+01   9.9809337e-01   9.9780198e-01
   1.7795780e+01   9.9809441e-01   9.9780318e-01
   1.7797780e+01   9.9809546e-01   9.9780438e-01
   1.7799780e+01   9.9809650e-01   9.9780558e-01
   1.7801780e+01   9.9809754e-01   9.9780678e-01
   1.7803780e+01   9.9809858e-01   9.9780798e-01
   1.7805781e+01   9.9809962e-01   9.9780917e-01
   1.7807781e+01   9.9810066e-01   9.9781037e-01
   1.7809781e+01   9.9810169e-01   9.9781157e-01
   1.7811781e+01   9.9810273e-01   9.9781276e-01
   1.7813781e+01   9.9810377e-01   9.9781396e-01
   1.7815782e+01   9.9810481e-01   9.9781515e-01
   1.7817782e+01   9.9810584e-01   9.9781634e-01
   1.7819782e+01   9.9810688e-01   9.9781754e-01
   1.7821782e+01   9.9810791e-01   9.9781873e-01
   1.7823782e+01   9.9810895e-01   9.9781992e-01
   1.7825783e+01   9.9810998e-01   9.9782111e-01
   1.7827783e+01   9.9811101e-01   9.9782230e-01
   1.7829783e+01   9.9811205e-01   9.9782349e-01
   1.7831783e+01   9.9811308e-01   9.9782468e-01
   1.7833783e+01   9.9811411e-01   9.9782586e-01
   1.7835784e+01   9.9811514e-01   9.9782705e-01
   1.7837784e+01   9.9811617e-01   9.9782824e-01
   1.7839784e+01   9.9811720e-01   9.9782942e-01
   1.7841784e+01   9.9811823e-01   9.9783061e-01
   1.7843784e+01   9.9811926e-01   9.9783179e-01
   1.7845785e+01   9.9812029e-01   9.9783298e-01
   1.7847785e+01   9.9812131e-01   9.9783416e-01
   1.7849785e+01   9.9812234e-01   9.9783534e-01
   1.7851785e+01   9.9812337e-01   9.9783652e-01
   1.7853785e+01   9.9812439e-01   9.9783770e-01
   1.7855786e+01   9.9812542e-01   9.9783889e-01
   1.7857786e+01   9.9812644e-01   9.9784007e-01
   1.7859786e+01   9.9812747e-01   9.9784124e-01
   1.7861786e+01   9.9812849e-01   9.9784242e-01
   1.7863786e+01   9.9812951e-01   9.9784360e-01
   1.7865787e+01   9.9813054e-01   9.9784478e-01
   1.7867787e+01   9.9813156e-01   9.9784596e-01
   1.7869787e+01   9.9813258e-01   9.9784713e-01
   1.7871787e+01   9.9813360e-01   9.9784831e-01
   1.7873787e+01   9.9813462e-01   9.9784948e-01
   1.7875788e+01   9.9813564e-01   9.9785066e-01
   1.7877788e+01   9.9813666e-01   9.9785183e-01
   1.7879788e+01   9.9813768e-01   9.9785300e-01
   1.7881788e+01   9.9813869e-01   9.9785417e-01
   1.7883788e+01   9.9813971e-01   9.9785534e-01
   1.7885789e+01   9.9814073e-01   9.9785652e-01
   1.7887789e+01   9.9814174e-01   9.9785769e-01
   1.7889789e+01   9.9814276e-01   9.9785886e-01
   1.7891789e+01   9.9814377e-01   9.9786002e-01
   1.7893789e+01   9.9814479e-01   9.9786119e-01
   1.7895790e+01   9.9814580e-01   9.9786236e-01
   1.7897790e+01   9.9814682e-01   9.9786353e-01
   1.7899790e+01   9.9814783e-01   9.9786469e-01
   1.7901790e+01   9.9814884e-01   9.9786586e-01
   1.7903790e+01   9.9814985e-01   9.9786702e-01
   1.7905791e+01   9.9815086e-01   9.9786819e-01
   1.7907791e+01   9.9815187e-01   9.9786935e-01
   1.7909791e+01   9.9815288e-01   9.9787051e-01
   1.7911791e+01   9.9815389e-01   9.9787168e-01
   1.7913791e+01   9.9815490e-01   9.9787284e-01
   1.7915792e+01   9.9815591e-01   9.9787400e-01
   1.7917792e+01   9.9815692e-01   9.9787516e-01
   1.7919792e+01   9.9815792e-01   9.9787632e-01
   1.7921792e+01   9.9815893e-01   9.9787748e-01
   1.7923792e+01   9.9815994e-01   9.9787864e-01
   1.7925793e+01   9.9816094e-01   9.9787980e-01
   1.7927793e+01   9.9816195e-01   9.9788095e-01
   1.7929793e+01   9.9816295e-01   9.9788211e-01
   1.7931793e+01   9.9816396e-01   9.9788326e-01
   1.7933793e+01   9.9816496e-01   9.9788442e-01
   1.7935794e+01   9.9816596e-01   9.9788557e-01
   1.7937794e+01   9.9816696e-01   9.9788673e-01
   1.7939794e+01   9.9816796e-01   9.9788788e-01
   1.7941794e+01   9.9816897e-01   9.9788904e-01
   1.7943794e+01   9.9816997e-01   9.9789019e-01
   1.7945795e+01   9.9817097e-01   9.9789134e-01
   1.7947795e+01   9.9817197e-01   9.9789249e-01
   1.7949795e+01   9.9817296e-01   9.9789364e-01
   1.7951795e+01   9.9817396e-01   9.9789479e-01
   1.7953795e+01   9.9817496e-01   9.9789594e-01
   1.7955796e+01   9.9817596e-01   9.9789709e-01
   1.7957796e+01   9.9817695e-01   9.9789823e-01
   1.7959796e+01   9.9817795e-01   9.9789938e-01
   1.7961796e+01   9.9817894e-01   9.9790053e-01
   1.7963796e+01   9.9817994e-01   9.9790167e-01
   1.7965797e+01   9.9818093e-01   9.9790282e-01
   1.7967797e+01   9.9818193e-01   9.9790396e-01
   1.7969797e+01   9.9818292e-01   9.9790511e-01
   1.7971797e+01   9.9818391e-01   9.9790625e-01
   1.7973797e+01   9.9818491e-01   9.9790739e-01
   1.7975798e+01   9.9818590e-01   9.9790853e-01
   1.7977798e+01   9.9818689e-01   9.9790968e-01
   1.7979798e+01   9.9818788e-01   9.9791082e-01
   1.7981798e+01   9.9818887e-01   9.9791196e-01
   1.7983798e+01   9.9818986e-01   9.9791310e-01
   1.7985799e+01   9.9819085e-01   9.9791423e-01
   1.7987799e+01   9.9819183e-01   9.9791537e-01
   1.7989799e+01   9.9819282e-01   9.9791651e-01
   1.7991799e+01   9.9819381e-01   9.9791765e-01
   1.7993799e+01   9.9819480e-01   9.9791878e-01
   1.7995800e+01   9.9819578e-01   9.9791992e-01
   1.7997800e+01   9.9819677e-01   9.9792105e-01
   1.7999800e+01   9.9819775e-01   9.9792219e-01
   1.8001800e+01   9.9819874e-01   9.9792332e-01
   1.8003800e+01   9.9819972e-01   9.9792446e-01
   1.8005801e+01   9.9820070e-01   9.9792559e-01
   1.8007801e+01   9.9820169e-01   9.9792672e-01
   1.8009801e+01   9.9820267e-01   9.9792785e-01
   1.8011801e+01   9.9820365e-01   9.9792898e-01
   1.8013801e+01   9.9820463e-01   9.9793011e-01
   1.8015802e+01   9.9820561e-01   9.9793124e-01
   1.8017802e+01   9.9820659e-01   9.9793237e-01
   1.8019802e+01   9.9820757e-01   9.9793350e-01
   1.8021802e+01   9.9820855e-01   9.9793462e-01
   1.8023802e+01   9.9820953e-01   9.9793575e-01
   1.8025803e+01   9.9821051e-01   9.9793688e-01
   1.8027803e+01   9.9821148e-01   9.9793800e-01
   1.8029803e+01   9.9821246e-01   9.9793913e-01
   1.8031803e+01   9.9821344e-01   9.9794025e-01
   1.8033803e+01   9.9821441e-01   9.9794138e-01
   1.8035804e+01   9.9821539e-01   9.9794250e-01
   1.8037804e+01   9.9821636e-01   9.9794362e-01
   1.8039804e+01   9.9821734e-01   9.9794474e-01
   1.8041804e+01   9.9821831e-01   9.9794587e-01
   1.8043804e+01   9.9821928e-01   9.9794699e-01
   1.8045805e+01   9.9822026e-01   9.9794811e-01
   1.8047805e+01   9.9822123e-01   9.9794923e-01
   1.8049805e+01   9.9822220e-01   9.9795034e-01
   1.8051805e+01   9.9822317e-01   9.9795146e-01
   1.8053805e+01   9.9822414e-01   9.9795258e-01
   1.8055806e+01   9.9822511e-01   9.9795370e-01
   1.8057806e+01   9.9822608e-01   9.9795481e-01
   1.8059806e+01   9.9822705e-01   9.9795593e-01
   1.8061806e+01   9.9822802e-01   9.9795704e-01
   1.8063806e+01   9.9822898e-01   9.9795816e-01
   1.8065807e+01   9.9822995e-01   9.9795927e-01
   1.8067807e+01   9.9823092e-01   9.9796039e-01
   1.8069807e+01   9.9823188e-01   9.9796150e-01
   1.8071807e+01   9.9823285e-01   9.9796261e-01
   1.8073807e+01   9.9823381e-01   9.9796372e-01
   1.8075808e+01   9.9823478e-01   9.9796483e-01
   1.8077808e+01   9.9823574e-01   9.9796594e-01
   1.8079808e+01   9.9823670e-01   9.9796705e-01
   1.8081808e+01   9.9823767e-01   9.9796816e-01
   1.8083808e+01   9.9823863e-01   9.9796927e-01
   1.8085809e+01   9.9823959e-01   9.9797038e-01
   1.8087809e+01   9.9824055e-01   9.9797148e-01
   1.8089809e+01   9.9824151e-01   9.9797259e-01
   1.8091809e+01   9.9824247e-01   9.9797370e-01
   1.8093809e+01   9.9824343e-01   9.9797480e-01
   1.8095810e+01   9.9824439e-01   9.9797591e-01
   1.8097810e+01   9.9824535e-01   9.9797701e-01
   1.8099810e+01   9.9824631e-01   9.9797811e-01
   1.8101810e+01   9.9824727e-01   9.9797922e-01
   1.8103810e+01   9.9824822e-01   9.9798032e-01
   1.8105811e+01   9.9824918e-01   9.9798142e-01
   1.8107811e+01   9.9825013e-01   9.9798252e-01
   1.8109811e+01   9.9825109e-01   9.9798362e-01
   1.8111811e+01   9.9825204e-01   9.9798472e-01
   1.8113811e+01   9.9825300e-01   9.9798582e-01
   1.8115812e+01   9.9825395e-01   9.9798692e-01
   1.8117812e+01   9.9825491e-01   9.9798802e-01
   1.8119812e+01   9.9825586e-01   9.9798911e-01
   1.8121812e+01   9.9825681e-01   9.9799021e-01
   1.8123812e+01   9.9825776e-01   9.9799131e-01
   1.8125813e+01   9.9825871e-01   9.9799240e-01
   1.8127813e+01   9.9825966e-01   9.9799350e-01
   1.8129813e+01   9.9826061e-01   9.9799459e-01
   1.8131813e+01   9.9826156e-01   9.9799568e-01
   1.8133813e+01   9.9826251e-01   9.9799678e-01
   1.8135814e+01   9.9826346e-01   9.9799787e-01
   1.8137814e+01   9.9826441e-01   9.9799896e-01
   1.8139814e+01   9.9826536e-01   9.9800005e-01
   1.8141814e+01   9.9826630e-01   9.9800114e-01
   1.8143814e+01   9.9826725e-01   9.9800223e-01
   1.8145815e+01   9.9826819e-01   9.9800332e-01
   1.8147815e+01   9.9826914e-01   9.9800441e-01
   1.8149815e+01   9.9827008e-01   9.9800550e-01
   1.8151815e+01   9.9827103e-01   9.9800659e-01
   1.8153815e+01   9.9827197e-01   9.9800767e-01
   1.8155816e+01   9.9827292e-01   9.9800876e-01
   1.8157816e+01   9.9827386e-01   9.9800985e-01
   1.8159816e+01   9.9827480e-01   9.9801093e-01
   1.8161816e+01   9.9827574e-01   9.9801202e-01
   1.8163816e+01   9.9827668e-01   9.9801310e-01
   1.8165817e+01   9.9827762e-01   9.9801418e-01
   1.8167817e+01   9.9827856e-01   9.9801527e-01
   1.8169817e+01   9.9827950e-01   9.9801635e-01
   1.8171817e+01   9.9828044e-01   9.9801743e-01
   1.8173817e+01   9.9828138e-01   9.9801851e-01
   1.8175818e+01   9.9828232e-01   9.9801959e-01
   1.8177818e+01   9.9828326e-01   9.9802067e-01
   1.8179818e+01   9.9828419e-01   9.9802175e-01
   1.8181818e+01   9.9828513e-01   9.9802283e-01
   1.8183818e+01   9.9828606e-01   9.9802391e-01
   1.8185819e+01   9.9828700e-01   9.9802499e-01
   1.8187819e+01   9.9828793e-01   9.9802606e-01
   1.8189819e+01   9.9828887e-01   9.9802714e-01
   1.8191819e+01   9.9828980e-01   9.9802821e-01
   1.8193819e+01   9.9829074e-01   9.9802929e-01
   1.8195820e+01   9.9829167e-01   9.9803036e-01
   1.8197820e+01   9.9829260e-01   9.9803144e-01
   1.8199820e+01   9.9829353e-01   9.9803251e-01
   1.8201820e+01   9.9829446e-01   9.9803358e-01
   1.8203820e+01   9.9829539e-01   9.9803466e-01
   1.8205821e+01   9.9829632e-01   9.9803573e-01
   1.8207821e+01   9.9829725e-01   9.9803680e-01
   1.8209821e+01   9.9829818e-01   9.9803787e-01
   1.8211821e+01   9.9829911e-01   9.9803894e-01
   1.8213821e+01   9.9830004e-01   9.9804001e-01
   1.8215822e+01   9.9830097e-01   9.9804108e-01
   1.8217822e+01   9.9830190e-01   9.9804214e-01
   1.8219822e+01   9.9830282e-01   9.9804321e-01
   1.8221822e+01   9.9830375e-01   9.9804428e-01
   1.8223822e+01   9.9830467e-01   9.9804534e-01
   1.8225823e+01   9.9830560e-01   9.9804641e-01
   1.8227823e+01   9.9830652e-01   9.9804747e-01
   1.8229823e+01   9.9830745e-01   9.9804854e-01
   1.8231823e+01   9.9830837e-01   9.9804960e-01
   1.8233823e+01   9.9830929e-01   9.9805067e-01
   1.8235824e+01   9.9831022e-01   9.9805173e-01
   1.8237824e+01   9.9831114e-01   9.9805279e-01
   1.8239824e+01   9.9831206e-01   9.9805385e-01
   1.8241824e+01   9.9831298e-01   9.9805491e-01
   1.8243824e+01   9.9831390e-01   9.9805597e-01
   1.8245825e+01   9.9831482e-01   9.9805703e-01
   1.8247825e+01   9.9831574e-01   9.9805809e-01
   1.8249825e+01   9.9831666e-01   9.9805915e-01
   1.8251825e+01   9.9831758e-01   9.9806021e-01
   1.8253825e+01   9.9831849e-01   9.9806126e-01
   1.8255826e+01   9.9831941e-01   9.9806232e-01
   1.8257826e+01   9.9832033e-01   9.9806338e-01
   1.8259826e+01   9.9832125e-01   9.9806443e-01
   1.8261826e+01   9.9832216e-01   9.9806549e-01
   1.8263826e+01   9.9832308e-01   9.9806654e-01
   1.8265827e+01   9.9832399e-01   9.9806760e-01
   1.8267827e+01   9.9832491e-01   9.9806865e-01
   1.8269827e+01   9.9832582e-01   9.9806970e-01
   1.8271827e+01   9.9832673e-01   9.9807075e-01
   1.8273827e+01   9.9832765e-01   9.9807181e-01
   1.8275828e+01   9.9832856e-01   9.9807286e-01
   1.8277828e+01   9.9832947e-01   9.9807391e-01
   1.8279828e+01   9.9833038e-01   9.9807496e-01
   1.8281828e+01   9.9833129e-01   9.9807601e-01
   1.8283828e+01   9.9833220e-01   9.9807706e-01
   1.8285829e+01   9.9833311e-01   9.9807810e-01
   1.8287829e+01   9.9833402e-01   9.9807915e-01
   1.8289829e+01   9.9833493e-01   9.9808020e-01
   1.8291829e+01   9.9833584e-01   9.9808124e-01
   1.8293829e+01   9.9833675e-01   9.9808229e-01
   1.8295830e+01   9.9833765e-01   9.9808333e-01
   1.8297830e+01   9.9833856e-01   9.9808438e-01
   1.8299830e+01   9.9833947e-01   9.9808542e-01
   1.8301830e+01   9.9834037e-01   9.9808647e-01
   1.8303830e+01   9.9834128e-01   9.9808751e-01
   1.8305831e+01   9.9834218e-01   9.9808855e-01
   1.8307831e+01   9.9834309e-01   9.9808959e-01
   1.8309831e+01   9.9834399e-01   9.9809063e-01
   1.8311831e+01   9.9834489e-01   9.9809167e-01
   1.8313831e+01   9.9834579e-01   9.9809271e-01
   1.8315832e+01   9.9834670e-01   9.9809375e-01
   1.8317832e+01   9.9834760e-01   9.9809479e-01
   1.8319832e+01   9.9834850e-01   9.9809583e-01
   1.8321832e+01   9.9834940e-01   9.9809687e-01
   1.8323832e+01   9.9835030e-01   9.9809791e-01
   1.8325833e+01   9.9835120e-01   9.9809894e-01
   1.8327833e+01   9.9835210e-01   9.9809998e-01
   1.8329833e+01   9.9835300e-01   9.9810101e-01
   1.8331833e+01   9.9835390e-01   9.9810205e-01
   1.8333833e+01   9.9835479e-01   9.9810308e-01
   1.8335834e+01   9.9835569e-01   9.9810412e-01
   1.8337834e+01   9.9835659e-01   9.9810515e-01
   1.8339834e+01   9.9835748e-01   9.9810618e-01
   1.8341834e+01   9.9835838e-01   9.9810721e-01
   1.8343834e+01   9.9835928e-01   9.9810825e-01
   1.8345835e+01   9.9836017e-01   9.9810928e-01
   1.8347835e+01   9.9836106e-01   9.9811031e-01
   1.8349835e+01   9.9836196e-01   9.9811134e-01
   1.8351835e+01   9.9836285e-01   9.9811236e-01
   1.8353835e+01   9.9836374e-01   9.9811339e-01
   1.8355836e+01   9.9836464e-01   9.9811442e-01
   1.8357836e+01   9.9836553e-01   9.9811545e-01
   1.8359836e+01   9.9836642e-01   9.9811648e-01
   1.8361836e+01   9.9836731e-01   9.9811750e-01
   1.8363836e+01   9.9836820e-01   9.9811853e-01
   1.8365837e+01   9.9836909e-01   9.9811955e-01
   1.8367837e+01   9.9836998e-01   9.9812058e-01
   1.8369837e+01   9.9837087e-01   9.9812160e-01
   1.8371837e+01   9.9837176e-01   9.9812262e-01
   1.8373837e+01   9.9837264e-01   9.9812365e-01
   1.8375838e+01   9.9837353e-01   9.9812467e-01
   1.8377838e+01   9.9837442e-01   9.9812569e-01
   1.8379838e+01   9.9837530e-01   9.9812671e-01
   1.8381838e+01   9.9837619e-01   9.9812773e-01
   1.8383838e+01   9.9837708e-01   9.9812875e-01
   1.8385839e+01   9.9837796e-01   9.9812977e-01
   1.8387839e+01   9.9837885e-01   9.9813079e-01
   1.8389839e+01   9.9837973e-01   9.9813181e-01
   1.8391839e+01   9.9838061e-01   9.9813283e-01
   1.8393839e+01   9.9838150e-01   9.9813384e-01
   1.8395840e+01   9.9838238e-01   9.9813486e-01
   1.8397840e+01   9.9838326e-01   9.9813588e-01
   1.8399840e+01   9.9838414e-01   9.9813689e-01
   1.8401840e+01   9.9838502e-01   9.9813791e-01
   1.8403840e+01   9.9838590e-01   9.9813892e-01
   1.8405841e+01   9.9838678e-01   9.9813994e-01
   1.8407841e+01   9.9838766e-01   9.9814095e-01
   1.8409841e+01   9.9838854e-01   9.9814196e-01
   1.8411841e+01   9.9838942e-01   9.9814297e-01
   1.8413841e+01   9.9839030e-01   9.9814399e-01
   1.8415842e+01   9.9839117e-01   9.9814500e-01
   1.8417842e+01   9.9839205e-01   9.9814601e-01
   1.8419842e+01   9.9839293e-01   9.9814702e-01
   1.8421842e+01   9.9839380e-01   9.9814803e-01
   1.8423842e+01   9.9839468e-01   9.9814903e-01
   1.8425843e+01   9.9839556e-01   9.9815004e-01
   1.8427843e+01   9.9839643e-01   9.9815105e-01
   1.8429843e+01   9.9839730e-01   9.9815206e-01
   1.8431843e+01   9.9839818e-01   9.9815306e-01
   1.8433843e+01   9.9839905e-01   9.9815407e-01
   1.8435844e+01   9.9839992e-01   9.9815508e-01
   1.8437844e+01   9.9840080e-01   9.9815608e-01
   1.8439844e+01   9.9840167e-01   9.9815709e-01
   1.8441844e+01   9.9840254e-01   9.9815809e-01
   1.8443844e+01   9.9840341e-01   9.9815909e-01
   1.8445845e+01   9.9840428e-01   9.9816009e-01
   1.8447845e+01   9.9840515e-01   9.9816110e-01
   1.8449845e+01   9.9840602e-01   9.9816210e-01
   1.8451845e+01   9.9840689e-01   9.9816310e-01
   1.8453845e+01   9.9840776e-01   9.9816410e-01
   1.8455846e+01   9.9840862e-01   9.9816510e-01
   1.8457846e+01   9.9840949e-01   9.9816610e-01
   1.8459846e+01   9.9841036e-01   9.9816710e-01
   1.8461846e+01   9.9841122e-01   9.9816810e-01
   1.8463846e+01   9.9841209e-01   9.9816909e-01
   1.8465847e+01   9.9841296e-01   9.9817009e-01
   1.8467847e+01   9.9841382e-01   9.9817109e-01
   1.8469847e+01   9.9841469e-01   9.9817208e-01
   1.8471847e+01   9.9841555e-01   9.9817308e-01
   1.8473847e+01   9.9841641e-01   9.9817407e-01
   1.8475848e+01   9.9841728e-01   9.9817507e-01
   1.8477848e+01   9.9841814e-01   9.9817606e-01
   1.8479848e+01   9.9841900e-01   9.9817706e-01
   1.8481848e+01   9.9841986e-01   9.9817805e-01
   1.8483848e+01   9.9842072e-01   9.9817904e-01
   1.8485849e+01   9.9842158e-01   9.9818003e-01
   1.8487849e+01   9.9842244e-01   9.9818102e-01
   1.8489849e+01   9.9842330e-01   9.9818201e-01
   1.8491849e+01   9.9842416e-01   9.9818300e-01
   1.8493849e+01   9.9842502e-01   9.9818399e-01
   1.8495850e+01   9.9842588e-01   9.9818498e-01
   1.8497850e+01   9.9842674e-01   9.9818597e-01
   1.8499850e+01   9.9842760e-01   9.9818696e-01
   1.8501850e+01   9.9842845e-01   9.9818795e-01
   1.8503850e+01   9.9842931e-01   9.9818893e-01
   1.8505851e+01   9.9843016e-01   9.9818992e-01
   1.8507851e+01   9.9843102e-01   9.9819090e-01
   1.8509851e+01   9.9843187e-01   9.9819189e-01
   1.8511851e+01   9.9843273e-01   9.9819287e-01
   1.8513851e+01   9.9843358e-01   9.9819386e-01
   1.8515852e+01   9.9843444e-01   9.9819484e-01
   1.8517852e+01   9.9843529e-01   9.9819582e-01
   1.8519852e+01   9.9843614e-01   9.9819681e-01
   1.8521852e+01   9.9843699e-01   9.9819779e-01
   1.8523852e+01   9.9843785e-01   9.9819877e-01
   1.8525853e+01   9.9843870e-01   9.9819975e-01
   1.8527853e+01   9.9843955e-01   9.9820073e-01
   1.8529853e+01   9.9844040e-01   9.9820171e-01
   1.8531853e+01   9.9844125e-01   9.9820269e-01
   1.8533853e+01   9.9844210e-01   9.9820367e-01
   1.8535854e+01   9.9844295e-01   9.9820465e-01
   1.8537854e+01   9.9844379e-01   9.9820562e-01
   1.8539854e+01   9.9844464e-01   9.9820660e-01
   1.8541854e+01   9.9844549e-01   9.9820758e-01
   1.8543854e+01   9.9844634e-01   9.9820855e-01
   1.8545855e+01   9.9844718e-01   9.9820953e-01
   1.8547855e+01   9.9844803e-01   9.9821050e-01
   1.8549855e+01   9.9844887e-01   9.9821148e-01
   1.8551855e+01   9.9844972e-01   9.9821245e-01
   1.8553855e+01   9.9845056e-01   9.9821342e-01
   1.8555856e+01   9.9845141e-01   9.9821440e-01
   1.8557856e+01   9.9845225e-01   9.9821537e-01
   1.8559856e+01   9.9845310e-01   9.9821634e-01
   1.8561856e+01   9.9845394e-01   9.9821731e-01
   1.8563856e+01   9.9845478e-01   9.9821828e-01
   1.8565857e+01   9.9845562e-01   9.9821925e-01
   1.8567857e+01   9.9845646e-01   9.9822022e-01
   1.8569857e+01   9.9845730e-01   9.9822119e-01
   1.8571857e+01   9.9845815e-01   9.9822216e-01
   1.8573857e+01   9.9845899e-01   9.9822313e-01
   1.8575858e+01   9.9845982e-01   9.9822409e-01
   1.8577858e+01   9.9846066e-01   9.9822506e-01
   1.8579858e+01   9.9846150e-01   9.9822603e-01
   1.8581858e+01   9.9846234e-01   9.9822699e-01
   1.8583858e+01   9.9846318e-01   9.9822796e-01
   1.8585859e+01   9.9846402e-01   9.9822892e-01
   1.8587859e+01   9.9846485e-01   9.9822989e-01
   1.8589859e+01   9.9846569e-01   9.9823085e-01
   1.8591859e+01   9.9846652e-01   9.9823181e-01
   1.8593859e+01   9.9846736e-01   9.9823278e-01
   1.8595860e+01   9.9846819e-01   9.9823374e-01
   1.8597860e+01   9.9846903e-01   9.9823470e-01
   1.8599860e+01   9.9846986e-01   9.9823566e-01
   1.8601860e+01   9.9847070e-01   9.9823662e-01
   1.8603860e+01   9.9847153e-01   9.9823758e-01
   1.8605861e+01   9.9847236e-01   9.9823854e-01
   1.8607861e+01   9.9847319e-01   9.9823950e-01
   1.8609861e+01   9.9847402e-01   9.9824046e-01
   1.8611861e+01   9.9847486e-01   9.9824142e-01
   1.8613861e+01   9.9847569e-01   9.9824237e-01
   1.8615862e+01   9.9847652e-01   9.9824333e-01
   1.8617862e+01   9.9847735e-01   9.9824429e-01
   1.8619862e+01   9.9847818e-01   9.9824524e-01
   1.8621862e+01   9.9847900e-01   9.9824620e-01
   1.8623862e+01   9.9847983e-01   9.9824715e-01
   1.8625863e+01   9.9848066e-01   9.9824810e-01
   1.8627863e+01   9.9848149e-01   9.9824906e-01
   1.8629863e+01   9.9848232e-01   9.9825001e-01
   1.8631863e+01   9.9848314e-01   9.9825096e-01
   1.8633863e+01   9.9848397e-01   9.9825192e-01
   1.8635864e+01   9.9848479e-01   9.9825287e-01
   1.8637864e+01   9.9848562e-01   9.9825382e-01
   1.8639864e+01   9.9848644e-01   9.9825477e-01
   1.8641864e+01   9.9848727e-01   9.9825572e-01
   1.8643864e+01   9.9848809e-01   9.9825667e-01
   1.8645865e+01   9.9848892e-01   9.9825762e-01
   1.8647865e+01   9.9848974e-01   9.9825856e-01
   1.8649865e+01   9.9849056e-01   9.9825951e-01
   1.8651865e+01   9.9849138e-01   9.9826046e-01
   1.8653865e+01   9.9849220e-01   9.9826141e-01
   1.8655866e+01   9.9849303e-01   9.9826235e-01
   1.8657866e+01   9.9849385e-01   9.9826330e-01
   1.8659866e+01   9.9849467e-01   9.9826424e-01
   1.8661866e+01   9.9849549e-01   9.9826519e-01
   1.8663866e+01   9.9849631e-01   9.9826613e-01
   1.8665867e+01   9.9849712e-01   9.9826708e-01
   1.8667867e+01   9.9849794e-01   9.9826802e-01
   1.8669867e+01   9.9849876e-01   9.9826896e-01
   1.8671867e+01   9.9849958e-01   9.9826990e-01
   1.8673867e+01   9.9850039e-01   9.9827084e-01
   1.8675868e+01   9.9850121e-01   9.9827179e-01
   1.8677868e+01   9.9850203e-01   9.9827273e-01
   1.8679868e+01   9.9850284e-01   9.9827367e-01
   1.8681868e+01   9.9850366e-01   9.9827460e-01
   1.8683868e+01   9.9850447e-01   9.9827554e-01
   1.8685869e+01   9.9850529e-01   9.9827648e-01
   1.8687869e+01   9.9850610e-01   9.9827742e-01
   1.8689869e+01   9.9850691e-01   9.9827836e-01
   1.8691869e+01   9.9850773e-01   9.9827929e-01
   1.8693869e+01   9.9850854e-01   9.9828023e-01
   1.8695870e+01   9.9850935e-01   9.9828117e-01
   1.8697870e+01   9.9851016e-01   9.9828210e-01
   1.8699870e+01   9.9851097e-01   9.9828304e-01
   1.8701870e+01   9.9851179e-01   9.9828397e-01
   1.8703870e+01   9.9851260e-01   9.9828490e-01
   1.8705871e+01   9.9851341e-01   9.9828584e-01
   1.8707871e+01   9.9851422e-01   9.9828677e-01
   1.8709871e+01   9.9851502e-01   9.9828770e-01
   1.8711871e+01   9.9851583e-01   9.9828863e-01
   1.8713871e+01   9.9851664e-01   9.9828957e-01
   1.8715872e+01   9.9851745e-01   9.9829050e-01
   1.8717872e+01   9.9851826e-01   9.9829143e-01
   1.8719872e+01   9.9851906e-01   9.9829236e-01
   1.8721872e+01   9.9851987e-01   9.9829328e-01
   1.8723872e+01   9.9852067e-01   9.9829421e-01
   1.8725873e+01   9.9852148e-01   9.9829514e-01
   1.8727873e+01   9.9852228e-01   9.9829607e-01
   1.8729873e+01   9.9852309e-01   9.9829700e-01
   1.8731873e+01   9.9852389e-01   9.9829792e-01
   1.8733873e+01   9.9852470e-01   9.9829885e-01
   1.8735874e+01   9.9852550e-01   9.9829977e-01
   1.8737874e+01   9.9852630e-01   9.9830070e-01
   1.8739874e+01   9.9852710e-01   9.9830162e-01
   1.8741874e+01   9.9852791e-01   9.9830255e-01
   1.8743874e+01   9.9852871e-01   9.9830347e-01
   1.8745875e+01   9.9852951e-01   9.9830439e-01
   1.8747875e+01   9.9853031e-01   9.9830532e-01
   1.8749875e+01   9.9853111e-01   9.9830624e-01
   1.8751875e+01   9.9853191e-01   9.9830716e-01
   1.8753875e+01   9.9853271e-01   9.9830808e-01
   1.8755876e+01   9.9853351e-01   9.9830900e-01
   1.8757876e+01   9.9853430e-01   9.9830992e-01
   1.8759876e+01   9.9853510e-01   9.9831084e-01
   1.8761876e+01   9.9853590e-01   9.9831176e-01
   1.8763876e+01   9.9853670e-01   9.9831268e-01
   1.8765877e+01   9.9853749e-01   9.9831360e-01
   1.8767877e+01   9.9853829e-01   9.9831451e-01
   1.8769877e+01   9.9853908e-01   9.9831543e-01
   1.8771877e+01   9.9853988e-01   9.9831635e-01
   1.8773877e+01   9.9854067e-01   9.9831726e-01
   1.8775878e+01   9.9854147e-01   9.9831818e-01
   1.8777878e+01   9.9854226e-01   9.9831909e-01
   1.8779878e+01   9.9854306e-01   9.9832001e-01
   1.8781878e+01   9.9854385e-01   9.9832092e-01
   1.8783878e+01   9.9854464e-01   9.9832183e-01
   1.8785879e+01   9.9854543e-01   9.9832275e-01
   1.8787879e+01   9.9854623e-01   9.9832366e-01
   1.8789879e+01   9.9854702e-01   9.9832457e-01
   1.8791879e+01   9.9854781e-01   9.9832548e-01
   1.8793879e+01   9.9854860e-01   9.9832639e-01
   1.8795880e+01   9.9854939e-01   9.9832730e-01
   1.8797880e+01   9.9855018e-01   9.9832821e-01
   1.8799880e+01   9.9855097e-01   9.9832912e-01
   1.8801880e+01   9.9855175e-01   9.9833003e-01
   1.8803880e+01   9.9855254e-01   9.9833094e-01
   1.8805881e+01   9.9855333e-01   9.9833185e-01
   1.8807881e+01   9.9855412e-01   9.9833275e-01
   1.8809881e+01   9.9855490e-01   9.9833366e-01
   1.8811881e+01   9.9855569e-01   9.9833457e-01
   1.8813881e+01   9.9855648e-01   9.9833547e-01
   1.8815882e+01   9.9855726e-01   9.9833638e-01
   1.8817882e+01   9.9855805e-01   9.9833728e-01
   1.8819882e+01   9.9855883e-01   9.9833819e-01
   1.8821882e+01   9.9855962e-01   9.9833909e-01
   1.8823882e+01   9.9856040e-01   9.9833999e-01
   1.8825883e+01   9.9856118e-01   9.9834090e-01
   1.8827883e+01   9.9856197e-01   9.9834180e-01
   1.8829883e+01   9.9856275e-01   9.9834270e-01
   1.8831883e+01   9.9856353e-01   9.9834360e-01
   1.8833883e+01   9.9856431e-01   9.9834450e-01
   1.8835884e+01   9.9856509e-01   9.9834540e-01
   1.8837884e+01   9.9856587e-01   9.9834630e-01
   1.8839884e+01   9.9856666e-01   9.9834720e-01
   1.8841884e+01   9.9856744e-01   9.9834810e-01
   1.8843884e+01   9.9856821e-01   9.9834900e-01
   1.8845885e+01   9.9856899e-01   9.9834990e-01
   1.8847885e+01   9.9856977e-01   9.9835080e-01
   1.8849885e+01   9.9857055e-01   9.9835169e-01
   1.8851885e+01   9.9857133e-01   9.9835259e-01
   1.8853885e+01   9.9857211e-01   9.9835348e-01
   1.8855886e+01   9.9857288e-01   9.9835438e-01
   1.8857886e+01   9.9857366e-01   9.9835528e-01
   1.8859886e+01   9.9857443e-01   9.9835617e-01
   1.8861886e+01   9.9857521e-01   9.9835706e-01
   1.8863886e+01   9.9857599e-01   9.9835796e-01
   1.8865887e+01   9.9857676e-01   9.9835885e-01
   1.8867887e+01   9.9857753e-01   9.9835974e-01
   1.8869887e+01   9.9857831e-01   9.9836063e-01
   1.8871887e+01   9.9857908e-01   9.9836153e-01
   1.8873887e+01   9.9857986e-01   9.9836242e-01
   1.8875888e+01   9.9858063e-01   9.9836331e-01
   1.8877888e+01   9.9858140e-01   9.9836420e-01
   1.8879888e+01   9.9858217e-01   9.9836509e-01
   1.8881888e+01   9.9858294e-01   9.9836598e-01
   1.8883888e+01   9.9858371e-01   9.9836686e-01
   1.8885889e+01   9.9858448e-01   9.9836775e-01
   1.8887889e+01   9.9858525e-01   9.9836864e-01
   1.8889889e+01   9.9858602e-01   9.9836953e-01
   1.8891889e+01   9.9858679e-01   9.9837041e-01
   1.8893889e+01   9.9858756e-01   9.9837130e-01
   1.8895890e+01   9.9858833e-01   9.9837218e-01
   1.8897890e+01   9.9858910e-01   9.9837307e-01
   1.8899890e+01   9.9858987e-01   9.9837395e-01
   1.8901890e+01   9.9859063e-01   9.9837484e-01
   1.8903890e+01   9.9859140e-01   9.9837572e-01
   1.8905891e+01   9.9859217e-01   9.9837661e-01
   1.8907891e+01   9.9859293e-01   9.9837749e-01
   1.8909891e+01   9.9859370e-01   9.9837837e-01
   1.8911891e+01   9.9859446e-01   9.9837925e-01
   1.8913891e+01   9.9859523e-01   9.9838013e-01
   1.8915892e+01   9.9859599e-01   9.9838101e-01
   1.8917892e+01   9.9859675e-01   9.9838189e-01
   1.8919892e+01   9.9859752e-01   9.9838277e-01
   1.8921892e+01   9.9859828e-01   9.9838365e-01
   1.8923892e+01   9.9859904e-01   9.9838453e-01
   1.8925893e+01   9.9859981e-01   9.9838541e-01
   1.8927893e+01   9.9860057e-01   9.9838629e-01
   1.8929893e+01   9.9860133e-01   9.9838716e-01
   1.8931893e+01   9.9860209e-01   9.9838804e-01
   1.8933893e+01   9.9860285e-01   9.9838892e-01
   1.8935894e+01   9.9860361e-01   9.9838979e-01
   1.8937894e+01   9.9860437e-01   9.9839067e-01
   1.8939894e+01   9.9860513e-01   9.9839154e-01
   1.8941894e+01   9.9860589e-01   9.9839242e-01
   1.8943894e+01   9.9860664e-01   9.9839329e-01
   1.8945895e+01   9.9860740e-01   9.9839417e-01
   1.8947895e+01   9.9860816e-01   9.9839504e-01
   1.8949895e+01   9.9860892e-01   9.9839591e-01
   1.8951895e+01   9.9860967e-01   9.9839678e-01
   1.8953895e+01   9.9861043e-01   9.9839765e-01
   1.8955896e+01   9.9861119e-01   9.9839853e-01
   1.8957896e+01   9.9861194e-01   9.9839940e-01
   1.8959896e+01   9.9861270e-01   9.9840027e-01
   1.8961896e+01   9.9861345e-01   9.9840114e-01
   1.8963896e+01   9.9861420e-01   9.9840200e-01
   1.8965897e+01   9.9861496e-01   9.9840287e-01
   1.8967897e+01   9.9861571e-01   9.9840374e-01
   1.8969897e+01   9.9861646e-01   9.9840461e-01
   1.8971897e+01   9.9861722e-01   9.9840548e-01
   1.8973897e+01   9.9861797e-01   9.9840634e-01
   1.8975898e+01   9.9861872e-01   9.9840721e-01
   1.8977898e+01   9.9861947e-01   9.9840808e-01
   1.8979898e+01   9.9862022e-01   9.9840894e-01
   1.8981898e+01   9.9862097e-01   9.9840981e-01
   1.8983898e+01   9.9862172e-01   9.9841067e-01
   1.8985899e+01   9.9862247e-01   9.9841153e-01
   1.8987899e+01   9.9862322e-01   9.9841240e-01
   1.8989899e+01   9.9862397e-01   9.9841326e-01
   1.8991899e+01   9.9862472e-01   9.9841412e-01
   1.8993899e+01   9.9862547e-01   9.9841498e-01
   1.8995900e+01   9.9862621e-01   9.9841585e-01
   1.8997900e+01   9.9862696e-01   9.9841671e-01
   1.8999900e+01   9.9862771e-01   9.9841757e-01
   1.9001900e+01   9.9862845e-01   9.9841843e-01
   1.9003900e+01   9.9862920e-01   9.9841929e-01
   1.9005901e+01   9.9862994e-01   9.9842015e-01
   1.9007901e+01   9.9863069e-01   9.9842100e-01
   1.9009901e+01   9.9863143e-01   9.9842186e-01
   1.9011901e+01   9.9863218e-01   9.9842272e-01
   1.9013901e+01   9.9863292e-01   9.9842358e-01
   1.9015902e+01   9.9863366e-01   9.9842443e-01
   1.9017902e+01   9.9863441e-01   9.9842529e-01
   1.9019902e+01   9.9863515e-01   9.9842615e-01
   1.9021902e+01   9.9863589e-01   9.9842700e-01
   1.9023902e+01   9.9863663e-01   9.9842786e-01
   1.9025903e+01   9.9863737e-01   9.9842871e-01
   1.9027903e+01   9.9863812e-01   9.9842956e-01
   1.9029903e+01   9.9863886e-01   9.9843042e-01
   1.9031903e+01   9.9863960e-01   9.9843127e-01
   1.9033903e+01   9.9864034e-01   9.9843212e-01
   1.9035904e+01   9.9864107e-01   9.9843298e-01
   1.9037904e+01   9.9864181e-01   9.9843383e-01
   1.9039904e+01   9.9864255e-01   9.9843468e-01
   1.9041904e+01   9.9864329e-01   9.9843553e-01
   1.9043904e+01   9.9864403e-01   9.9843638e-01
   1.9045905e+01   9.9864476e-01   9.9843723e-01
   1.9047905e+01   9.9864550e-01   9.9843808e-01
   1.9049905e+01   9.9864624e-01   9.9843893e-01
   1.9051905e+01   9.9864697e-01   9.9843978e-01
   1.9053905e+01   9.9864771e-01   9.9844062e-01
   1.9055906e+01   9.9864844e-01   9.9844147e-01
   1.9057906e+01   9.9864918e-01   9.9844232e-01
   1.9059906e+01   9.9864991e-01   9.9844316e-01
   1.9061906e+01   9.9865065e-01   9.9844401e-01
   1.9063906e+01   9.9865138e-01   9.9844486e-01
   1.9065907e+01   9.9865211e-01   9.9844570e-01
   1.9067907e+01   9.9865285e-01   9.9844654e-01
   1.9069907e+01   9.9865358e-01   9.9844739e-01
   1.9071907e+01   9.9865431e-01   9.9844823e-01
   1.9073907e+01   9.9865504e-01   9.9844908e-01
   1.9075908e+01   9.9865577e-01   9.9844992e-01
   1.9077908e+01   9.9865650e-01   9.9845076e-01
   1.9079908e+01   9.9865723e-01   9.9845160e-01
   1.9081908e+01   9.9865796e-01   9.9845244e-01
   1.9083908e+01   9.9865869e-01   9.9845328e-01
   1.9085909e+01   9.9865942e-01   9.9845412e-01
   1.9087909e+01   9.9866015e-01   9.9845496e-01
   1.9089909e+01   9.9866088e-01   9.9845580e-01
   1.9091909e+01   9.9866161e-01   9.9845664e-01
   1.9093909e+01   9.9866234e-01   9.9845748e-01
   1.9095910e+01   9.9866306e-01   9.9845832e-01
   1.9097910e+01   9.9866379e-01   9.9845916e-01
   1.9099910e+01   9.9866452e-01   9.9845999e-01
   1.9101910e+01   9.9866524e-01   9.9846083e-01
   1.9103910e+01   9.9866597e-01   9.9846167e-01
   1.9105911e+01   9.9866669e-01   9.9846250e-01
   1.9107911e+01   9.9866742e-01   9.9846334e-01
   1.9109911e+01   9.9866814e-01   9.9846417e-01
   1.9111911e+01   9.9866886e-01   9.9846501e-01
   1.9113911e+01   9.9866959e-01   9.9846584e-01
   1.9115912e+01   9.9867031e-01   9.9846668e-01
   1.9117912e+01   9.9867103e-01   9.9846751e-01
   1.9119912e+01   9.9867176e-01   9.9846834e-01
   1.9121912e+01   9.9867248e-01   9.9846917e-01
   1.9123912e+01   9.9867320e-01   9.9847000e-01
   1.9125913e+01   9.9867392e-01   9.9847084e-01
   1.9127913e+01   9.9867464e-01   9.9847167e-01
   1.9129913e+01   9.9867536e-01   9.9847250e-01
   1.9131913e+01   9.9867608e-01   9.9847333e-01
   1.9133913e+01   9.9867680e-01   9.9847416e-01
   1.9135914e+01   9.9867752e-01   9.9847498e-01
   1.9137914e+01   9.9867824e-01   9.9847581e-01
   1.9139914e+01   9.9867896e-01   9.9847664e-01
   1.9141914e+01   9.9867967e-01   9.9847747e-01
   1.9143914e+01   9.9868039e-01   9.9847830e-01
   1.9145915e+01   9.9868111e-01   9.9847912e-01
   1.9147915e+01   9.9868183e-01   9.9847995e-01
   1.9149915e+01   9.9868254e-01   9.9848077e-01
   1.9151915e+01   9.9868326e-01   9.9848160e-01
   1.9153915e+01   9.9868397e-01   9.9848242e-01
   1.9155916e+01   9.9868469e-01   9.9848325e-01
   1.9157916e+01   9.9868540e-01   9.9848407e-01
   1.9159916e+01   9.9868612e-01   9.9848490e-01
   1.9161916e+01   9.9868683e-01   9.9848572e-01
   1.9163916e+01   9.9868755e-01   9.9848654e-01
   1.9165917e+01   9.9868826e-01   9.9848736e-01
   1.9167917e+01   9.9868897e-01   9.9848819e-01
   1.9169917e+01   9.9868968e-01   9.9848901e-01
   1.9171917e+01   9.9869040e-01   9.9848983e-01
   1.9173917e+01   9.9869111e-01   9.9849065e-01
   1.9175918e+01   9.9869182e-01   9.9849147e-01
   1.9177918e+01   9.9869253e-01   9.9849229e-01
   1.9179918e+01   9.9869324e-01   9.9849311e-01
   1.9181918e+01   9.9869395e-01   9.9849392e-01
   1.9183918e+01   9.9869466e-01   9.9849474e-01
   1.9185919e+01   9.9869537e-01   9.9849556e-01
   1.9187919e+01   9.9869608e-01   9.9849638e-01
   1.9189919e+01   9.9869679e-01   9.9849719e-01
   1.9191919e+01   9.9869749e-01   9.9849801e-01
   1.9193919e+01   9.9869820e-01   9.9849883e-01
   1.9195920e+01   9.9869891e-01   9.9849964e-01
   1.9197920e+01   9.9869962e-01   9.9850046e-01
   1.9199920e+01   9.9870032e-01   9.9850127e-01
   1.9201920e+01   9.9870103e-01   9.9850208e-01
   1.9203920e+01   9.9870173e-01   9.9850290e-01
   1.9205921e+01   9.9870244e-01   9.9850371e-01
   1.9207921e+01   9.9870314e-01   9.9850452e-01
   1.9209921e+01   9.9870385e-01   9.9850533e-01
   1.9211921e+01   9.9870455e-01   9.9850615e-01
   1.9213921e+01   9.9870526e-01   9.9850696e-01
   1.9215922e+01   9.9870596e-01   9.9850777e-01
   1.9217922e+01   9.9870666e-01   9.9850858e-01
   1.9219922e+01   9.9870737e-01   9.9850939e-01
   1.9221922e+01   9.9870807e-01   9.9851020e-01
   1.9223922e+01   9.9870877e-01   9.9851101e-01
   1.9225923e+01   9.9870947e-01   9.9851182e-01
   1.9227923e+01   9.9871017e-01   9.9851262e-01
   1.9229923e+01   9.9871087e-01   9.9851343e-01
   1.9231923e+01   9.9871157e-01   9.9851424e-01
   1.9233923e+01   9.9871227e-01   9.9851505e-01
   1.9235924e+01   9.9871297e-01   9.9851585e-01
   1.9237924e+01   9.9871367e-01   9.9851666e-01
   1.9239924e+01   9.9871437e-01   9.9851746e-01
   1.9241924e+01   9.9871507e-01   9.9851827e-01
   1.9243924e+01   9.9871577e-01   9.9851907e-01
   1.9245925e+01   9.9871646e-01   9.9851988e-01
   1.9247925e+01   9.9871716e-01   9.9852068e-01
   1.9249925e+01   9.9871786e-01   9.9852148e-01
   1.9251925e+01   9.9871856e-01   9.9852229e-01
   1.9253925e+01   9.9871925e-01   9.9852309e-01
   1.9255926e+01   9.9871995e-01   9.9852389e-01
   1.9257926e+01   9.9872064e-01   9.9852469e-01
   1.9259926e+01   9.9872134e-01   9.9852549e-01
   1.9261926e+01   9.9872203e-01   9.9852630e-01
   1.9263926e+01   9.9872273e-01   9.9852710e-01
   1.9265927e+01   9.9872342e-01   9.9852790e-01
   1.9267927e+01   9.9872411e-01   9.9852869e-01
   1.9269927e+01   9.9872481e-01   9.9852949e-01
   1.9271927e+01   9.9872550e-01   9.9853029e-01
   1.9273927e+01   9.9872619e-01   9.9853109e-01
   1.9275928e+01   9.9872688e-01   9.9853189e-01
   1.9277928e+01   9.9872757e-01   9.9853268e-01
   1.9279928e+01   9.9872827e-01   9.9853348e-01
   1.9281928e+01   9.9872896e-01   9.9853428e-01
   1.9283928e+01   9.9872965e-01   9.9853507e-01
   1.9285929e+01   9.9873034e-01   9.9853587e-01
   1.9287929e+01   9.9873103e-01   9.9853666e-01
   1.9289929e+01   9.9873172e-01   9.9853746e-01
   1.9291929e+01   9.9873240e-01   9.9853825e-01
   1.9293929e+01   9.9873309e-01   9.9853905e-01
   1.9295930e+01   9.9873378e-01   9.9853984e-01
   1.9297930e+01   9.9873447e-01   9.9854063e-01
   1.9299930e+01   9.9873516e-01   9.9854142e-01
   1.9301930e+01   9.9873584e-01   9.9854222e-01
   1.9303930e+01   9.9873653e-01   9.9854301e-01
   1.9305931e+01   9.9873721e-01   9.9854380e-01
   1.9307931e+01   9.9873790e-01   9.9854459e-01
   1.9309931e+01   9.9873859e-01   9.9854538e-01
   1.9311931e+01   9.9873927e-01   9.9854617e-01
   1.9313931e+01   9.9873996e-01   9.9854696e-01
   1.9315932e+01   9.9874064e-01   9.9854775e-01
   1.9317932e+01   9.9874132e-01   9.9854853e-01
   1.9319932e+01   9.9874201e-01   9.9854932e-01
   1.9321932e+01   9.9874269e-01   9.9855011e-01
   1.9323932e+01   9.9874337e-01   9.9855090e-01
   1.9325933e+01   9.9874406e-01   9.9855168e-01
   1.9327933e+01   9.9874474e-01   9.9855247e-01
   1.9329933e+01   9.9874542e-01   9.9855326e-01
   1.9331933e+01   9.9874610e-01   9.9855404e-01
   1.9333933e+01   9.9874678e-01   9.9855483e-01
   1.9335934e+01   9.9874746e-01   9.9855561e-01
   1.9337934e+01   9.9874814e-01   9.9855639e-01
   1.9339934e+01   9.9874882e-01   9.9855718e-01
   1.9341934e+01   9.9874950e-01   9.9855796e-01
   1.9343934e+01   9.9875018e-01   9.9855874e-01
   1.9345935e+01   9.9875086e-01   9.9855953e-01
   1.9347935e+01   9.9875154e-01   9.9856031e-01
   1.9349935e+01   9.9875221e-01   9.9856109e-01
   1.9351935e+01   9.9875289e-01   9.9856187e-01
   1.9353935e+01   9.9875357e-01   9.9856265e-01
   1.9355936e+01   9.9875425e-01   9.9856343e-01
   1.9357936e+01   9.9875492e-01   9.9856421e-01
   1.9359936e+01   9.9875560e-01   9.9856499e-01
   1.9361936e+01   9.9875627e-01   9.9856577e-01
   1.9363936e+01   9.9875695e-01   9.9856655e-01
   1.9365937e+01   9.9875762e-01   9.9856733e-01
   1.9367937e+01   9.9875830e-01   9.9856810e-01
   1.9369937e+01   9.9875897e-01   9.9856888e-01
   1.9371937e+01   9.9875965e-01   9.9856966e-01
   1.9373937e+01   9.9876032e-01   9.9857043e-01
   1.9375938e+01   9.9876099e-01   9.9857121e-01
   1.9377938e+01   9.9876167e-01   9.9857199e-01
   1.9379938e+01   9.9876234e-01   9.9857276e-01
   1.9381938e+01   9.9876301e-01   9.9857354e-01
   1.9383938e+01   9.9876368e-01   9.9857431e-01
   1.9385939e+01   9.9876435e-01   9.9857508e-01
   1.9387939e+01   9.9876502e-01   9.9857586e-01
   1.9389939e+01   9.9876569e-01   9.9857663e-01
   1.9391939e+01   9.9876636e-01   9.9857740e-01
   1.9393939e+01   9.9876703e-01   9.9857817e-01
   1.9395940e+01   9.9876770e-01   9.9857895e-01
   1.9397940e+01   9.9876837e-01   9.9857972e-01
   1.9399940e+01   9.9876904e-01   9.9858049e-01
   1.9401940e+01   9.9876971e-01   9.9858126e-01
   1.9403940e+01   9.9877038e-01   9.9858203e-01
   1.9405941e+01   9.9877104e-01   9.9858280e-01
   1.9407941e+01   9.9877171e-01   9.9858357e-01
   1.9409941e+01   9.9877238e-01   9.9858434e-01
   1.9411941e+01   9.9877304e-01   9.9858510e-01
   1.9413941e+01   9.9877371e-01   9.9858587e-01
   1.9415942e+01   9.9877438e-01   9.9858664e-01
   1.9417942e+01   9.9877504e-01   9.9858741e-01
   1.9419942e+01   9.9877571e-01   9.9858817e-01
   1.9421942e+01   9.9877637e-01   9.9858894e-01
   1.9423942e+01   9.9877704e-01   9.9858970e-01
   1.9425943e+01   9.9877770e-01   9.9859047e-01
   1.9427943e+01   9.9877836e-01   9.9859123e-01
   1.9429943e+01   9.9877903e-01   9.9859200e-01
   1.9431943e+01   9.9877969e-01   9.9859276e-01
   1.9433943e+01   9.9878035e-01   9.9859353e-01
   1.9435944e+01   9.9878101e-01   9.9859429e-01
   1.9437944e+01   9.9878167e-01   9.9859505e-01
   1.9439944e+01   9.9878234e-01   9.9859582e-01
   1.9441944e+01   9.9878300e-01   9.9859658e-01
   1.9443944e+01   9.9878366e-01   9.9859734e-01
   1.9445945e+01   9.9878432e-01   9.9859810e-01
   1.9447945e+01   9.9878498e-01   9.9859886e-01
   1.9449945e+01   9.9878564e-01   9.9859962e-01
   1.9451945e+01   9.9878630e-01   9.9860038e-01
   1.9453945e+01   9.9878695e-01   9.9860114e-01
   1.9455946e+01   9.9878761e-01   9.9860190e-01
   1.9457946e+01   9.9878827e-01   9.9860266e-01
   1.9459946e+01   9.9878893e-01   9.9860342e-01
   1.9461946e+01   9.9878959e-01   9.9860417e-01
   1.9463946e+01   9.9879024e-01   9.9860493e-01
   1.9465947e+01   9.9879090e-01   9.9860569e-01
   1.9467947e+01   9.9879156e-01   9.9860644e-01
   1.9469947e+01   9.9879221e-01   9.9860720e-01
   1.9471947e+01   9.9879287e-01   9.9860796e-01
   1.9473947e+01   9.9879352e-01   9.9860871e-01
   1.9475948e+01   9.9879418e-01   9.9860947e-01
   1.9477948e+01   9.9879483e-01   9.9861022e-01
   1.9479948e+01   9.9879549e-01   9.9861098e-01
   1.9481948e+01   9.9879614e-01   9.9861173e-01
   1.9483948e+01   9.9879679e-01   9.9861248e-01
   1.9485949e+01   9.9879745e-01   9.9861323e-01
   1.9487949e+01   9.9879810e-01   9.9861399e-01
   1.9489949e+01   9.9879875e-01   9.9861474e-01
   1.9491949e+01   9.9879940e-01   9.9861549e-01
   1.9493949e+01   9.9880005e-01   9.9861624e-01
   1.9495950e+01   9.9880070e-01   9.9861699e-01
   1.9497950e+01   9.9880136e-01   9.9861774e-01
   1.9499950e+01   9.9880201e-01   9.9861849e-01
   1.9501950e+01   9.9880266e-01   9.9861924e-01
   1.9503950e+01   9.9880331e-01   9.9861999e-01
   1.9505951e+01   9.9880396e-01   9.9862074e-01
   1.9507951e+01   9.9880460e-01   9.9862149e-01
   1.9509951e+01   9.9880525e-01   9.9862224e-01
   1.9511951e+01   9.9880590e-01   9.9862298e-01
   1.9513951e+01   9.9880655e-01   9.9862373e-01
   1.9515952e+01   9.9880720e-01   9.9862448e-01
   1.9517952e+01   9.9880784e-01   9.9862522e-01
   1.9519952e+01   9.9880849e-01   9.9862597e-01
   1.9521952e+01   9.9880914e-01   9.9862671e-01
   1.9523952e+01   9.9880978e-01   9.9862746e-01
   1.9525953e+01   9.9881043e-01   9.9862820e-01
   1.9527953e+01   9.9881107e-01   9.9862895e-01
   1.9529953e+01   9.9881172e-01   9.9862969e-01
   1.9531953e+01   9.9881236e-01   9.9863044e-01
   1.9533953e+01   9.9881301e-01   9.9863118e-01
   1.9535954e+01   9.9881365e-01   9.9863192e-01
   1.9537954e+01   9.9881430e-01   9.9863266e-01
   1.9539954e+01   9.9881494e-01   9.9863340e-01
   1.9541954e+01   9.9881558e-01   9.9863415e-01
   1.9543954e+01   9.9881623e-01   9.9863489e-01
   1.9545955e+01   9.9881687e-01   9.9863563e-01
   1.9547955e+01   9.9881751e-01   9.9863637e-01
   1.9549955e+01   9.9881815e-01   9.9863711e-01
   1.9551955e+01   9.9881879e-01   9.9863785e-01
   1.9553955e+01   9.9881943e-01   9.9863858e-01
   1.9555956e+01   9.9882007e-01   9.9863932e-01
   1.9557956e+01   9.9882071e-01   9.9864006e-01
   1.9559956e+01   9.9882135e-01   9.9864080e-01
   1.9561956e+01   9.9882199e-01   9.9864154e-01
   1.9563956e+01   9.9882263e-01   9.9864227e-01
   1.9565957e+01   9.9882327e-01   9.9864301e-01
   1.9567957e+01   9.9882391e-01   9.9864375e-01
   1.9569957e+01   9.9882455e-01   9.9864448e-01
   1.9571957e+01   9.9882518e-01   9.9864522e-01
   1.9573957e+01   9.9882582e-01   9.9864595e-01
   1.9575958e+01   9.9882646e-01   9.9864669e-01
   1.9577958e+01   9.9882710e-01   9.9864742e-01
   1.9579958e+01   9.9882773e-01   9.9864815e-01
   1.9581958e+01   9.9882837e-01   9.9864889e-01
   1.9583958e+01   9.9882900e-01   9.9864962e-01
   1.9585959e+01   9.9882964e-01   9.9865035e-01
   1.9587959e+01   9.9883027e-01   9.9865108e-01
   1.9589959e+01   9.9883091e-01   9.9865182e-01
   1.9591959e+01   9.9883154e-01   9.9865255e-01
   1.9593959e+01   9.9883218e-01   9.9865328e-01
   1.9595960e+01   9.9883281e-01   9.9865401e-01
   1.9597960e+01   9.9883344e-01   9.9865474e-01
   1.9599960e+01   9.9883408e-01   9.9865547e-01
   1.9601960e+01   9.9883471e-01   9.9865620e-01
   1.9603960e+01   9.9883534e-01   9.9865692e-01
   1.9605961e+01   9.9883597e-01   9.9865765e-01
   1.9607961e+01   9.9883660e-01   9.9865838e-01
   1.9609961e+01   9.9883723e-01   9.9865911e-01
   1.9611961e+01   9.9883786e-01   9.9865984e-01
   1.9613961e+01   9.9883849e-01   9.9866056e-01
   1.9615962e+01   9.9883912e-01   9.9866129e-01
   1.9617962e+01   9.9883975e-01   9.9866202e-01
   1.9619962e+01   9.9884038e-01   9.9866274e-01
   1.9621962e+01   9.9884101e-01   9.9866347e-01
   1.9623962e+01   9.9884164e-01   9.9866419e-01
   1.9625963e+01   9.9884227e-01   9.9866491e-01
   1.9627963e+01   9.9884290e-01   9.9866564e-01
   1.9629963e+01   9.9884353e-01   9.9866636e-01
   1.9631963e+01   9.9884415e-01   9.9866709e-01
   1.9633963e+01   9.9884478e-01   9.9866781e-01
   1.9635964e+01   9.9884541e-01   9.9866853e-01
   1.9637964e+01   9.9884603e-01   9.9866925e-01
   1.9639964e+01   9.9884666e-01   9.9866997e-01
   1.9641964e+01   9.9884728e-01   9.9867070e-01
   1.9643964e+01   9.9884791e-01   9.9867142e-01
   1.9645965e+01   9.9884853e-01   9.9867214e-01
   1.9647965e+01   9.9884916e-01   9.9867286e-01
   1.9649965e+01   9.9885362e-01   9.9867358e-01
   1.9651965e+01   9.9885423e-01   9.9867430e-01
   1.9653965e+01   9.9885485e-01   9.9867501e-01
   1.9655966e+01   9.9885547e-01   9.9867573e-01
   1.9657966e+01   9.9885609e-01   9.9867645e-01
   1.9659966e+01   9.9885671e-01   9.9867717e-01
   1.9661966e+01   9.9885733e-01   9.9867789e-01
   1.9663966e+01   9.9885795e-01   9.9867860e-01
   1.9665967e+01   9.9885856e-01   9.9867932e-01
   1.9667967e+01   9.9885918e-01   9.9868004e-01
   1.9669967e+01   9.9885980e-01   9.9868075e-01
   1.9671967e+01   9.9886041e-01   9.9868147e-01
   1.9673967e+01   9.9886103e-01   9.9868218e-01
   1.9675968e+01   9.9886165e-01   9.9868290e-01
   1.9677968e+01   9.9886226e-01   9.9868361e-01
   1.9679968e+01   9.9886288e-01   9.9868432e-01
   1.9681968e+01   9.9886349e-01   9.9868504e-01
   1.9683968e+01   9.9886411e-01   9.9868575e-01
   1.9685969e+01   9.9886472e-01   9.9868646e-01
   1.9687969e+01   9.9886533e-01   9.9868717e-01
   1.9689969e+01   9.9886595e-01   9.9868789e-01
   1.9691969e+01   9.9886656e-01   9.9868860e-01
   1.9693969e+01   9.9886717e-01   9.9868931e-01
   1.9695970e+01   9.9886778e-01   9.9869002e-01
   1.9697970e+01   9.9886840e-01   9.9869073e-01
   1.9699970e+01   9.9886901e-01   9.9869144e-01
   1.9701970e+01   9.9886962e-01   9.9869215e-01
   1.9703970e+01   9.9887023e-01   9.9869286e-01
   1.9705971e+01   9.9887084e-01   9.9869357e-01
   1.9707971e+01   9.9887145e-01   9.9869427e-01
   1.9709971e+01   9.9887206e-01   9.9869498e-01
   1.9711971e+01   9.9887267e-01   9.9869569e-01
   1.9713971e+01   9.9887328e-01   9.9869640e-01
   1.9715972e+01   9.9887389e-01   9.9869710e-01
   1.9717972e+01   9.9887450e-01   9.9869781e-01
   1.9719972e+01   9.9887511e-01   9.9869852e-01
   1.9721972e+01   9.9887572e-01   9.9869922e-01
   1.9723972e+01   9.9887632e-01   9.9869993e-01
   1.9725973e+01   9.9887693e-01   9.9870063e-01
   1.9727973e+01   9.9887754e-01   9.9870134e-01
   1.9729973e+01   9.9887814e-01   9.9870204e-01
   1.9731973e+01   9.9887875e-01   9.9870274e-01
   1.9733973e+01   9.9887936e-01   9.9870345e-01
   1.9735974e+01   9.9887996e-01   9.9870415e-01
   1.9737974e+01   9.9888057e-01   9.9870485e-01
   1.9739974e+01   9.9888118e-01   9.9870555e-01
   1.9741974e+01   9.9888178e-01   9.9870626e-01
   1.9743974e+01   9.9888238e-01   9.9870696e-01
   1.9745975e+01   9.9888299e-01   9.9870766e-01
   1.9747975e+01   9.9888359e-01   9.9870836e-01
   1.9749975e+01   9.9888420e-01   9.9870906e-01
   1.9751975e+01   9.9888480e-01   9.9870976e-01
   1.9753975e+01   9.9888540e-01   9.9871046e-01
   1.9755976e+01   9.9888600e-01   9.9871116e-01
   1.9757976e+01   9.9888661e-01   9.9871185e-01
   1.9759976e+01   9.9888721e-01   9.9871255e-01
   1.9761976e+01   9.9888781e-01   9.9871325e-01
   1.9763976e+01   9.9888841e-01   9.9871395e-01
   1.9765977e+01   9.9888901e-01   9.9871465e-01
   1.9767977e+01   9.9888961e-01   9.9871534e-01
   1.9769977e+01   9.9889021e-01   9.9871604e-01
   1.9771977e+01   9.9889081e-01   9.9871673e-01
   1.9773977e+01   9.9889141e-01   9.9871743e-01
   1.9775978e+01   9.9889201e-01   9.9871812e-01
   1.9777978e+01   9.9889261e-01   9.9871882e-01
   1.9779978e+01   9.9889321e-01   9.9871951e-01
   1.9781978e+01   9.9889381e-01   9.9872021e-01
   1.9783978e+01   9.9889440e-01   9.9872090e-01
   1.9785979e+01   9.9889500e-01   9.9872159e-01
   1.9787979e+01   9.9889560e-01   9.9872229e-01
   1.9789979e+01   9.9889619e-01   9.9872298e-01
   1.9791979e+01   9.9889679e-01   9.9872367e-01
   1.9793979e+01   9.9889739e-01   9.9872436e-01
   1.9795980e+01   9.9889798e-01   9.9872506e-01
   1.9797980e+01   9.9889858e-01   9.9872575e-01
   1.9799980e+01   9.9889917e-01   9.9872644e-01
   1.9801980e+01   9.9889977e-01   9.9872713e-01
   1.9803980e+01   9.9890036e-01   9.9872782e-01
   1.9805981e+01   9.9890096e-01   9.9872851e-01
   1.9807981e+01   9.9890155e-01   9.9872920e-01
   1.9809981e+01   9.9890214e-01   9.9872988e-01
   1.9811981e+01   9.9890274e-01   9.9873057e-01
   1.9813981e+01   9.9890333e-01   9.9873126e-01
   1.9815982e+01   9.9890392e-01   9.9873195e-01
   1.9817982e+01   9.9890452e-01   9.9873263e-01
   1.9819982e+01   9.9890511e-01   9.9873332e-01
   1.9821982e+01   9.9890570e-01   9.9873401e-01
   1.9823982e+01   9.9890629e-01   9.9873469e-01
   1.9825983e+01   9.9890688e-01   9.9873538e-01
   1.9827983e+01   9.9890747e-01   9.9873606e-01
   1.9829983e+01   9.9890806e-01   9.9873675e-01
   1.9831983e+01   9.9890865e-01   9.9873743e-01
   1.9833983e+01   9.9890924e-01   9.9873812e-01
   1.9835984e+01   9.9890983e-01   9.9873880e-01
   1.9837984e+01   9.9891042e-01   9.9873949e-01
   1.9839984e+01   9.9891101e-01   9.9874017e-01
   1.9841984e+01   9.9891160e-01   9.9874085e-01
   1.9843984e+01   9.9891219e-01   9.9874153e-01
   1.9845985e+01   9.9891277e-01   9.9874222e-01
   1.9847985e+01   9.9891336e-01   9.9874290e-01
   1.9849985e+01   9.9891395e-01   9.9874358e-01
   1.9851985e+01   9.9891454e-01   9.9874426e-01
   1.9853985e+01   9.9891512e-01   9.9874494e-01
   1.9855986e+01   9.9891571e-01   9.9874562e-01
   1.9857986e+01   9.9891629e-01   9.9874630e-01
   1.9859986e+01   9.9891688e-01   9.9874698e-01
   1.9861986e+01   9.9891746e-01   9.9874766e-01
   1.9863986e+01   9.9891805e-01   9.9874834e-01
   1.9865987e+01   9.9891863e-01   9.9874901e-01
   1.9867987e+01   9.9891922e-01   9.9874969e-01
   1.9869987e+01   9.9891980e-01   9.9875037e-01
   1.9871987e+01   9.9892039e-01   9.9875105e-01
   1.9873987e+01   9.9892097e-01   9.9875172e-01
   1.9875988e+01   9.9892155e-01   9.9875240e-01
   1.9877988e+01   9.9892213e-01   9.9875308e-01
   1.9879988e+01   9.9892272e-01   9.9875375e-01
   1.9881988e+01   9.9892330e-01   9.9875443e-01
   1.9883988e+01   9.9892388e-01   9.9875510e-01
   1.9885989e+01   9.9892446e-01   9.9875578e-01
   1.9887989e+01   9.9892504e-01   9.9875645e-01
   1.9889989e+01   9.9892562e-01   9.9875712e-01
   1.9891989e+01   9.9892620e-01   9.9875780e-01
   1.9893989e+01   9.9892678e-01   9.9875847e-01
   1.9895990e+01   9.9892736e-01   9.9875914e-01
   1.9897990e+01   9.9892794e-01   9.9875981e-01
   1.9899990e+01   9.9892852e-01   9.9876049e-01
   1.9901990e+01   9.9892910e-01   9.9876116e-01
   1.9903990e+01   9.9892968e-01   9.9876183e-01
   1.9905991e+01   9.9893026e-01   9.9876250e-01
   1.9907991e+01   9.9893084e-01   9.9876317e-01
   1.9909991e+01   9.9893141e-01   9.9876384e-01
   1.9911991e+01   9.9893199e-01   9.9876451e-01
   1.9913991e+01   9.9893257e-01   9.9876518e-01
   1.9915992e+01   9.9893314e-01   9.9876585e-01
   1.9917992e+01   9.9893372e-01   9.9876652e-01
   1.9919992e+01   9.9893430e-01   9.9876719e-01
   1.9921992e+01   9.9893487e-01   9.9876785e-01
   1.9923992e+01   9.9893545e-01   9.9876852e-01
   1.9925993e+01   9.9893602e-01   9.9876919e-01
   1.9927993e+01   9.9893660e-01   9.9876985e-01
   1.9929993e+01   9.9893717e-01   9.9877052e-01
   1.9931993e+01   9.9893775e-01   9.9877119e-01
   1.9933993e+01   9.9893832e-01   9.9877185e-01
   1.9935994e+01   9.9893889e-01   9.9877252e-01
   1.9937994e+01   9.9893947e-01   9.9877318e-01
   1.9939994e+01   9.9894004e-01   9.9877385e-01
   1.9941994e+01   9.9894061e-01   9.9877451e-01
   1.9943994e+01   9.9894118e-01   9.9877518e-01
   1.9945995e+01   9.9894176e-01   9.9877584e-01
   1.9947995e+01   9.9894233e-01   9.9877650e-01
   1.9949995e+01   9.9894290e-01   9.9877716e-01
   1.9951995e+01   9.9894347e-01   9.9877783e-01
   1.9953995e+01   9.9894404e-01   9.9877849e-01
   1.9955996e+01   9.9894461e-01   9.9877915e-01
   1.9957996e+01   9.9894518e-01   9.9877981e-01
   1.9959996e+01   9.9894575e-01   9.9878047e-01
   1.9961996e+01   9.9894632e-01   9.9878113e-01
   1.9963996e+01   9.9894689e-01   9.9878179e-01
   1.9965997e+01   9.9894746e-01   9.9878245e-01
   1.9967997e+01   9.9894803e-01   9.9878311e-01
   1.9969997e+01   9.9894859e-01   9.9878377e-01
   1.9971997e+01   9.9894916e-01   9.9878443e-01
   1.9973997e+01   9.9894973e-01   9.9878509e-01
   1.9975998e+01   9.9895030e-01   9.9878575e-01
   1.9977998e+01   9.9895086e-01   9.9878640e-01
   1.9979998e+01   9.9895143e-01   9.9878706e-01
   1.9981998e+01   9.9895200e-01   9.9878772e-01
   1.9983998e+01   9.9895256e-01   9.9878838e-01
   1.9985999e+01   9.9895313e-01   9.9878903e-01
   1.9987999e+01   9.9895369e-01   9.9878969e-01
   1.9989999e+01   9.9895426e-01   9.9879034e-01
   1.9991999e+01   9.9895482e-01   9.9879100e-01
   1.9993999e+01   9.9895539e-01   9.9879165e-01
   1.9996000e+01   9.9895595e-01   9.9879231e-01
   1.9998000e+01   9.9895652e-01   9.9879296e-01
   2.0000000e+01   9.9895708e-01   9.9879361e-01


==> tikz/Data/EXIT_curve_32user_Rep4_0dB.dat <==
0.000000e+00 1.199330e-01 0.000000e+00
2.000200e-03 1.226320e-01 3.160857e-02
4.000400e-03 1.252993e-01 4.467899e-02
6.000600e-03 1.279360e-01 5.469317e-02
8.000800e-03 1.305429e-01 6.312292e-02
1.000100e-02 1.331210e-01 7.053865e-02
1.200120e-02 1.356710e-01 7.723307e-02
1.400140e-02 1.381937e-01 8.338017e-02
1.600160e-02 1.406900e-01 8.909334e-02
1.800180e-02 1.431604e-01 9.445142e-02
2.000200e-02 1.456057e-01 9.951184e-02
2.200220e-02 1.480264e-01 1.043179e-01
2.400240e-02 1.504233e-01 1.089035e-01
2.600260e-02 1.527968e-01 1.132952e-01
2.800280e-02 1.551475e-01 1.175150e-01
3.000300e-02 1.574760e-01 1.215807e-01
3.200320e-02 1.597827e-01 1.255074e-01
3.400340e-02 1.620682e-01 1.293077e-01
3.600360e-02 1.643329e-01 1.329926e-01
3.800380e-02 1.665772e-01 1.365713e-01
4.000400e-02 1.688016e-01 1.400522e-01
4.200420e-02 1.710065e-01 1.434422e-01
4.400440e-02 1.731923e-01 1.467478e-01
4.600460e-02 1.753593e-01 1.499745e-01
4.800480e-02 1.775080e-01 1.531274e-01
5.000500e-02 1.796387e-01 1.562110e-01
5.200520e-02 1.817517e-01 1.592292e-01
5.400540e-02 1.838474e-01 1.621859e-01
5.600560e-02 1.859261e-01 1.650842e-01
5.800580e-02 1.879881e-01 1.679274e-01
6.000600e-02 1.900336e-01 1.707180e-01
6.200620e-02 1.920631e-01 1.734588e-01
6.400640e-02 1.940768e-01 1.761520e-01
6.600660e-02 1.960749e-01 1.787998e-01
6.800680e-02 1.980577e-01 1.814043e-01
7.000700e-02 2.000255e-01 1.839672e-01
7.200720e-02 2.019785e-01 1.864903e-01
7.400740e-02 2.039169e-01 1.889753e-01
7.600760e-02 2.058411e-01 1.914236e-01
7.800780e-02 2.077511e-01 1.938366e-01
8.000800e-02 2.096474e-01 1.962157e-01
8.200820e-02 2.115299e-01 1.985621e-01
8.400840e-02 2.133991e-01 2.008770e-01
8.600860e-02 2.152550e-01 2.031614e-01
8.800880e-02 2.170979e-01 2.054164e-01
9.000900e-02 2.189280e-01 2.076429e-01
9.200920e-02 2.207454e-01 2.098420e-01
9.400940e-02 2.225504e-01 2.120144e-01
9.600960e-02 2.243431e-01 2.141609e-01
9.800980e-02 2.261237e-01 2.162825e-01
1.000100e-01 2.278924e-01 2.183797e-01
1.020102e-01 2.296493e-01 2.204534e-01
1.040104e-01 2.313946e-01 2.225042e-01
1.060106e-01 2.331285e-01 2.245327e-01
1.080108e-01 2.348511e-01 2.265395e-01
1.100110e-01 2.365625e-01 2.285253e-01
1.120112e-01 2.382630e-01 2.304905e-01
1.140114e-01 2.399526e-01 2.324358e-01
1.160116e-01 2.416316e-01 2.343616e-01
1.180118e-01 2.432999e-01 2.362684e-01
1.200120e-01 2.449579e-01 2.381567e-01
1.220122e-01 2.466056e-01 2.400270e-01
1.240124e-01 2.482431e-01 2.418796e-01
1.260126e-01 2.498706e-01 2.437150e-01
1.280128e-01 2.514881e-01 2.455335e-01
1.300130e-01 2.530959e-01 2.473357e-01
1.320132e-01 2.546941e-01 2.491218e-01
1.340134e-01 2.562827e-01 2.508921e-01
1.360136e-01 2.578618e-01 2.526471e-01
1.380138e-01 2.594317e-01 2.543870e-01
1.400140e-01 2.609923e-01 2.561122e-01
1.420142e-01 2.625439e-01 2.578230e-01
1.440144e-01 2.640864e-01 2.595197e-01
1.460146e-01 2.656201e-01 2.612025e-01
1.480148e-01 2.671449e-01 2.628718e-01
1.500150e-01 2.686611e-01 2.645278e-01
1.520152e-01 2.701688e-01 2.661707e-01
1.540154e-01 2.716679e-01 2.678009e-01
1.560156e-01 2.731586e-01 2.694185e-01
1.580158e-01 2.746410e-01 2.710238e-01
1.600160e-01 2.761153e-01 2.726170e-01
1.620162e-01 2.775814e-01 2.741983e-01
1.640164e-01 2.790394e-01 2.757680e-01
1.660166e-01 2.804896e-01 2.773263e-01
1.680168e-01 2.819319e-01 2.788733e-01
1.700170e-01 2.833664e-01 2.804092e-01
1.720172e-01 2.847932e-01 2.819343e-01
1.740174e-01 2.862124e-01 2.834487e-01
1.760176e-01 2.876241e-01 2.849527e-01
1.780178e-01 2.890283e-01 2.864463e-01
1.800180e-01 2.904251e-01 2.879297e-01
1.820182e-01 2.918147e-01 2.894032e-01
1.840184e-01 2.931970e-01 2.908668e-01
1.860186e-01 2.945722e-01 2.923208e-01
1.880188e-01 2.959403e-01 2.937652e-01
1.900190e-01 2.973014e-01 2.952003e-01
1.920192e-01 2.986556e-01 2.966261e-01
1.940194e-01 3.000029e-01 2.980429e-01
1.960196e-01 3.013434e-01 2.994507e-01
1.980198e-01 3.026772e-01 3.008496e-01
2.000200e-01 3.040043e-01 3.022399e-01
2.020202e-01 3.053248e-01 3.036217e-01
2.040204e-01 3.066388e-01 3.049949e-01
2.060206e-01 3.079462e-01 3.063599e-01
2.080208e-01 3.092473e-01 3.077167e-01
2.100210e-01 3.105421e-01 3.090654e-01
2.120212e-01 3.118305e-01 3.104061e-01
2.140214e-01 3.131127e-01 3.117389e-01
2.160216e-01 3.143887e-01 3.130640e-01
2.180218e-01 3.156587e-01 3.143814e-01
2.200220e-01 3.169225e-01 3.156913e-01
2.220222e-01 3.181804e-01 3.169938e-01
2.240224e-01 3.194323e-01 3.182889e-01
2.260226e-01 3.206783e-01 3.195767e-01
2.280228e-01 3.219185e-01 3.208574e-01
2.300230e-01 3.231528e-01 3.221310e-01
2.320232e-01 3.243815e-01 3.233976e-01
2.340234e-01 3.256045e-01 3.246574e-01
2.360236e-01 3.268218e-01 3.259103e-01
2.380238e-01 3.280335e-01 3.271565e-01
2.400240e-01 3.292397e-01 3.283961e-01
2.420242e-01 3.304405e-01 3.296291e-01
2.440244e-01 3.316358e-01 3.308557e-01
2.460246e-01 3.328257e-01 3.320758e-01
2.480248e-01 3.340102e-01 3.332897e-01
2.500250e-01 3.351895e-01 3.344972e-01
2.520252e-01 3.363635e-01 3.356986e-01
2.540254e-01 3.375323e-01 3.368939e-01
2.560256e-01 3.386959e-01 3.380832e-01
2.580258e-01 3.398544e-01 3.392665e-01
2.600260e-01 3.410079e-01 3.404439e-01
2.620262e-01 3.421563e-01 3.416155e-01
2.640264e-01 3.432997e-01 3.427813e-01
2.660266e-01 3.444382e-01 3.439414e-01
2.680268e-01 3.455717e-01 3.450958e-01
2.700270e-01 3.467004e-01 3.462447e-01
2.720272e-01 3.478243e-01 3.473881e-01
2.740274e-01 3.489434e-01 3.485260e-01
2.760276e-01 3.500577e-01 3.496585e-01
2.780278e-01 3.511673e-01 3.507857e-01
2.800280e-01 3.522723e-01 3.519076e-01
2.820282e-01 3.533726e-01 3.530243e-01
2.840284e-01 3.544683e-01 3.541358e-01
2.860286e-01 3.555594e-01 3.552421e-01
2.880288e-01 3.566460e-01 3.563435e-01
2.900290e-01 3.577282e-01 3.574397e-01
2.920292e-01 3.588059e-01 3.585311e-01
2.940294e-01 3.598791e-01 3.596175e-01
2.960296e-01 3.609480e-01 3.606990e-01
2.980298e-01 3.620125e-01 3.617757e-01
3.000300e-01 3.630728e-01 3.628477e-01
3.020302e-01 3.641287e-01 3.639149e-01
3.040304e-01 3.651804e-01 3.649775e-01
3.060306e-01 3.662278e-01 3.660354e-01
3.080308e-01 3.672711e-01 3.670887e-01
3.100310e-01 3.683103e-01 3.681375e-01
3.120312e-01 3.693453e-01 3.691818e-01
3.140314e-01 3.703762e-01 3.702216e-01
3.160316e-01 3.714030e-01 3.712570e-01
3.180318e-01 3.724259e-01 3.722881e-01
3.200320e-01 3.734447e-01 3.733147e-01
3.220322e-01 3.744596e-01 3.743372e-01
3.240324e-01 3.754705e-01 3.753553e-01
3.260326e-01 3.764775e-01 3.763692e-01
3.280328e-01 3.774807e-01 3.773790e-01
3.300330e-01 3.784799e-01 3.783846e-01
3.320332e-01 3.794754e-01 3.793861e-01
3.340334e-01 3.804671e-01 3.803835e-01
3.360336e-01 3.814550e-01 3.813770e-01
3.380338e-01 3.824391e-01 3.823664e-01
3.400340e-01 3.834195e-01 3.833518e-01
3.420342e-01 3.843963e-01 3.843333e-01
3.440344e-01 3.853694e-01 3.853110e-01
3.460346e-01 3.863388e-01 3.862847e-01
3.480348e-01 3.873047e-01 3.872547e-01
3.500350e-01 3.882669e-01 3.882208e-01
3.520352e-01 3.892257e-01 3.891832e-01
3.540354e-01 3.901808e-01 3.901419e-01
3.560356e-01 3.911325e-01 3.910968e-01
3.580358e-01 3.920807e-01 3.920481e-01
3.600360e-01 3.930254e-01 3.929958e-01
3.620362e-01 3.939667e-01 3.939398e-01
3.640364e-01 3.949046e-01 3.948803e-01
3.660366e-01 3.958390e-01 3.958172e-01
3.680368e-01 3.967702e-01 3.967506e-01
3.700370e-01 3.976979e-01 3.976805e-01
3.720372e-01 3.986224e-01 3.986069e-01
3.740374e-01 3.995436e-01 3.995299e-01
3.760376e-01 4.004615e-01 4.004495e-01
3.780378e-01 4.013761e-01 4.013657e-01
3.800380e-01 4.022875e-01 4.022786e-01
3.820382e-01 4.031957e-01 4.031881e-01
3.840384e-01 4.041007e-01 4.040943e-01
3.860386e-01 4.050026e-01 4.049972e-01
3.880388e-01 4.059013e-01 4.058969e-01
3.900390e-01 4.067969e-01 4.067933e-01
3.920392e-01 4.076894e-01 4.076866e-01
3.940394e-01 4.085788e-01 4.085767e-01
3.960396e-01 4.094651e-01 4.094636e-01
3.980398e-01 4.103484e-01 4.103473e-01
4.000400e-01 4.112287e-01 4.112280e-01
4.020402e-01 4.121060e-01 4.121056e-01
4.040404e-01 4.129803e-01 4.129801e-01
4.060406e-01 4.138517e-01 4.138516e-01
4.080408e-01 4.147200e-01 4.147200e-01
4.100410e-01 4.155855e-01 4.155855e-01
4.120412e-01 4.164481e-01 4.164480e-01
4.140414e-01 4.173078e-01 4.173075e-01
4.160416e-01 4.181646e-01 4.181641e-01
4.180418e-01 4.190185e-01 4.190178e-01
4.200420e-01 4.198697e-01 4.198686e-01
4.220422e-01 4.207180e-01 4.207166e-01
4.240424e-01 4.215635e-01 4.215617e-01
4.260426e-01 4.224062e-01 4.224039e-01
4.280428e-01 4.232462e-01 4.232434e-01
4.300430e-01 4.240835e-01 4.240800e-01
4.320432e-01 4.249180e-01 4.249139e-01
4.340434e-01 4.257498e-01 4.257450e-01
4.360436e-01 4.265789e-01 4.265734e-01
4.380438e-01 4.274053e-01 4.273991e-01
4.400440e-01 4.282291e-01 4.282221e-01
4.420442e-01 4.290502e-01 4.290424e-01
4.440444e-01 4.298687e-01 4.298601e-01
4.460446e-01 4.306846e-01 4.306751e-01
4.480448e-01 4.314979e-01 4.314875e-01
4.500450e-01 4.323086e-01 4.322972e-01
4.520452e-01 4.331167e-01 4.331044e-01
4.540454e-01 4.339223e-01 4.339091e-01
4.560456e-01 4.347254e-01 4.347111e-01
4.580458e-01 4.355260e-01 4.355107e-01
4.600460e-01 4.363240e-01 4.363077e-01
4.620462e-01 4.371196e-01 4.371022e-01
4.640464e-01 4.379127e-01 4.378942e-01
4.660466e-01 4.387033e-01 4.386837e-01
4.680468e-01 4.394915e-01 4.394708e-01
4.700470e-01 4.402773e-01 4.402555e-01
4.720472e-01 4.410606e-01 4.410377e-01
4.740474e-01 4.418415e-01 4.418175e-01
4.760476e-01 4.426201e-01 4.425949e-01
4.780478e-01 4.433963e-01 4.433699e-01
4.800480e-01 4.441701e-01 4.441426e-01
4.820482e-01 4.449416e-01 4.449129e-01
4.840484e-01 4.457108e-01 4.456809e-01
4.860486e-01 4.464776e-01 4.464466e-01
4.880488e-01 4.472421e-01 4.472099e-01
4.900490e-01 4.480044e-01 4.479710e-01
4.920492e-01 4.487643e-01 4.487298e-01
4.940494e-01 4.495220e-01 4.494863e-01
4.960496e-01 4.502775e-01 4.502405e-01
4.980498e-01 4.510307e-01 4.509926e-01
5.000500e-01 4.517817e-01 4.517424e-01
5.020502e-01 4.525304e-01 4.524900e-01
5.040504e-01 4.532770e-01 4.532354e-01
5.060506e-01 4.540214e-01 4.539786e-01
5.080508e-01 4.547636e-01 4.547196e-01
5.100510e-01 4.555036e-01 4.554585e-01
5.120512e-01 4.562415e-01 4.561953e-01
5.140514e-01 4.569773e-01 4.569299e-01
5.160516e-01 4.577109e-01 4.576623e-01
5.180518e-01 4.584424e-01 4.583927e-01
5.200520e-01 4.591718e-01 4.591210e-01
5.220522e-01 4.598991e-01 4.598472e-01
5.240524e-01 4.606243e-01 4.605713e-01
5.260526e-01 4.613475e-01 4.612934e-01
5.280528e-01 4.620686e-01 4.620134e-01
5.300530e-01 4.627876e-01 4.627314e-01
5.320532e-01 4.635046e-01 4.634474e-01
5.340534e-01 4.642196e-01 4.641613e-01
5.360536e-01 4.649326e-01 4.648732e-01
5.380538e-01 4.656436e-01 4.655832e-01
5.400540e-01 4.663526e-01 4.662912e-01
5.420542e-01 4.670596e-01 4.669972e-01
5.440544e-01 4.677646e-01 4.677012e-01
5.460546e-01 4.684676e-01 4.684033e-01
5.480548e-01 4.691688e-01 4.691035e-01
5.500550e-01 4.698679e-01 4.698017e-01
5.520552e-01 4.705652e-01 4.704981e-01
5.540554e-01 4.712605e-01 4.711925e-01
5.560556e-01 4.719539e-01 4.718850e-01
5.580558e-01 4.726455e-01 4.725756e-01
5.600560e-01 4.733351e-01 4.732644e-01
5.620562e-01 4.740228e-01 4.739513e-01
5.640564e-01 4.747087e-01 4.746364e-01
5.660566e-01 4.753928e-01 4.753196e-01
5.680568e-01 4.760749e-01 4.760010e-01
5.700570e-01 4.767553e-01 4.766805e-01
5.720572e-01 4.774338e-01 4.773583e-01
5.740574e-01 4.781105e-01 4.780342e-01
5.760576e-01 4.787853e-01 4.787083e-01
5.780578e-01 4.794584e-01 4.793807e-01
5.800580e-01 4.801297e-01 4.800513e-01
5.820582e-01 4.807992e-01 4.807201e-01
5.840584e-01 4.814669e-01 4.813871e-01
5.860586e-01 4.821329e-01 4.820524e-01
5.880588e-01 4.827971e-01 4.827160e-01
5.900590e-01 4.834595e-01 4.833779e-01
5.920592e-01 4.841202e-01 4.840380e-01
5.940594e-01 4.847792e-01 4.846964e-01
5.960596e-01 4.854365e-01 4.853531e-01
5.980598e-01 4.860920e-01 4.860081e-01
6.000600e-01 4.867459e-01 4.866614e-01
6.020602e-01 4.873980e-01 4.873130e-01
6.040604e-01 4.880485e-01 4.879630e-01
6.060606e-01 4.886973e-01 4.886113e-01
6.080608e-01 4.893444e-01 4.892580e-01
6.100610e-01 4.899898e-01 4.899030e-01
6.120612e-01 4.906336e-01 4.905464e-01
6.140614e-01 4.912758e-01 4.911881e-01
6.160616e-01 4.919163e-01 4.918282e-01
6.180618e-01 4.925552e-01 4.924668e-01
6.200620e-01 4.931924e-01 4.931037e-01
6.220622e-01 4.938281e-01 4.937390e-01
6.240624e-01 4.944621e-01 4.943727e-01
6.260626e-01 4.950946e-01 4.950049e-01
6.280628e-01 4.957254e-01 4.956354e-01
6.300630e-01 4.963547e-01 4.962644e-01
6.320632e-01 4.969824e-01 4.968919e-01
6.340634e-01 4.976085e-01 4.975178e-01
6.360636e-01 4.982331e-01 4.981421e-01
6.380638e-01 4.988561e-01 4.987650e-01
6.400640e-01 4.994776e-01 4.993863e-01
6.420642e-01 5.000976e-01 5.000060e-01
6.440644e-01 5.007160e-01 5.006243e-01
6.460646e-01 5.013329e-01 5.012410e-01
6.480648e-01 5.019482e-01 5.018563e-01
6.500650e-01 5.025621e-01 5.024700e-01
6.520652e-01 5.031745e-01 5.030823e-01
6.540654e-01 5.037853e-01 5.036931e-01
6.560656e-01 5.043947e-01 5.043024e-01
6.580658e-01 5.050026e-01 5.049103e-01
6.600660e-01 5.056090e-01 5.055167e-01
6.620662e-01 5.062140e-01 5.061216e-01
6.640664e-01 5.068175e-01 5.067252e-01
6.660666e-01 5.074195e-01 5.073272e-01
6.680668e-01 5.080202e-01 5.079279e-01
6.700670e-01 5.086193e-01 5.085271e-01
6.720672e-01 5.092170e-01 5.091249e-01
6.740674e-01 5.098134e-01 5.097212e-01
6.760676e-01 5.104082e-01 5.103162e-01
6.780678e-01 5.110017e-01 5.109098e-01
6.800680e-01 5.115938e-01 5.115020e-01
6.820682e-01 5.121844e-01 5.120928e-01
6.840684e-01 5.127737e-01 5.126822e-01
6.860686e-01 5.133616e-01 5.132703e-01
6.880688e-01 5.139481e-01 5.138569e-01
6.900690e-01 5.145332e-01 5.144423e-01
6.920692e-01 5.151170e-01 5.150262e-01
6.940694e-01 5.156994e-01 5.156088e-01
6.960696e-01 5.162804e-01 5.161901e-01
6.980698e-01 5.168601e-01 5.167700e-01
7.000700e-01 5.174385e-01 5.173486e-01
7.020702e-01 5.180155e-01 5.179259e-01
7.040704e-01 5.185912e-01 5.185019e-01
7.060706e-01 5.191655e-01 5.190765e-01
7.080708e-01 5.197386e-01 5.196498e-01
7.100710e-01 5.203103e-01 5.202218e-01
7.120712e-01 5.208807e-01 5.207926e-01
7.140714e-01 5.214498e-01 5.213620e-01
7.160716e-01 5.220176e-01 5.219302e-01
7.180718e-01 5.225841e-01 5.224970e-01
7.200720e-01 5.231493e-01 5.230626e-01
7.220722e-01 5.237133e-01 5.236270e-01
7.240724e-01 5.242760e-01 5.241900e-01
7.260726e-01 5.248374e-01 5.247518e-01
7.280728e-01 5.253975e-01 5.253124e-01
7.300730e-01 5.259564e-01 5.258717e-01
7.320732e-01 5.265140e-01 5.264297e-01
7.340734e-01 5.270704e-01 5.269865e-01
7.360736e-01 5.276256e-01 5.275421e-01
7.380738e-01 5.281795e-01 5.280965e-01
7.400740e-01 5.287322e-01 5.286496e-01
7.420742e-01 5.292836e-01 5.292016e-01
7.440744e-01 5.298338e-01 5.297523e-01
7.460746e-01 5.303828e-01 5.303018e-01
7.480748e-01 5.309306e-01 5.308501e-01
7.500750e-01 5.314772e-01 5.313972e-01
7.520752e-01 5.320226e-01 5.319431e-01
7.540754e-01 5.325668e-01 5.324878e-01
7.560756e-01 5.331099e-01 5.330313e-01
7.580758e-01 5.336517e-01 5.335737e-01
7.600760e-01 5.341923e-01 5.341149e-01
7.620762e-01 5.347318e-01 5.346549e-01
7.640764e-01 5.352701e-01 5.351938e-01
7.660766e-01 5.358072e-01 5.357315e-01
7.680768e-01 5.363432e-01 5.362680e-01
7.700770e-01 5.368780e-01 5.368034e-01
7.720772e-01 5.374117e-01 5.373376e-01
7.740774e-01 5.379442e-01 5.378708e-01
7.760776e-01 5.384756e-01 5.384027e-01
7.780778e-01 5.390058e-01 5.389336e-01
7.800780e-01 5.395349e-01 5.394633e-01
7.820782e-01 5.400629e-01 5.399919e-01
7.840784e-01 5.405898e-01 5.405194e-01
7.860786e-01 5.411155e-01 5.410457e-01
7.880788e-01 5.416402e-01 5.415710e-01
7.900790e-01 5.421637e-01 5.420951e-01
7.920792e-01 5.426861e-01 5.426182e-01
7.940794e-01 5.432074e-01 5.431401e-01
7.960796e-01 5.437276e-01 5.436610e-01
7.980798e-01 5.442468e-01 5.441808e-01
8.000800e-01 5.447648e-01 5.446995e-01
8.020802e-01 5.452818e-01 5.452171e-01
8.040804e-01 5.457976e-01 5.457336e-01
8.060806e-01 5.463124e-01 5.462491e-01
8.080808e-01 5.468262e-01 5.467635e-01
8.100810e-01 5.473389e-01 5.472768e-01
8.120812e-01 5.478505e-01 5.477891e-01
8.140814e-01 5.483610e-01 5.483003e-01
8.160816e-01 5.488705e-01 5.488105e-01
8.180818e-01 5.493790e-01 5.493196e-01
8.200820e-01 5.498864e-01 5.498277e-01
8.220822e-01 5.503927e-01 5.503348e-01
8.240824e-01 5.508981e-01 5.508408e-01
8.260826e-01 5.514024e-01 5.513458e-01
8.280828e-01 5.519056e-01 5.518497e-01
8.300830e-01 5.524079e-01 5.523526e-01
8.320832e-01 5.529091e-01 5.528546e-01
8.340834e-01 5.534093e-01 5.533555e-01
8.360836e-01 5.539085e-01 5.538553e-01
8.380838e-01 5.544067e-01 5.543542e-01
8.400840e-01 5.549039e-01 5.548521e-01
8.420842e-01 5.554001e-01 5.553490e-01
8.440844e-01 5.558953e-01 5.558449e-01
8.460846e-01 5.563895e-01 5.563397e-01
8.480848e-01 5.568827e-01 5.568336e-01
8.500850e-01 5.573749e-01 5.573266e-01
8.520852e-01 5.578661e-01 5.578185e-01
8.540854e-01 5.583564e-01 5.583094e-01
8.560856e-01 5.588457e-01 5.587994e-01
8.580858e-01 5.593340e-01 5.592884e-01
8.600860e-01 5.598213e-01 5.597765e-01
8.620862e-01 5.603077e-01 5.602635e-01
8.640864e-01 5.607931e-01 5.607496e-01
8.660866e-01 5.612776e-01 5.612348e-01
8.680868e-01 5.617611e-01 5.617190e-01
8.700870e-01 5.622437e-01 5.622023e-01
8.720872e-01 5.627253e-01 5.626846e-01
8.740874e-01 5.632060e-01 5.631659e-01
8.760876e-01 5.636857e-01 5.636464e-01
8.780878e-01 5.641645e-01 5.641258e-01
8.800880e-01 5.646424e-01 5.646044e-01
8.820882e-01 5.651194e-01 5.650820e-01
8.840884e-01 5.655954e-01 5.655587e-01
8.860886e-01 5.660705e-01 5.660345e-01
8.880888e-01 5.665447e-01 5.665093e-01
8.900890e-01 5.670180e-01 5.669833e-01
8.920892e-01 5.674903e-01 5.674563e-01
8.940894e-01 5.679618e-01 5.679284e-01
8.960896e-01 5.684323e-01 5.683996e-01
8.980898e-01 5.689020e-01 5.688699e-01
9.000900e-01 5.693707e-01 5.693393e-01
9.020902e-01 5.698386e-01 5.698078e-01
9.040904e-01 5.703055e-01 5.702754e-01
9.060906e-01 5.707716e-01 5.707421e-01
9.080908e-01 5.712368e-01 5.712079e-01
9.100910e-01 5.717011e-01 5.716729e-01
9.120912e-01 5.721646e-01 5.721369e-01
9.140914e-01 5.726271e-01 5.726001e-01
9.160916e-01 5.730888e-01 5.730624e-01
9.180918e-01 5.735496e-01 5.735238e-01
9.200920e-01 5.740096e-01 5.739844e-01
9.220922e-01 5.744687e-01 5.744441e-01
9.240924e-01 5.749269e-01 5.749029e-01
9.260926e-01 5.753843e-01 5.753609e-01
9.280928e-01 5.758408e-01 5.758180e-01
9.300930e-01 5.762964e-01 5.762742e-01
9.320932e-01 5.767513e-01 5.767296e-01
9.340934e-01 5.772052e-01 5.771842e-01
9.360936e-01 5.776584e-01 5.776378e-01
9.380938e-01 5.781107e-01 5.780907e-01
9.400940e-01 5.785621e-01 5.785427e-01
9.420942e-01 5.790128e-01 5.789939e-01
9.440944e-01 5.794626e-01 5.794442e-01
9.460946e-01 5.799115e-01 5.798937e-01
9.480948e-01 5.803597e-01 5.803424e-01
9.500950e-01 5.808070e-01 5.807902e-01
9.520952e-01 5.812535e-01 5.812373e-01
9.540954e-01 5.816992e-01 5.816835e-01
9.560956e-01 5.821441e-01 5.821288e-01
9.580958e-01 5.825881e-01 5.825734e-01
9.600960e-01 5.830314e-01 5.830172e-01
9.620962e-01 5.834738e-01 5.834601e-01
9.640964e-01 5.839155e-01 5.839022e-01
9.660966e-01 5.843563e-01 5.843435e-01
9.680968e-01 5.847964e-01 5.847841e-01
9.700970e-01 5.852357e-01 5.852238e-01
9.720972e-01 5.856741e-01 5.856627e-01
9.740974e-01 5.861118e-01 5.861008e-01
9.760976e-01 5.865487e-01 5.865382e-01
9.780978e-01 5.869848e-01 5.869747e-01
9.800980e-01 5.874202e-01 5.874105e-01
9.820982e-01 5.878547e-01 5.878454e-01
9.840984e-01 5.882885e-01 5.882796e-01
9.860986e-01 5.887215e-01 5.887130e-01
9.880988e-01 5.891538e-01 5.891456e-01
9.900990e-01 5.895852e-01 5.895775e-01
9.920992e-01 5.900159e-01 5.900086e-01
9.940994e-01 5.904459e-01 5.904389e-01
9.960996e-01 5.908751e-01 5.908684e-01
9.980998e-01 5.913035e-01 5.912972e-01
1.000100e+00 5.917312e-01 5.917252e-01
1.002100e+00 5.921581e-01 5.921524e-01
1.004100e+00 5.925843e-01 5.925789e-01
1.006101e+00 5.930097e-01 5.930047e-01
1.008101e+00 5.934344e-01 5.934297e-01
1.010101e+00 5.938583e-01 5.938539e-01
1.012101e+00 5.942815e-01 5.942774e-01
1.014101e+00 5.947040e-01 5.947001e-01
1.016102e+00 5.951257e-01 5.951221e-01
1.018102e+00 5.955467e-01 5.955434e-01
1.020102e+00 5.959669e-01 5.959639e-01
1.022102e+00 5.963865e-01 5.963836e-01
1.024102e+00 5.968053e-01 5.968027e-01
1.026103e+00 5.972234e-01 5.972210e-01
1.028103e+00 5.976407e-01 5.976386e-01
1.030103e+00 5.980574e-01 5.980554e-01
1.032103e+00 5.984733e-01 5.984715e-01
1.034103e+00 5.988885e-01 5.988869e-01
1.036104e+00 5.993030e-01 5.993016e-01
1.038104e+00 5.997168e-01 5.997156e-01
1.040104e+00 6.001299e-01 6.001288e-01
1.042104e+00 6.005423e-01 6.005413e-01
1.044104e+00 6.009540e-01 6.009531e-01
1.046105e+00 6.013649e-01 6.013642e-01
1.048105e+00 6.017752e-01 6.017746e-01
1.050105e+00 6.021848e-01 6.021843e-01
1.052105e+00 6.025937e-01 6.025933e-01
1.054105e+00 6.030019e-01 6.030016e-01
1.056106e+00 6.034094e-01 6.034092e-01
1.058106e+00 6.038162e-01 6.038160e-01
1.060106e+00 6.042223e-01 6.042222e-01
1.062106e+00 6.046278e-01 6.046277e-01
1.064106e+00 6.050326e-01 6.050325e-01
1.066107e+00 6.054366e-01 6.054366e-01
1.068107e+00 6.058401e-01 6.058401e-01
1.070107e+00 6.062428e-01 6.062428e-01
1.072107e+00 6.066449e-01 6.066449e-01
1.074107e+00 6.070463e-01 6.070462e-01
1.076108e+00 6.074470e-01 6.074469e-01
1.078108e+00 6.078470e-01 6.078470e-01
1.080108e+00 6.082464e-01 6.082463e-01
1.082108e+00 6.086452e-01 6.086450e-01
1.084108e+00 6.090432e-01 6.090430e-01
1.086109e+00 6.094407e-01 6.094403e-01
1.088109e+00 6.098374e-01 6.098370e-01
1.090109e+00 6.102335e-01 6.102330e-01
1.092109e+00 6.106290e-01 6.106283e-01
1.094109e+00 6.110238e-01 6.110230e-01
1.096110e+00 6.114179e-01 6.114170e-01
1.098110e+00 6.118114e-01 6.118103e-01
1.100110e+00 6.122043e-01 6.122030e-01
1.102110e+00 6.125965e-01 6.125951e-01
1.104110e+00 6.129881e-01 6.129865e-01
1.106111e+00 6.133790e-01 6.133772e-01
1.108111e+00 6.137693e-01 6.137673e-01
1.110111e+00 6.141590e-01 6.141568e-01
1.112111e+00 6.145480e-01 6.145456e-01
1.114111e+00 6.149364e-01 6.149337e-01
1.116112e+00 6.153242e-01 6.153213e-01
1.118112e+00 6.157114e-01 6.157082e-01
1.120112e+00 6.160979e-01 6.160944e-01
1.122112e+00 6.164838e-01 6.164800e-01
1.124112e+00 6.168691e-01 6.168650e-01
1.126113e+00 6.172537e-01 6.172493e-01
1.128113e+00 6.176377e-01 6.176331e-01
1.130113e+00 6.180212e-01 6.180161e-01
1.132113e+00 6.184040e-01 6.183986e-01
1.134113e+00 6.187862e-01 6.187804e-01
1.136114e+00 6.191677e-01 6.191617e-01
1.138114e+00 6.195487e-01 6.195423e-01
1.140114e+00 6.199291e-01 6.199222e-01
1.142114e+00 6.203088e-01 6.203016e-01
1.144114e+00 6.206880e-01 6.206803e-01
1.146115e+00 6.210666e-01 6.210585e-01
1.148115e+00 6.214445e-01 6.214360e-01
1.150115e+00 6.218219e-01 6.218129e-01
1.152115e+00 6.221986e-01 6.221892e-01
1.154115e+00 6.225748e-01 6.225649e-01
1.156116e+00 6.229503e-01 6.229399e-01
1.158116e+00 6.233253e-01 6.233144e-01
1.160116e+00 6.236997e-01 6.236883e-01
1.162116e+00 6.240735e-01 6.240616e-01
1.164116e+00 6.244467e-01 6.244343e-01
1.166117e+00 6.248193e-01 6.248063e-01
1.168117e+00 6.251914e-01 6.251778e-01
1.170117e+00 6.255628e-01 6.255487e-01
1.172117e+00 6.259337e-01 6.259190e-01
1.174117e+00 6.263040e-01 6.262887e-01
1.176118e+00 6.266737e-01 6.266578e-01
1.178118e+00 6.270429e-01 6.270264e-01
1.180118e+00 6.274115e-01 6.273943e-01
1.182118e+00 6.277795e-01 6.277617e-01
1.184118e+00 6.281469e-01 6.281285e-01
1.186119e+00 6.285138e-01 6.284947e-01
1.188119e+00 6.288801e-01 6.288603e-01
1.190119e+00 6.292458e-01 6.292253e-01
1.192119e+00 6.296110e-01 6.295898e-01
1.194119e+00 6.299756e-01 6.299537e-01
1.196120e+00 6.303396e-01 6.303170e-01
1.198120e+00 6.307031e-01 6.306797e-01
1.200120e+00 6.310660e-01 6.310419e-01
1.202120e+00 6.314284e-01 6.314035e-01
1.204120e+00 6.317902e-01 6.317645e-01
1.206121e+00 6.321515e-01 6.321250e-01
1.208121e+00 6.325122e-01 6.324849e-01
1.210121e+00 6.328723e-01 6.328443e-01
1.212121e+00 6.332319e-01 6.332031e-01
1.214121e+00 6.335910e-01 6.335613e-01
1.216122e+00 6.339495e-01 6.339189e-01
1.218122e+00 6.343075e-01 6.342761e-01
1.220122e+00 6.346649e-01 6.346326e-01
1.222122e+00 6.350218e-01 6.349886e-01
1.224122e+00 6.353781e-01 6.353441e-01
1.226123e+00 6.357340e-01 6.356990e-01
1.228123e+00 6.360892e-01 6.360533e-01
1.230123e+00 6.364440e-01 6.364071e-01
1.232123e+00 6.367982e-01 6.367604e-01
1.234123e+00 6.371518e-01 6.371131e-01
1.236124e+00 6.375050e-01 6.374652e-01
1.238124e+00 6.378576e-01 6.378169e-01
1.240124e+00 6.382097e-01 6.381680e-01
1.242124e+00 6.385612e-01 6.385185e-01
1.244124e+00 6.389122e-01 6.388685e-01
1.246125e+00 6.392627e-01 6.392180e-01
1.248125e+00 6.396127e-01 6.395669e-01
1.250125e+00 6.399622e-01 6.399153e-01
1.252125e+00 6.403111e-01 6.402632e-01
1.254125e+00 6.406595e-01 6.406105e-01
1.256126e+00 6.410074e-01 6.409573e-01
1.258126e+00 6.413548e-01 6.413036e-01
1.260126e+00 6.417017e-01 6.416494e-01
1.262126e+00 6.420481e-01 6.419946e-01
1.264126e+00 6.423939e-01 6.423393e-01
1.266127e+00 6.427392e-01 6.426835e-01
1.268127e+00 6.430841e-01 6.430271e-01
1.270127e+00 6.434284e-01 6.433703e-01
1.272127e+00 6.437722e-01 6.437129e-01
1.274127e+00 6.441155e-01 6.440550e-01
1.276128e+00 6.444583e-01 6.443966e-01
1.278128e+00 6.448006e-01 6.447377e-01
1.280128e+00 6.451424e-01 6.450782e-01
1.282128e+00 6.454837e-01 6.454183e-01
1.284128e+00 6.458245e-01 6.457578e-01
1.286129e+00 6.461648e-01 6.460968e-01
1.288129e+00 6.465046e-01 6.464353e-01
1.290129e+00 6.468439e-01 6.467733e-01
1.292129e+00 6.471827e-01 6.471108e-01
1.294129e+00 6.475211e-01 6.474478e-01
1.296130e+00 6.478589e-01 6.477843e-01
1.298130e+00 6.481962e-01 6.481203e-01
1.300130e+00 6.485331e-01 6.484558e-01
1.302130e+00 6.488695e-01 6.487908e-01
1.304130e+00 6.492053e-01 6.491253e-01
1.306131e+00 6.495407e-01 6.494593e-01
1.308131e+00 6.498756e-01 6.497928e-01
1.310131e+00 6.502101e-01 6.501258e-01
1.312131e+00 6.505440e-01 6.504583e-01
1.314131e+00 6.508775e-01 6.507904e-01
1.316132e+00 6.512105e-01 6.511219e-01
1.318132e+00 6.515430e-01 6.514529e-01
1.320132e+00 6.518750e-01 6.517835e-01
1.322132e+00 6.522066e-01 6.521135e-01
1.324132e+00 6.525377e-01 6.524431e-01
1.326133e+00 6.528683e-01 6.527722e-01
1.328133e+00 6.531984e-01 6.531008e-01
1.330133e+00 6.535281e-01 6.534290e-01
1.332133e+00 6.538573e-01 6.537566e-01
1.334133e+00 6.541860e-01 6.540838e-01
1.336134e+00 6.545143e-01 6.544105e-01
1.338134e+00 6.548421e-01 6.547367e-01
1.340134e+00 6.551694e-01 6.550624e-01
1.342134e+00 6.554963e-01 6.553877e-01
1.344134e+00 6.558227e-01 6.557124e-01
1.346135e+00 6.561486e-01 6.560367e-01
1.348135e+00 6.564741e-01 6.563606e-01
1.350135e+00 6.567991e-01 6.566839e-01
1.352135e+00 6.571237e-01 6.570068e-01
1.354135e+00 6.574478e-01 6.573293e-01
1.356136e+00 6.577715e-01 6.576512e-01
1.358136e+00 6.580947e-01 6.579727e-01
1.360136e+00 6.584174e-01 6.582938e-01
1.362136e+00 6.587397e-01 6.586143e-01
1.364136e+00 6.590615e-01 6.589344e-01
1.366137e+00 6.593829e-01 6.592541e-01
1.368137e+00 6.597039e-01 6.595732e-01
1.370137e+00 6.600244e-01 6.598920e-01
1.372137e+00 6.603444e-01 6.602102e-01
1.374137e+00 6.606640e-01 6.605280e-01
1.376138e+00 6.609832e-01 6.608454e-01
1.378138e+00 6.613019e-01 6.611623e-01
1.380138e+00 6.616202e-01 6.614787e-01
1.382138e+00 6.619380e-01 6.617947e-01
1.384138e+00 6.622554e-01 6.621102e-01
1.386139e+00 6.625723e-01 6.624253e-01
1.388139e+00 6.628888e-01 6.627399e-01
1.390139e+00 6.632049e-01 6.630541e-01
1.392139e+00 6.635205e-01 6.633678e-01
1.394139e+00 6.638357e-01 6.636811e-01
1.396140e+00 6.641505e-01 6.639940e-01
1.398140e+00 6.644648e-01 6.643064e-01
1.400140e+00 6.647787e-01 6.646183e-01
1.402140e+00 6.650922e-01 6.649298e-01
1.404140e+00 6.654052e-01 6.652409e-01
1.406141e+00 6.657178e-01 6.655515e-01
1.408141e+00 6.660300e-01 6.658617e-01
1.410141e+00 6.663417e-01 6.661715e-01
1.412141e+00 6.666531e-01 6.664808e-01
1.414141e+00 6.669640e-01 6.667897e-01
1.416142e+00 6.672744e-01 6.670981e-01
1.418142e+00 6.675845e-01 6.674061e-01
1.420142e+00 6.678941e-01 6.677137e-01
1.422142e+00 6.682033e-01 6.680208e-01
1.424142e+00 6.685121e-01 6.683275e-01
1.426143e+00 6.688205e-01 6.686338e-01
1.428143e+00 6.691284e-01 6.689397e-01
1.430143e+00 6.694360e-01 6.692451e-01
1.432143e+00 6.697431e-01 6.695501e-01
1.434143e+00 6.700498e-01 6.698546e-01
1.436144e+00 6.703560e-01 6.701588e-01
1.438144e+00 6.706619e-01 6.704625e-01
1.440144e+00 6.709674e-01 6.707658e-01
1.442144e+00 6.712724e-01 6.710687e-01
1.444144e+00 6.715770e-01 6.713711e-01
1.446145e+00 6.718813e-01 6.716731e-01
1.448145e+00 6.721851e-01 6.719748e-01
1.450145e+00 6.724885e-01 6.722759e-01
1.452145e+00 6.727915e-01 6.725767e-01
1.454145e+00 6.730941e-01 6.728771e-01
1.456146e+00 6.733963e-01 6.731770e-01
1.458146e+00 6.736980e-01 6.734765e-01
1.460146e+00 6.739994e-01 6.737756e-01
1.462146e+00 6.743004e-01 6.740743e-01
1.464146e+00 6.746010e-01 6.743726e-01
1.466147e+00 6.749011e-01 6.746705e-01
1.468147e+00 6.752009e-01 6.749680e-01
1.470147e+00 6.755003e-01 6.752650e-01
1.472147e+00 6.757992e-01 6.755617e-01
1.474147e+00 6.760978e-01 6.758579e-01
1.476148e+00 6.763960e-01 6.761537e-01
1.478148e+00 6.766938e-01 6.764491e-01
1.480148e+00 6.769912e-01 6.767442e-01
1.482148e+00 6.772882e-01 6.770388e-01
1.484148e+00 6.775848e-01 6.773330e-01
1.486149e+00 6.778810e-01 6.776268e-01
1.488149e+00 6.781768e-01 6.779202e-01
1.490149e+00 6.784722e-01 6.782132e-01
1.492149e+00 6.787673e-01 6.785058e-01
1.494149e+00 6.790619e-01 6.787980e-01
1.496150e+00 6.793562e-01 6.790899e-01
1.498150e+00 6.796500e-01 6.793813e-01
1.500150e+00 6.799435e-01 6.796723e-01
1.502150e+00 6.802366e-01 6.799629e-01
1.504150e+00 6.805294e-01 6.802532e-01
1.506151e+00 6.808217e-01 6.805430e-01
1.508151e+00 6.811136e-01 6.808324e-01
1.510151e+00 6.814052e-01 6.811215e-01
1.512151e+00 6.816964e-01 6.814102e-01
1.514151e+00 6.819872e-01 6.816984e-01
1.516152e+00 6.822776e-01 6.819863e-01
1.518152e+00 6.825677e-01 6.822738e-01
1.520152e+00 6.828574e-01 6.825609e-01
1.522152e+00 6.831467e-01 6.828476e-01
1.524152e+00 6.834356e-01 6.831340e-01
1.526153e+00 6.837241e-01 6.834199e-01
1.528153e+00 6.840123e-01 6.837055e-01
1.530153e+00 6.843001e-01 6.839907e-01
1.532153e+00 6.845875e-01 6.842755e-01
1.534153e+00 6.848746e-01 6.845599e-01
1.536154e+00 6.851612e-01 6.848439e-01
1.538154e+00 6.854475e-01 6.851276e-01
1.540154e+00 6.857335e-01 6.854109e-01
1.542154e+00 6.860191e-01 6.856938e-01
1.544154e+00 6.863043e-01 6.859763e-01
1.546155e+00 6.865891e-01 6.862585e-01
1.548155e+00 6.868735e-01 6.865402e-01
1.550155e+00 6.871576e-01 6.868216e-01
1.552155e+00 6.874414e-01 6.871026e-01
1.554155e+00 6.877248e-01 6.873833e-01
1.556156e+00 6.880078e-01 6.876636e-01
1.558156e+00 6.882904e-01 6.879435e-01
1.560156e+00 6.885727e-01 6.882230e-01
1.562156e+00 6.888546e-01 6.885022e-01
1.564156e+00 6.891362e-01 6.887810e-01
1.566157e+00 6.894174e-01 6.890594e-01
1.568157e+00 6.896982e-01 6.893375e-01
1.570157e+00 6.899787e-01 6.896151e-01
1.572157e+00 6.902588e-01 6.898925e-01
1.574157e+00 6.905386e-01 6.901694e-01
1.576158e+00 6.908180e-01 6.904460e-01
1.578158e+00 6.910970e-01 6.907223e-01
1.580158e+00 6.913757e-01 6.909981e-01
1.582158e+00 6.916541e-01 6.912736e-01
1.584158e+00 6.919321e-01 6.915488e-01
1.586159e+00 6.922097e-01 6.918235e-01
1.588159e+00 6.924870e-01 6.920980e-01
1.590159e+00 6.927639e-01 6.923720e-01
1.592159e+00 6.930405e-01 6.926457e-01
1.594159e+00 6.933168e-01 6.929191e-01
1.596160e+00 6.935927e-01 6.931921e-01
1.598160e+00 6.938682e-01 6.934647e-01
1.600160e+00 6.941434e-01 6.937370e-01
1.602160e+00 6.944182e-01 6.940089e-01
1.604160e+00 6.946927e-01 6.942805e-01
1.606161e+00 6.949669e-01 6.945517e-01
1.608161e+00 6.952407e-01 6.948225e-01
1.610161e+00 6.955142e-01 6.950931e-01
1.612161e+00 6.957873e-01 6.953632e-01
1.614161e+00 6.960601e-01 6.956330e-01
1.616162e+00 6.963325e-01 6.959025e-01
1.618162e+00 6.966046e-01 6.961716e-01
1.620162e+00 6.968764e-01 6.964403e-01
1.622162e+00 6.971478e-01 6.967088e-01
1.624162e+00 6.974189e-01 6.969768e-01
1.626163e+00 6.976896e-01 6.972445e-01
1.628163e+00 6.979600e-01 6.975119e-01
1.630163e+00 6.982301e-01 6.977789e-01
1.632163e+00 6.984998e-01 6.980456e-01
1.634163e+00 6.987692e-01 6.983120e-01
1.636164e+00 6.990382e-01 6.985780e-01
1.638164e+00 6.993070e-01 6.988436e-01
1.640164e+00 6.995753e-01 6.991089e-01
1.642164e+00 6.998434e-01 6.993739e-01
1.644164e+00 7.001111e-01 6.996385e-01
1.646165e+00 7.003785e-01 6.999028e-01
1.648165e+00 7.006456e-01 7.001668e-01
1.650165e+00 7.009123e-01 7.004304e-01
1.652165e+00 7.011787e-01 7.006937e-01
1.654165e+00 7.014448e-01 7.009566e-01
1.656166e+00 7.017105e-01 7.012193e-01
1.658166e+00 7.019759e-01 7.014815e-01
1.660166e+00 7.022410e-01 7.017435e-01
1.662166e+00 7.025058e-01 7.020051e-01
1.664166e+00 7.027702e-01 7.022663e-01
1.666167e+00 7.030343e-01 7.025273e-01
1.668167e+00 7.032981e-01 7.027879e-01
1.670167e+00 7.035616e-01 7.030482e-01
1.672167e+00 7.038247e-01 7.033081e-01
1.674167e+00 7.040875e-01 7.035677e-01
1.676168e+00 7.043500e-01 7.038270e-01
1.678168e+00 7.046122e-01 7.040860e-01
1.680168e+00 7.048740e-01 7.043446e-01
1.682168e+00 7.051355e-01 7.046029e-01
1.684168e+00 7.053968e-01 7.048609e-01
1.686169e+00 7.056576e-01 7.051186e-01
1.688169e+00 7.059182e-01 7.053759e-01
1.690169e+00 7.061785e-01 7.056329e-01
1.692169e+00 7.064384e-01 7.058896e-01
1.694169e+00 7.066980e-01 7.061459e-01
1.696170e+00 7.069573e-01 7.064020e-01
1.698170e+00 7.072163e-01 7.066577e-01
1.700170e+00 7.074750e-01 7.069131e-01
1.702170e+00 7.077333e-01 7.071681e-01
1.704170e+00 7.079914e-01 7.074229e-01
1.706171e+00 7.082491e-01 7.076773e-01
1.708171e+00 7.085065e-01 7.079314e-01
1.710171e+00 7.087636e-01 7.081852e-01
1.712171e+00 7.090204e-01 7.084387e-01
1.714171e+00 7.092769e-01 7.086919e-01
1.716172e+00 7.095331e-01 7.089447e-01
1.718172e+00 7.097890e-01 7.091972e-01
1.720172e+00 7.100445e-01 7.094494e-01
1.722172e+00 7.102998e-01 7.097013e-01
1.724172e+00 7.105547e-01 7.099529e-01
1.726173e+00 7.108094e-01 7.102042e-01
1.728173e+00 7.110637e-01 7.104551e-01
1.730173e+00 7.113177e-01 7.107058e-01
1.732173e+00 7.115714e-01 7.109561e-01
1.734173e+00 7.118248e-01 7.112061e-01
1.736174e+00 7.120779e-01 7.114559e-01
1.738174e+00 7.123307e-01 7.117053e-01
1.740174e+00 7.125832e-01 7.119544e-01
1.742174e+00 7.128354e-01 7.122031e-01
1.744174e+00 7.130873e-01 7.124516e-01
1.746175e+00 7.133389e-01 7.126998e-01
1.748175e+00 7.135902e-01 7.129477e-01
1.750175e+00 7.138412e-01 7.131952e-01
1.752175e+00 7.140919e-01 7.134425e-01
1.754175e+00 7.143423e-01 7.136894e-01
1.756176e+00 7.145924e-01 7.139361e-01
1.758176e+00 7.148422e-01 7.141824e-01
1.760176e+00 7.150917e-01 7.144285e-01
1.762176e+00 7.153409e-01 7.146742e-01
1.764176e+00 7.155898e-01 7.149196e-01
1.766177e+00 7.158384e-01 7.151648e-01
1.768177e+00 7.160867e-01 7.154096e-01
1.770177e+00 7.163348e-01 7.156541e-01
1.772177e+00 7.165825e-01 7.158983e-01
1.774177e+00 7.168299e-01 7.161423e-01
1.776178e+00 7.170771e-01 7.163859e-01
1.778178e+00 7.173239e-01 7.166293e-01
1.780178e+00 7.175705e-01 7.168723e-01
1.782178e+00 7.178167e-01 7.171150e-01
1.784178e+00 7.180627e-01 7.173575e-01
1.786179e+00 7.183084e-01 7.175996e-01
1.788179e+00 7.185538e-01 7.178415e-01
1.790179e+00 7.187989e-01 7.180830e-01
1.792179e+00 7.190437e-01 7.183243e-01
1.794179e+00 7.192882e-01 7.185653e-01
1.796180e+00 7.195324e-01 7.188060e-01
1.798180e+00 7.197764e-01 7.190464e-01
1.800180e+00 7.200200e-01 7.192865e-01
1.802180e+00 7.202634e-01 7.195263e-01
1.804180e+00 7.205065e-01 7.197658e-01
1.806181e+00 7.207493e-01 7.200050e-01
1.808181e+00 7.209918e-01 7.202439e-01
1.810181e+00 7.212341e-01 7.204826e-01
1.812181e+00 7.214760e-01 7.207209e-01
1.814181e+00 7.217177e-01 7.209590e-01
1.816182e+00 7.219591e-01 7.211968e-01
1.818182e+00 7.222002e-01 7.214343e-01
1.820182e+00 7.224410e-01 7.216715e-01
1.822182e+00 7.226815e-01 7.219084e-01
1.824182e+00 7.229218e-01 7.221451e-01
1.826183e+00 7.231618e-01 7.223814e-01
1.828183e+00 7.234015e-01 7.226175e-01
1.830183e+00 7.236409e-01 7.228533e-01
1.832183e+00 7.238800e-01 7.230888e-01
1.834183e+00 7.241189e-01 7.233240e-01
1.836184e+00 7.243575e-01 7.235589e-01
1.838184e+00 7.245958e-01 7.237936e-01
1.840184e+00 7.248338e-01 7.240280e-01
1.842184e+00 7.250716e-01 7.242621e-01
1.844184e+00 7.253091e-01 7.244959e-01
1.846185e+00 7.255463e-01 7.247294e-01
1.848185e+00 7.257832e-01 7.249627e-01
1.850185e+00 7.260199e-01 7.251957e-01
1.852185e+00 7.262562e-01 7.254284e-01
1.854185e+00 7.264923e-01 7.256608e-01
1.856186e+00 7.267282e-01 7.258929e-01
1.858186e+00 7.269637e-01 7.261248e-01
1.860186e+00 7.271990e-01 7.263564e-01
1.862186e+00 7.274341e-01 7.265877e-01
1.864186e+00 7.276688e-01 7.268187e-01
1.866187e+00 7.279033e-01 7.270495e-01
1.868187e+00 7.281375e-01 7.272800e-01
1.870187e+00 7.283714e-01 7.275102e-01
1.872187e+00 7.286051e-01 7.277402e-01
1.874187e+00 7.288385e-01 7.279699e-01
1.876188e+00 7.290716e-01 7.281993e-01
1.878188e+00 7.293045e-01 7.284284e-01
1.880188e+00 7.295371e-01 7.286573e-01
1.882188e+00 7.297694e-01 7.288859e-01
1.884188e+00 7.300015e-01 7.291142e-01
1.886189e+00 7.302333e-01 7.293422e-01
1.888189e+00 7.304648e-01 7.295700e-01
1.890189e+00 7.306961e-01 7.297975e-01
1.892189e+00 7.309271e-01 7.300248e-01
1.894189e+00 7.311578e-01 7.302518e-01
1.896190e+00 7.313883e-01 7.304785e-01
1.898190e+00 7.316185e-01 7.307049e-01
1.900190e+00 7.318484e-01 7.309311e-01
1.902190e+00 7.320781e-01 7.311570e-01
1.904190e+00 7.323076e-01 7.313827e-01
1.906191e+00 7.325367e-01 7.316080e-01
1.908191e+00 7.327656e-01 7.318332e-01
1.910191e+00 7.329943e-01 7.320580e-01
1.912191e+00 7.332226e-01 7.322826e-01
1.914191e+00 7.334508e-01 7.325069e-01
1.916192e+00 7.336786e-01 7.327310e-01
1.918192e+00 7.339062e-01 7.329548e-01
1.920192e+00 7.341336e-01 7.331784e-01
1.922192e+00 7.343607e-01 7.334017e-01
1.924192e+00 7.345875e-01 7.336247e-01
1.926193e+00 7.348141e-01 7.338474e-01
1.928193e+00 7.350404e-01 7.340700e-01
1.930193e+00 7.352665e-01 7.342922e-01
1.932193e+00 7.354923e-01 7.345142e-01
1.934193e+00 7.357178e-01 7.347359e-01
1.936194e+00 7.359431e-01 7.349574e-01
1.938194e+00 7.361681e-01 7.351786e-01
1.940194e+00 7.363929e-01 7.353996e-01
1.942194e+00 7.366175e-01 7.356203e-01
1.944194e+00 7.368417e-01 7.358407e-01
1.946195e+00 7.370658e-01 7.360609e-01
1.948195e+00 7.372895e-01 7.362808e-01
1.950195e+00 7.375131e-01 7.365005e-01
1.952195e+00 7.377363e-01 7.367199e-01
1.954195e+00 7.379594e-01 7.369391e-01
1.956196e+00 7.381821e-01 7.371580e-01
1.958196e+00 7.384047e-01 7.373767e-01
1.960196e+00 7.386269e-01 7.375951e-01
1.962196e+00 7.388489e-01 7.378133e-01
1.964196e+00 7.390707e-01 7.380312e-01
1.966197e+00 7.392922e-01 7.382489e-01
1.968197e+00 7.395135e-01 7.384663e-01
1.970197e+00 7.397345e-01 7.386834e-01
1.972197e+00 7.399553e-01 7.389003e-01
1.974197e+00 7.401759e-01 7.391170e-01
1.976198e+00 7.403961e-01 7.393334e-01
1.978198e+00 7.406162e-01 7.395496e-01
1.980198e+00 7.408360e-01 7.397655e-01
1.982198e+00 7.410555e-01 7.399812e-01
1.984198e+00 7.412748e-01 7.401966e-01
1.986199e+00 7.414939e-01 7.404118e-01
1.988199e+00 7.417127e-01 7.406267e-01
1.990199e+00 7.419313e-01 7.408414e-01
1.992199e+00 7.421496e-01 7.410558e-01
1.994199e+00 7.423677e-01 7.412700e-01
1.996200e+00 7.425855e-01 7.414840e-01
1.998200e+00 7.428032e-01 7.416977e-01
2.000200e+00 7.430205e-01 7.419111e-01
2.002200e+00 7.432376e-01 7.421244e-01
2.004200e+00 7.434545e-01 7.423373e-01
2.006201e+00 7.436711e-01 7.425501e-01
2.008201e+00 7.438875e-01 7.427626e-01
2.010201e+00 7.441037e-01 7.429748e-01
2.012201e+00 7.443196e-01 7.431868e-01
2.014201e+00 7.445353e-01 7.433986e-01
2.016202e+00 7.447507e-01 7.436101e-01
2.018202e+00 7.449659e-01 7.438214e-01
2.020202e+00 7.451809e-01 7.440325e-01
2.022202e+00 7.453956e-01 7.442433e-01
2.024202e+00 7.456101e-01 7.444538e-01
2.026203e+00 7.458244e-01 7.446642e-01
2.028203e+00 7.460384e-01 7.448743e-01
2.030203e+00 7.462522e-01 7.450841e-01
2.032203e+00 7.464657e-01 7.452938e-01
2.034203e+00 7.466790e-01 7.455031e-01
2.036204e+00 7.468921e-01 7.457123e-01
2.038204e+00 7.471050e-01 7.459212e-01
2.040204e+00 7.473176e-01 7.461299e-01
2.042204e+00 7.475300e-01 7.463383e-01
2.044204e+00 7.477421e-01 7.465465e-01
2.046205e+00 7.479540e-01 7.467545e-01
2.048205e+00 7.481657e-01 7.469622e-01
2.050205e+00 7.483771e-01 7.471697e-01
2.052205e+00 7.485883e-01 7.473770e-01
2.054205e+00 7.487993e-01 7.475841e-01
2.056206e+00 7.490101e-01 7.477909e-01
2.058206e+00 7.492206e-01 7.479974e-01
2.060206e+00 7.494309e-01 7.482038e-01
2.062206e+00 7.496409e-01 7.484099e-01
2.064206e+00 7.498508e-01 7.486158e-01
2.066207e+00 7.500604e-01 7.488214e-01
2.068207e+00 7.502697e-01 7.490269e-01
2.070207e+00 7.504789e-01 7.492321e-01
2.072207e+00 7.506878e-01 7.494370e-01
2.074207e+00 7.508965e-01 7.496418e-01
2.076208e+00 7.511049e-01 7.498463e-01
2.078208e+00 7.513132e-01 7.500505e-01
2.080208e+00 7.515212e-01 7.502546e-01
2.082208e+00 7.517290e-01 7.504584e-01
2.084208e+00 7.519365e-01 7.506620e-01
2.086209e+00 7.521438e-01 7.508654e-01
2.088209e+00 7.523509e-01 7.510685e-01
2.090209e+00 7.525578e-01 7.512715e-01
2.092209e+00 7.527645e-01 7.514741e-01
2.094209e+00 7.529709e-01 7.516766e-01
2.096210e+00 7.531771e-01 7.518789e-01
2.098210e+00 7.533831e-01 7.520809e-01
2.100210e+00 7.535888e-01 7.522827e-01
2.102210e+00 7.537944e-01 7.524842e-01
2.104210e+00 7.539997e-01 7.526856e-01
2.106211e+00 7.542048e-01 7.528867e-01
2.108211e+00 7.544097e-01 7.530876e-01
2.110211e+00 7.546143e-01 7.532883e-01
2.112211e+00 7.548187e-01 7.534888e-01
2.114211e+00 7.550229e-01 7.536890e-01
2.116212e+00 7.552269e-01 7.538890e-01
2.118212e+00 7.554307e-01 7.540888e-01
2.120212e+00 7.556342e-01 7.542884e-01
2.122212e+00 7.558376e-01 7.544878e-01
2.124212e+00 7.560407e-01 7.546869e-01
2.126213e+00 7.562436e-01 7.548858e-01
2.128213e+00 7.564462e-01 7.550845e-01
2.130213e+00 7.566487e-01 7.552830e-01
2.132213e+00 7.568509e-01 7.554813e-01
2.134213e+00 7.570529e-01 7.556793e-01
2.136214e+00 7.572547e-01 7.558771e-01
2.138214e+00 7.574563e-01 7.560748e-01
2.140214e+00 7.576577e-01 7.562722e-01
2.142214e+00 7.578588e-01 7.564693e-01
2.144214e+00 7.580598e-01 7.566663e-01
2.146215e+00 7.582605e-01 7.568630e-01
2.148215e+00 7.584610e-01 7.570596e-01
2.150215e+00 7.586613e-01 7.572559e-01
2.152215e+00 7.588614e-01 7.574520e-01
2.154215e+00 7.590612e-01 7.576479e-01
2.156216e+00 7.592609e-01 7.578436e-01
2.158216e+00 7.594603e-01 7.580390e-01
2.160216e+00 7.596595e-01 7.582343e-01
2.162216e+00 7.598585e-01 7.584293e-01
2.164216e+00 7.600573e-01 7.586241e-01
2.166217e+00 7.602559e-01 7.588187e-01
2.168217e+00 7.604543e-01 7.590131e-01
2.170217e+00 7.606525e-01 7.592073e-01
2.172217e+00 7.608504e-01 7.594013e-01
2.174217e+00 7.610481e-01 7.595951e-01
2.176218e+00 7.612457e-01 7.597886e-01
2.178218e+00 7.614430e-01 7.599820e-01
2.180218e+00 7.616401e-01 7.601751e-01
2.182218e+00 7.618370e-01 7.603680e-01
2.184218e+00 7.620337e-01 7.605608e-01
2.186219e+00 7.622302e-01 7.607533e-01
2.188219e+00 7.624264e-01 7.609456e-01
2.190219e+00 7.626225e-01 7.611377e-01
2.192219e+00 7.628184e-01 7.613295e-01
2.194219e+00 7.630140e-01 7.615212e-01
2.196220e+00 7.632094e-01 7.617127e-01
2.198220e+00 7.634047e-01 7.619039e-01
2.200220e+00 7.635997e-01 7.620950e-01
2.202220e+00 7.637945e-01 7.622859e-01
2.204220e+00 7.639891e-01 7.624765e-01
2.206221e+00 7.641835e-01 7.626669e-01
2.208221e+00 7.643778e-01 7.628572e-01
2.210221e+00 7.645717e-01 7.630472e-01
2.212221e+00 7.647655e-01 7.632370e-01
2.214221e+00 7.649591e-01 7.634267e-01
2.216222e+00 7.651525e-01 7.636161e-01
2.218222e+00 7.653457e-01 7.638053e-01
2.220222e+00 7.655387e-01 7.639943e-01
2.222222e+00 7.657314e-01 7.641831e-01
2.224222e+00 7.659240e-01 7.643717e-01
2.226223e+00 7.661164e-01 7.645601e-01
2.228223e+00 7.663085e-01 7.647483e-01
2.230223e+00 7.665005e-01 7.649363e-01
2.232223e+00 7.666923e-01 7.651241e-01
2.234223e+00 7.668838e-01 7.653117e-01
2.236224e+00 7.670752e-01 7.654991e-01
2.238224e+00 7.672663e-01 7.656863e-01
2.240224e+00 7.674573e-01 7.658733e-01
2.242224e+00 7.676480e-01 7.660601e-01
2.244224e+00 7.678386e-01 7.662467e-01
2.246225e+00 7.680290e-01 7.664331e-01
2.248225e+00 7.682191e-01 7.666193e-01
2.250225e+00 7.684091e-01 7.668053e-01
2.252225e+00 7.685988e-01 7.669911e-01
2.254225e+00 7.687884e-01 7.671767e-01
2.256226e+00 7.689777e-01 7.673621e-01
2.258226e+00 7.691669e-01 7.675473e-01
2.260226e+00 7.693559e-01 7.677323e-01
2.262226e+00 7.695446e-01 7.679172e-01
2.264226e+00 7.697332e-01 7.681018e-01
2.266227e+00 7.699216e-01 7.682862e-01
2.268227e+00 7.701098e-01 7.684704e-01
2.270227e+00 7.702977e-01 7.686545e-01
2.272227e+00 7.704855e-01 7.688383e-01
2.274227e+00 7.706731e-01 7.690220e-01
2.276228e+00 7.708605e-01 7.692054e-01
2.278228e+00 7.710477e-01 7.693887e-01
2.280228e+00 7.712347e-01 7.695717e-01
2.282228e+00 7.714215e-01 7.697546e-01
2.284228e+00 7.716081e-01 7.699373e-01
2.286229e+00 7.717945e-01 7.701198e-01
2.288229e+00 7.719808e-01 7.703021e-01
2.290229e+00 7.721668e-01 7.704842e-01
2.292229e+00 7.723526e-01 7.706661e-01
2.294229e+00 7.725383e-01 7.708478e-01
2.296230e+00 7.727237e-01 7.710293e-01
2.298230e+00 7.729090e-01 7.712106e-01
2.300230e+00 7.730941e-01 7.713918e-01
2.302230e+00 7.732789e-01 7.715727e-01
2.304230e+00 7.734636e-01 7.717535e-01
2.306231e+00 7.736481e-01 7.719341e-01
2.308231e+00 7.738324e-01 7.721144e-01
2.310231e+00 7.740165e-01 7.722946e-01
2.312231e+00 7.742005e-01 7.724746e-01
2.314231e+00 7.743842e-01 7.726544e-01
2.316232e+00 7.745677e-01 7.728341e-01
2.318232e+00 7.747511e-01 7.730135e-01
2.320232e+00 7.749342e-01 7.731927e-01
2.322232e+00 7.751172e-01 7.733718e-01
2.324232e+00 7.753000e-01 7.735507e-01
2.326233e+00 7.754826e-01 7.737294e-01
2.328233e+00 7.756650e-01 7.739079e-01
2.330233e+00 7.758472e-01 7.740862e-01
2.332233e+00 7.760292e-01 7.742643e-01
2.334233e+00 7.762111e-01 7.744422e-01
2.336234e+00 7.763927e-01 7.746200e-01
2.338234e+00 7.765742e-01 7.747976e-01
2.340234e+00 7.767555e-01 7.749750e-01
2.342234e+00 7.769366e-01 7.751522e-01
2.344234e+00 7.771175e-01 7.753292e-01
2.346235e+00 7.772982e-01 7.755060e-01
2.348235e+00 7.774788e-01 7.756826e-01
2.350235e+00 7.776591e-01 7.758591e-01
2.352235e+00 7.778393e-01 7.760354e-01
2.354235e+00 7.780193e-01 7.762115e-01
2.356236e+00 7.781991e-01 7.763874e-01
2.358236e+00 7.783787e-01 7.765631e-01
2.360236e+00 7.785581e-01 7.767387e-01
2.362236e+00 7.787374e-01 7.769140e-01
2.364236e+00 7.789164e-01 7.770892e-01
2.366237e+00 7.790953e-01 7.772642e-01
2.368237e+00 7.792740e-01 7.774391e-01
2.370237e+00 7.794525e-01 7.776137e-01
2.372237e+00 7.796308e-01 7.777882e-01
2.374237e+00 7.798090e-01 7.779624e-01
2.376238e+00 7.799870e-01 7.781365e-01
2.378238e+00 7.801648e-01 7.783105e-01
2.380238e+00 7.803424e-01 7.784842e-01
2.382238e+00 7.805198e-01 7.786578e-01
2.384238e+00 7.806970e-01 7.788311e-01
2.386239e+00 7.808741e-01 7.790043e-01
2.388239e+00 7.810510e-01 7.791774e-01
2.390239e+00 7.812277e-01 7.793502e-01
2.392239e+00 7.814042e-01 7.795229e-01
2.394239e+00 7.815805e-01 7.796954e-01
2.396240e+00 7.817567e-01 7.798677e-01
2.398240e+00 7.819327e-01 7.800398e-01
2.400240e+00 7.821085e-01 7.802118e-01
2.402240e+00 7.822841e-01 7.803836e-01
2.404240e+00 7.824595e-01 7.805552e-01
2.406241e+00 7.826348e-01 7.807266e-01
2.408241e+00 7.828099e-01 7.808978e-01
2.410241e+00 7.829848e-01 7.810689e-01
2.412241e+00 7.831595e-01 7.812398e-01
2.414241e+00 7.833341e-01 7.814106e-01
2.416242e+00 7.835085e-01 7.815811e-01
2.418242e+00 7.836827e-01 7.817515e-01
2.420242e+00 7.838567e-01 7.819217e-01
2.422242e+00 7.840305e-01 7.820917e-01
2.424242e+00 7.842042e-01 7.822616e-01
2.426243e+00 7.843777e-01 7.824313e-01
2.428243e+00 7.845510e-01 7.826008e-01
2.430243e+00 7.847242e-01 7.827701e-01
2.432243e+00 7.848972e-01 7.829393e-01
2.434243e+00 7.850700e-01 7.831083e-01
2.436244e+00 7.852426e-01 7.832771e-01
2.438244e+00 7.854150e-01 7.834457e-01
2.440244e+00 7.855873e-01 7.836142e-01
2.442244e+00 7.857594e-01 7.837825e-01
2.444244e+00 7.859313e-01 7.839506e-01
2.446245e+00 7.861031e-01 7.841186e-01
2.448245e+00 7.862747e-01 7.842864e-01
2.450245e+00 7.864461e-01 7.844540e-01
2.452245e+00 7.866173e-01 7.846214e-01
2.454245e+00 7.867884e-01 7.847887e-01
2.456246e+00 7.869593e-01 7.849558e-01
2.458246e+00 7.871300e-01 7.851228e-01
2.460246e+00 7.873005e-01 7.852895e-01
2.462246e+00 7.874709e-01 7.854561e-01
2.464246e+00 7.876411e-01 7.856226e-01
2.466247e+00 7.878111e-01 7.857888e-01
2.468247e+00 7.879810e-01 7.859549e-01
2.470247e+00 7.881507e-01 7.861208e-01
2.472247e+00 7.883202e-01 7.862866e-01
2.474247e+00 7.884895e-01 7.864522e-01
2.476248e+00 7.886587e-01 7.866176e-01
2.478248e+00 7.888277e-01 7.867829e-01
2.480248e+00 7.889966e-01 7.869480e-01
2.482248e+00 7.891653e-01 7.871129e-01
2.484248e+00 7.893338e-01 7.872776e-01
2.486249e+00 7.895021e-01 7.874422e-01
2.488249e+00 7.896703e-01 7.876066e-01
2.490249e+00 7.898383e-01 7.877709e-01
2.492249e+00 7.900061e-01 7.879350e-01
2.494249e+00 7.901737e-01 7.880989e-01
2.496250e+00 7.903412e-01 7.882627e-01
2.498250e+00 7.905086e-01 7.884263e-01
2.500250e+00 7.906757e-01 7.885897e-01
2.502250e+00 7.908427e-01 7.887530e-01
2.504250e+00 7.910095e-01 7.889161e-01
2.506251e+00 7.911762e-01 7.890790e-01
2.508251e+00 7.913427e-01 7.892418e-01
2.510251e+00 7.915090e-01 7.894044e-01
2.512251e+00 7.916752e-01 7.895669e-01
2.514251e+00 7.918412e-01 7.897292e-01
2.516252e+00 7.920070e-01 7.898913e-01
2.518252e+00 7.921727e-01 7.900533e-01
2.520252e+00 7.923382e-01 7.902151e-01
2.522252e+00 7.925035e-01 7.903767e-01
2.524252e+00 7.926687e-01 7.905382e-01
2.526253e+00 7.928337e-01 7.906995e-01
2.528253e+00 7.929985e-01 7.908606e-01
2.530253e+00 7.931632e-01 7.910216e-01
2.532253e+00 7.933277e-01 7.911825e-01
2.534253e+00 7.934921e-01 7.913431e-01
2.536254e+00 7.936563e-01 7.915037e-01
2.538254e+00 7.938203e-01 7.916640e-01
2.540254e+00 7.939842e-01 7.918242e-01
2.542254e+00 7.941479e-01 7.919842e-01
2.544254e+00 7.943114e-01 7.921441e-01
2.546255e+00 7.944748e-01 7.923038e-01
2.548255e+00 7.946380e-01 7.924634e-01
2.550255e+00 7.948010e-01 7.926228e-01
2.552255e+00 7.949639e-01 7.927820e-01
2.554255e+00 7.951267e-01 7.929411e-01
2.556256e+00 7.952892e-01 7.931000e-01
2.558256e+00 7.954516e-01 7.932588e-01
2.560256e+00 7.956139e-01 7.934174e-01
2.562256e+00 7.957760e-01 7.935758e-01
2.564256e+00 7.959379e-01 7.937341e-01
2.566257e+00 7.960997e-01 7.938922e-01
2.568257e+00 7.962613e-01 7.940502e-01
2.570257e+00 7.964227e-01 7.942080e-01
2.572257e+00 7.965840e-01 7.943657e-01
2.574257e+00 7.967452e-01 7.945232e-01
2.576258e+00 7.969061e-01 7.946806e-01
2.578258e+00 7.970669e-01 7.948378e-01
2.580258e+00 7.972276e-01 7.949948e-01
2.582258e+00 7.973881e-01 7.951517e-01
2.584258e+00 7.975484e-01 7.953084e-01
2.586259e+00 7.977086e-01 7.954650e-01
2.588259e+00 7.978686e-01 7.956214e-01
2.590259e+00 7.980285e-01 7.957777e-01
2.592259e+00 7.981882e-01 7.959338e-01
2.594259e+00 7.983477e-01 7.960898e-01
2.596260e+00 7.985071e-01 7.962456e-01
2.598260e+00 7.986664e-01 7.964012e-01
2.600260e+00 7.988255e-01 7.965567e-01
2.602260e+00 7.989844e-01 7.967121e-01
2.604260e+00 7.991432e-01 7.968673e-01
2.606261e+00 7.993018e-01 7.970223e-01
2.608261e+00 7.994602e-01 7.971772e-01
2.610261e+00 7.996185e-01 7.973319e-01
2.612261e+00 7.997767e-01 7.974865e-01
2.614261e+00 7.999347e-01 7.976409e-01
2.616262e+00 8.000925e-01 7.977952e-01
2.618262e+00 8.002502e-01 7.979494e-01
2.620262e+00 8.004077e-01 7.981033e-01
2.622262e+00 8.005651e-01 7.982572e-01
2.624262e+00 8.007223e-01 7.984108e-01
2.626263e+00 8.008794e-01 7.985644e-01
2.628263e+00 8.010363e-01 7.987177e-01
2.630263e+00 8.011930e-01 7.988710e-01
2.632263e+00 8.013496e-01 7.990240e-01
2.634263e+00 8.015061e-01 7.991770e-01
2.636264e+00 8.016624e-01 7.993297e-01
2.638264e+00 8.018185e-01 7.994824e-01
2.640264e+00 8.019745e-01 7.996348e-01
2.642264e+00 8.021304e-01 7.997872e-01
2.644264e+00 8.022861e-01 7.999394e-01
2.646265e+00 8.024416e-01 8.000914e-01
2.648265e+00 8.025970e-01 8.002433e-01
2.650265e+00 8.027522e-01 8.003950e-01
2.652265e+00 8.029073e-01 8.005466e-01
2.654265e+00 8.030623e-01 8.006980e-01
2.656266e+00 8.032170e-01 8.008493e-01
2.658266e+00 8.033717e-01 8.010005e-01
2.660266e+00 8.035262e-01 8.011515e-01
2.662266e+00 8.036805e-01 8.013023e-01
2.664266e+00 8.038347e-01 8.014530e-01
2.666267e+00 8.039887e-01 8.016036e-01
2.668267e+00 8.041426e-01 8.017540e-01
2.670267e+00 8.042963e-01 8.019043e-01
2.672267e+00 8.044499e-01 8.020544e-01
2.674267e+00 8.046033e-01 8.022044e-01
2.676268e+00 8.047566e-01 8.023542e-01
2.678268e+00 8.049098e-01 8.025039e-01
2.680268e+00 8.050627e-01 8.026534e-01
2.682268e+00 8.052156e-01 8.028028e-01
2.684268e+00 8.053683e-01 8.029521e-01
2.686269e+00 8.055208e-01 8.031012e-01
2.688269e+00 8.056732e-01 8.032501e-01
2.690269e+00 8.058255e-01 8.033989e-01
2.692269e+00 8.059776e-01 8.035476e-01
2.694269e+00 8.061295e-01 8.036961e-01
2.696270e+00 8.062813e-01 8.038445e-01
2.698270e+00 8.064330e-01 8.039928e-01
2.700270e+00 8.065845e-01 8.041409e-01
2.702270e+00 8.067359e-01 8.042888e-01
2.704270e+00 8.068871e-01 8.044366e-01
2.706271e+00 8.070382e-01 8.045843e-01
2.708271e+00 8.071891e-01 8.047318e-01
2.710271e+00 8.073399e-01 8.048792e-01
2.712271e+00 8.074905e-01 8.050265e-01
2.714271e+00 8.076410e-01 8.051736e-01
2.716272e+00 8.077914e-01 8.053205e-01
2.718272e+00 8.079416e-01 8.054673e-01
2.720272e+00 8.080916e-01 8.056140e-01
2.722272e+00 8.082415e-01 8.057606e-01
2.724272e+00 8.083913e-01 8.059070e-01
2.726273e+00 8.085409e-01 8.060532e-01
2.728273e+00 8.086904e-01 8.061993e-01
2.730273e+00 8.088398e-01 8.063453e-01
2.732273e+00 8.089890e-01 8.064911e-01
2.734273e+00 8.091380e-01 8.066368e-01
2.736274e+00 8.092869e-01 8.067824e-01
2.738274e+00 8.094357e-01 8.069278e-01
2.740274e+00 8.095843e-01 8.070731e-01
2.742274e+00 8.097328e-01 8.072182e-01
2.744274e+00 8.098811e-01 8.073632e-01
2.746275e+00 8.100293e-01 8.075081e-01
2.748275e+00 8.101774e-01 8.076528e-01
2.750275e+00 8.103253e-01 8.077974e-01
2.752275e+00 8.104730e-01 8.079418e-01
2.754275e+00 8.106207e-01 8.080861e-01
2.756276e+00 8.107681e-01 8.082303e-01
2.758276e+00 8.109155e-01 8.083743e-01
2.760276e+00 8.110627e-01 8.085182e-01
2.762276e+00 8.112097e-01 8.086620e-01
2.764276e+00 8.113567e-01 8.088056e-01
2.766277e+00 8.115034e-01 8.089491e-01
2.768277e+00 8.116501e-01 8.090924e-01
2.770277e+00 8.117966e-01 8.092357e-01
2.772277e+00 8.119429e-01 8.093787e-01
2.774277e+00 8.120892e-01 8.095217e-01
2.776278e+00 8.122352e-01 8.096645e-01
2.778278e+00 8.123812e-01 8.098071e-01
2.780278e+00 8.125270e-01 8.099497e-01
2.782278e+00 8.126726e-01 8.100921e-01
2.784278e+00 8.128182e-01 8.102343e-01
2.786279e+00 8.129635e-01 8.103764e-01
2.788279e+00 8.131088e-01 8.105184e-01
2.790279e+00 8.132539e-01 8.106603e-01
2.792279e+00 8.133989e-01 8.108020e-01
2.794279e+00 8.135437e-01 8.109436e-01
2.796280e+00 8.136884e-01 8.110850e-01
2.798280e+00 8.138329e-01 8.112263e-01
2.800280e+00 8.139773e-01 8.113675e-01
2.802280e+00 8.141216e-01 8.115086e-01
2.804280e+00 8.142658e-01 8.116495e-01
2.806281e+00 8.144098e-01 8.117903e-01
2.808281e+00 8.145536e-01 8.119309e-01
2.810281e+00 8.146974e-01 8.120714e-01
2.812281e+00 8.148410e-01 8.122118e-01
2.814281e+00 8.149844e-01 8.123521e-01
2.816282e+00 8.151277e-01 8.124922e-01
2.818282e+00 8.152709e-01 8.126322e-01
2.820282e+00 8.154140e-01 8.127720e-01
2.822282e+00 8.155569e-01 8.129118e-01
2.824282e+00 8.156997e-01 8.130513e-01
2.826283e+00 8.158423e-01 8.131908e-01
2.828283e+00 8.159848e-01 8.133301e-01
2.830283e+00 8.161272e-01 8.134693e-01
2.832283e+00 8.162694e-01 8.136084e-01
2.834283e+00 8.164115e-01 8.137473e-01
2.836284e+00 8.165535e-01 8.138861e-01
2.838284e+00 8.166953e-01 8.140248e-01
2.840284e+00 8.168370e-01 8.141633e-01
2.842284e+00 8.169786e-01 8.143017e-01
2.844284e+00 8.171200e-01 8.144400e-01
2.846285e+00 8.172613e-01 8.145782e-01
2.848285e+00 8.174025e-01 8.147162e-01
2.850285e+00 8.175435e-01 8.148541e-01
2.852285e+00 8.176844e-01 8.149919e-01
2.854285e+00 8.178251e-01 8.151295e-01
2.856286e+00 8.179658e-01 8.152670e-01
2.858286e+00 8.181063e-01 8.154044e-01
2.860286e+00 8.182466e-01 8.155416e-01
2.862286e+00 8.183869e-01 8.156787e-01
2.864286e+00 8.185270e-01 8.158157e-01
2.866287e+00 8.186669e-01 8.159526e-01
2.868287e+00 8.188068e-01 8.160893e-01
2.870287e+00 8.189465e-01 8.162259e-01
2.872287e+00 8.190860e-01 8.163624e-01
2.874287e+00 8.192255e-01 8.164988e-01
2.876288e+00 8.193648e-01 8.166350e-01
2.878288e+00 8.195040e-01 8.167711e-01
2.880288e+00 8.196430e-01 8.169070e-01
2.882288e+00 8.197819e-01 8.170429e-01
2.884288e+00 8.199207e-01 8.171786e-01
2.886289e+00 8.200594e-01 8.173142e-01
2.888289e+00 8.201979e-01 8.174496e-01
2.890289e+00 8.203363e-01 8.175850e-01
2.892289e+00 8.204746e-01 8.177202e-01
2.894289e+00 8.206127e-01 8.178553e-01
2.896290e+00 8.207507e-01 8.179902e-01
2.898290e+00 8.208886e-01 8.181251e-01
2.900290e+00 8.210263e-01 8.182598e-01
2.902290e+00 8.211639e-01 8.183944e-01
2.904290e+00 8.213014e-01 8.185288e-01
2.906291e+00 8.214388e-01 8.186631e-01
2.908291e+00 8.215760e-01 8.187973e-01
2.910291e+00 8.217131e-01 8.189314e-01
2.912291e+00 8.218501e-01 8.190654e-01
2.914291e+00 8.219869e-01 8.191992e-01
2.916292e+00 8.221236e-01 8.193329e-01
2.918292e+00 8.222602e-01 8.194665e-01
2.920292e+00 8.223967e-01 8.196000e-01
2.922292e+00 8.225330e-01 8.197333e-01
2.924292e+00 8.226692e-01 8.198665e-01
2.926293e+00 8.228053e-01 8.199996e-01
2.928293e+00 8.229412e-01 8.201326e-01
2.930293e+00 8.230771e-01 8.202654e-01
2.932293e+00 8.232128e-01 8.203981e-01
2.934293e+00 8.233483e-01 8.205307e-01
2.936294e+00 8.234838e-01 8.206632e-01
2.938294e+00 8.236191e-01 8.207956e-01
2.940294e+00 8.237543e-01 8.209278e-01
2.942294e+00 8.238893e-01 8.210599e-01
2.944294e+00 8.240243e-01 8.211919e-01
2.946295e+00 8.241591e-01 8.213238e-01
2.948295e+00 8.242938e-01 8.214555e-01
2.950295e+00 8.244283e-01 8.215871e-01
2.952295e+00 8.245628e-01 8.217186e-01
2.954295e+00 8.246971e-01 8.218500e-01
2.956296e+00 8.248313e-01 8.219813e-01
2.958296e+00 8.249653e-01 8.221124e-01
2.960296e+00 8.250992e-01 8.222434e-01
2.962296e+00 8.252331e-01 8.223743e-01
2.964296e+00 8.253667e-01 8.225051e-01
2.966297e+00 8.255003e-01 8.226357e-01
2.968297e+00 8.256337e-01 8.227663e-01
2.970297e+00 8.257670e-01 8.228967e-01
2.972297e+00 8.259002e-01 8.230270e-01
2.974297e+00 8.260333e-01 8.231571e-01
2.976298e+00 8.261662e-01 8.232872e-01
2.978298e+00 8.262991e-01 8.234171e-01
2.980298e+00 8.264317e-01 8.235470e-01
2.982298e+00 8.265643e-01 8.236767e-01
2.984298e+00 8.266968e-01 8.238062e-01
2.986299e+00 8.268291e-01 8.239357e-01
2.988299e+00 8.269613e-01 8.240650e-01
2.990299e+00 8.270934e-01 8.241943e-01
2.992299e+00 8.272253e-01 8.243234e-01
2.994299e+00 8.273572e-01 8.244523e-01
2.996300e+00 8.274889e-01 8.245812e-01
2.998300e+00 8.276205e-01 8.247100e-01
3.000300e+00 8.277519e-01 8.248386e-01
3.002300e+00 8.278833e-01 8.249671e-01
3.004300e+00 8.280145e-01 8.250955e-01
3.006301e+00 8.281456e-01 8.252238e-01
3.008301e+00 8.282766e-01 8.253519e-01
3.010301e+00 8.284075e-01 8.254800e-01
3.012301e+00 8.285382e-01 8.256079e-01
3.014301e+00 8.286688e-01 8.257357e-01
3.016302e+00 8.287993e-01 8.258634e-01
3.018302e+00 8.289297e-01 8.259910e-01
3.020302e+00 8.290599e-01 8.261185e-01
3.022302e+00 8.291901e-01 8.262458e-01
3.024302e+00 8.293201e-01 8.263730e-01
3.026303e+00 8.294500e-01 8.265001e-01
3.028303e+00 8.295798e-01 8.266271e-01
3.030303e+00 8.297094e-01 8.267540e-01
3.032303e+00 8.298390e-01 8.268808e-01
3.034303e+00 8.299684e-01 8.270074e-01
3.036304e+00 8.300977e-01 8.271340e-01
3.038304e+00 8.302269e-01 8.272604e-01
3.040304e+00 8.303559e-01 8.273867e-01
3.042304e+00 8.304849e-01 8.275129e-01
3.044304e+00 8.306137e-01 8.276390e-01
3.046305e+00 8.307424e-01 8.277649e-01
3.048305e+00 8.308710e-01 8.278908e-01
3.050305e+00 8.309994e-01 8.280165e-01
3.052305e+00 8.311278e-01 8.281421e-01
3.054305e+00 8.312560e-01 8.282676e-01
3.056306e+00 8.313841e-01 8.283930e-01
3.058306e+00 8.315121e-01 8.285183e-01
3.060306e+00 8.316400e-01 8.286435e-01
3.062306e+00 8.317678e-01 8.287685e-01
3.064306e+00 8.318954e-01 8.288935e-01
3.066307e+00 8.320229e-01 8.290183e-01
3.068307e+00 8.321504e-01 8.291430e-01
3.070307e+00 8.322776e-01 8.292676e-01
3.072307e+00 8.324048e-01 8.293921e-01
3.074307e+00 8.325319e-01 8.295165e-01
3.076308e+00 8.326588e-01 8.296407e-01
3.078308e+00 8.327857e-01 8.297649e-01
3.080308e+00 8.329124e-01 8.298889e-01
3.082308e+00 8.330390e-01 8.300129e-01
3.084308e+00 8.331654e-01 8.301367e-01
3.086309e+00 8.332918e-01 8.302604e-01
3.088309e+00 8.334180e-01 8.303840e-01
3.090309e+00 8.335442e-01 8.305074e-01
3.092309e+00 8.336702e-01 8.306308e-01
3.094309e+00 8.337961e-01 8.307541e-01
3.096310e+00 8.339219e-01 8.308772e-01
3.098310e+00 8.340475e-01 8.310002e-01
3.100310e+00 8.341731e-01 8.311232e-01
3.102310e+00 8.342985e-01 8.312460e-01
3.104310e+00 8.344239e-01 8.313687e-01
3.106311e+00 8.345491e-01 8.314913e-01
3.108311e+00 8.346742e-01 8.316138e-01
3.110311e+00 8.347991e-01 8.317361e-01
3.112311e+00 8.349240e-01 8.318584e-01
3.114311e+00 8.350488e-01 8.319805e-01
3.116312e+00 8.351734e-01 8.321026e-01
3.118312e+00 8.352979e-01 8.322245e-01
3.120312e+00 8.354223e-01 8.323463e-01
3.122312e+00 8.355466e-01 8.324681e-01
3.124312e+00 8.356708e-01 8.325897e-01
3.126313e+00 8.357949e-01 8.327112e-01
3.128313e+00 8.359189e-01 8.328325e-01
3.130313e+00 8.360427e-01 8.329538e-01
3.132313e+00 8.361664e-01 8.330750e-01
3.134313e+00 8.362901e-01 8.331961e-01
3.136314e+00 8.364136e-01 8.333170e-01
3.138314e+00 8.365370e-01 8.334379e-01
3.140314e+00 8.366602e-01 8.335586e-01
3.142314e+00 8.367834e-01 8.336792e-01
3.144314e+00 8.369065e-01 8.337997e-01
3.146315e+00 8.370294e-01 8.339202e-01
3.148315e+00 8.371523e-01 8.340405e-01
3.150315e+00 8.372750e-01 8.341607e-01
3.152315e+00 8.373976e-01 8.342808e-01
3.154315e+00 8.375201e-01 8.344007e-01
3.156316e+00 8.376425e-01 8.345206e-01
3.158316e+00 8.377648e-01 8.346404e-01
3.160316e+00 8.378869e-01 8.347600e-01
3.162316e+00 8.380090e-01 8.348796e-01
3.164316e+00 8.381309e-01 8.349991e-01
3.166317e+00 8.382528e-01 8.351184e-01
3.168317e+00 8.383745e-01 8.352376e-01
3.170317e+00 8.384961e-01 8.353568e-01
3.172317e+00 8.386176e-01 8.354758e-01
3.174317e+00 8.387390e-01 8.355947e-01
3.176318e+00 8.388603e-01 8.357135e-01
3.178318e+00 8.389815e-01 8.358322e-01
3.180318e+00 8.391025e-01 8.359508e-01
3.182318e+00 8.392235e-01 8.360693e-01
3.184318e+00 8.393444e-01 8.361877e-01
3.186319e+00 8.394651e-01 8.363060e-01
3.188319e+00 8.395857e-01 8.364242e-01
3.190319e+00 8.397062e-01 8.365423e-01
3.192319e+00 8.398266e-01 8.366602e-01
3.194319e+00 8.399469e-01 8.367781e-01
3.196320e+00 8.400671e-01 8.368959e-01
3.198320e+00 8.401872e-01 8.370135e-01
3.200320e+00 8.403072e-01 8.371311e-01
3.202320e+00 8.404271e-01 8.372485e-01
3.204320e+00 8.405468e-01 8.373659e-01
3.206321e+00 8.406665e-01 8.374831e-01
3.208321e+00 8.407860e-01 8.376002e-01
3.210321e+00 8.409055e-01 8.377173e-01
3.212321e+00 8.410248e-01 8.378342e-01
3.214321e+00 8.411440e-01 8.379510e-01
3.216322e+00 8.412631e-01 8.380678e-01
3.218322e+00 8.413821e-01 8.381844e-01
3.220322e+00 8.415010e-01 8.383009e-01
3.222322e+00 8.416198e-01 8.384173e-01
3.224322e+00 8.417385e-01 8.385336e-01
3.226323e+00 8.418571e-01 8.386498e-01
3.228323e+00 8.419755e-01 8.387659e-01
3.230323e+00 8.420939e-01 8.388819e-01
3.232323e+00 8.422122e-01 8.389978e-01
3.234323e+00 8.423303e-01 8.391136e-01
3.236324e+00 8.424483e-01 8.392293e-01
3.238324e+00 8.425663e-01 8.393449e-01
3.240324e+00 8.426841e-01 8.394604e-01
3.242324e+00 8.428018e-01 8.395758e-01
3.244324e+00 8.429195e-01 8.396911e-01
3.246325e+00 8.430370e-01 8.398063e-01
3.248325e+00 8.431544e-01 8.399214e-01
3.250325e+00 8.432717e-01 8.400364e-01
3.252325e+00 8.433889e-01 8.401513e-01
3.254325e+00 8.435060e-01 8.402660e-01
3.256326e+00 8.436230e-01 8.403807e-01
3.258326e+00 8.437399e-01 8.404953e-01
3.260326e+00 8.438566e-01 8.406098e-01
3.262326e+00 8.439733e-01 8.407242e-01
3.264326e+00 8.440899e-01 8.408385e-01
3.266327e+00 8.442063e-01 8.409526e-01
3.268327e+00 8.443227e-01 8.410667e-01
3.270327e+00 8.444390e-01 8.411807e-01
3.272327e+00 8.445551e-01 8.412946e-01
3.274327e+00 8.446712e-01 8.414084e-01
3.276328e+00 8.447871e-01 8.415220e-01
3.278328e+00 8.449029e-01 8.416356e-01
3.280328e+00 8.450187e-01 8.417491e-01
3.282328e+00 8.451343e-01 8.418625e-01
3.284328e+00 8.452498e-01 8.419758e-01
3.286329e+00 8.453653e-01 8.420889e-01
3.288329e+00 8.454806e-01 8.422020e-01
3.290329e+00 8.455958e-01 8.423150e-01
3.292329e+00 8.457109e-01 8.424279e-01
3.294329e+00 8.458259e-01 8.425407e-01
3.296330e+00 8.459409e-01 8.426534e-01
3.298330e+00 8.460557e-01 8.427660e-01
3.300330e+00 8.461704e-01 8.428785e-01
3.302330e+00 8.462850e-01 8.429909e-01
3.304330e+00 8.463995e-01 8.431032e-01
3.306331e+00 8.465139e-01 8.432153e-01
3.308331e+00 8.466282e-01 8.433275e-01
3.310331e+00 8.467424e-01 8.434395e-01
3.312331e+00 8.468565e-01 8.435514e-01
3.314331e+00 8.469705e-01 8.436632e-01
3.316332e+00 8.470844e-01 8.437749e-01
3.318332e+00 8.471981e-01 8.438865e-01
3.320332e+00 8.473118e-01 8.439980e-01
3.322332e+00 8.474254e-01 8.441094e-01
3.324332e+00 8.475389e-01 8.442207e-01
3.326333e+00 8.476523e-01 8.443320e-01
3.328333e+00 8.477656e-01 8.444431e-01
3.330333e+00 8.478788e-01 8.445541e-01
3.332333e+00 8.479918e-01 8.446651e-01
3.334333e+00 8.481048e-01 8.447759e-01
3.336334e+00 8.482177e-01 8.448866e-01
3.338334e+00 8.483305e-01 8.449973e-01
3.340334e+00 8.484432e-01 8.451078e-01
3.342334e+00 8.485558e-01 8.452183e-01
3.344334e+00 8.486682e-01 8.453286e-01
3.346335e+00 8.487806e-01 8.454389e-01
3.348335e+00 8.488929e-01 8.455491e-01
3.350335e+00 8.490051e-01 8.456591e-01
3.352335e+00 8.491172e-01 8.457691e-01
3.354335e+00 8.492291e-01 8.458790e-01
3.356336e+00 8.493410e-01 8.459888e-01
3.358336e+00 8.494528e-01 8.460985e-01
3.360336e+00 8.495645e-01 8.462081e-01
3.362336e+00 8.496761e-01 8.463176e-01
3.364336e+00 8.497876e-01 8.464270e-01
3.366337e+00 8.498990e-01 8.465363e-01
3.368337e+00 8.500103e-01 8.466455e-01
3.370337e+00 8.501214e-01 8.467546e-01
3.372337e+00 8.502325e-01 8.468637e-01
3.374337e+00 8.503435e-01 8.469726e-01
3.376338e+00 8.504544e-01 8.470814e-01
3.378338e+00 8.505652e-01 8.471902e-01
3.380338e+00 8.506759e-01 8.472988e-01
3.382338e+00 8.507865e-01 8.474074e-01
3.384338e+00 8.508970e-01 8.475158e-01
3.386339e+00 8.510074e-01 8.476242e-01
3.388339e+00 8.511178e-01 8.477325e-01
3.390339e+00 8.512280e-01 8.478407e-01
3.392339e+00 8.513381e-01 8.479488e-01
3.394339e+00 8.514481e-01 8.480568e-01
3.396340e+00 8.515580e-01 8.481647e-01
3.398340e+00 8.516678e-01 8.482725e-01
3.400340e+00 8.517776e-01 8.483802e-01
3.402340e+00 8.518872e-01 8.484878e-01
3.404340e+00 8.519967e-01 8.485953e-01
3.406341e+00 8.521062e-01 8.487028e-01
3.408341e+00 8.522155e-01 8.488101e-01
3.410341e+00 8.523247e-01 8.489174e-01
3.412341e+00 8.524339e-01 8.490245e-01
3.414341e+00 8.525429e-01 8.491316e-01
3.416342e+00 8.526519e-01 8.492386e-01
3.418342e+00 8.527608e-01 8.493455e-01
3.420342e+00 8.528695e-01 8.494523e-01
3.422342e+00 8.529782e-01 8.495590e-01
3.424342e+00 8.530868e-01 8.496656e-01
3.426343e+00 8.531952e-01 8.497721e-01
3.428343e+00 8.533036e-01 8.498785e-01
3.430343e+00 8.534119e-01 8.499849e-01
3.432343e+00 8.535201e-01 8.500911e-01
3.434343e+00 8.536282e-01 8.501973e-01
3.436344e+00 8.537362e-01 8.503033e-01
3.438344e+00 8.538441e-01 8.504093e-01
3.440344e+00 8.539519e-01 8.505152e-01
3.442344e+00 8.540596e-01 8.506210e-01
3.444344e+00 8.541672e-01 8.507267e-01
3.446345e+00 8.542748e-01 8.508323e-01
3.448345e+00 8.543822e-01 8.509378e-01
3.450345e+00 8.544895e-01 8.510432e-01
3.452345e+00 8.545968e-01 8.511486e-01
3.454345e+00 8.547039e-01 8.512538e-01
3.456346e+00 8.548110e-01 8.513590e-01
3.458346e+00 8.549179e-01 8.514641e-01
3.460346e+00 8.550248e-01 8.515690e-01
3.462346e+00 8.551316e-01 8.516739e-01
3.464346e+00 8.552383e-01 8.517787e-01
3.466347e+00 8.553449e-01 8.518834e-01
3.468347e+00 8.554514e-01 8.519881e-01
3.470347e+00 8.555578e-01 8.520926e-01
3.472347e+00 8.556641e-01 8.521970e-01
3.474347e+00 8.557703e-01 8.523014e-01
3.476348e+00 8.558764e-01 8.524057e-01
3.478348e+00 8.559824e-01 8.525098e-01
3.480348e+00 8.560884e-01 8.526139e-01
3.482348e+00 8.561942e-01 8.527179e-01
3.484348e+00 8.563000e-01 8.528218e-01
3.486349e+00 8.564056e-01 8.529257e-01
3.488349e+00 8.565112e-01 8.530294e-01
3.490349e+00 8.566167e-01 8.531330e-01
3.492349e+00 8.567220e-01 8.532366e-01
3.494349e+00 8.568273e-01 8.533401e-01
3.496350e+00 8.569325e-01 8.534435e-01
3.498350e+00 8.570376e-01 8.535467e-01
3.500350e+00 8.571426e-01 8.536500e-01
3.502350e+00 8.572476e-01 8.537531e-01
3.504350e+00 8.573524e-01 8.538561e-01
3.506351e+00 8.574571e-01 8.539590e-01
3.508351e+00 8.575618e-01 8.540619e-01
3.510351e+00 8.576663e-01 8.541647e-01
3.512351e+00 8.577708e-01 8.542674e-01
3.514351e+00 8.578752e-01 8.543699e-01
3.516352e+00 8.579795e-01 8.544725e-01
3.518352e+00 8.580837e-01 8.545749e-01
3.520352e+00 8.581878e-01 8.546772e-01
3.522352e+00 8.582918e-01 8.547795e-01
3.524352e+00 8.583957e-01 8.548816e-01
3.526353e+00 8.584995e-01 8.549837e-01
3.528353e+00 8.586033e-01 8.550857e-01
3.530353e+00 8.587069e-01 8.551876e-01
3.532353e+00 8.588105e-01 8.552894e-01
3.534353e+00 8.589139e-01 8.553911e-01
3.536354e+00 8.590173e-01 8.554928e-01
3.538354e+00 8.591206e-01 8.555943e-01
3.540354e+00 8.592238e-01 8.556958e-01
3.542354e+00 8.593269e-01 8.557972e-01
3.544354e+00 8.594299e-01 8.558985e-01
3.546355e+00 8.595329e-01 8.559997e-01
3.548355e+00 8.596357e-01 8.561008e-01
3.550355e+00 8.597385e-01 8.562019e-01
3.552355e+00 8.598411e-01 8.563028e-01
3.554355e+00 8.599437e-01 8.564037e-01
3.556356e+00 8.600462e-01 8.565045e-01
3.558356e+00 8.601486e-01 8.566052e-01
3.560356e+00 8.602509e-01 8.567058e-01
3.562356e+00 8.603531e-01 8.568063e-01
3.564356e+00 8.604552e-01 8.569068e-01
3.566357e+00 8.605573e-01 8.570071e-01
3.568357e+00 8.606592e-01 8.571074e-01
3.570357e+00 8.607611e-01 8.572076e-01
3.572357e+00 8.608629e-01 8.573077e-01
3.574357e+00 8.609646e-01 8.574078e-01
3.576358e+00 8.610662e-01 8.575077e-01
3.578358e+00 8.611677e-01 8.576076e-01
3.580358e+00 8.612691e-01 8.577073e-01
3.582358e+00 8.613704e-01 8.578070e-01
3.584358e+00 8.614717e-01 8.579066e-01
3.586359e+00 8.615728e-01 8.580061e-01
3.588359e+00 8.616739e-01 8.581056e-01
3.590359e+00 8.617749e-01 8.582049e-01
3.592359e+00 8.618764e-01 8.583042e-01
3.594359e+00 8.619772e-01 8.584034e-01
3.596360e+00 8.620780e-01 8.585025e-01
3.598360e+00 8.621786e-01 8.586015e-01
3.600360e+00 8.622791e-01 8.587005e-01
3.602360e+00 8.623796e-01 8.587993e-01
3.604360e+00 8.624800e-01 8.588981e-01
3.606361e+00 8.625803e-01 8.589968e-01
3.608361e+00 8.626805e-01 8.590954e-01
3.610361e+00 8.627806e-01 8.591939e-01
3.612361e+00 8.628806e-01 8.592924e-01
3.614361e+00 8.629805e-01 8.593907e-01
3.616362e+00 8.630804e-01 8.594890e-01
3.618362e+00 8.631802e-01 8.595872e-01
3.620362e+00 8.632799e-01 8.596853e-01
3.622362e+00 8.633795e-01 8.597833e-01
3.624362e+00 8.634790e-01 8.598813e-01
3.626363e+00 8.635784e-01 8.599792e-01
3.628363e+00 8.636777e-01 8.600769e-01
3.630363e+00 8.637770e-01 8.601746e-01
3.632363e+00 8.638762e-01 8.602723e-01
3.634363e+00 8.639752e-01 8.603698e-01
3.636364e+00 8.640742e-01 8.604673e-01
3.638364e+00 8.641732e-01 8.605646e-01
3.640364e+00 8.642720e-01 8.606619e-01
3.642364e+00 8.643707e-01 8.607592e-01
3.644364e+00 8.644694e-01 8.608563e-01
3.646365e+00 8.645680e-01 8.609533e-01
3.648365e+00 8.646664e-01 8.610503e-01
3.650365e+00 8.647649e-01 8.611472e-01
3.652365e+00 8.648632e-01 8.612440e-01
3.654365e+00 8.649614e-01 8.613407e-01
3.656366e+00 8.650596e-01 8.614374e-01
3.658366e+00 8.651576e-01 8.615340e-01
3.660366e+00 8.652556e-01 8.616305e-01
3.662366e+00 8.653535e-01 8.617269e-01
3.664366e+00 8.654513e-01 8.618232e-01
3.666367e+00 8.655491e-01 8.619194e-01
3.668367e+00 8.656467e-01 8.620156e-01
3.670367e+00 8.657443e-01 8.621117e-01
3.672367e+00 8.658417e-01 8.622077e-01
3.674367e+00 8.659391e-01 8.623036e-01
3.676368e+00 8.660365e-01 8.623995e-01
3.678368e+00 8.661337e-01 8.624952e-01
3.680368e+00 8.662308e-01 8.625909e-01
3.682368e+00 8.663279e-01 8.626865e-01
3.684368e+00 8.664249e-01 8.627821e-01
3.686369e+00 8.665218e-01 8.628775e-01
3.688369e+00 8.666186e-01 8.629729e-01
3.690369e+00 8.667153e-01 8.630682e-01
3.692369e+00 8.668120e-01 8.631634e-01
3.694369e+00 8.669085e-01 8.632585e-01
3.696370e+00 8.670050e-01 8.633536e-01
3.698370e+00 8.671014e-01 8.634486e-01
3.700370e+00 8.671977e-01 8.635435e-01
3.702370e+00 8.672940e-01 8.636383e-01
3.704370e+00 8.673901e-01 8.637330e-01
3.706371e+00 8.674862e-01 8.638277e-01
3.708371e+00 8.675822e-01 8.639223e-01
3.710371e+00 8.676781e-01 8.640168e-01
3.712371e+00 8.677739e-01 8.641112e-01
3.714371e+00 8.678696e-01 8.642056e-01
3.716372e+00 8.679653e-01 8.642998e-01
3.718372e+00 8.680609e-01 8.643940e-01
3.720372e+00 8.681564e-01 8.644881e-01
3.722372e+00 8.682518e-01 8.645822e-01
3.724372e+00 8.683471e-01 8.646761e-01
3.726373e+00 8.684424e-01 8.647700e-01
3.728373e+00 8.685376e-01 8.648638e-01
3.730373e+00 8.686327e-01 8.649576e-01
3.732373e+00 8.687277e-01 8.650512e-01
3.734373e+00 8.688226e-01 8.651448e-01
3.736374e+00 8.689175e-01 8.652383e-01
3.738374e+00 8.690122e-01 8.653317e-01
3.740374e+00 8.691069e-01 8.654250e-01
3.742374e+00 8.692015e-01 8.655183e-01
3.744374e+00 8.692960e-01 8.656115e-01
3.746375e+00 8.693905e-01 8.657046e-01
3.748375e+00 8.694849e-01 8.657976e-01
3.750375e+00 8.695791e-01 8.658906e-01
3.752375e+00 8.696733e-01 8.659835e-01
3.754375e+00 8.697675e-01 8.660763e-01
3.756376e+00 8.698615e-01 8.661690e-01
3.758376e+00 8.699555e-01 8.662617e-01
3.760376e+00 8.700494e-01 8.663542e-01
3.762376e+00 8.701432e-01 8.664467e-01
3.764376e+00 8.702369e-01 8.665392e-01
3.766377e+00 8.703305e-01 8.666315e-01
3.768377e+00 8.704241e-01 8.667238e-01
3.770377e+00 8.705176e-01 8.668160e-01
3.772377e+00 8.706110e-01 8.669081e-01
3.774377e+00 8.707043e-01 8.670002e-01
3.776378e+00 8.707976e-01 8.670921e-01
3.778378e+00 8.708908e-01 8.671840e-01
3.780378e+00 8.709839e-01 8.672758e-01
3.782378e+00 8.710769e-01 8.673676e-01
3.784378e+00 8.711698e-01 8.674592e-01
3.786379e+00 8.712627e-01 8.675508e-01
3.788379e+00 8.713554e-01 8.676424e-01
3.790379e+00 8.714481e-01 8.677338e-01
3.792379e+00 8.715407e-01 8.678252e-01
3.794379e+00 8.716333e-01 8.679165e-01
3.796380e+00 8.717257e-01 8.680077e-01
3.798380e+00 8.718181e-01 8.680988e-01
3.800380e+00 8.719104e-01 8.681899e-01
3.802380e+00 8.720027e-01 8.682809e-01
3.804380e+00 8.720948e-01 8.683718e-01
3.806381e+00 8.721869e-01 8.684626e-01
3.808381e+00 8.722789e-01 8.685534e-01
3.810381e+00 8.723708e-01 8.686441e-01
3.812381e+00 8.724626e-01 8.687347e-01
3.814381e+00 8.725544e-01 8.688253e-01
3.816382e+00 8.726461e-01 8.689158e-01
3.818382e+00 8.727377e-01 8.690062e-01
3.820382e+00 8.728292e-01 8.690965e-01
3.822382e+00 8.729207e-01 8.691867e-01
3.824382e+00 8.730120e-01 8.692769e-01
3.826383e+00 8.731033e-01 8.693670e-01
3.828383e+00 8.731946e-01 8.694571e-01
3.830383e+00 8.732857e-01 8.695470e-01
3.832383e+00 8.733768e-01 8.696369e-01
3.834383e+00 8.734678e-01 8.697267e-01
3.836384e+00 8.735587e-01 8.698164e-01
3.838384e+00 8.736495e-01 8.699061e-01
3.840384e+00 8.737403e-01 8.699957e-01
3.842384e+00 8.738309e-01 8.700852e-01
3.844384e+00 8.739215e-01 8.701747e-01
3.846385e+00 8.740121e-01 8.702640e-01
3.848385e+00 8.741025e-01 8.703533e-01
3.850385e+00 8.741929e-01 8.704426e-01
3.852385e+00 8.742832e-01 8.705317e-01
3.854385e+00 8.743734e-01 8.706208e-01
3.856386e+00 8.744636e-01 8.707098e-01
3.858386e+00 8.745537e-01 8.707988e-01
3.860386e+00 8.746436e-01 8.708876e-01
3.862386e+00 8.747336e-01 8.709764e-01
3.864386e+00 8.748234e-01 8.710651e-01
3.866387e+00 8.749132e-01 8.711538e-01
3.868387e+00 8.750029e-01 8.712424e-01
3.870387e+00 8.750925e-01 8.713309e-01
3.872387e+00 8.751820e-01 8.714193e-01
3.874387e+00 8.752715e-01 8.715077e-01
3.876388e+00 8.753609e-01 8.715960e-01
3.878388e+00 8.754502e-01 8.716842e-01
3.880388e+00 8.755395e-01 8.717723e-01
3.882388e+00 8.756286e-01 8.718604e-01
3.884388e+00 8.757177e-01 8.719484e-01
3.886389e+00 8.758067e-01 8.720363e-01
3.888389e+00 8.758957e-01 8.721242e-01
3.890389e+00 8.759846e-01 8.722120e-01
3.892389e+00 8.760734e-01 8.722997e-01
3.894389e+00 8.761621e-01 8.723873e-01
3.896390e+00 8.762507e-01 8.724749e-01
3.898390e+00 8.763393e-01 8.725624e-01
3.900390e+00 8.764278e-01 8.726499e-01
3.902390e+00 8.765162e-01 8.727372e-01
3.904390e+00 8.766046e-01 8.728245e-01
3.906391e+00 8.766928e-01 8.729117e-01
3.908391e+00 8.767810e-01 8.729989e-01
3.910391e+00 8.768692e-01 8.730860e-01
3.912391e+00 8.769572e-01 8.731730e-01
3.914391e+00 8.770452e-01 8.732599e-01
3.916392e+00 8.771331e-01 8.733468e-01
3.918392e+00 8.772209e-01 8.734336e-01
3.920392e+00 8.773087e-01 8.735203e-01
3.922392e+00 8.773964e-01 8.736070e-01
3.924392e+00 8.774840e-01 8.736936e-01
3.926393e+00 8.775715e-01 8.737801e-01
3.928393e+00 8.776590e-01 8.738665e-01
3.930393e+00 8.777464e-01 8.739529e-01
3.932393e+00 8.778337e-01 8.740392e-01
3.934393e+00 8.779210e-01 8.741255e-01
3.936394e+00 8.780081e-01 8.742117e-01
3.938394e+00 8.780952e-01 8.742978e-01
3.940394e+00 8.781823e-01 8.743838e-01
3.942394e+00 8.782692e-01 8.744697e-01
3.944394e+00 8.783561e-01 8.745556e-01
3.946395e+00 8.784429e-01 8.746415e-01
3.948395e+00 8.785296e-01 8.747272e-01
3.950395e+00 8.786181e-01 8.748129e-01
3.952395e+00 8.787047e-01 8.748985e-01
3.954395e+00 8.787912e-01 8.749841e-01
3.956396e+00 8.788777e-01 8.750696e-01
3.958396e+00 8.789640e-01 8.751550e-01
3.960396e+00 8.790503e-01 8.752403e-01
3.962396e+00 8.791365e-01 8.753256e-01
3.964396e+00 8.792227e-01 8.754108e-01
3.966397e+00 8.793088e-01 8.754959e-01
3.968397e+00 8.793948e-01 8.755810e-01
3.970397e+00 8.794807e-01 8.756660e-01
3.972397e+00 8.795666e-01 8.757509e-01
3.974397e+00 8.796524e-01 8.758358e-01
3.976398e+00 8.797381e-01 8.759206e-01
3.978398e+00 8.798238e-01 8.760053e-01
3.980398e+00 8.799093e-01 8.760900e-01
3.982398e+00 8.799948e-01 8.761746e-01
3.984398e+00 8.800803e-01 8.762591e-01
3.986399e+00 8.801656e-01 8.763436e-01
3.988399e+00 8.802509e-01 8.764279e-01
3.990399e+00 8.803362e-01 8.765123e-01
3.992399e+00 8.804213e-01 8.765965e-01
3.994399e+00 8.805064e-01 8.766807e-01
3.996400e+00 8.805914e-01 8.767648e-01
3.998400e+00 8.806763e-01 8.768489e-01
4.000400e+00 8.807612e-01 8.769329e-01
4.002400e+00 8.808460e-01 8.770168e-01
4.004400e+00 8.809307e-01 8.771006e-01
4.006401e+00 8.810154e-01 8.771844e-01
4.008401e+00 8.811000e-01 8.772681e-01
4.010401e+00 8.811845e-01 8.773518e-01
4.012401e+00 8.812690e-01 8.774353e-01
4.014401e+00 8.813533e-01 8.775189e-01
4.016402e+00 8.814376e-01 8.776023e-01
4.018402e+00 8.815219e-01 8.776857e-01
4.020402e+00 8.816061e-01 8.777690e-01
4.022402e+00 8.816902e-01 8.778522e-01
4.024402e+00 8.817742e-01 8.779354e-01
4.026403e+00 8.818581e-01 8.780185e-01
4.028403e+00 8.819420e-01 8.781016e-01
4.030403e+00 8.820259e-01 8.781846e-01
4.032403e+00 8.821096e-01 8.782675e-01
4.034403e+00 8.821933e-01 8.783503e-01
4.036404e+00 8.822769e-01 8.784331e-01
4.038404e+00 8.823604e-01 8.785158e-01
4.040404e+00 8.824439e-01 8.785985e-01
4.042404e+00 8.825273e-01 8.786811e-01
4.044404e+00 8.826107e-01 8.787636e-01
4.046405e+00 8.826939e-01 8.788461e-01
4.048405e+00 8.827771e-01 8.789284e-01
4.050405e+00 8.828603e-01 8.790108e-01
4.052405e+00 8.829433e-01 8.790930e-01
4.054405e+00 8.830263e-01 8.791752e-01
4.056406e+00 8.831092e-01 8.792573e-01
4.058406e+00 8.831921e-01 8.793394e-01
4.060406e+00 8.832749e-01 8.794214e-01
4.062406e+00 8.833576e-01 8.795033e-01
4.064406e+00 8.834403e-01 8.795852e-01
4.066407e+00 8.835228e-01 8.796670e-01
4.068407e+00 8.836053e-01 8.797487e-01
4.070407e+00 8.836878e-01 8.798304e-01
4.072407e+00 8.837702e-01 8.799120e-01
4.074407e+00 8.838525e-01 8.799935e-01
4.076408e+00 8.839347e-01 8.800750e-01
4.078408e+00 8.840169e-01 8.801564e-01
4.080408e+00 8.840990e-01 8.802378e-01
4.082408e+00 8.841810e-01 8.803191e-01
4.084408e+00 8.842630e-01 8.804003e-01
4.086409e+00 8.843449e-01 8.804814e-01
4.088409e+00 8.844268e-01 8.805625e-01
4.090409e+00 8.845085e-01 8.806435e-01
4.092409e+00 8.845902e-01 8.807245e-01
4.094409e+00 8.846719e-01 8.808054e-01
4.096410e+00 8.847534e-01 8.808862e-01
4.098410e+00 8.848349e-01 8.809670e-01
4.100410e+00 8.849164e-01 8.810477e-01
4.102410e+00 8.849977e-01 8.811283e-01
4.104410e+00 8.850790e-01 8.812089e-01
4.106411e+00 8.851603e-01 8.812894e-01
4.108411e+00 8.852414e-01 8.813699e-01
4.110411e+00 8.853225e-01 8.814503e-01
4.112411e+00 8.854036e-01 8.815306e-01
4.114411e+00 8.854845e-01 8.816108e-01
4.116412e+00 8.855654e-01 8.816910e-01
4.118412e+00 8.856462e-01 8.817712e-01
4.120412e+00 8.857270e-01 8.818512e-01
4.122412e+00 8.858077e-01 8.819312e-01
4.124412e+00 8.858883e-01 8.820112e-01
4.126413e+00 8.859689e-01 8.820910e-01
4.128413e+00 8.860494e-01 8.821709e-01
4.130413e+00 8.861299e-01 8.822506e-01
4.132413e+00 8.862102e-01 8.823303e-01
4.134413e+00 8.862905e-01 8.824099e-01
4.136414e+00 8.863708e-01 8.824895e-01
4.138414e+00 8.864509e-01 8.825690e-01
4.140414e+00 8.865310e-01 8.826484e-01
4.142414e+00 8.866111e-01 8.827278e-01
4.144414e+00 8.866910e-01 8.828071e-01
4.146415e+00 8.867710e-01 8.828863e-01
4.148415e+00 8.868508e-01 8.829655e-01
4.150415e+00 8.869306e-01 8.830447e-01
4.152415e+00 8.870103e-01 8.831237e-01
4.154415e+00 8.870899e-01 8.832027e-01
4.156416e+00 8.871695e-01 8.832817e-01
4.158416e+00 8.872490e-01 8.833605e-01
4.160416e+00 8.873285e-01 8.834393e-01
4.162416e+00 8.874079e-01 8.835181e-01
4.164416e+00 8.874872e-01 8.835968e-01
4.166417e+00 8.875664e-01 8.836754e-01
4.168417e+00 8.876456e-01 8.837540e-01
4.170417e+00 8.877248e-01 8.838325e-01
4.172417e+00 8.878038e-01 8.839109e-01
4.174417e+00 8.878828e-01 8.839893e-01
4.176418e+00 8.879618e-01 8.840676e-01
4.178418e+00 8.880406e-01 8.841459e-01
4.180418e+00 8.881194e-01 8.842241e-01
4.182418e+00 8.881982e-01 8.843022e-01
4.184418e+00 8.882768e-01 8.843803e-01
4.186419e+00 8.883555e-01 8.844583e-01
4.188419e+00 8.884340e-01 8.845362e-01
4.190419e+00 8.885125e-01 8.846141e-01
4.192419e+00 8.885909e-01 8.846919e-01
4.194419e+00 8.886693e-01 8.847697e-01
4.196420e+00 8.887475e-01 8.848474e-01
4.198420e+00 8.888258e-01 8.849251e-01
4.200420e+00 8.889039e-01 8.850026e-01
4.202420e+00 8.889820e-01 8.850802e-01
4.204420e+00 8.890601e-01 8.851576e-01
4.206421e+00 8.891380e-01 8.852350e-01
4.208421e+00 8.892160e-01 8.853124e-01
4.210421e+00 8.892938e-01 8.853896e-01
4.212421e+00 8.893716e-01 8.854669e-01
4.214421e+00 8.894493e-01 8.855440e-01
4.216422e+00 8.895269e-01 8.856211e-01
4.218422e+00 8.896045e-01 8.856981e-01
4.220422e+00 8.896821e-01 8.857751e-01
4.222422e+00 8.897595e-01 8.858520e-01
4.224422e+00 8.898369e-01 8.859289e-01
4.226423e+00 8.899143e-01 8.860057e-01
4.228423e+00 8.899915e-01 8.860824e-01
4.230423e+00 8.900688e-01 8.861591e-01
4.232423e+00 8.901459e-01 8.862357e-01
4.234423e+00 8.902230e-01 8.863123e-01
4.236424e+00 8.903000e-01 8.863888e-01
4.238424e+00 8.903770e-01 8.864652e-01
4.240424e+00 8.904539e-01 8.865416e-01
4.242424e+00 8.905307e-01 8.866179e-01
4.244424e+00 8.906075e-01 8.866942e-01
4.246425e+00 8.906842e-01 8.867704e-01
4.248425e+00 8.907609e-01 8.868465e-01
4.250425e+00 8.908374e-01 8.869226e-01
4.252425e+00 8.909140e-01 8.869986e-01
4.254425e+00 8.909904e-01 8.870746e-01
4.256426e+00 8.910668e-01 8.871505e-01
4.258426e+00 8.911432e-01 8.872263e-01
4.260426e+00 8.912194e-01 8.873021e-01
4.262426e+00 8.912957e-01 8.873778e-01
4.264426e+00 8.913718e-01 8.874535e-01
4.266427e+00 8.914479e-01 8.875291e-01
4.268427e+00 8.915239e-01 8.876046e-01
4.270427e+00 8.915999e-01 8.876801e-01
4.272427e+00 8.916758e-01 8.877555e-01
4.274427e+00 8.917517e-01 8.878309e-01
4.276428e+00 8.918274e-01 8.879062e-01
4.278428e+00 8.919032e-01 8.879815e-01
4.280428e+00 8.919788e-01 8.880567e-01
4.282428e+00 8.920544e-01 8.881318e-01
4.284428e+00 8.921300e-01 8.882069e-01
4.286429e+00 8.922054e-01 8.882819e-01
4.288429e+00 8.922808e-01 8.883569e-01
4.290429e+00 8.923562e-01 8.884318e-01
4.292429e+00 8.924315e-01 8.885066e-01
4.294429e+00 8.925067e-01 8.885814e-01
4.296430e+00 8.925819e-01 8.886561e-01
4.298430e+00 8.926570e-01 8.887308e-01
4.300430e+00 8.927321e-01 8.888054e-01
4.302430e+00 8.928070e-01 8.888799e-01
4.304430e+00 8.928820e-01 8.889544e-01
4.306431e+00 8.929568e-01 8.890289e-01
4.308431e+00 8.930316e-01 8.891033e-01
4.310431e+00 8.931064e-01 8.891776e-01
4.312431e+00 8.931811e-01 8.892518e-01
4.314431e+00 8.932557e-01 8.893261e-01
4.316432e+00 8.933303e-01 8.894002e-01
4.318432e+00 8.934048e-01 8.894743e-01
4.320432e+00 8.934792e-01 8.895483e-01
4.322432e+00 8.935536e-01 8.896223e-01
4.324432e+00 8.936279e-01 8.896962e-01
4.326433e+00 8.937022e-01 8.897701e-01
4.328433e+00 8.937764e-01 8.898439e-01
4.330433e+00 8.938506e-01 8.899176e-01
4.332433e+00 8.939246e-01 8.899913e-01
4.334433e+00 8.939987e-01 8.900650e-01
4.336434e+00 8.940726e-01 8.901385e-01
4.338434e+00 8.941465e-01 8.902121e-01
4.340434e+00 8.942204e-01 8.902855e-01
4.342434e+00 8.942942e-01 8.903589e-01
4.344434e+00 8.943679e-01 8.904323e-01
4.346435e+00 8.944416e-01 8.905056e-01
4.348435e+00 8.945152e-01 8.905788e-01
4.350435e+00 8.945887e-01 8.906520e-01
4.352435e+00 8.946622e-01 8.907251e-01
4.354435e+00 8.947356e-01 8.907982e-01
4.356436e+00 8.948090e-01 8.908712e-01
4.358436e+00 8.948823e-01 8.909441e-01
4.360436e+00 8.949556e-01 8.910170e-01
4.362436e+00 8.950288e-01 8.910899e-01
4.364436e+00 8.951019e-01 8.911627e-01
4.366437e+00 8.951750e-01 8.912354e-01
4.368437e+00 8.952480e-01 8.913081e-01
4.370437e+00 8.953210e-01 8.913807e-01
4.372437e+00 8.953939e-01 8.914532e-01
4.374437e+00 8.954667e-01 8.915257e-01
4.376438e+00 8.955395e-01 8.915982e-01
4.378438e+00 8.956122e-01 8.916706e-01
4.380438e+00 8.956849e-01 8.917429e-01
4.382438e+00 8.957575e-01 8.918152e-01
4.384438e+00 8.958300e-01 8.918874e-01
4.386439e+00 8.959025e-01 8.919596e-01
4.388439e+00 8.959750e-01 8.920317e-01
4.390439e+00 8.960473e-01 8.921038e-01
4.392439e+00 8.961197e-01 8.921758e-01
4.394439e+00 8.961919e-01 8.922477e-01
4.396440e+00 8.962641e-01 8.923196e-01
4.398440e+00 8.963363e-01 8.923914e-01
4.400440e+00 8.964083e-01 8.924632e-01
4.402440e+00 8.964804e-01 8.925349e-01
4.404440e+00 8.965523e-01 8.926066e-01
4.406441e+00 8.966243e-01 8.926782e-01
4.408441e+00 8.966961e-01 8.927498e-01
4.410441e+00 8.967679e-01 8.928213e-01
4.412441e+00 8.968396e-01 8.928927e-01
4.414441e+00 8.969113e-01 8.929641e-01
4.416442e+00 8.969830e-01 8.930355e-01
4.418442e+00 8.970545e-01 8.931068e-01
4.420442e+00 8.971260e-01 8.931780e-01
4.422442e+00 8.971975e-01 8.932492e-01
4.424442e+00 8.972689e-01 8.933203e-01
4.426443e+00 8.973402e-01 8.933914e-01
4.428443e+00 8.974115e-01 8.934624e-01
4.430443e+00 8.974827e-01 8.935333e-01
4.432443e+00 8.975539e-01 8.936042e-01
4.434443e+00 8.976250e-01 8.936751e-01
4.436444e+00 8.976960e-01 8.937459e-01
4.438444e+00 8.977670e-01 8.938166e-01
4.440444e+00 8.978380e-01 8.938873e-01
4.442444e+00 8.979089e-01 8.939579e-01
4.444444e+00 8.979797e-01 8.940285e-01
4.446445e+00 8.980505e-01 8.940990e-01
4.448445e+00 8.981212e-01 8.941695e-01
4.450445e+00 8.981918e-01 8.942399e-01
4.452445e+00 8.982624e-01 8.943103e-01
4.454445e+00 8.983330e-01 8.943806e-01
4.456446e+00 8.984035e-01 8.944508e-01
4.458446e+00 8.984739e-01 8.945210e-01
4.460446e+00 8.985443e-01 8.945912e-01
4.462446e+00 8.986146e-01 8.946613e-01
4.464446e+00 8.986848e-01 8.947313e-01
4.466447e+00 8.987550e-01 8.948013e-01
4.468447e+00 8.988252e-01 8.948712e-01
4.470447e+00 8.988953e-01 8.949411e-01
4.472447e+00 8.989653e-01 8.950109e-01
4.474447e+00 8.990353e-01 8.950807e-01
4.476448e+00 8.991052e-01 8.951504e-01
4.478448e+00 8.991751e-01 8.952201e-01
4.480448e+00 8.992449e-01 8.952897e-01
4.482448e+00 8.993147e-01 8.953593e-01
4.484448e+00 8.993844e-01 8.954288e-01
4.486449e+00 8.994540e-01 8.954982e-01
4.488449e+00 8.995236e-01 8.955676e-01
4.490449e+00 8.995932e-01 8.956370e-01
4.492449e+00 8.996626e-01 8.957062e-01
4.494449e+00 8.997321e-01 8.957755e-01
4.496450e+00 8.998014e-01 8.958447e-01
4.498450e+00 8.998707e-01 8.959138e-01
4.500450e+00 8.999400e-01 8.959829e-01
4.502450e+00 9.000092e-01 8.960519e-01
4.504450e+00 9.000784e-01 8.961209e-01
4.506451e+00 9.001475e-01 8.961898e-01
4.508451e+00 9.002165e-01 8.962587e-01
4.510451e+00 9.002855e-01 8.963275e-01
4.512451e+00 9.003544e-01 8.963963e-01
4.514451e+00 9.004233e-01 8.964650e-01
4.516452e+00 9.004921e-01 8.965337e-01
4.518452e+00 9.005609e-01 8.966023e-01
4.520452e+00 9.006296e-01 8.966708e-01
4.522452e+00 9.006982e-01 8.967393e-01
4.524452e+00 9.007668e-01 8.968078e-01
4.526453e+00 9.008354e-01 8.968762e-01
4.528453e+00 9.009039e-01 8.969445e-01
4.530453e+00 9.009723e-01 8.970128e-01
4.532453e+00 9.010407e-01 8.970811e-01
4.534453e+00 9.011090e-01 8.971493e-01
4.536454e+00 9.011773e-01 8.972174e-01
4.538454e+00 9.012455e-01 8.972855e-01
4.540454e+00 9.013137e-01 8.973535e-01
4.542454e+00 9.013818e-01 8.974215e-01
4.544454e+00 9.014499e-01 8.974894e-01
4.546455e+00 9.015179e-01 8.975573e-01
4.548455e+00 9.015858e-01 8.976252e-01
4.550455e+00 9.016537e-01 8.976929e-01
4.552455e+00 9.017216e-01 8.977607e-01
4.554455e+00 9.017894e-01 8.978283e-01
4.556456e+00 9.018571e-01 8.978960e-01
4.558456e+00 9.019248e-01 8.979635e-01
4.560456e+00 9.019924e-01 8.980311e-01
4.562456e+00 9.020600e-01 8.980985e-01
4.564456e+00 9.021275e-01 8.981659e-01
4.566457e+00 9.021950e-01 8.982333e-01
4.568457e+00 9.022624e-01 8.983006e-01
4.570457e+00 9.023297e-01 8.983679e-01
4.572457e+00 9.023971e-01 8.984351e-01
4.574457e+00 9.024643e-01 8.985023e-01
4.576458e+00 9.025315e-01 8.985694e-01
4.578458e+00 9.025987e-01 8.986365e-01
4.580458e+00 9.026658e-01 8.987035e-01
4.582458e+00 9.027328e-01 8.987704e-01
4.584458e+00 9.027998e-01 8.988373e-01
4.586459e+00 9.028667e-01 8.989042e-01
4.588459e+00 9.029336e-01 8.989710e-01
4.590459e+00 9.030004e-01 8.990378e-01
4.592459e+00 9.030672e-01 8.991045e-01
4.594459e+00 9.031339e-01 8.991711e-01
4.596460e+00 9.032006e-01 8.992377e-01
4.598460e+00 9.032672e-01 8.993043e-01
4.600460e+00 9.033338e-01 8.993708e-01
4.602460e+00 9.034003e-01 8.994373e-01
4.604460e+00 9.034668e-01 8.995037e-01
4.606461e+00 9.035332e-01 8.995700e-01
4.608461e+00 9.035995e-01 8.996363e-01
4.610461e+00 9.036658e-01 8.997026e-01
4.612461e+00 9.037321e-01 8.997688e-01
4.614461e+00 9.037983e-01 8.998349e-01
4.616462e+00 9.038644e-01 8.999010e-01
4.618462e+00 9.039305e-01 8.999671e-01
4.620462e+00 9.039966e-01 9.000331e-01
4.622462e+00 9.040626e-01 9.000991e-01
4.624462e+00 9.041285e-01 9.001650e-01
4.626463e+00 9.041944e-01 9.002308e-01
4.628463e+00 9.042602e-01 9.002966e-01
4.630463e+00 9.043260e-01 9.003624e-01
4.632463e+00 9.043917e-01 9.004281e-01
4.634463e+00 9.044574e-01 9.004938e-01
4.636464e+00 9.045231e-01 9.005594e-01
4.638464e+00 9.045886e-01 9.006249e-01
4.640464e+00 9.046542e-01 9.006904e-01
4.642464e+00 9.047196e-01 9.007559e-01
4.644464e+00 9.047850e-01 9.008213e-01
4.646465e+00 9.048504e-01 9.008867e-01
4.648465e+00 9.049157e-01 9.009520e-01
4.650465e+00 9.049810e-01 9.010172e-01
4.652465e+00 9.050462e-01 9.010825e-01
4.654465e+00 9.051114e-01 9.011476e-01
4.656466e+00 9.051765e-01 9.012127e-01
4.658466e+00 9.052416e-01 9.012778e-01
4.660466e+00 9.053066e-01 9.013428e-01
4.662466e+00 9.053715e-01 9.014078e-01
4.664466e+00 9.054364e-01 9.014727e-01
4.666467e+00 9.055013e-01 9.015376e-01
4.668467e+00 9.055661e-01 9.016024e-01
4.670467e+00 9.056309e-01 9.016672e-01
4.672467e+00 9.056956e-01 9.017319e-01
4.674467e+00 9.057602e-01 9.017966e-01
4.676468e+00 9.058248e-01 9.018612e-01
4.678468e+00 9.058894e-01 9.019258e-01
4.680468e+00 9.059539e-01 9.019903e-01
4.682468e+00 9.060183e-01 9.020548e-01
4.684468e+00 9.060827e-01 9.021192e-01
4.686469e+00 9.061471e-01 9.021836e-01
4.688469e+00 9.062114e-01 9.022480e-01
4.690469e+00 9.062756e-01 9.023122e-01
4.692469e+00 9.063398e-01 9.023765e-01
4.694469e+00 9.064040e-01 9.024407e-01
4.696470e+00 9.064681e-01 9.025048e-01
4.698470e+00 9.065321e-01 9.025689e-01
4.700470e+00 9.065961e-01 9.026330e-01
4.702470e+00 9.066601e-01 9.026970e-01
4.704470e+00 9.067240e-01 9.027609e-01
4.706471e+00 9.067878e-01 9.028248e-01
4.708471e+00 9.068516e-01 9.028887e-01
4.710471e+00 9.069153e-01 9.029525e-01
4.712471e+00 9.069790e-01 9.030162e-01
4.714471e+00 9.070427e-01 9.030800e-01
4.716472e+00 9.071063e-01 9.031436e-01
4.718472e+00 9.071698e-01 9.032072e-01
4.720472e+00 9.072333e-01 9.032708e-01
4.722472e+00 9.072968e-01 9.033343e-01
4.724472e+00 9.073602e-01 9.033978e-01
4.726473e+00 9.074235e-01 9.034612e-01
4.728473e+00 9.074868e-01 9.035246e-01
4.730473e+00 9.075501e-01 9.035879e-01
4.732473e+00 9.076133e-01 9.036512e-01
4.734473e+00 9.076764e-01 9.037145e-01
4.736474e+00 9.077395e-01 9.037777e-01
4.738474e+00 9.078026e-01 9.038408e-01
4.740474e+00 9.078656e-01 9.039039e-01
4.742474e+00 9.079285e-01 9.039669e-01
4.744474e+00 9.079914e-01 9.040299e-01
4.746475e+00 9.080543e-01 9.040929e-01
4.748475e+00 9.081171e-01 9.041558e-01
4.750475e+00 9.081799e-01 9.042187e-01
4.752475e+00 9.082426e-01 9.042815e-01
4.754475e+00 9.083052e-01 9.043442e-01
4.756476e+00 9.083678e-01 9.044070e-01
4.758476e+00 9.084304e-01 9.044696e-01
4.760476e+00 9.084929e-01 9.045323e-01
4.762476e+00 9.085554e-01 9.045948e-01
4.764476e+00 9.086178e-01 9.046574e-01
4.766477e+00 9.086802e-01 9.047199e-01
4.768477e+00 9.087425e-01 9.047823e-01
4.770477e+00 9.088047e-01 9.048447e-01
4.772477e+00 9.088670e-01 9.049070e-01
4.774477e+00 9.089291e-01 9.049693e-01
4.776478e+00 9.089913e-01 9.050316e-01
4.778478e+00 9.090533e-01 9.050938e-01
4.780478e+00 9.091154e-01 9.051560e-01
4.782478e+00 9.091773e-01 9.052181e-01
4.784478e+00 9.092393e-01 9.052801e-01
4.786479e+00 9.093012e-01 9.053422e-01
4.788479e+00 9.093630e-01 9.054041e-01
4.790479e+00 9.094248e-01 9.054661e-01
4.792479e+00 9.094865e-01 9.055279e-01
4.794479e+00 9.095482e-01 9.055898e-01
4.796480e+00 9.096098e-01 9.056516e-01
4.798480e+00 9.096714e-01 9.057133e-01
4.800480e+00 9.097330e-01 9.057750e-01
4.802480e+00 9.097945e-01 9.058367e-01
4.804480e+00 9.098559e-01 9.058983e-01
4.806481e+00 9.099173e-01 9.059598e-01
4.808481e+00 9.099787e-01 9.060214e-01
4.810481e+00 9.100400e-01 9.060828e-01
4.812481e+00 9.101012e-01 9.061442e-01
4.814481e+00 9.101625e-01 9.062056e-01
4.816482e+00 9.102236e-01 9.062670e-01
4.818482e+00 9.102847e-01 9.063282e-01
4.820482e+00 9.103458e-01 9.063895e-01
4.822482e+00 9.104068e-01 9.064507e-01
4.824482e+00 9.104678e-01 9.065118e-01
4.826483e+00 9.105287e-01 9.065729e-01
4.828483e+00 9.105896e-01 9.066340e-01
4.830483e+00 9.106504e-01 9.066950e-01
4.832483e+00 9.107112e-01 9.067560e-01
4.834483e+00 9.107720e-01 9.068169e-01
4.836484e+00 9.108326e-01 9.068778e-01
4.838484e+00 9.108933e-01 9.069386e-01
4.840484e+00 9.109539e-01 9.069994e-01
4.842484e+00 9.110144e-01 9.070602e-01
4.844484e+00 9.110749e-01 9.071209e-01
4.846485e+00 9.111354e-01 9.071815e-01
4.848485e+00 9.111958e-01 9.072421e-01
4.850485e+00 9.112562e-01 9.073027e-01
4.852485e+00 9.113165e-01 9.073632e-01
4.854485e+00 9.113767e-01 9.074237e-01
4.856486e+00 9.114370e-01 9.074841e-01
4.858486e+00 9.114971e-01 9.075445e-01
4.860486e+00 9.115573e-01 9.076048e-01
4.862486e+00 9.116173e-01 9.076651e-01
4.864486e+00 9.116774e-01 9.077254e-01
4.866487e+00 9.117374e-01 9.077856e-01
4.868487e+00 9.117973e-01 9.078457e-01
4.870487e+00 9.118572e-01 9.079059e-01
4.872487e+00 9.119171e-01 9.079659e-01
4.874487e+00 9.119769e-01 9.080260e-01
4.876488e+00 9.120366e-01 9.080859e-01
4.878488e+00 9.120963e-01 9.081459e-01
4.880488e+00 9.121560e-01 9.082058e-01
4.882488e+00 9.122156e-01 9.082656e-01
4.884488e+00 9.122752e-01 9.083254e-01
4.886489e+00 9.123347e-01 9.083852e-01
4.888489e+00 9.123942e-01 9.084449e-01
4.890489e+00 9.124536e-01 9.085046e-01
4.892489e+00 9.125130e-01 9.085642e-01
4.894489e+00 9.125723e-01 9.086238e-01
4.896490e+00 9.126316e-01 9.086833e-01
4.898490e+00 9.126909e-01 9.087428e-01
4.900490e+00 9.127501e-01 9.088023e-01
4.902490e+00 9.128093e-01 9.088617e-01
4.904490e+00 9.128684e-01 9.089211e-01
4.906491e+00 9.129274e-01 9.089804e-01
4.908491e+00 9.129865e-01 9.090397e-01
4.910491e+00 9.130454e-01 9.090989e-01
4.912491e+00 9.131044e-01 9.091581e-01
4.914491e+00 9.131632e-01 9.092173e-01
4.916492e+00 9.132221e-01 9.092764e-01
4.918492e+00 9.132809e-01 9.093354e-01
4.920492e+00 9.133396e-01 9.093944e-01
4.922492e+00 9.133983e-01 9.094534e-01
4.924492e+00 9.134570e-01 9.095123e-01
4.926493e+00 9.135156e-01 9.095712e-01
4.928493e+00 9.135742e-01 9.096301e-01
4.930493e+00 9.136327e-01 9.096889e-01
4.932493e+00 9.136912e-01 9.097476e-01
4.934493e+00 9.137496e-01 9.098063e-01
4.936494e+00 9.138080e-01 9.098650e-01
4.938494e+00 9.138663e-01 9.099236e-01
4.940494e+00 9.139246e-01 9.099822e-01
4.942494e+00 9.139829e-01 9.100408e-01
4.944494e+00 9.140411e-01 9.100993e-01
4.946495e+00 9.140993e-01 9.101577e-01
4.948495e+00 9.141574e-01 9.102161e-01
4.950495e+00 9.142154e-01 9.102745e-01
4.952495e+00 9.142735e-01 9.103328e-01
4.954495e+00 9.143315e-01 9.103911e-01
4.956496e+00 9.143894e-01 9.104493e-01
4.958496e+00 9.144473e-01 9.105075e-01
4.960496e+00 9.145051e-01 9.105657e-01
4.962496e+00 9.145629e-01 9.106238e-01
4.964496e+00 9.146207e-01 9.106819e-01
4.966497e+00 9.146784e-01 9.107399e-01
4.968497e+00 9.147361e-01 9.107979e-01
4.970497e+00 9.147937e-01 9.108558e-01
4.972497e+00 9.148513e-01 9.109137e-01
4.974497e+00 9.149088e-01 9.109716e-01
4.976498e+00 9.149663e-01 9.110294e-01
4.978498e+00 9.150238e-01 9.110872e-01
4.980498e+00 9.150812e-01 9.111449e-01
4.982498e+00 9.151386e-01 9.112026e-01
4.984498e+00 9.151959e-01 9.112602e-01
4.986499e+00 9.152532e-01 9.113178e-01
4.988499e+00 9.153104e-01 9.113754e-01
4.990499e+00 9.153676e-01 9.114329e-01
4.992499e+00 9.154247e-01 9.114904e-01
4.994499e+00 9.154818e-01 9.115478e-01
4.996500e+00 9.155389e-01 9.116052e-01
4.998500e+00 9.155959e-01 9.116625e-01
5.000500e+00 9.156529e-01 9.117199e-01
5.002500e+00 9.157098e-01 9.117771e-01
5.004500e+00 9.157667e-01 9.118343e-01
5.006501e+00 9.158235e-01 9.118915e-01
5.008501e+00 9.158803e-01 9.119487e-01
5.010501e+00 9.159370e-01 9.120058e-01
5.012501e+00 9.159937e-01 9.120628e-01
5.014501e+00 9.160504e-01 9.121198e-01
5.016502e+00 9.161070e-01 9.121768e-01
5.018502e+00 9.161636e-01 9.122337e-01
5.020502e+00 9.162201e-01 9.122906e-01
5.022502e+00 9.162766e-01 9.123475e-01
5.024502e+00 9.163331e-01 9.124043e-01
5.026503e+00 9.163895e-01 9.124610e-01
5.028503e+00 9.164458e-01 9.125178e-01
5.030503e+00 9.165021e-01 9.125744e-01
5.032503e+00 9.165584e-01 9.126311e-01
5.034503e+00 9.166147e-01 9.126877e-01
5.036504e+00 9.166708e-01 9.127442e-01
5.038504e+00 9.167270e-01 9.128007e-01
5.040504e+00 9.167831e-01 9.128572e-01
5.042504e+00 9.168391e-01 9.129137e-01
5.044504e+00 9.168952e-01 9.129700e-01
5.046505e+00 9.169511e-01 9.130264e-01
5.048505e+00 9.170071e-01 9.130827e-01
5.050505e+00 9.170629e-01 9.131390e-01
5.052505e+00 9.171188e-01 9.131952e-01
5.054505e+00 9.171746e-01 9.132514e-01
5.056506e+00 9.172304e-01 9.133075e-01
5.058506e+00 9.172861e-01 9.133636e-01
5.060506e+00 9.173417e-01 9.134197e-01
5.062506e+00 9.173974e-01 9.134757e-01
5.064506e+00 9.174530e-01 9.135317e-01
5.066507e+00 9.175085e-01 9.135876e-01
5.068507e+00 9.175640e-01 9.136435e-01
5.070507e+00 9.176195e-01 9.136994e-01
5.072507e+00 9.176749e-01 9.137552e-01
5.074507e+00 9.177303e-01 9.138110e-01
5.076508e+00 9.177856e-01 9.138667e-01
5.078508e+00 9.178409e-01 9.139224e-01
5.080508e+00 9.178961e-01 9.139781e-01
5.082508e+00 9.179514e-01 9.140337e-01
5.084508e+00 9.180065e-01 9.140893e-01
5.086509e+00 9.180616e-01 9.141448e-01
5.088509e+00 9.181167e-01 9.142003e-01
5.090509e+00 9.181718e-01 9.142558e-01
5.092509e+00 9.182268e-01 9.143112e-01
5.094509e+00 9.182817e-01 9.143665e-01
5.096510e+00 9.183366e-01 9.144219e-01
5.098510e+00 9.183915e-01 9.144772e-01
5.100510e+00 9.184463e-01 9.145324e-01
5.102510e+00 9.185011e-01 9.145876e-01
5.104510e+00 9.185559e-01 9.146428e-01
5.106511e+00 9.186106e-01 9.146979e-01
5.108511e+00 9.186652e-01 9.147530e-01
5.110511e+00 9.187199e-01 9.148081e-01
5.112511e+00 9.187744e-01 9.148631e-01
5.114511e+00 9.188290e-01 9.149181e-01
5.116512e+00 9.188835e-01 9.149730e-01
5.118512e+00 9.189379e-01 9.150279e-01
5.120512e+00 9.189924e-01 9.150827e-01
5.122512e+00 9.190467e-01 9.151376e-01
5.124512e+00 9.191011e-01 9.151923e-01
5.126513e+00 9.191553e-01 9.152471e-01
5.128513e+00 9.192096e-01 9.153018e-01
5.130513e+00 9.192638e-01 9.153564e-01
5.132513e+00 9.193180e-01 9.154110e-01
5.134513e+00 9.193721e-01 9.154656e-01
5.136514e+00 9.194262e-01 9.155201e-01
5.138514e+00 9.194802e-01 9.155746e-01
5.140514e+00 9.195342e-01 9.156291e-01
5.142514e+00 9.195882e-01 9.156835e-01
5.144514e+00 9.196421e-01 9.157379e-01
5.146515e+00 9.196960e-01 9.157922e-01
5.148515e+00 9.197498e-01 9.158465e-01
5.150515e+00 9.198036e-01 9.159008e-01
5.152515e+00 9.198574e-01 9.159550e-01
5.154515e+00 9.199111e-01 9.160092e-01
5.156516e+00 9.199648e-01 9.160633e-01
5.158516e+00 9.200184e-01 9.161174e-01
5.160516e+00 9.200720e-01 9.161715e-01
5.162516e+00 9.201256e-01 9.162255e-01
5.164516e+00 9.201791e-01 9.162795e-01
5.166517e+00 9.202325e-01 9.163334e-01
5.168517e+00 9.202860e-01 9.163873e-01
5.170517e+00 9.203394e-01 9.164412e-01
5.172517e+00 9.203927e-01 9.164950e-01
5.174517e+00 9.204460e-01 9.165488e-01
5.176518e+00 9.204993e-01 9.166025e-01
5.178518e+00 9.205525e-01 9.166563e-01
5.180518e+00 9.206057e-01 9.167099e-01
5.182518e+00 9.206589e-01 9.167636e-01
5.184518e+00 9.207120e-01 9.168172e-01
5.186519e+00 9.207650e-01 9.168707e-01
5.188519e+00 9.208181e-01 9.169242e-01
5.190519e+00 9.208710e-01 9.169777e-01
5.192519e+00 9.209240e-01 9.170311e-01
5.194519e+00 9.209769e-01 9.170845e-01
5.196520e+00 9.210298e-01 9.171379e-01
5.198520e+00 9.210826e-01 9.171912e-01
5.200520e+00 9.211354e-01 9.172445e-01
5.202520e+00 9.211881e-01 9.172978e-01
5.204520e+00 9.212408e-01 9.173510e-01
5.206521e+00 9.212935e-01 9.174041e-01
5.208521e+00 9.213461e-01 9.174573e-01
5.210521e+00 9.213987e-01 9.175104e-01
5.212521e+00 9.214513e-01 9.175634e-01
5.214521e+00 9.215038e-01 9.176164e-01
5.216522e+00 9.215562e-01 9.176694e-01
5.218522e+00 9.216087e-01 9.177224e-01
5.220522e+00 9.216611e-01 9.177753e-01
5.222522e+00 9.217134e-01 9.178281e-01
5.224522e+00 9.217657e-01 9.178809e-01
5.226523e+00 9.218180e-01 9.179337e-01
5.228523e+00 9.218702e-01 9.179865e-01
5.230523e+00 9.219224e-01 9.180392e-01
5.232523e+00 9.219746e-01 9.180919e-01
5.234523e+00 9.220267e-01 9.181445e-01
5.236524e+00 9.220787e-01 9.181971e-01
5.238524e+00 9.221308e-01 9.182497e-01
5.240524e+00 9.221828e-01 9.183022e-01
5.242524e+00 9.222347e-01 9.183547e-01
5.244524e+00 9.222867e-01 9.184071e-01
5.246525e+00 9.223385e-01 9.184595e-01
5.248525e+00 9.223904e-01 9.185119e-01
5.250525e+00 9.224422e-01 9.185642e-01
5.252525e+00 9.224939e-01 9.186165e-01
5.254525e+00 9.225456e-01 9.186688e-01
5.256526e+00 9.225973e-01 9.187210e-01
5.258526e+00 9.226490e-01 9.187732e-01
5.260526e+00 9.227006e-01 9.188253e-01
5.262526e+00 9.227521e-01 9.188774e-01
5.264526e+00 9.228037e-01 9.189295e-01
5.266527e+00 9.228552e-01 9.189815e-01
5.268527e+00 9.229066e-01 9.190335e-01
5.270527e+00 9.229580e-01 9.190855e-01
5.272527e+00 9.230094e-01 9.191374e-01
5.274527e+00 9.230607e-01 9.191893e-01
5.276528e+00 9.231120e-01 9.192411e-01
5.278528e+00 9.231633e-01 9.192929e-01
5.280528e+00 9.232145e-01 9.193447e-01
5.282528e+00 9.232657e-01 9.193964e-01
5.284528e+00 9.233168e-01 9.194481e-01
5.286529e+00 9.233679e-01 9.194998e-01
5.288529e+00 9.234190e-01 9.195514e-01
5.290529e+00 9.234700e-01 9.196030e-01
5.292529e+00 9.235210e-01 9.196546e-01
5.294529e+00 9.235719e-01 9.197061e-01
5.296530e+00 9.236228e-01 9.197575e-01
5.298530e+00 9.236737e-01 9.198090e-01
5.300530e+00 9.237245e-01 9.198604e-01
5.302530e+00 9.237753e-01 9.199117e-01
5.304530e+00 9.238261e-01 9.199631e-01
5.306531e+00 9.238768e-01 9.200144e-01
5.308531e+00 9.239275e-01 9.200656e-01
5.310531e+00 9.239781e-01 9.201168e-01
5.312531e+00 9.240287e-01 9.201680e-01
5.314531e+00 9.240793e-01 9.202192e-01
5.316532e+00 9.241298e-01 9.202703e-01
5.318532e+00 9.241803e-01 9.203213e-01
5.320532e+00 9.242308e-01 9.203724e-01
5.322532e+00 9.242812e-01 9.204234e-01
5.324532e+00 9.243316e-01 9.204743e-01
5.326533e+00 9.243819e-01 9.205252e-01
5.328533e+00 9.244322e-01 9.205761e-01
5.330533e+00 9.244825e-01 9.206270e-01
5.332533e+00 9.245327e-01 9.206778e-01
5.334533e+00 9.245829e-01 9.207286e-01
5.336534e+00 9.246330e-01 9.207793e-01
5.338534e+00 9.246831e-01 9.208300e-01
5.340534e+00 9.247332e-01 9.208807e-01
5.342534e+00 9.247832e-01 9.209313e-01
5.344534e+00 9.248332e-01 9.209819e-01
5.346535e+00 9.248832e-01 9.210325e-01
5.348535e+00 9.249331e-01 9.210830e-01
5.350535e+00 9.249830e-01 9.211335e-01
5.352535e+00 9.250329e-01 9.211839e-01
5.354535e+00 9.250827e-01 9.212344e-01
5.356536e+00 9.251325e-01 9.212847e-01
5.358536e+00 9.251822e-01 9.213351e-01
5.360536e+00 9.252319e-01 9.213854e-01
5.362536e+00 9.252816e-01 9.214357e-01
5.364536e+00 9.253312e-01 9.214859e-01
5.366537e+00 9.253808e-01 9.215361e-01
5.368537e+00 9.254303e-01 9.215863e-01
5.370537e+00 9.254798e-01 9.216364e-01
5.372537e+00 9.255293e-01 9.216865e-01
5.374537e+00 9.255788e-01 9.217365e-01
5.376538e+00 9.256282e-01 9.217866e-01
5.378538e+00 9.256775e-01 9.218366e-01
5.380538e+00 9.257269e-01 9.218865e-01
5.382538e+00 9.257762e-01 9.219364e-01
5.384538e+00 9.258254e-01 9.219863e-01
5.386539e+00 9.258746e-01 9.220361e-01
5.388539e+00 9.259238e-01 9.220859e-01
5.390539e+00 9.259730e-01 9.221357e-01
5.392539e+00 9.260221e-01 9.221855e-01
5.394539e+00 9.260711e-01 9.222352e-01
5.396540e+00 9.261202e-01 9.222848e-01
5.398540e+00 9.261692e-01 9.223344e-01
5.400540e+00 9.262181e-01 9.223840e-01
5.402540e+00 9.262671e-01 9.224336e-01
5.404540e+00 9.263160e-01 9.224831e-01
5.406541e+00 9.263648e-01 9.225326e-01
5.408541e+00 9.264136e-01 9.225821e-01
5.410541e+00 9.264624e-01 9.226315e-01
5.412541e+00 9.265111e-01 9.226809e-01
5.414541e+00 9.265599e-01 9.227302e-01
5.416542e+00 9.266085e-01 9.227795e-01
5.418542e+00 9.266572e-01 9.228288e-01
5.420542e+00 9.267058e-01 9.228781e-01
5.422542e+00 9.267543e-01 9.229273e-01
5.424542e+00 9.268028e-01 9.229764e-01
5.426543e+00 9.268513e-01 9.230256e-01
5.428543e+00 9.268998e-01 9.230747e-01
5.430543e+00 9.269482e-01 9.231237e-01
5.432543e+00 9.269966e-01 9.231728e-01
5.434543e+00 9.270449e-01 9.232218e-01
5.436544e+00 9.270932e-01 9.232707e-01
5.438544e+00 9.271415e-01 9.233197e-01
5.440544e+00 9.271898e-01 9.233686e-01
5.442544e+00 9.272380e-01 9.234174e-01
5.444544e+00 9.272861e-01 9.234662e-01
5.446545e+00 9.273342e-01 9.235150e-01
5.448545e+00 9.273823e-01 9.235638e-01
5.450545e+00 9.274304e-01 9.236125e-01
5.452545e+00 9.274784e-01 9.236612e-01
5.454545e+00 9.275264e-01 9.237098e-01
5.456546e+00 9.275744e-01 9.237585e-01
5.458546e+00 9.276223e-01 9.238070e-01
5.460546e+00 9.276702e-01 9.238556e-01
5.462546e+00 9.277180e-01 9.239041e-01
5.464546e+00 9.277658e-01 9.239526e-01
5.466547e+00 9.278136e-01 9.240010e-01
5.468547e+00 9.278613e-01 9.240494e-01
5.470547e+00 9.279090e-01 9.240978e-01
5.472547e+00 9.279567e-01 9.241461e-01
5.474547e+00 9.280043e-01 9.241945e-01
5.476548e+00 9.280519e-01 9.242427e-01
5.478548e+00 9.280995e-01 9.242910e-01
5.480548e+00 9.281470e-01 9.243392e-01
5.482548e+00 9.281945e-01 9.243873e-01
5.484548e+00 9.282419e-01 9.244355e-01
5.486549e+00 9.282894e-01 9.244836e-01
5.488549e+00 9.283367e-01 9.245316e-01
5.490549e+00 9.283841e-01 9.245797e-01
5.492549e+00 9.284314e-01 9.246277e-01
5.494549e+00 9.284787e-01 9.246756e-01
5.496550e+00 9.285259e-01 9.247236e-01
5.498550e+00 9.285731e-01 9.247715e-01
5.500550e+00 9.286203e-01 9.248193e-01
5.502550e+00 9.286674e-01 9.248672e-01
5.504550e+00 9.287145e-01 9.249150e-01
5.506551e+00 9.287616e-01 9.249627e-01
5.508551e+00 9.288086e-01 9.250105e-01
5.510551e+00 9.288556e-01 9.250581e-01
5.512551e+00 9.289026e-01 9.251058e-01
5.514551e+00 9.289495e-01 9.251534e-01
5.516552e+00 9.289964e-01 9.252010e-01
5.518552e+00 9.290433e-01 9.252486e-01
5.520552e+00 9.290901e-01 9.252961e-01
5.522552e+00 9.291369e-01 9.253436e-01
5.524552e+00 9.291836e-01 9.253911e-01
5.526553e+00 9.292304e-01 9.254385e-01
5.528553e+00 9.292770e-01 9.254859e-01
5.530553e+00 9.293237e-01 9.255332e-01
5.532553e+00 9.293703e-01 9.255806e-01
5.534553e+00 9.294169e-01 9.256279e-01
5.536554e+00 9.294634e-01 9.256751e-01
5.538554e+00 9.295100e-01 9.257223e-01
5.540554e+00 9.295564e-01 9.257695e-01
5.542554e+00 9.296029e-01 9.258167e-01
5.544554e+00 9.296493e-01 9.258638e-01
5.546555e+00 9.296957e-01 9.259109e-01
5.548555e+00 9.297420e-01 9.259580e-01
5.550555e+00 9.297883e-01 9.260050e-01
5.552555e+00 9.298346e-01 9.260520e-01
5.554555e+00 9.298808e-01 9.260989e-01
5.556556e+00 9.299270e-01 9.261459e-01
5.558556e+00 9.299732e-01 9.261927e-01
5.560556e+00 9.300193e-01 9.262396e-01
5.562556e+00 9.300654e-01 9.262864e-01
5.564556e+00 9.301115e-01 9.263332e-01
5.566557e+00 9.301575e-01 9.263800e-01
5.568557e+00 9.302035e-01 9.264267e-01
5.570557e+00 9.302495e-01 9.264734e-01
5.572557e+00 9.302954e-01 9.265201e-01
5.574557e+00 9.303413e-01 9.265667e-01
5.576558e+00 9.303872e-01 9.266133e-01
5.578558e+00 9.304330e-01 9.266599e-01
5.580558e+00 9.304788e-01 9.267064e-01
5.582558e+00 9.305246e-01 9.267529e-01
5.584558e+00 9.305703e-01 9.267993e-01
5.586559e+00 9.306160e-01 9.268458e-01
5.588559e+00 9.306616e-01 9.268922e-01
5.590559e+00 9.307073e-01 9.269385e-01
5.592559e+00 9.307529e-01 9.269849e-01
5.594559e+00 9.307984e-01 9.270312e-01
5.596560e+00 9.308440e-01 9.270774e-01
5.598560e+00 9.308894e-01 9.271237e-01
5.600560e+00 9.309349e-01 9.271699e-01
5.602560e+00 9.309803e-01 9.272161e-01
5.604560e+00 9.310257e-01 9.272622e-01
5.606561e+00 9.310711e-01 9.273083e-01
5.608561e+00 9.311164e-01 9.273544e-01
5.610561e+00 9.311617e-01 9.274004e-01
5.612561e+00 9.312070e-01 9.274464e-01
5.614561e+00 9.312522e-01 9.274924e-01
5.616562e+00 9.312974e-01 9.275383e-01
5.618562e+00 9.313425e-01 9.275842e-01
5.620562e+00 9.313876e-01 9.276301e-01
5.622562e+00 9.314327e-01 9.276760e-01
5.624562e+00 9.314778e-01 9.277218e-01
5.626563e+00 9.315228e-01 9.277676e-01
5.628563e+00 9.315678e-01 9.278133e-01
5.630563e+00 9.316128e-01 9.278590e-01
5.632563e+00 9.316577e-01 9.279047e-01
5.634563e+00 9.317026e-01 9.279504e-01
5.636564e+00 9.317474e-01 9.279960e-01
5.638564e+00 9.317923e-01 9.280416e-01
5.640564e+00 9.318371e-01 9.280871e-01
5.642564e+00 9.318818e-01 9.281327e-01
5.644564e+00 9.319266e-01 9.281782e-01
5.646565e+00 9.319712e-01 9.282236e-01
5.648565e+00 9.320159e-01 9.282691e-01
5.650565e+00 9.320605e-01 9.283145e-01
5.652565e+00 9.321051e-01 9.283598e-01
5.654565e+00 9.321497e-01 9.284052e-01
5.656566e+00 9.321942e-01 9.284505e-01
5.658566e+00 9.322387e-01 9.284957e-01
5.660566e+00 9.322832e-01 9.285410e-01
5.662566e+00 9.323276e-01 9.285862e-01
5.664566e+00 9.323720e-01 9.286314e-01
5.666567e+00 9.324164e-01 9.286765e-01
5.668567e+00 9.324607e-01 9.287216e-01
5.670567e+00 9.325050e-01 9.287667e-01
5.672567e+00 9.325493e-01 9.288117e-01
5.674567e+00 9.325935e-01 9.288568e-01
5.676568e+00 9.326377e-01 9.289017e-01
5.678568e+00 9.326819e-01 9.289467e-01
5.680568e+00 9.327260e-01 9.289916e-01
5.682568e+00 9.327701e-01 9.290365e-01
5.684568e+00 9.328142e-01 9.290814e-01
5.686569e+00 9.328583e-01 9.291262e-01
5.688569e+00 9.329023e-01 9.291710e-01
5.690569e+00 9.329463e-01 9.292158e-01
5.692569e+00 9.329902e-01 9.292605e-01
5.694569e+00 9.330341e-01 9.293052e-01
5.696570e+00 9.330780e-01 9.293499e-01
5.698570e+00 9.331218e-01 9.293945e-01
5.700570e+00 9.331657e-01 9.294391e-01
5.702570e+00 9.332094e-01 9.294837e-01
5.704570e+00 9.332532e-01 9.295282e-01
5.706571e+00 9.332969e-01 9.295728e-01
5.708571e+00 9.333406e-01 9.296172e-01
5.710571e+00 9.333843e-01 9.296617e-01
5.712571e+00 9.334279e-01 9.297061e-01
5.714571e+00 9.334715e-01 9.297505e-01
5.716572e+00 9.335150e-01 9.297949e-01
5.718572e+00 9.335586e-01 9.298392e-01
5.720572e+00 9.336021e-01 9.298835e-01
5.722572e+00 9.336455e-01 9.299278e-01
5.724572e+00 9.336890e-01 9.299720e-01
5.726573e+00 9.337324e-01 9.300162e-01
5.728573e+00 9.337757e-01 9.300604e-01
5.730573e+00 9.338191e-01 9.301045e-01
5.732573e+00 9.338624e-01 9.301486e-01
5.734573e+00 9.339056e-01 9.301927e-01
5.736574e+00 9.339489e-01 9.302368e-01
5.738574e+00 9.339921e-01 9.302808e-01
5.740574e+00 9.340353e-01 9.303248e-01
5.742574e+00 9.340784e-01 9.303687e-01
5.744574e+00 9.341215e-01 9.304127e-01
5.746575e+00 9.341646e-01 9.304566e-01
5.748575e+00 9.342077e-01 9.305004e-01
5.750575e+00 9.342507e-01 9.305443e-01
5.752575e+00 9.342937e-01 9.305881e-01
5.754575e+00 9.343366e-01 9.306319e-01
5.756576e+00 9.343796e-01 9.306756e-01
5.758576e+00 9.344225e-01 9.307193e-01
5.760576e+00 9.344653e-01 9.307630e-01
5.762576e+00 9.345082e-01 9.308067e-01
5.764576e+00 9.345510e-01 9.308503e-01
5.766577e+00 9.345937e-01 9.308939e-01
5.768577e+00 9.346365e-01 9.309374e-01
5.770577e+00 9.346792e-01 9.309810e-01
5.772577e+00 9.347219e-01 9.310245e-01
5.774577e+00 9.347645e-01 9.310679e-01
5.776578e+00 9.348071e-01 9.311114e-01
5.778578e+00 9.348497e-01 9.311548e-01
5.780578e+00 9.348922e-01 9.311982e-01
5.782578e+00 9.349348e-01 9.312415e-01
5.784578e+00 9.349773e-01 9.312848e-01
5.786579e+00 9.350197e-01 9.313281e-01
5.788579e+00 9.350621e-01 9.313714e-01
5.790579e+00 9.351045e-01 9.314146e-01
5.792579e+00 9.351469e-01 9.314578e-01
5.794579e+00 9.351892e-01 9.315010e-01
5.796580e+00 9.352315e-01 9.315441e-01
5.798580e+00 9.352738e-01 9.315872e-01
5.800580e+00 9.353161e-01 9.316303e-01
5.802580e+00 9.353583e-01 9.316734e-01
5.804580e+00 9.354005e-01 9.317164e-01
5.806581e+00 9.354426e-01 9.317594e-01
5.808581e+00 9.354847e-01 9.318023e-01
5.810581e+00 9.355268e-01 9.318453e-01
5.812581e+00 9.355689e-01 9.318882e-01
5.814581e+00 9.356109e-01 9.319310e-01
5.816582e+00 9.356529e-01 9.319739e-01
5.818582e+00 9.356949e-01 9.320167e-01
5.820582e+00 9.357368e-01 9.320595e-01
5.822582e+00 9.357787e-01 9.321022e-01
5.824582e+00 9.358206e-01 9.321450e-01
5.826583e+00 9.358624e-01 9.321876e-01
5.828583e+00 9.359042e-01 9.322303e-01
5.830583e+00 9.359460e-01 9.322729e-01
5.832583e+00 9.359878e-01 9.323155e-01
5.834583e+00 9.360295e-01 9.323581e-01
5.836584e+00 9.360712e-01 9.324007e-01
5.838584e+00 9.361129e-01 9.324432e-01
5.840584e+00 9.361545e-01 9.324857e-01
5.842584e+00 9.361961e-01 9.325281e-01
5.844584e+00 9.362377e-01 9.325705e-01
5.846585e+00 9.362792e-01 9.326129e-01
5.848585e+00 9.363207e-01 9.326553e-01
5.850585e+00 9.363622e-01 9.326976e-01
5.852585e+00 9.364036e-01 9.327400e-01
5.854585e+00 9.364451e-01 9.327822e-01
5.856586e+00 9.364865e-01 9.328245e-01
5.858586e+00 9.365278e-01 9.328667e-01
5.860586e+00 9.365691e-01 9.329089e-01
5.862586e+00 9.366104e-01 9.329511e-01
5.864586e+00 9.366517e-01 9.329932e-01
5.866587e+00 9.366930e-01 9.330353e-01
5.868587e+00 9.367342e-01 9.330774e-01
5.870587e+00 9.367753e-01 9.331194e-01
5.872587e+00 9.368165e-01 9.331614e-01
5.874587e+00 9.368576e-01 9.332034e-01
5.876588e+00 9.368987e-01 9.332454e-01
5.878588e+00 9.369398e-01 9.332873e-01
5.880588e+00 9.369808e-01 9.333292e-01
5.882588e+00 9.370218e-01 9.333711e-01
5.884588e+00 9.370628e-01 9.334129e-01
5.886589e+00 9.371037e-01 9.334547e-01
5.888589e+00 9.371446e-01 9.334965e-01
5.890589e+00 9.371855e-01 9.335383e-01
5.892589e+00 9.372264e-01 9.335800e-01
5.894589e+00 9.372672e-01 9.336217e-01
5.896590e+00 9.373080e-01 9.336634e-01
5.898590e+00 9.373487e-01 9.337050e-01
5.900590e+00 9.373895e-01 9.337466e-01
5.902590e+00 9.374302e-01 9.337882e-01
5.904590e+00 9.374709e-01 9.338297e-01
5.906591e+00 9.375115e-01 9.338713e-01
5.908591e+00 9.375521e-01 9.339128e-01
5.910591e+00 9.375927e-01 9.339542e-01
5.912591e+00 9.376333e-01 9.339957e-01
5.914591e+00 9.376738e-01 9.340371e-01
5.916592e+00 9.377143e-01 9.340785e-01
5.918592e+00 9.377548e-01 9.341198e-01
5.920592e+00 9.377952e-01 9.341611e-01
5.922592e+00 9.378356e-01 9.342024e-01
5.924592e+00 9.378760e-01 9.342437e-01
5.926593e+00 9.379163e-01 9.342849e-01
5.928593e+00 9.379567e-01 9.343261e-01
5.930593e+00 9.379970e-01 9.343673e-01
5.932593e+00 9.380372e-01 9.344085e-01
5.934593e+00 9.380775e-01 9.344496e-01
5.936594e+00 9.381177e-01 9.344907e-01
5.938594e+00 9.381578e-01 9.345318e-01
5.940594e+00 9.381980e-01 9.345728e-01
5.942594e+00 9.382381e-01 9.346138e-01
5.944594e+00 9.382782e-01 9.346548e-01
5.946595e+00 9.383183e-01 9.346958e-01
5.948595e+00 9.383583e-01 9.347367e-01
5.950595e+00 9.383983e-01 9.347776e-01
5.952595e+00 9.384383e-01 9.348185e-01
5.954595e+00 9.384782e-01 9.348593e-01
5.956596e+00 9.385181e-01 9.349001e-01
5.958596e+00 9.385580e-01 9.349409e-01
5.960596e+00 9.385979e-01 9.349817e-01
5.962596e+00 9.386377e-01 9.350224e-01
5.964596e+00 9.386775e-01 9.350631e-01
5.966597e+00 9.387173e-01 9.351038e-01
5.968597e+00 9.387570e-01 9.351444e-01
5.970597e+00 9.387967e-01 9.351850e-01
5.972597e+00 9.388364e-01 9.352256e-01
5.974597e+00 9.388761e-01 9.352662e-01
5.976598e+00 9.389157e-01 9.353067e-01
5.978598e+00 9.389553e-01 9.353472e-01
5.980598e+00 9.389949e-01 9.353877e-01
5.982598e+00 9.390344e-01 9.354281e-01
5.984598e+00 9.390740e-01 9.354686e-01
5.986599e+00 9.391134e-01 9.355089e-01
5.988599e+00 9.391529e-01 9.355493e-01
5.990599e+00 9.391923e-01 9.355897e-01
5.992599e+00 9.392317e-01 9.356300e-01
5.994599e+00 9.392711e-01 9.356702e-01
5.996600e+00 9.393104e-01 9.357105e-01
5.998600e+00 9.393498e-01 9.357507e-01
6.000600e+00 9.393891e-01 9.357909e-01
6.002600e+00 9.394283e-01 9.358311e-01
6.004600e+00 9.394675e-01 9.358712e-01
6.006601e+00 9.395067e-01 9.359114e-01
6.008601e+00 9.395459e-01 9.359515e-01
6.010601e+00 9.395851e-01 9.359915e-01
6.012601e+00 9.396242e-01 9.360315e-01
6.014601e+00 9.396633e-01 9.360716e-01
6.016602e+00 9.397023e-01 9.361115e-01
6.018602e+00 9.397414e-01 9.361515e-01
6.020602e+00 9.397804e-01 9.361914e-01
6.022602e+00 9.398194e-01 9.362313e-01
6.024602e+00 9.398583e-01 9.362712e-01
6.026603e+00 9.398972e-01 9.363110e-01
6.028603e+00 9.399361e-01 9.363508e-01
6.030603e+00 9.399750e-01 9.363906e-01
6.032603e+00 9.400138e-01 9.364304e-01
6.034603e+00 9.400526e-01 9.364701e-01
6.036604e+00 9.400914e-01 9.365098e-01
6.038604e+00 9.401302e-01 9.365495e-01
6.040604e+00 9.401689e-01 9.365891e-01
6.042604e+00 9.402076e-01 9.366288e-01
6.044604e+00 9.402463e-01 9.366684e-01
6.046605e+00 9.402849e-01 9.367079e-01
6.048605e+00 9.403235e-01 9.367475e-01
6.050605e+00 9.403621e-01 9.367870e-01
6.052605e+00 9.404007e-01 9.368265e-01
6.054605e+00 9.404392e-01 9.368659e-01
6.056606e+00 9.404777e-01 9.369054e-01
6.058606e+00 9.405162e-01 9.369448e-01
6.060606e+00 9.405546e-01 9.369842e-01
6.062606e+00 9.405930e-01 9.370235e-01
6.064606e+00 9.406314e-01 9.370628e-01
6.066607e+00 9.406698e-01 9.371021e-01
6.068607e+00 9.407081e-01 9.371414e-01
6.070607e+00 9.407465e-01 9.371806e-01
6.072607e+00 9.407847e-01 9.372199e-01
6.074607e+00 9.408230e-01 9.372591e-01
6.076608e+00 9.408612e-01 9.372982e-01
6.078608e+00 9.408994e-01 9.373374e-01
6.080608e+00 9.409376e-01 9.373765e-01
6.082608e+00 9.409757e-01 9.374156e-01
6.084608e+00 9.410139e-01 9.374546e-01
6.086609e+00 9.410520e-01 9.374936e-01
6.088609e+00 9.410900e-01 9.375326e-01
6.090609e+00 9.411281e-01 9.375716e-01
6.092609e+00 9.411661e-01 9.376106e-01
6.094609e+00 9.412040e-01 9.376495e-01
6.096610e+00 9.412420e-01 9.376884e-01
6.098610e+00 9.412799e-01 9.377273e-01
6.100610e+00 9.413178e-01 9.377661e-01
6.102610e+00 9.413557e-01 9.378049e-01
6.104610e+00 9.413935e-01 9.378437e-01
6.106611e+00 9.414314e-01 9.378825e-01
6.108611e+00 9.414692e-01 9.379212e-01
6.110611e+00 9.415069e-01 9.379599e-01
6.112611e+00 9.415447e-01 9.379986e-01
6.114611e+00 9.415824e-01 9.380373e-01
6.116612e+00 9.416201e-01 9.380759e-01
6.118612e+00 9.416577e-01 9.381145e-01
6.120612e+00 9.416953e-01 9.381531e-01
6.122612e+00 9.417329e-01 9.381916e-01
6.124612e+00 9.417705e-01 9.382302e-01
6.126613e+00 9.418081e-01 9.382687e-01
6.128613e+00 9.418456e-01 9.383071e-01
6.130613e+00 9.418831e-01 9.383456e-01
6.132613e+00 9.419206e-01 9.383840e-01
6.134613e+00 9.419580e-01 9.384224e-01
6.136614e+00 9.419954e-01 9.384608e-01
6.138614e+00 9.420328e-01 9.384991e-01
6.140614e+00 9.420702e-01 9.385374e-01
6.142614e+00 9.421075e-01 9.385757e-01
6.144614e+00 9.421448e-01 9.386140e-01
6.146615e+00 9.421821e-01 9.386522e-01
6.148615e+00 9.422193e-01 9.386904e-01
6.150615e+00 9.422566e-01 9.387286e-01
6.152615e+00 9.422938e-01 9.387668e-01
6.154615e+00 9.423309e-01 9.388049e-01
6.156616e+00 9.423681e-01 9.388430e-01
6.158616e+00 9.424052e-01 9.388811e-01
6.160616e+00 9.424423e-01 9.389191e-01
6.162616e+00 9.424794e-01 9.389572e-01
6.164616e+00 9.425164e-01 9.389952e-01
6.166617e+00 9.425534e-01 9.390332e-01
6.168617e+00 9.425904e-01 9.390711e-01
6.170617e+00 9.426274e-01 9.391090e-01
6.172617e+00 9.426643e-01 9.391469e-01
6.174617e+00 9.427012e-01 9.391848e-01
6.176618e+00 9.427381e-01 9.392227e-01
6.178618e+00 9.427750e-01 9.392605e-01
6.180618e+00 9.428118e-01 9.392983e-01
6.182618e+00 9.428486e-01 9.393360e-01
6.184618e+00 9.428854e-01 9.393738e-01
6.186619e+00 9.429221e-01 9.394115e-01
6.188619e+00 9.429589e-01 9.394492e-01
6.190619e+00 9.429956e-01 9.394869e-01
6.192619e+00 9.430322e-01 9.395245e-01
6.194619e+00 9.430689e-01 9.395621e-01
6.196620e+00 9.431055e-01 9.395997e-01
6.198620e+00 9.431421e-01 9.396373e-01
6.200620e+00 9.431787e-01 9.396748e-01
6.202620e+00 9.432152e-01 9.397123e-01
6.204620e+00 9.432517e-01 9.397498e-01
6.206621e+00 9.432882e-01 9.397873e-01
6.208621e+00 9.433247e-01 9.398247e-01
6.210621e+00 9.433611e-01 9.398621e-01
6.212621e+00 9.433975e-01 9.398995e-01
6.214621e+00 9.434339e-01 9.399369e-01
6.216622e+00 9.434703e-01 9.399742e-01
6.218622e+00 9.435066e-01 9.400115e-01
6.220622e+00 9.435429e-01 9.400488e-01
6.222622e+00 9.435792e-01 9.400861e-01
6.224622e+00 9.436155e-01 9.401233e-01
6.226623e+00 9.436517e-01 9.401605e-01
6.228623e+00 9.436879e-01 9.401977e-01
6.230623e+00 9.437241e-01 9.402349e-01
6.232623e+00 9.437602e-01 9.402720e-01
6.234623e+00 9.437964e-01 9.403091e-01
6.236624e+00 9.438325e-01 9.403462e-01
6.238624e+00 9.438686e-01 9.403832e-01
6.240624e+00 9.439046e-01 9.404203e-01
6.242624e+00 9.439406e-01 9.404573e-01
6.244624e+00 9.439766e-01 9.404943e-01
6.246625e+00 9.440126e-01 9.405312e-01
6.248625e+00 9.440486e-01 9.405682e-01
6.250625e+00 9.440845e-01 9.406051e-01
6.252625e+00 9.441204e-01 9.406419e-01
6.254625e+00 9.441562e-01 9.406788e-01
6.256626e+00 9.441921e-01 9.407156e-01
6.258626e+00 9.442279e-01 9.407524e-01
6.260626e+00 9.442637e-01 9.407892e-01
6.262626e+00 9.442995e-01 9.408260e-01
6.264626e+00 9.443352e-01 9.408627e-01
6.266627e+00 9.443709e-01 9.408994e-01
6.268627e+00 9.444066e-01 9.409361e-01
6.270627e+00 9.444423e-01 9.409728e-01
6.272627e+00 9.444780e-01 9.410094e-01
6.274627e+00 9.445136e-01 9.410460e-01
6.276628e+00 9.445492e-01 9.410826e-01
6.278628e+00 9.445847e-01 9.411191e-01
6.280628e+00 9.446203e-01 9.411557e-01
6.282628e+00 9.446558e-01 9.411922e-01
6.284628e+00 9.446913e-01 9.412287e-01
6.286629e+00 9.447268e-01 9.412651e-01
6.288629e+00 9.447622e-01 9.413015e-01
6.290629e+00 9.447976e-01 9.413380e-01
6.292629e+00 9.448330e-01 9.413743e-01
6.294629e+00 9.448684e-01 9.414107e-01
6.296630e+00 9.449037e-01 9.414470e-01
6.298630e+00 9.449390e-01 9.414833e-01
6.300630e+00 9.449743e-01 9.415196e-01
6.302630e+00 9.450096e-01 9.415559e-01
6.304630e+00 9.450448e-01 9.415921e-01
6.306631e+00 9.450800e-01 9.416283e-01
6.308631e+00 9.451152e-01 9.416645e-01
6.310631e+00 9.451504e-01 9.417007e-01
6.312631e+00 9.451855e-01 9.417368e-01
6.314631e+00 9.452207e-01 9.417729e-01
6.316632e+00 9.452557e-01 9.418090e-01
6.318632e+00 9.452908e-01 9.418451e-01
6.320632e+00 9.453259e-01 9.418811e-01
6.322632e+00 9.453609e-01 9.419172e-01
6.324632e+00 9.453959e-01 9.419532e-01
6.326633e+00 9.454308e-01 9.419891e-01
6.328633e+00 9.454658e-01 9.420251e-01
6.330633e+00 9.455007e-01 9.420610e-01
6.332633e+00 9.455356e-01 9.420969e-01
6.334633e+00 9.455705e-01 9.421328e-01
6.336634e+00 9.456053e-01 9.421686e-01
6.338634e+00 9.456401e-01 9.422044e-01
6.340634e+00 9.456749e-01 9.422402e-01
6.342634e+00 9.457097e-01 9.422760e-01
6.344634e+00 9.457444e-01 9.423117e-01
6.346635e+00 9.457791e-01 9.423475e-01
6.348635e+00 9.458138e-01 9.423832e-01
6.350635e+00 9.458485e-01 9.424188e-01
6.352635e+00 9.458832e-01 9.424545e-01
6.354635e+00 9.459178e-01 9.424901e-01
6.356636e+00 9.459524e-01 9.425257e-01
6.358636e+00 9.459870e-01 9.425613e-01
6.360636e+00 9.460215e-01 9.425969e-01
6.362636e+00 9.460560e-01 9.426324e-01
6.364636e+00 9.460905e-01 9.426679e-01
6.366637e+00 9.461250e-01 9.427034e-01
6.368637e+00 9.461595e-01 9.427389e-01
6.370637e+00 9.461939e-01 9.427743e-01
6.372637e+00 9.462283e-01 9.428097e-01
6.374637e+00 9.462627e-01 9.428451e-01
6.376638e+00 9.462970e-01 9.428805e-01
6.378638e+00 9.463313e-01 9.429158e-01
6.380638e+00 9.463657e-01 9.429511e-01
6.382638e+00 9.463999e-01 9.429864e-01
6.384638e+00 9.464342e-01 9.430217e-01
6.386639e+00 9.464684e-01 9.430569e-01
6.388639e+00 9.465026e-01 9.430922e-01
6.390639e+00 9.465368e-01 9.431274e-01
6.392639e+00 9.465710e-01 9.431625e-01
6.394639e+00 9.466051e-01 9.431977e-01
6.396640e+00 9.466392e-01 9.432328e-01
6.398640e+00 9.466733e-01 9.432679e-01
6.400640e+00 9.467074e-01 9.433030e-01
6.402640e+00 9.467414e-01 9.433380e-01
6.404640e+00 9.467754e-01 9.433731e-01
6.406641e+00 9.468094e-01 9.434081e-01
6.408641e+00 9.468434e-01 9.434431e-01
6.410641e+00 9.468773e-01 9.434780e-01
6.412641e+00 9.469113e-01 9.435130e-01
6.414641e+00 9.469452e-01 9.435479e-01
6.416642e+00 9.469790e-01 9.435828e-01
6.418642e+00 9.470129e-01 9.436176e-01
6.420642e+00 9.470467e-01 9.436525e-01
6.422642e+00 9.470805e-01 9.436873e-01
6.424642e+00 9.471143e-01 9.437221e-01
6.426643e+00 9.471480e-01 9.437569e-01
6.428643e+00 9.471818e-01 9.437916e-01
6.430643e+00 9.472155e-01 9.438264e-01
6.432643e+00 9.472492e-01 9.438611e-01
6.434643e+00 9.472828e-01 9.438957e-01
6.436644e+00 9.473164e-01 9.439304e-01
6.438644e+00 9.473501e-01 9.439650e-01
6.440644e+00 9.473836e-01 9.439996e-01
6.442644e+00 9.474172e-01 9.440342e-01
6.444644e+00 9.474507e-01 9.440688e-01
6.446645e+00 9.474843e-01 9.441033e-01
6.448645e+00 9.475178e-01 9.441379e-01
6.450645e+00 9.475512e-01 9.441723e-01
6.452645e+00 9.475847e-01 9.442068e-01
6.454645e+00 9.476181e-01 9.442413e-01
6.456646e+00 9.476515e-01 9.442757e-01
6.458646e+00 9.476849e-01 9.443101e-01
6.460646e+00 9.477182e-01 9.443445e-01
6.462646e+00 9.477515e-01 9.443788e-01
6.464646e+00 9.477849e-01 9.444132e-01
6.466647e+00 9.478181e-01 9.444475e-01
6.468647e+00 9.478514e-01 9.444818e-01
6.470647e+00 9.478846e-01 9.445160e-01
6.472647e+00 9.479178e-01 9.445503e-01
6.474647e+00 9.479510e-01 9.445845e-01
6.476648e+00 9.479842e-01 9.446187e-01
6.478648e+00 9.480173e-01 9.446528e-01
6.480648e+00 9.480504e-01 9.446870e-01
6.482648e+00 9.480835e-01 9.447211e-01
6.484648e+00 9.481166e-01 9.447552e-01
6.486649e+00 9.481497e-01 9.447893e-01
6.488649e+00 9.481827e-01 9.448234e-01
6.490649e+00 9.482157e-01 9.448574e-01
6.492649e+00 9.482487e-01 9.448914e-01
6.494649e+00 9.482816e-01 9.449254e-01
6.496650e+00 9.483146e-01 9.449593e-01
6.498650e+00 9.483475e-01 9.449933e-01
6.500650e+00 9.483803e-01 9.450272e-01
6.502650e+00 9.484132e-01 9.450611e-01
6.504650e+00 9.484460e-01 9.450950e-01
6.506651e+00 9.484789e-01 9.451288e-01
6.508651e+00 9.485117e-01 9.451627e-01
6.510651e+00 9.485444e-01 9.451965e-01
6.512651e+00 9.485772e-01 9.452303e-01
6.514651e+00 9.486099e-01 9.452640e-01
6.516652e+00 9.486426e-01 9.452977e-01
6.518652e+00 9.486753e-01 9.453315e-01
6.520652e+00 9.487079e-01 9.453652e-01
6.522652e+00 9.487406e-01 9.453988e-01
6.524652e+00 9.487732e-01 9.454325e-01
6.526653e+00 9.488058e-01 9.454661e-01
6.528653e+00 9.488383e-01 9.454997e-01
6.530653e+00 9.488709e-01 9.455333e-01
6.532653e+00 9.489034e-01 9.455668e-01
6.534653e+00 9.489359e-01 9.456004e-01
6.536654e+00 9.489684e-01 9.456339e-01
6.538654e+00 9.490008e-01 9.456674e-01
6.540654e+00 9.490332e-01 9.457008e-01
6.542654e+00 9.490656e-01 9.457343e-01
6.544654e+00 9.490980e-01 9.457677e-01
6.546655e+00 9.491304e-01 9.458011e-01
6.548655e+00 9.491627e-01 9.458345e-01
6.550655e+00 9.491950e-01 9.458678e-01
6.552655e+00 9.492273e-01 9.459012e-01
6.554655e+00 9.492596e-01 9.459345e-01
6.556656e+00 9.492918e-01 9.459678e-01
6.558656e+00 9.493241e-01 9.460010e-01
6.560656e+00 9.493563e-01 9.460343e-01
6.562656e+00 9.493884e-01 9.460675e-01
6.564656e+00 9.494206e-01 9.461007e-01
6.566657e+00 9.494527e-01 9.461339e-01
6.568657e+00 9.494848e-01 9.461670e-01
6.570657e+00 9.495169e-01 9.462002e-01
6.572657e+00 9.495490e-01 9.462333e-01
6.574657e+00 9.495810e-01 9.462664e-01
6.576658e+00 9.496131e-01 9.462994e-01
6.578658e+00 9.496451e-01 9.463325e-01
6.580658e+00 9.496770e-01 9.463655e-01
6.582658e+00 9.497090e-01 9.463985e-01
6.584658e+00 9.497409e-01 9.464315e-01
6.586659e+00 9.497728e-01 9.464644e-01
6.588659e+00 9.498047e-01 9.464974e-01
6.590659e+00 9.498366e-01 9.465303e-01
6.592659e+00 9.498684e-01 9.465632e-01
6.594659e+00 9.499003e-01 9.465961e-01
6.596660e+00 9.499321e-01 9.466289e-01
6.598660e+00 9.499638e-01 9.466617e-01
6.600660e+00 9.499956e-01 9.466945e-01
6.602660e+00 9.500273e-01 9.467273e-01
6.604660e+00 9.500590e-01 9.467601e-01
6.606661e+00 9.500907e-01 9.467928e-01
6.608661e+00 9.501224e-01 9.468255e-01
6.610661e+00 9.501540e-01 9.468582e-01
6.612661e+00 9.501856e-01 9.468909e-01
6.614661e+00 9.502172e-01 9.469235e-01
6.616662e+00 9.502488e-01 9.469562e-01
6.618662e+00 9.502804e-01 9.469888e-01
6.620662e+00 9.503119e-01 9.470214e-01
6.622662e+00 9.503434e-01 9.470539e-01
6.624662e+00 9.503749e-01 9.470865e-01
6.626663e+00 9.504064e-01 9.471190e-01
6.628663e+00 9.504378e-01 9.471515e-01
6.630663e+00 9.504692e-01 9.471839e-01
6.632663e+00 9.505006e-01 9.472164e-01
6.634663e+00 9.505320e-01 9.472488e-01
6.636664e+00 9.505634e-01 9.472812e-01
6.638664e+00 9.505947e-01 9.473136e-01
6.640664e+00 9.506260e-01 9.473460e-01
6.642664e+00 9.506573e-01 9.473783e-01
6.644664e+00 9.506886e-01 9.474107e-01
6.646665e+00 9.507198e-01 9.474430e-01
6.648665e+00 9.507511e-01 9.474753e-01
6.650665e+00 9.507823e-01 9.475075e-01
6.652665e+00 9.508134e-01 9.475398e-01
6.654665e+00 9.508446e-01 9.475720e-01
6.656666e+00 9.508757e-01 9.476042e-01
6.658666e+00 9.509069e-01 9.476363e-01
6.660666e+00 9.509380e-01 9.476685e-01
6.662666e+00 9.509690e-01 9.477006e-01
6.664666e+00 9.510001e-01 9.477327e-01
6.666667e+00 9.510311e-01 9.477648e-01
6.668667e+00 9.510621e-01 9.477969e-01
6.670667e+00 9.510931e-01 9.478289e-01
6.672667e+00 9.511241e-01 9.478610e-01
6.674667e+00 9.511550e-01 9.478930e-01
6.676668e+00 9.511860e-01 9.479249e-01
6.678668e+00 9.512169e-01 9.479569e-01
6.680668e+00 9.512477e-01 9.479888e-01
6.682668e+00 9.512786e-01 9.480208e-01
6.684668e+00 9.513094e-01 9.480527e-01
6.686669e+00 9.513402e-01 9.480845e-01
6.688669e+00 9.513710e-01 9.481164e-01
6.690669e+00 9.514018e-01 9.481482e-01
6.692669e+00 9.514326e-01 9.481800e-01
6.694669e+00 9.514633e-01 9.482118e-01
6.696670e+00 9.514940e-01 9.482436e-01
6.698670e+00 9.515247e-01 9.482753e-01
6.700670e+00 9.515554e-01 9.483071e-01
6.702670e+00 9.515860e-01 9.483388e-01
6.704670e+00 9.516166e-01 9.483705e-01
6.706671e+00 9.516472e-01 9.484021e-01
6.708671e+00 9.516778e-01 9.484338e-01
6.710671e+00 9.517084e-01 9.484654e-01
6.712671e+00 9.517389e-01 9.484970e-01
6.714671e+00 9.517694e-01 9.485286e-01
6.716672e+00 9.517999e-01 9.485601e-01
6.718672e+00 9.518304e-01 9.485917e-01
6.720672e+00 9.518608e-01 9.486232e-01
6.722672e+00 9.518913e-01 9.486547e-01
6.724672e+00 9.519217e-01 9.486861e-01
6.726673e+00 9.519521e-01 9.487176e-01
6.728673e+00 9.519824e-01 9.487490e-01
6.730673e+00 9.520128e-01 9.487804e-01
6.732673e+00 9.520431e-01 9.488118e-01
6.734673e+00 9.520734e-01 9.488432e-01
6.736674e+00 9.521037e-01 9.488746e-01
6.738674e+00 9.521340e-01 9.489059e-01
6.740674e+00 9.521642e-01 9.489372e-01
6.742674e+00 9.521944e-01 9.489685e-01
6.744674e+00 9.522246e-01 9.489997e-01
6.746675e+00 9.522548e-01 9.490310e-01
6.748675e+00 9.522850e-01 9.490622e-01
6.750675e+00 9.523151e-01 9.490934e-01
6.752675e+00 9.523452e-01 9.491246e-01
6.754675e+00 9.523753e-01 9.491558e-01
6.756676e+00 9.524054e-01 9.491869e-01
6.758676e+00 9.524355e-01 9.492180e-01
6.760676e+00 9.524655e-01 9.492491e-01
6.762676e+00 9.524955e-01 9.492802e-01
6.764676e+00 9.525255e-01 9.493113e-01
6.766677e+00 9.525555e-01 9.493423e-01
6.768677e+00 9.525854e-01 9.493733e-01
6.770677e+00 9.526154e-01 9.494043e-01
6.772677e+00 9.526453e-01 9.494353e-01
6.774677e+00 9.526752e-01 9.494663e-01
6.776678e+00 9.527050e-01 9.494972e-01
6.778678e+00 9.527349e-01 9.495281e-01
6.780678e+00 9.527647e-01 9.495590e-01
6.782678e+00 9.527945e-01 9.495899e-01
6.784678e+00 9.528243e-01 9.496207e-01
6.786679e+00 9.528540e-01 9.496516e-01
6.788679e+00 9.528838e-01 9.496824e-01
6.790679e+00 9.529135e-01 9.497132e-01
6.792679e+00 9.529432e-01 9.497440e-01
6.794679e+00 9.529729e-01 9.497747e-01
6.796680e+00 9.530026e-01 9.498054e-01
6.798680e+00 9.530322e-01 9.498362e-01
6.800680e+00 9.530618e-01 9.498668e-01
6.802680e+00 9.530914e-01 9.498975e-01
6.804680e+00 9.531210e-01 9.499282e-01
6.806681e+00 9.531506e-01 9.499588e-01
6.808681e+00 9.531801e-01 9.499894e-01
6.810681e+00 9.532096e-01 9.500200e-01
6.812681e+00 9.532391e-01 9.500506e-01
6.814681e+00 9.532686e-01 9.500811e-01
6.816682e+00 9.532980e-01 9.501116e-01
6.818682e+00 9.533275e-01 9.501422e-01
6.820682e+00 9.533569e-01 9.501726e-01
6.822682e+00 9.533863e-01 9.502031e-01
6.824682e+00 9.534157e-01 9.502336e-01
6.826683e+00 9.534450e-01 9.502640e-01
6.828683e+00 9.534744e-01 9.502944e-01
6.830683e+00 9.535037e-01 9.503248e-01
6.832683e+00 9.535330e-01 9.503552e-01
6.834683e+00 9.535622e-01 9.503855e-01
6.836684e+00 9.535915e-01 9.504158e-01
6.838684e+00 9.536207e-01 9.504461e-01
6.840684e+00 9.536499e-01 9.504764e-01
6.842684e+00 9.536791e-01 9.505067e-01
6.844684e+00 9.537083e-01 9.505369e-01
6.846685e+00 9.537375e-01 9.505672e-01
6.848685e+00 9.537666e-01 9.505974e-01
6.850685e+00 9.537957e-01 9.506276e-01
6.852685e+00 9.538248e-01 9.506577e-01
6.854685e+00 9.538539e-01 9.506879e-01
6.856686e+00 9.538829e-01 9.507180e-01
6.858686e+00 9.539120e-01 9.507481e-01
6.860686e+00 9.539410e-01 9.507782e-01
6.862686e+00 9.539700e-01 9.508083e-01
6.864686e+00 9.539989e-01 9.508383e-01
6.866687e+00 9.540279e-01 9.508684e-01
6.868687e+00 9.540568e-01 9.508984e-01
6.870687e+00 9.540857e-01 9.509283e-01
6.872687e+00 9.541146e-01 9.509583e-01
6.874687e+00 9.541435e-01 9.509883e-01
6.876688e+00 9.541724e-01 9.510182e-01
6.878688e+00 9.542012e-01 9.510481e-01
6.880688e+00 9.542300e-01 9.510780e-01
6.882688e+00 9.542588e-01 9.511079e-01
6.884688e+00 9.542876e-01 9.511377e-01
6.886689e+00 9.543163e-01 9.511676e-01
6.888689e+00 9.543451e-01 9.511974e-01
6.890689e+00 9.543738e-01 9.512272e-01
6.892689e+00 9.544025e-01 9.512569e-01
6.894689e+00 9.544311e-01 9.512867e-01
6.896690e+00 9.544598e-01 9.513164e-01
6.898690e+00 9.544884e-01 9.513461e-01
6.900690e+00 9.545170e-01 9.513758e-01
6.902690e+00 9.545456e-01 9.514055e-01
6.904690e+00 9.545742e-01 9.514351e-01
6.906691e+00 9.546028e-01 9.514648e-01
6.908691e+00 9.546313e-01 9.514944e-01
6.910691e+00 9.546598e-01 9.515240e-01
6.912691e+00 9.546883e-01 9.515536e-01
6.914691e+00 9.547168e-01 9.515831e-01
6.916692e+00 9.547453e-01 9.516127e-01
6.918692e+00 9.547737e-01 9.516422e-01
6.920692e+00 9.548021e-01 9.516717e-01
6.922692e+00 9.548305e-01 9.517012e-01
6.924692e+00 9.548589e-01 9.517306e-01
6.926693e+00 9.548873e-01 9.517601e-01
6.928693e+00 9.549156e-01 9.517895e-01
6.930693e+00 9.549439e-01 9.518189e-01
6.932693e+00 9.549722e-01 9.518483e-01
6.934693e+00 9.550005e-01 9.518776e-01
6.936694e+00 9.550288e-01 9.519070e-01
6.938694e+00 9.550570e-01 9.519363e-01
6.940694e+00 9.550852e-01 9.519656e-01
6.942694e+00 9.551134e-01 9.519949e-01
6.944694e+00 9.551416e-01 9.520242e-01
6.946695e+00 9.551698e-01 9.520534e-01
6.948695e+00 9.551979e-01 9.520826e-01
6.950695e+00 9.552261e-01 9.521118e-01
6.952695e+00 9.552542e-01 9.521410e-01
6.954695e+00 9.552823e-01 9.521702e-01
6.956696e+00 9.553103e-01 9.521993e-01
6.958696e+00 9.553384e-01 9.522285e-01
6.960696e+00 9.553664e-01 9.522576e-01
6.962696e+00 9.553944e-01 9.522867e-01
6.964696e+00 9.554224e-01 9.523158e-01
6.966697e+00 9.554504e-01 9.523448e-01
6.968697e+00 9.554783e-01 9.523738e-01
6.970697e+00 9.555063e-01 9.524029e-01
6.972697e+00 9.555342e-01 9.524319e-01
6.974697e+00 9.555621e-01 9.524608e-01
6.976698e+00 9.555900e-01 9.524898e-01
6.978698e+00 9.556178e-01 9.525187e-01
6.980698e+00 9.556456e-01 9.525477e-01
6.982698e+00 9.556735e-01 9.525766e-01
6.984698e+00 9.557013e-01 9.526055e-01
6.986699e+00 9.557291e-01 9.526343e-01
6.988699e+00 9.557568e-01 9.526632e-01
6.990699e+00 9.557846e-01 9.526920e-01
6.992699e+00 9.558123e-01 9.527208e-01
6.994699e+00 9.558400e-01 9.527496e-01
6.996700e+00 9.558677e-01 9.527784e-01
6.998700e+00 9.558953e-01 9.528071e-01
7.000700e+00 9.559230e-01 9.528358e-01
7.002700e+00 9.559506e-01 9.528646e-01
7.004700e+00 9.559782e-01 9.528932e-01
7.006701e+00 9.560058e-01 9.529219e-01
7.008701e+00 9.560334e-01 9.529506e-01
7.010701e+00 9.560609e-01 9.529792e-01
7.012701e+00 9.560885e-01 9.530078e-01
7.014701e+00 9.561160e-01 9.530364e-01
7.016702e+00 9.561435e-01 9.530650e-01
7.018702e+00 9.561710e-01 9.530936e-01
7.020702e+00 9.561984e-01 9.531221e-01
7.022702e+00 9.562259e-01 9.531507e-01
7.024702e+00 9.562533e-01 9.531792e-01
7.026703e+00 9.562807e-01 9.532076e-01
7.028703e+00 9.563081e-01 9.532361e-01
7.030703e+00 9.563354e-01 9.532646e-01
7.032703e+00 9.563628e-01 9.532930e-01
7.034703e+00 9.563901e-01 9.533214e-01
7.036704e+00 9.564174e-01 9.533498e-01
7.038704e+00 9.564447e-01 9.533782e-01
7.040704e+00 9.564720e-01 9.534065e-01
7.042704e+00 9.564992e-01 9.534349e-01
7.044704e+00 9.565265e-01 9.534632e-01
7.046705e+00 9.565537e-01 9.534915e-01
7.048705e+00 9.565809e-01 9.535198e-01
7.050705e+00 9.566081e-01 9.535481e-01
7.052705e+00 9.566352e-01 9.535763e-01
7.054705e+00 9.566624e-01 9.536045e-01
7.056706e+00 9.566895e-01 9.536327e-01
7.058706e+00 9.567166e-01 9.536609e-01
7.060706e+00 9.567437e-01 9.536891e-01
7.062706e+00 9.567708e-01 9.537173e-01
7.064706e+00 9.567978e-01 9.537454e-01
7.066707e+00 9.568248e-01 9.537735e-01
7.068707e+00 9.568518e-01 9.538016e-01
7.070707e+00 9.568788e-01 9.538297e-01
7.072707e+00 9.569058e-01 9.538577e-01
7.074707e+00 9.569328e-01 9.538858e-01
7.076708e+00 9.569597e-01 9.539138e-01
7.078708e+00 9.569866e-01 9.539418e-01
7.080708e+00 9.570135e-01 9.539698e-01
7.082708e+00 9.570404e-01 9.539978e-01
7.084708e+00 9.570673e-01 9.540257e-01
7.086709e+00 9.570941e-01 9.540537e-01
7.088709e+00 9.571210e-01 9.540816e-01
7.090709e+00 9.571478e-01 9.541095e-01
7.092709e+00 9.571746e-01 9.541374e-01
7.094709e+00 9.572013e-01 9.541652e-01
7.096710e+00 9.572281e-01 9.541931e-01
7.098710e+00 9.572548e-01 9.542209e-01
7.100710e+00 9.572815e-01 9.542487e-01
7.102710e+00 9.573082e-01 9.542765e-01
7.104710e+00 9.573349e-01 9.543042e-01
7.106711e+00 9.573616e-01 9.543320e-01
7.108711e+00 9.573882e-01 9.543597e-01
7.110711e+00 9.574149e-01 9.543874e-01
7.112711e+00 9.574415e-01 9.544151e-01
7.114711e+00 9.574681e-01 9.544428e-01
7.116712e+00 9.574946e-01 9.544705e-01
7.118712e+00 9.575212e-01 9.544981e-01
7.120712e+00 9.575477e-01 9.545257e-01
7.122712e+00 9.575742e-01 9.545534e-01
7.124712e+00 9.576007e-01 9.545809e-01
7.126713e+00 9.576272e-01 9.546085e-01
7.128713e+00 9.576537e-01 9.546361e-01
7.130713e+00 9.576801e-01 9.546636e-01
7.132713e+00 9.577066e-01 9.546911e-01
7.134713e+00 9.577330e-01 9.547186e-01
7.136714e+00 9.577594e-01 9.547461e-01
7.138714e+00 9.577857e-01 9.547736e-01
7.140714e+00 9.578121e-01 9.548010e-01
7.142714e+00 9.578384e-01 9.548284e-01
7.144714e+00 9.578647e-01 9.548558e-01
7.146715e+00 9.578911e-01 9.548832e-01
7.148715e+00 9.579173e-01 9.549106e-01
7.150715e+00 9.579436e-01 9.549380e-01
7.152715e+00 9.579698e-01 9.549653e-01
7.154715e+00 9.579961e-01 9.549926e-01
7.156716e+00 9.580223e-01 9.550199e-01
7.158716e+00 9.580485e-01 9.550472e-01
7.160716e+00 9.580747e-01 9.550745e-01
7.162716e+00 9.581008e-01 9.551017e-01
7.164716e+00 9.581270e-01 9.551289e-01
7.166717e+00 9.581531e-01 9.551562e-01
7.168717e+00 9.581792e-01 9.551834e-01
7.170717e+00 9.582053e-01 9.552105e-01
7.172717e+00 9.582314e-01 9.552377e-01
7.174717e+00 9.582574e-01 9.552648e-01
7.176718e+00 9.582834e-01 9.552920e-01
7.178718e+00 9.583095e-01 9.553191e-01
7.180718e+00 9.583355e-01 9.553461e-01
7.182718e+00 9.583614e-01 9.553732e-01
7.184718e+00 9.583874e-01 9.554003e-01
7.186719e+00 9.584134e-01 9.554273e-01
7.188719e+00 9.584393e-01 9.554543e-01
7.190719e+00 9.584652e-01 9.554813e-01
7.192719e+00 9.584911e-01 9.555083e-01
7.194719e+00 9.585170e-01 9.555353e-01
7.196720e+00 9.585428e-01 9.555622e-01
7.198720e+00 9.585687e-01 9.555892e-01
7.200720e+00 9.585945e-01 9.556161e-01
7.202720e+00 9.586203e-01 9.556430e-01
7.204720e+00 9.586461e-01 9.556698e-01
7.206721e+00 9.586719e-01 9.556967e-01
7.208721e+00 9.586976e-01 9.557235e-01
7.210721e+00 9.587233e-01 9.557504e-01
7.212721e+00 9.587491e-01 9.557772e-01
7.214721e+00 9.587748e-01 9.558040e-01
7.216722e+00 9.588004e-01 9.558307e-01
7.218722e+00 9.588261e-01 9.558575e-01
7.220722e+00 9.588518e-01 9.558842e-01
7.222722e+00 9.588774e-01 9.559109e-01
7.224722e+00 9.589030e-01 9.559377e-01
7.226723e+00 9.589286e-01 9.559643e-01
7.228723e+00 9.589542e-01 9.559910e-01
7.230723e+00 9.589797e-01 9.560177e-01
7.232723e+00 9.590053e-01 9.560443e-01
7.234723e+00 9.590308e-01 9.560709e-01
7.236724e+00 9.590563e-01 9.560975e-01
7.238724e+00 9.590818e-01 9.561241e-01
7.240724e+00 9.591073e-01 9.561507e-01
7.242724e+00 9.591327e-01 9.561772e-01
7.244724e+00 9.591582e-01 9.562037e-01
7.246725e+00 9.591836e-01 9.562302e-01
7.248725e+00 9.592090e-01 9.562567e-01
7.250725e+00 9.592344e-01 9.562832e-01
7.252725e+00 9.592598e-01 9.563097e-01
7.254725e+00 9.592851e-01 9.563361e-01
7.256726e+00 9.593105e-01 9.563625e-01
7.258726e+00 9.593358e-01 9.563890e-01
7.260726e+00 9.593611e-01 9.564153e-01
7.262726e+00 9.593864e-01 9.564417e-01
7.264726e+00 9.594116e-01 9.564681e-01
7.266727e+00 9.594369e-01 9.564944e-01
7.268727e+00 9.594621e-01 9.565207e-01
7.270727e+00 9.594873e-01 9.565470e-01
7.272727e+00 9.595125e-01 9.565733e-01
7.274727e+00 9.595377e-01 9.565996e-01
7.276728e+00 9.595629e-01 9.566259e-01
7.278728e+00 9.595880e-01 9.566521e-01
7.280728e+00 9.596132e-01 9.566783e-01
7.282728e+00 9.596383e-01 9.567045e-01
7.284728e+00 9.596634e-01 9.567307e-01
7.286729e+00 9.596885e-01 9.567569e-01
7.288729e+00 9.597135e-01 9.567830e-01
7.290729e+00 9.597386e-01 9.568092e-01
7.292729e+00 9.597636e-01 9.568353e-01
7.294729e+00 9.597886e-01 9.568614e-01
7.296730e+00 9.598136e-01 9.568875e-01
7.298730e+00 9.598386e-01 9.569135e-01
7.300730e+00 9.598636e-01 9.569396e-01
7.302730e+00 9.598885e-01 9.569656e-01
7.304730e+00 9.599134e-01 9.569917e-01
7.306731e+00 9.599383e-01 9.570177e-01
7.308731e+00 9.599632e-01 9.570436e-01
7.310731e+00 9.599881e-01 9.570696e-01
7.312731e+00 9.600130e-01 9.570956e-01
7.314731e+00 9.600378e-01 9.571215e-01
7.316732e+00 9.600626e-01 9.571474e-01
7.318732e+00 9.600875e-01 9.571733e-01
7.320732e+00 9.601123e-01 9.571992e-01
7.322732e+00 9.601370e-01 9.572251e-01
7.324732e+00 9.601618e-01 9.572509e-01
7.326733e+00 9.601865e-01 9.572767e-01
7.328733e+00 9.602113e-01 9.573025e-01
7.330733e+00 9.602360e-01 9.573283e-01
7.332733e+00 9.602607e-01 9.573541e-01
7.334733e+00 9.602853e-01 9.573799e-01
7.336734e+00 9.603100e-01 9.574056e-01
7.338734e+00 9.603346e-01 9.574314e-01
7.340734e+00 9.603593e-01 9.574571e-01
7.342734e+00 9.603839e-01 9.574828e-01
7.344734e+00 9.604085e-01 9.575085e-01
7.346735e+00 9.604331e-01 9.575341e-01
7.348735e+00 9.604576e-01 9.575598e-01
7.350735e+00 9.604822e-01 9.575854e-01
7.352735e+00 9.605067e-01 9.576110e-01
7.354735e+00 9.605312e-01 9.576366e-01
7.356736e+00 9.605557e-01 9.576622e-01
7.358736e+00 9.605802e-01 9.576878e-01
7.360736e+00 9.606046e-01 9.577133e-01
7.362736e+00 9.606291e-01 9.577389e-01
7.364736e+00 9.606535e-01 9.577644e-01
7.366737e+00 9.606779e-01 9.577899e-01
7.368737e+00 9.607023e-01 9.578154e-01
7.370737e+00 9.607267e-01 9.578408e-01
7.372737e+00 9.607510e-01 9.578663e-01
7.374737e+00 9.607754e-01 9.578917e-01
7.376738e+00 9.607997e-01 9.579171e-01
7.378738e+00 9.608240e-01 9.579425e-01
7.380738e+00 9.608483e-01 9.579679e-01
7.382738e+00 9.608726e-01 9.579933e-01
7.384738e+00 9.608969e-01 9.580186e-01
7.386739e+00 9.609211e-01 9.580440e-01
7.388739e+00 9.609454e-01 9.580693e-01
7.390739e+00 9.609696e-01 9.580946e-01
7.392739e+00 9.609938e-01 9.581199e-01
7.394739e+00 9.610179e-01 9.581451e-01
7.396740e+00 9.610421e-01 9.581704e-01
7.398740e+00 9.610663e-01 9.581956e-01
7.400740e+00 9.610904e-01 9.582209e-01
7.402740e+00 9.611145e-01 9.582461e-01
7.404740e+00 9.611386e-01 9.582713e-01
7.406741e+00 9.611627e-01 9.582964e-01
7.408741e+00 9.611868e-01 9.583216e-01
7.410741e+00 9.612108e-01 9.583467e-01
7.412741e+00 9.612349e-01 9.583718e-01
7.414741e+00 9.612589e-01 9.583969e-01
7.416742e+00 9.612829e-01 9.584220e-01
7.418742e+00 9.613069e-01 9.584471e-01
7.420742e+00 9.613308e-01 9.584722e-01
7.422742e+00 9.613548e-01 9.584972e-01
7.424742e+00 9.613787e-01 9.585222e-01
7.426743e+00 9.614027e-01 9.585472e-01
7.428743e+00 9.614266e-01 9.585722e-01
7.430743e+00 9.614504e-01 9.585972e-01
7.432743e+00 9.614743e-01 9.586222e-01
7.434743e+00 9.614982e-01 9.586471e-01
7.436744e+00 9.615220e-01 9.586721e-01
7.438744e+00 9.615458e-01 9.586970e-01
7.440744e+00 9.615697e-01 9.587219e-01
7.442744e+00 9.615935e-01 9.587467e-01
7.444744e+00 9.616172e-01 9.587716e-01
7.446745e+00 9.616410e-01 9.587965e-01
7.448745e+00 9.616647e-01 9.588213e-01
7.450745e+00 9.616885e-01 9.588461e-01
7.452745e+00 9.617122e-01 9.588709e-01
7.454745e+00 9.617359e-01 9.588957e-01
7.456746e+00 9.617596e-01 9.589205e-01
7.458746e+00 9.617832e-01 9.589452e-01
7.460746e+00 9.618069e-01 9.589699e-01
7.462746e+00 9.618305e-01 9.589947e-01
7.464746e+00 9.618541e-01 9.590194e-01
7.466747e+00 9.618777e-01 9.590441e-01
7.468747e+00 9.619013e-01 9.590687e-01
7.470747e+00 9.619249e-01 9.590934e-01
7.472747e+00 9.619485e-01 9.591180e-01
7.474747e+00 9.619720e-01 9.591427e-01
7.476748e+00 9.619955e-01 9.591673e-01
7.478748e+00 9.620190e-01 9.591919e-01
7.480748e+00 9.620425e-01 9.592164e-01
7.482748e+00 9.620660e-01 9.592410e-01
7.484748e+00 9.620895e-01 9.592655e-01
7.486749e+00 9.621129e-01 9.592901e-01
7.488749e+00 9.621363e-01 9.593146e-01
7.490749e+00 9.621597e-01 9.593391e-01
7.492749e+00 9.621831e-01 9.593636e-01
7.494749e+00 9.622065e-01 9.593880e-01
7.496750e+00 9.622299e-01 9.594125e-01
7.498750e+00 9.622532e-01 9.594369e-01
7.500750e+00 9.622766e-01 9.594613e-01
7.502750e+00 9.622999e-01 9.594857e-01
7.504750e+00 9.623232e-01 9.595101e-01
7.506751e+00 9.623465e-01 9.595345e-01
7.508751e+00 9.623698e-01 9.595589e-01
7.510751e+00 9.623930e-01 9.595832e-01
7.512751e+00 9.624163e-01 9.596075e-01
7.514751e+00 9.624395e-01 9.596318e-01
7.516752e+00 9.624627e-01 9.596561e-01
7.518752e+00 9.624859e-01 9.596804e-01
7.520752e+00 9.625091e-01 9.597047e-01
7.522752e+00 9.625322e-01 9.597289e-01
7.524752e+00 9.625554e-01 9.597531e-01
7.526753e+00 9.625785e-01 9.597774e-01
7.528753e+00 9.626016e-01 9.598016e-01
7.530753e+00 9.626247e-01 9.598257e-01
7.532753e+00 9.626478e-01 9.598499e-01
7.534753e+00 9.626709e-01 9.598741e-01
7.536754e+00 9.626939e-01 9.598982e-01
7.538754e+00 9.627170e-01 9.599223e-01
7.540754e+00 9.627400e-01 9.599464e-01
7.542754e+00 9.627630e-01 9.599705e-01
7.544754e+00 9.627860e-01 9.599946e-01
7.546755e+00 9.628090e-01 9.600187e-01
7.548755e+00 9.628319e-01 9.600427e-01
7.550755e+00 9.628549e-01 9.600667e-01
7.552755e+00 9.628778e-01 9.600908e-01
7.554755e+00 9.629007e-01 9.601147e-01
7.556756e+00 9.629236e-01 9.601387e-01
7.558756e+00 9.629465e-01 9.601627e-01
7.560756e+00 9.629694e-01 9.601867e-01
7.562756e+00 9.629922e-01 9.602106e-01
7.564756e+00 9.630151e-01 9.602345e-01
7.566757e+00 9.630379e-01 9.602584e-01
7.568757e+00 9.630607e-01 9.602823e-01
7.570757e+00 9.630835e-01 9.603062e-01
7.572757e+00 9.631063e-01 9.603300e-01
7.574757e+00 9.631291e-01 9.603539e-01
7.576758e+00 9.631518e-01 9.603777e-01
7.578758e+00 9.631745e-01 9.604015e-01
7.580758e+00 9.631973e-01 9.604253e-01
7.582758e+00 9.632200e-01 9.604491e-01
7.584758e+00 9.632426e-01 9.604729e-01
7.586759e+00 9.632653e-01 9.604966e-01
7.588759e+00 9.632880e-01 9.605204e-01
7.590759e+00 9.633106e-01 9.605441e-01
7.592759e+00 9.633332e-01 9.605678e-01
7.594759e+00 9.633559e-01 9.605915e-01
7.596760e+00 9.633784e-01 9.606152e-01
7.598760e+00 9.634010e-01 9.606388e-01
7.600760e+00 9.634236e-01 9.606625e-01
7.602760e+00 9.634461e-01 9.606861e-01
7.604760e+00 9.634687e-01 9.607097e-01
7.606761e+00 9.634912e-01 9.607333e-01
7.608761e+00 9.635137e-01 9.607569e-01
7.610761e+00 9.635362e-01 9.607805e-01
7.612761e+00 9.635587e-01 9.608040e-01
7.614761e+00 9.635811e-01 9.608276e-01
7.616762e+00 9.636036e-01 9.608511e-01
7.618762e+00 9.636260e-01 9.608746e-01
7.620762e+00 9.636484e-01 9.608981e-01
7.622762e+00 9.636708e-01 9.609216e-01
7.624762e+00 9.636932e-01 9.609450e-01
7.626763e+00 9.637156e-01 9.609685e-01
7.628763e+00 9.637379e-01 9.609919e-01
7.630763e+00 9.637603e-01 9.610154e-01
7.632763e+00 9.637826e-01 9.610388e-01
7.634763e+00 9.638049e-01 9.610621e-01
7.636764e+00 9.638272e-01 9.610855e-01
7.638764e+00 9.638495e-01 9.611089e-01
7.640764e+00 9.638718e-01 9.611322e-01
7.642764e+00 9.638940e-01 9.611556e-01
7.644764e+00 9.639163e-01 9.611789e-01
7.646765e+00 9.639385e-01 9.612022e-01
7.648765e+00 9.639607e-01 9.612255e-01
7.650765e+00 9.639829e-01 9.612487e-01
7.652765e+00 9.640051e-01 9.612720e-01
7.654765e+00 9.640272e-01 9.612952e-01
7.656766e+00 9.640494e-01 9.613184e-01
7.658766e+00 9.640715e-01 9.613417e-01
7.660766e+00 9.640936e-01 9.613648e-01
7.662766e+00 9.641157e-01 9.613880e-01
7.664766e+00 9.641378e-01 9.614112e-01
7.666767e+00 9.641599e-01 9.614343e-01
7.668767e+00 9.641819e-01 9.614575e-01
7.670767e+00 9.642040e-01 9.614806e-01
7.672767e+00 9.642260e-01 9.615037e-01
7.674767e+00 9.642480e-01 9.615268e-01
7.676768e+00 9.642700e-01 9.615499e-01
7.678768e+00 9.642920e-01 9.615729e-01
7.680768e+00 9.643140e-01 9.615960e-01
7.682768e+00 9.643359e-01 9.616190e-01
7.684768e+00 9.643579e-01 9.616420e-01
7.686769e+00 9.643798e-01 9.616650e-01
7.688769e+00 9.644017e-01 9.616880e-01
7.690769e+00 9.644236e-01 9.617110e-01
7.692769e+00 9.644455e-01 9.617340e-01
7.694769e+00 9.644674e-01 9.617569e-01
7.696770e+00 9.644892e-01 9.617798e-01
7.698770e+00 9.645111e-01 9.618027e-01
7.700770e+00 9.645329e-01 9.618256e-01
7.702770e+00 9.645547e-01 9.618485e-01
7.704770e+00 9.645765e-01 9.618714e-01
7.706771e+00 9.645983e-01 9.618943e-01
7.708771e+00 9.646201e-01 9.619171e-01
7.710771e+00 9.646418e-01 9.619399e-01
7.712771e+00 9.646636e-01 9.619627e-01
7.714771e+00 9.646853e-01 9.619855e-01
7.716772e+00 9.647070e-01 9.620083e-01
7.718772e+00 9.647287e-01 9.620311e-01
7.720772e+00 9.647504e-01 9.620538e-01
7.722772e+00 9.647720e-01 9.620766e-01
7.724772e+00 9.647937e-01 9.620993e-01
7.726773e+00 9.648153e-01 9.621220e-01
7.728773e+00 9.648369e-01 9.621447e-01
7.730773e+00 9.648586e-01 9.621674e-01
7.732773e+00 9.648801e-01 9.621901e-01
7.734773e+00 9.649017e-01 9.622127e-01
7.736774e+00 9.649233e-01 9.622353e-01
7.738774e+00 9.649448e-01 9.622580e-01
7.740774e+00 9.649664e-01 9.622806e-01
7.742774e+00 9.649879e-01 9.623032e-01
7.744774e+00 9.650094e-01 9.623258e-01
7.746775e+00 9.650309e-01 9.623483e-01
7.748775e+00 9.650524e-01 9.623709e-01
7.750775e+00 9.650739e-01 9.623934e-01
7.752775e+00 9.650953e-01 9.624159e-01
7.754775e+00 9.651167e-01 9.624384e-01
7.756776e+00 9.651382e-01 9.624609e-01
7.758776e+00 9.651596e-01 9.624834e-01
7.760776e+00 9.651810e-01 9.625059e-01
7.762776e+00 9.652023e-01 9.625283e-01
7.764776e+00 9.652237e-01 9.625508e-01
7.766777e+00 9.652451e-01 9.625732e-01
7.768777e+00 9.652664e-01 9.625956e-01
7.770777e+00 9.652877e-01 9.626180e-01
7.772777e+00 9.653090e-01 9.626404e-01
7.774777e+00 9.653303e-01 9.626627e-01
7.776778e+00 9.653516e-01 9.626851e-01
7.778778e+00 9.653729e-01 9.627074e-01
7.780778e+00 9.653941e-01 9.627297e-01
7.782778e+00 9.654154e-01 9.627520e-01
7.784778e+00 9.654366e-01 9.627743e-01
7.786779e+00 9.654578e-01 9.627966e-01
7.788779e+00 9.654790e-01 9.628189e-01
7.790779e+00 9.655002e-01 9.628411e-01
7.792779e+00 9.655214e-01 9.628634e-01
7.794779e+00 9.655425e-01 9.628856e-01
7.796780e+00 9.655636e-01 9.629078e-01
7.798780e+00 9.655848e-01 9.629300e-01
7.800780e+00 9.656059e-01 9.629522e-01
7.802780e+00 9.656270e-01 9.629743e-01
7.804780e+00 9.656481e-01 9.629965e-01
7.806781e+00 9.656691e-01 9.630186e-01
7.808781e+00 9.656902e-01 9.630408e-01
7.810781e+00 9.657112e-01 9.630629e-01
7.812781e+00 9.657323e-01 9.630850e-01
7.814781e+00 9.657533e-01 9.631070e-01
7.816782e+00 9.657743e-01 9.631291e-01
7.818782e+00 9.657953e-01 9.631512e-01
7.820782e+00 9.658162e-01 9.631732e-01
7.822782e+00 9.658372e-01 9.631952e-01
7.824782e+00 9.658581e-01 9.632172e-01
7.826783e+00 9.658791e-01 9.632392e-01
7.828783e+00 9.659000e-01 9.632612e-01
7.830783e+00 9.659209e-01 9.632832e-01
7.832783e+00 9.659418e-01 9.633051e-01
7.834783e+00 9.659627e-01 9.633271e-01
7.836784e+00 9.659835e-01 9.633490e-01
7.838784e+00 9.660044e-01 9.633709e-01
7.840784e+00 9.660252e-01 9.633928e-01
7.842784e+00 9.660460e-01 9.634147e-01
7.844784e+00 9.660668e-01 9.634366e-01
7.846785e+00 9.660876e-01 9.634584e-01
7.848785e+00 9.661084e-01 9.634803e-01
7.850785e+00 9.661292e-01 9.635021e-01
7.852785e+00 9.661499e-01 9.635239e-01
7.854785e+00 9.661707e-01 9.635457e-01
7.856786e+00 9.661914e-01 9.635675e-01
7.858786e+00 9.662121e-01 9.635893e-01
7.860786e+00 9.662328e-01 9.636110e-01
7.862786e+00 9.662535e-01 9.636328e-01
7.864786e+00 9.662741e-01 9.636545e-01
7.866787e+00 9.662948e-01 9.636762e-01
7.868787e+00 9.663154e-01 9.636979e-01
7.870787e+00 9.663361e-01 9.637196e-01
7.872787e+00 9.663567e-01 9.637413e-01
7.874787e+00 9.663773e-01 9.637630e-01
7.876788e+00 9.663979e-01 9.637846e-01
7.878788e+00 9.664184e-01 9.638062e-01
7.880788e+00 9.664390e-01 9.638279e-01
7.882788e+00 9.664595e-01 9.638495e-01
7.884788e+00 9.664801e-01 9.638711e-01
7.886789e+00 9.665006e-01 9.638927e-01
7.888789e+00 9.665211e-01 9.639142e-01
7.890789e+00 9.665416e-01 9.639358e-01
7.892789e+00 9.665621e-01 9.639573e-01
7.894789e+00 9.665825e-01 9.639788e-01
7.896790e+00 9.666030e-01 9.640003e-01
7.898790e+00 9.666234e-01 9.640218e-01
7.900790e+00 9.666439e-01 9.640433e-01
7.902790e+00 9.666643e-01 9.640648e-01
7.904790e+00 9.666847e-01 9.640863e-01
7.906791e+00 9.667050e-01 9.641077e-01
7.908791e+00 9.667254e-01 9.641291e-01
7.910791e+00 9.667458e-01 9.641505e-01
7.912791e+00 9.667661e-01 9.641720e-01
7.914791e+00 9.667864e-01 9.641933e-01
7.916792e+00 9.668068e-01 9.642147e-01
7.918792e+00 9.668271e-01 9.642361e-01
7.920792e+00 9.668474e-01 9.642574e-01
7.922792e+00 9.668676e-01 9.642788e-01
7.924792e+00 9.668879e-01 9.643001e-01
7.926793e+00 9.669081e-01 9.643214e-01
7.928793e+00 9.669284e-01 9.643427e-01
7.930793e+00 9.669486e-01 9.643640e-01
7.932793e+00 9.669688e-01 9.643852e-01
7.934793e+00 9.669890e-01 9.644065e-01
7.936794e+00 9.670092e-01 9.644277e-01
7.938794e+00 9.670294e-01 9.644490e-01
7.940794e+00 9.670495e-01 9.644702e-01
7.942794e+00 9.670697e-01 9.644914e-01
7.944794e+00 9.670898e-01 9.645126e-01
7.946795e+00 9.671099e-01 9.645337e-01
7.948795e+00 9.671300e-01 9.645549e-01
7.950795e+00 9.671501e-01 9.645760e-01
7.952795e+00 9.671702e-01 9.645972e-01
7.954795e+00 9.671903e-01 9.646183e-01
7.956796e+00 9.672103e-01 9.646394e-01
7.958796e+00 9.672303e-01 9.646605e-01
7.960796e+00 9.672504e-01 9.646816e-01
7.962796e+00 9.672704e-01 9.647026e-01
7.964796e+00 9.672904e-01 9.647237e-01
7.966797e+00 9.673104e-01 9.647447e-01
7.968797e+00 9.673303e-01 9.647657e-01
7.970797e+00 9.673503e-01 9.647867e-01
7.972797e+00 9.673702e-01 9.648077e-01
7.974797e+00 9.673902e-01 9.648287e-01
7.976798e+00 9.674101e-01 9.648497e-01
7.978798e+00 9.674300e-01 9.648707e-01
7.980798e+00 9.674499e-01 9.648916e-01
7.982798e+00 9.674698e-01 9.649125e-01
7.984798e+00 9.674896e-01 9.649335e-01
7.986799e+00 9.675095e-01 9.649544e-01
7.988799e+00 9.675293e-01 9.649753e-01
7.990799e+00 9.675491e-01 9.649961e-01
7.992799e+00 9.675690e-01 9.650170e-01
7.994799e+00 9.675888e-01 9.650379e-01
7.996800e+00 9.676085e-01 9.650587e-01
7.998800e+00 9.676283e-01 9.650795e-01
8.000800e+00 9.676481e-01 9.651003e-01
8.002800e+00 9.676678e-01 9.651211e-01
8.004800e+00 9.676876e-01 9.651419e-01
8.006801e+00 9.677073e-01 9.651627e-01
8.008801e+00 9.677270e-01 9.651835e-01
8.010801e+00 9.677467e-01 9.652042e-01
8.012801e+00 9.677664e-01 9.652249e-01
8.014801e+00 9.677861e-01 9.652457e-01
8.016802e+00 9.678057e-01 9.652664e-01
8.018802e+00 9.678254e-01 9.652871e-01
8.020802e+00 9.678450e-01 9.653077e-01
8.022802e+00 9.678646e-01 9.653284e-01
8.024802e+00 9.678842e-01 9.653491e-01
8.026803e+00 9.679038e-01 9.653697e-01
8.028803e+00 9.679234e-01 9.653903e-01
8.030803e+00 9.679430e-01 9.654110e-01
8.032803e+00 9.679625e-01 9.654316e-01
8.034803e+00 9.679821e-01 9.654521e-01
8.036804e+00 9.680016e-01 9.654727e-01
8.038804e+00 9.680211e-01 9.654933e-01
8.040804e+00 9.680406e-01 9.655138e-01
8.042804e+00 9.680601e-01 9.655344e-01
8.044804e+00 9.680796e-01 9.655549e-01
8.046805e+00 9.680990e-01 9.655754e-01
8.048805e+00 9.681185e-01 9.655959e-01
8.050805e+00 9.681379e-01 9.656164e-01
8.052805e+00 9.681574e-01 9.656369e-01
8.054805e+00 9.681768e-01 9.656573e-01
8.056806e+00 9.681962e-01 9.656778e-01
8.058806e+00 9.682156e-01 9.656982e-01
8.060806e+00 9.682349e-01 9.657186e-01
8.062806e+00 9.682543e-01 9.657390e-01
8.064806e+00 9.682737e-01 9.657594e-01
8.066807e+00 9.682930e-01 9.657798e-01
8.068807e+00 9.683123e-01 9.658002e-01
8.070807e+00 9.683316e-01 9.658205e-01
8.072807e+00 9.683509e-01 9.658409e-01
8.074807e+00 9.683702e-01 9.658612e-01
8.076808e+00 9.683895e-01 9.658815e-01
8.078808e+00 9.684087e-01 9.659018e-01
8.080808e+00 9.684280e-01 9.659221e-01
8.082808e+00 9.684472e-01 9.659424e-01
8.084808e+00 9.684665e-01 9.659627e-01
8.086809e+00 9.684857e-01 9.659829e-01
8.088809e+00 9.685049e-01 9.660032e-01
8.090809e+00 9.685241e-01 9.660234e-01
8.092809e+00 9.685432e-01 9.660436e-01
8.094809e+00 9.685624e-01 9.660638e-01
8.096810e+00 9.685815e-01 9.660840e-01
8.098810e+00 9.686007e-01 9.661042e-01
8.100810e+00 9.686198e-01 9.661244e-01
8.102810e+00 9.686389e-01 9.661445e-01
8.104810e+00 9.686580e-01 9.661646e-01
8.106811e+00 9.686771e-01 9.661848e-01
8.108811e+00 9.686962e-01 9.662049e-01
8.110811e+00 9.687152e-01 9.662250e-01
8.112811e+00 9.687343e-01 9.662451e-01
8.114811e+00 9.687533e-01 9.662652e-01
8.116812e+00 9.687723e-01 9.662852e-01
8.118812e+00 9.687913e-01 9.663053e-01
8.120812e+00 9.688103e-01 9.663253e-01
8.122812e+00 9.688293e-01 9.663453e-01
8.124812e+00 9.688483e-01 9.663653e-01
8.126813e+00 9.688673e-01 9.663853e-01
8.128813e+00 9.688862e-01 9.664053e-01
8.130813e+00 9.689051e-01 9.664253e-01
8.132813e+00 9.689241e-01 9.664453e-01
8.134813e+00 9.689430e-01 9.664652e-01
8.136814e+00 9.689619e-01 9.664852e-01
8.138814e+00 9.689808e-01 9.665051e-01
8.140814e+00 9.689996e-01 9.665250e-01
8.142814e+00 9.690185e-01 9.665449e-01
8.144814e+00 9.690373e-01 9.665648e-01
8.146815e+00 9.690562e-01 9.665846e-01
8.148815e+00 9.690750e-01 9.666045e-01
8.150815e+00 9.690938e-01 9.666244e-01
8.152815e+00 9.691126e-01 9.666442e-01
8.154815e+00 9.691314e-01 9.666640e-01
8.156816e+00 9.691502e-01 9.666838e-01
8.158816e+00 9.691689e-01 9.667036e-01
8.160816e+00 9.691877e-01 9.667234e-01
8.162816e+00 9.692064e-01 9.667432e-01
8.164816e+00 9.692252e-01 9.667629e-01
8.166817e+00 9.692439e-01 9.667827e-01
8.168817e+00 9.692626e-01 9.668024e-01
8.170817e+00 9.692813e-01 9.668222e-01
8.172817e+00 9.692999e-01 9.668419e-01
8.174817e+00 9.693186e-01 9.668616e-01
8.176818e+00 9.693373e-01 9.668813e-01
8.178818e+00 9.693559e-01 9.669009e-01
8.180818e+00 9.693745e-01 9.669206e-01
8.182818e+00 9.693931e-01 9.669402e-01
8.184818e+00 9.694117e-01 9.669599e-01
8.186819e+00 9.694303e-01 9.669795e-01
8.188819e+00 9.694489e-01 9.669991e-01
8.190819e+00 9.694675e-01 9.670187e-01
8.192819e+00 9.694860e-01 9.670383e-01
8.194819e+00 9.695046e-01 9.670579e-01
8.196820e+00 9.695231e-01 9.670774e-01
8.198820e+00 9.695416e-01 9.670970e-01
8.200820e+00 9.695601e-01 9.671165e-01
8.202820e+00 9.695786e-01 9.671361e-01
8.204820e+00 9.695971e-01 9.671556e-01
8.206821e+00 9.696156e-01 9.671751e-01
8.208821e+00 9.696341e-01 9.671946e-01
8.210821e+00 9.696525e-01 9.672140e-01
8.212821e+00 9.696709e-01 9.672335e-01
8.214821e+00 9.696894e-01 9.672530e-01
8.216822e+00 9.697078e-01 9.672724e-01
8.218822e+00 9.697262e-01 9.672918e-01
8.220822e+00 9.697445e-01 9.673112e-01
8.222822e+00 9.697629e-01 9.673306e-01
8.224822e+00 9.697813e-01 9.673500e-01
8.226823e+00 9.697996e-01 9.673694e-01
8.228823e+00 9.698180e-01 9.673888e-01
8.230823e+00 9.698363e-01 9.674081e-01
8.232823e+00 9.698546e-01 9.674275e-01
8.234823e+00 9.698729e-01 9.674468e-01
8.236824e+00 9.698912e-01 9.674661e-01
8.238824e+00 9.699095e-01 9.674854e-01
8.240824e+00 9.699278e-01 9.675047e-01
8.242824e+00 9.699460e-01 9.675240e-01
8.244824e+00 9.699643e-01 9.675433e-01
8.246825e+00 9.699825e-01 9.675625e-01
8.248825e+00 9.700007e-01 9.675818e-01
8.250825e+00 9.700189e-01 9.676010e-01
8.252825e+00 9.700371e-01 9.676202e-01
8.254825e+00 9.700553e-01 9.676394e-01
8.256826e+00 9.700735e-01 9.676586e-01
8.258826e+00 9.700916e-01 9.676778e-01
8.260826e+00 9.701098e-01 9.676970e-01
8.262826e+00 9.701279e-01 9.677161e-01
8.264826e+00 9.701460e-01 9.677353e-01
8.266827e+00 9.701641e-01 9.677544e-01
8.268827e+00 9.701822e-01 9.677736e-01
8.270827e+00 9.702003e-01 9.677927e-01
8.272827e+00 9.702184e-01 9.678118e-01
8.274827e+00 9.702365e-01 9.678309e-01
8.276828e+00 9.702545e-01 9.678499e-01
8.278828e+00 9.702726e-01 9.678690e-01
8.280828e+00 9.702906e-01 9.678881e-01
8.282828e+00 9.703086e-01 9.679071e-01
8.284828e+00 9.703266e-01 9.679261e-01
8.286829e+00 9.703446e-01 9.679451e-01
8.288829e+00 9.703626e-01 9.679641e-01
8.290829e+00 9.703806e-01 9.679831e-01
8.292829e+00 9.703985e-01 9.680021e-01
8.294829e+00 9.704165e-01 9.680211e-01
8.296830e+00 9.704344e-01 9.680400e-01
8.298830e+00 9.704523e-01 9.680590e-01
8.300830e+00 9.704703e-01 9.680779e-01
8.302830e+00 9.704882e-01 9.680968e-01
8.304830e+00 9.705060e-01 9.681158e-01
8.306831e+00 9.705239e-01 9.681346e-01
8.308831e+00 9.705418e-01 9.681535e-01
8.310831e+00 9.705596e-01 9.681724e-01
8.312831e+00 9.705775e-01 9.681913e-01
8.314831e+00 9.705953e-01 9.682101e-01
8.316832e+00 9.706131e-01 9.682290e-01
8.318832e+00 9.706309e-01 9.682478e-01
8.320832e+00 9.706487e-01 9.682666e-01
8.322832e+00 9.706665e-01 9.682854e-01
8.324832e+00 9.706843e-01 9.683042e-01
8.326833e+00 9.707021e-01 9.683230e-01
8.328833e+00 9.707198e-01 9.683417e-01
8.330833e+00 9.707376e-01 9.683605e-01
8.332833e+00 9.707553e-01 9.683792e-01
8.334833e+00 9.707730e-01 9.683980e-01
8.336834e+00 9.707907e-01 9.684167e-01
8.338834e+00 9.708084e-01 9.684354e-01
8.340834e+00 9.708261e-01 9.684541e-01
8.342834e+00 9.708437e-01 9.684728e-01
8.344834e+00 9.708614e-01 9.684915e-01
8.346835e+00 9.708790e-01 9.685101e-01
8.348835e+00 9.708967e-01 9.685288e-01
8.350835e+00 9.709143e-01 9.685474e-01
8.352835e+00 9.709319e-01 9.685660e-01
8.354835e+00 9.709495e-01 9.685846e-01
8.356836e+00 9.709671e-01 9.686032e-01
8.358836e+00 9.709847e-01 9.686218e-01
8.360836e+00 9.710023e-01 9.686404e-01
8.362836e+00 9.710198e-01 9.686590e-01
8.364836e+00 9.710374e-01 9.686775e-01
8.366837e+00 9.710549e-01 9.686961e-01
8.368837e+00 9.710724e-01 9.687146e-01
8.370837e+00 9.710899e-01 9.687331e-01
8.372837e+00 9.711074e-01 9.687517e-01
8.374837e+00 9.711249e-01 9.687702e-01
8.376838e+00 9.711424e-01 9.687886e-01
8.378838e+00 9.711598e-01 9.688071e-01
8.380838e+00 9.711773e-01 9.688256e-01
8.382838e+00 9.711947e-01 9.688440e-01
8.384838e+00 9.712122e-01 9.688625e-01
8.386839e+00 9.712296e-01 9.688809e-01
8.388839e+00 9.712470e-01 9.688993e-01
8.390839e+00 9.712644e-01 9.689177e-01
8.392839e+00 9.712818e-01 9.689361e-01
8.394839e+00 9.712991e-01 9.689545e-01
8.396840e+00 9.713165e-01 9.689729e-01
8.398840e+00 9.713339e-01 9.689912e-01
8.400840e+00 9.713512e-01 9.690096e-01
8.402840e+00 9.713685e-01 9.690279e-01
8.404840e+00 9.713858e-01 9.690462e-01
8.406841e+00 9.714032e-01 9.690646e-01
8.408841e+00 9.714204e-01 9.690829e-01
8.410841e+00 9.714377e-01 9.691012e-01
8.412841e+00 9.714550e-01 9.691194e-01
8.414841e+00 9.714723e-01 9.691377e-01
8.416842e+00 9.714895e-01 9.691560e-01
8.418842e+00 9.715068e-01 9.691742e-01
8.420842e+00 9.715240e-01 9.691924e-01
8.422842e+00 9.715412e-01 9.692107e-01
8.424842e+00 9.715584e-01 9.692289e-01
8.426843e+00 9.715756e-01 9.692471e-01
8.428843e+00 9.715928e-01 9.692653e-01
8.430843e+00 9.716100e-01 9.692834e-01
8.432843e+00 9.716271e-01 9.693016e-01
8.434843e+00 9.716443e-01 9.693198e-01
8.436844e+00 9.716614e-01 9.693379e-01
8.438844e+00 9.716785e-01 9.693560e-01
8.440844e+00 9.716956e-01 9.693741e-01
8.442844e+00 9.717127e-01 9.693923e-01
8.444844e+00 9.717298e-01 9.694104e-01
8.446845e+00 9.717469e-01 9.694284e-01
8.448845e+00 9.717640e-01 9.694465e-01
8.450845e+00 9.717811e-01 9.694646e-01
8.452845e+00 9.717981e-01 9.694826e-01
8.454845e+00 9.718151e-01 9.695007e-01
8.456846e+00 9.718322e-01 9.695187e-01
8.458846e+00 9.718492e-01 9.695367e-01
8.460846e+00 9.718662e-01 9.695547e-01
8.462846e+00 9.718832e-01 9.695727e-01
8.464846e+00 9.719002e-01 9.695907e-01
8.466847e+00 9.719171e-01 9.696087e-01
8.468847e+00 9.719341e-01 9.696266e-01
8.470847e+00 9.719511e-01 9.696446e-01
8.472847e+00 9.719680e-01 9.696625e-01
8.474847e+00 9.719849e-01 9.696805e-01
8.476848e+00 9.720018e-01 9.696984e-01
8.478848e+00 9.720188e-01 9.697163e-01
8.480848e+00 9.720356e-01 9.697342e-01
8.482848e+00 9.720525e-01 9.697521e-01
8.484848e+00 9.720694e-01 9.697699e-01
8.486849e+00 9.720863e-01 9.697878e-01
8.488849e+00 9.721031e-01 9.698056e-01
8.490849e+00 9.721200e-01 9.698235e-01
8.492849e+00 9.721368e-01 9.698413e-01
8.494849e+00 9.721536e-01 9.698591e-01
8.496850e+00 9.721704e-01 9.698769e-01
8.498850e+00 9.721872e-01 9.698947e-01
8.500850e+00 9.722040e-01 9.699125e-01
8.502850e+00 9.722208e-01 9.699303e-01
8.504850e+00 9.722375e-01 9.699480e-01
8.506851e+00 9.722543e-01 9.699658e-01
8.508851e+00 9.722710e-01 9.699835e-01
8.510851e+00 9.722878e-01 9.700013e-01
8.512851e+00 9.723045e-01 9.700190e-01
8.514851e+00 9.723212e-01 9.700367e-01
8.516852e+00 9.723379e-01 9.700544e-01
8.518852e+00 9.723546e-01 9.700721e-01
8.520852e+00 9.723713e-01 9.700897e-01
8.522852e+00 9.723879e-01 9.701074e-01
8.524852e+00 9.724046e-01 9.701250e-01
8.526853e+00 9.724213e-01 9.701427e-01
8.528853e+00 9.724379e-01 9.701603e-01
8.530853e+00 9.724545e-01 9.701779e-01
8.532853e+00 9.724711e-01 9.701955e-01
8.534853e+00 9.724877e-01 9.702131e-01
8.536854e+00 9.725043e-01 9.702307e-01
8.538854e+00 9.725209e-01 9.702483e-01
8.540854e+00 9.725375e-01 9.702659e-01
8.542854e+00 9.725540e-01 9.702834e-01
8.544854e+00 9.725706e-01 9.703009e-01
8.546855e+00 9.725871e-01 9.703185e-01
8.548855e+00 9.726037e-01 9.703360e-01
8.550855e+00 9.726202e-01 9.703535e-01
8.552855e+00 9.726367e-01 9.703710e-01
8.554855e+00 9.726532e-01 9.703885e-01
8.556856e+00 9.726697e-01 9.704060e-01
8.558856e+00 9.726861e-01 9.704234e-01
8.560856e+00 9.727026e-01 9.704409e-01
8.562856e+00 9.727191e-01 9.704583e-01
8.564856e+00 9.727355e-01 9.704758e-01
8.566857e+00 9.727519e-01 9.704932e-01
8.568857e+00 9.727684e-01 9.705106e-01
8.570857e+00 9.727848e-01 9.705280e-01
8.572857e+00 9.728012e-01 9.705454e-01
8.574857e+00 9.728176e-01 9.705627e-01
8.576858e+00 9.728339e-01 9.705801e-01
8.578858e+00 9.728503e-01 9.705975e-01
8.580858e+00 9.728667e-01 9.706148e-01
8.582858e+00 9.728830e-01 9.706321e-01
8.584858e+00 9.728993e-01 9.706495e-01
8.586859e+00 9.729157e-01 9.706668e-01
8.588859e+00 9.729320e-01 9.706841e-01
8.590859e+00 9.729483e-01 9.707014e-01
8.592859e+00 9.729646e-01 9.707187e-01
8.594859e+00 9.729809e-01 9.707359e-01
8.596860e+00 9.729972e-01 9.707532e-01
8.598860e+00 9.730134e-01 9.707704e-01
8.600860e+00 9.730297e-01 9.707877e-01
8.602860e+00 9.730459e-01 9.708049e-01
8.604860e+00 9.730621e-01 9.708221e-01
8.606861e+00 9.730784e-01 9.708393e-01
8.608861e+00 9.730946e-01 9.708565e-01
8.610861e+00 9.731108e-01 9.708737e-01
8.612861e+00 9.731270e-01 9.708909e-01
8.614861e+00 9.731432e-01 9.709080e-01
8.616862e+00 9.731593e-01 9.709252e-01
8.618862e+00 9.731755e-01 9.709423e-01
8.620862e+00 9.731916e-01 9.709595e-01
8.622862e+00 9.732078e-01 9.709766e-01
8.624862e+00 9.732239e-01 9.709937e-01
8.626863e+00 9.732400e-01 9.710108e-01
8.628863e+00 9.732561e-01 9.710279e-01
8.630863e+00 9.732722e-01 9.710449e-01
8.632863e+00 9.732883e-01 9.710620e-01
8.634863e+00 9.733044e-01 9.710791e-01
8.636864e+00 9.733204e-01 9.710961e-01
8.638864e+00 9.733365e-01 9.711131e-01
8.640864e+00 9.733525e-01 9.711302e-01
8.642864e+00 9.733686e-01 9.711472e-01
8.644864e+00 9.733846e-01 9.711642e-01
8.646865e+00 9.734006e-01 9.711812e-01
8.648865e+00 9.734166e-01 9.711982e-01
8.650865e+00 9.734326e-01 9.712151e-01
8.652865e+00 9.734486e-01 9.712321e-01
8.654865e+00 9.734646e-01 9.712490e-01
8.656866e+00 9.734805e-01 9.712660e-01
8.658866e+00 9.734965e-01 9.712829e-01
8.660866e+00 9.735124e-01 9.712998e-01
8.662866e+00 9.735284e-01 9.713167e-01
8.664866e+00 9.735443e-01 9.713336e-01
8.666867e+00 9.735602e-01 9.713505e-01
8.668867e+00 9.735761e-01 9.713674e-01
8.670867e+00 9.735920e-01 9.713843e-01
8.672867e+00 9.736079e-01 9.714011e-01
8.674867e+00 9.736237e-01 9.714180e-01
8.676868e+00 9.736396e-01 9.714348e-01
8.678868e+00 9.736555e-01 9.714516e-01
8.680868e+00 9.736713e-01 9.714684e-01
8.682868e+00 9.736871e-01 9.714852e-01
8.684868e+00 9.737029e-01 9.715020e-01
8.686869e+00 9.737188e-01 9.715188e-01
8.688869e+00 9.737346e-01 9.715356e-01
8.690869e+00 9.737503e-01 9.715523e-01
8.692869e+00 9.737661e-01 9.715691e-01
8.694869e+00 9.737819e-01 9.715858e-01
8.696870e+00 9.737976e-01 9.716026e-01
8.698870e+00 9.738134e-01 9.716193e-01
8.700870e+00 9.738291e-01 9.716360e-01
8.702870e+00 9.738449e-01 9.716527e-01
8.704870e+00 9.738606e-01 9.716694e-01
8.706871e+00 9.738763e-01 9.716861e-01
8.708871e+00 9.738920e-01 9.717027e-01
8.710871e+00 9.739077e-01 9.717194e-01
8.712871e+00 9.739234e-01 9.717360e-01
8.714871e+00 9.739390e-01 9.717527e-01
8.716872e+00 9.739547e-01 9.717693e-01
8.718872e+00 9.739703e-01 9.717859e-01
8.720872e+00 9.739860e-01 9.718025e-01
8.722872e+00 9.740016e-01 9.718191e-01
8.724872e+00 9.740172e-01 9.718357e-01
8.726873e+00 9.740328e-01 9.718523e-01
8.728873e+00 9.740484e-01 9.718688e-01
8.730873e+00 9.740640e-01 9.718854e-01
8.732873e+00 9.740796e-01 9.719019e-01
8.734873e+00 9.740951e-01 9.719185e-01
8.736874e+00 9.741107e-01 9.719350e-01
8.738874e+00 9.741263e-01 9.719515e-01
8.740874e+00 9.741418e-01 9.719680e-01
8.742874e+00 9.741573e-01 9.719845e-01
8.744874e+00 9.741728e-01 9.720010e-01
8.746875e+00 9.741883e-01 9.720174e-01
8.748875e+00 9.742038e-01 9.720339e-01
8.750875e+00 9.742193e-01 9.720504e-01
8.752875e+00 9.742348e-01 9.720668e-01
8.754875e+00 9.742503e-01 9.720832e-01
8.756876e+00 9.742657e-01 9.720997e-01
8.758876e+00 9.742812e-01 9.721161e-01
8.760876e+00 9.742966e-01 9.721325e-01
8.762876e+00 9.743120e-01 9.721489e-01
8.764876e+00 9.743275e-01 9.721652e-01
8.766877e+00 9.743429e-01 9.721816e-01
8.768877e+00 9.743583e-01 9.721980e-01
8.770877e+00 9.743737e-01 9.722143e-01
8.772877e+00 9.743890e-01 9.722307e-01
8.774877e+00 9.744044e-01 9.722470e-01
8.776878e+00 9.744198e-01 9.722633e-01
8.778878e+00 9.744351e-01 9.722796e-01
8.780878e+00 9.744505e-01 9.722959e-01
8.782878e+00 9.744658e-01 9.723122e-01
8.784878e+00 9.744811e-01 9.723285e-01
8.786879e+00 9.744964e-01 9.723447e-01
8.788879e+00 9.745117e-01 9.723610e-01
8.790879e+00 9.745270e-01 9.723773e-01
8.792879e+00 9.745423e-01 9.723935e-01
8.794879e+00 9.745576e-01 9.724097e-01
8.796880e+00 9.745728e-01 9.724259e-01
8.798880e+00 9.745881e-01 9.724422e-01
8.800880e+00 9.746033e-01 9.724583e-01
8.802880e+00 9.746185e-01 9.724745e-01
8.804880e+00 9.746338e-01 9.724907e-01
8.806881e+00 9.746490e-01 9.725069e-01
8.808881e+00 9.746642e-01 9.725230e-01
8.810881e+00 9.746794e-01 9.725392e-01
8.812881e+00 9.746946e-01 9.725553e-01
8.814881e+00 9.747097e-01 9.725715e-01
8.816882e+00 9.747249e-01 9.725876e-01
8.818882e+00 9.747401e-01 9.726037e-01
8.820882e+00 9.747552e-01 9.726198e-01
8.822882e+00 9.747703e-01 9.726359e-01
8.824882e+00 9.747855e-01 9.726520e-01
8.826883e+00 9.748006e-01 9.726680e-01
8.828883e+00 9.748157e-01 9.726841e-01
8.830883e+00 9.748308e-01 9.727001e-01
8.832883e+00 9.748459e-01 9.727162e-01
8.834883e+00 9.748609e-01 9.727322e-01
8.836884e+00 9.748760e-01 9.727482e-01
8.838884e+00 9.748911e-01 9.727642e-01
8.840884e+00 9.749061e-01 9.727802e-01
8.842884e+00 9.749211e-01 9.727962e-01
8.844884e+00 9.749362e-01 9.728122e-01
8.846885e+00 9.749512e-01 9.728282e-01
8.848885e+00 9.749662e-01 9.728441e-01
8.850885e+00 9.749812e-01 9.728601e-01
8.852885e+00 9.749962e-01 9.728760e-01
8.854885e+00 9.750112e-01 9.728919e-01
8.856886e+00 9.750261e-01 9.729079e-01
8.858886e+00 9.750411e-01 9.729238e-01
8.860886e+00 9.750561e-01 9.729397e-01
8.862886e+00 9.750710e-01 9.729556e-01
8.864886e+00 9.750859e-01 9.729714e-01
8.866887e+00 9.751008e-01 9.729873e-01
8.868887e+00 9.751158e-01 9.730032e-01
8.870887e+00 9.751307e-01 9.730190e-01
8.872887e+00 9.751456e-01 9.730349e-01
8.874887e+00 9.751604e-01 9.730507e-01
8.876888e+00 9.751753e-01 9.730665e-01
8.878888e+00 9.751902e-01 9.730823e-01
8.880888e+00 9.752050e-01 9.730981e-01
8.882888e+00 9.752199e-01 9.731139e-01
8.884888e+00 9.752347e-01 9.731297e-01
8.886889e+00 9.752496e-01 9.731455e-01
8.888889e+00 9.752644e-01 9.731612e-01
8.890889e+00 9.752792e-01 9.731770e-01
8.892889e+00 9.752940e-01 9.731927e-01
8.894889e+00 9.753088e-01 9.732085e-01
8.896890e+00 9.753236e-01 9.732242e-01
8.898890e+00 9.753383e-01 9.732399e-01
8.900890e+00 9.753531e-01 9.732556e-01
8.902890e+00 9.753678e-01 9.732713e-01
8.904890e+00 9.753826e-01 9.732870e-01
8.906891e+00 9.753973e-01 9.733027e-01
8.908891e+00 9.754120e-01 9.733183e-01
8.910891e+00 9.754268e-01 9.733340e-01
8.912891e+00 9.754415e-01 9.733496e-01
8.914891e+00 9.754562e-01 9.733653e-01
8.916892e+00 9.754708e-01 9.733809e-01
8.918892e+00 9.754855e-01 9.733965e-01
8.920892e+00 9.755002e-01 9.734121e-01
8.922892e+00 9.755148e-01 9.734277e-01
8.924892e+00 9.755295e-01 9.734433e-01
8.926893e+00 9.755441e-01 9.734589e-01
8.928893e+00 9.755588e-01 9.734745e-01
8.930893e+00 9.755734e-01 9.734900e-01
8.932893e+00 9.755880e-01 9.735056e-01
8.934893e+00 9.756026e-01 9.735211e-01
8.936894e+00 9.756172e-01 9.735367e-01
8.938894e+00 9.756318e-01 9.735522e-01
8.940894e+00 9.756463e-01 9.735677e-01
8.942894e+00 9.756609e-01 9.735832e-01
8.944894e+00 9.756755e-01 9.735987e-01
8.946895e+00 9.756900e-01 9.736142e-01
8.948895e+00 9.757046e-01 9.736296e-01
8.950895e+00 9.757191e-01 9.736451e-01
8.952895e+00 9.757336e-01 9.736606e-01
8.954895e+00 9.757481e-01 9.736760e-01
8.956896e+00 9.757626e-01 9.736914e-01
8.958896e+00 9.757771e-01 9.737069e-01
8.960896e+00 9.757916e-01 9.737223e-01
8.962896e+00 9.758061e-01 9.737377e-01
8.964896e+00 9.758205e-01 9.737531e-01
8.966897e+00 9.758350e-01 9.737685e-01
8.968897e+00 9.758494e-01 9.737839e-01
8.970897e+00 9.758639e-01 9.737992e-01
8.972897e+00 9.758783e-01 9.738146e-01
8.974897e+00 9.758927e-01 9.738299e-01
8.976898e+00 9.759071e-01 9.738453e-01
8.978898e+00 9.759215e-01 9.738606e-01
8.980898e+00 9.759359e-01 9.738759e-01
8.982898e+00 9.759503e-01 9.738912e-01
8.984898e+00 9.759646e-01 9.739065e-01
8.986899e+00 9.759790e-01 9.739218e-01
8.988899e+00 9.759934e-01 9.739371e-01
8.990899e+00 9.760077e-01 9.739524e-01
8.992899e+00 9.760220e-01 9.739677e-01
8.994899e+00 9.760364e-01 9.739829e-01
8.996900e+00 9.760507e-01 9.739982e-01
8.998900e+00 9.760650e-01 9.740134e-01
9.000900e+00 9.760793e-01 9.740286e-01
9.002900e+00 9.760936e-01 9.740438e-01
9.004900e+00 9.761079e-01 9.740590e-01
9.006901e+00 9.761221e-01 9.740742e-01
9.008901e+00 9.761364e-01 9.740894e-01
9.010901e+00 9.761506e-01 9.741046e-01
9.012901e+00 9.761649e-01 9.741198e-01
9.014901e+00 9.761791e-01 9.741350e-01
9.016902e+00 9.761933e-01 9.741501e-01
9.018902e+00 9.762076e-01 9.741652e-01
9.020902e+00 9.762218e-01 9.741804e-01
9.022902e+00 9.762360e-01 9.741955e-01
9.024902e+00 9.762502e-01 9.742106e-01
9.026903e+00 9.762643e-01 9.742257e-01
9.028903e+00 9.762785e-01 9.742408e-01
9.030903e+00 9.762927e-01 9.742559e-01
9.032903e+00 9.763068e-01 9.742710e-01
9.034903e+00 9.763210e-01 9.742861e-01
9.036904e+00 9.763351e-01 9.743011e-01
9.038904e+00 9.763492e-01 9.743162e-01
9.040904e+00 9.763634e-01 9.743312e-01
9.042904e+00 9.763775e-01 9.743462e-01
9.044904e+00 9.763916e-01 9.743613e-01
9.046905e+00 9.764057e-01 9.743763e-01
9.048905e+00 9.764197e-01 9.743913e-01
9.050905e+00 9.764338e-01 9.744063e-01
9.052905e+00 9.764479e-01 9.744213e-01
9.054905e+00 9.764619e-01 9.744362e-01
9.056906e+00 9.764760e-01 9.744512e-01
9.058906e+00 9.764900e-01 9.744662e-01
9.060906e+00 9.765040e-01 9.744811e-01
9.062906e+00 9.765181e-01 9.744960e-01
9.064906e+00 9.765321e-01 9.745110e-01
9.066907e+00 9.765461e-01 9.745259e-01
9.068907e+00 9.765601e-01 9.745408e-01
9.070907e+00 9.765740e-01 9.745557e-01
9.072907e+00 9.765880e-01 9.745706e-01
9.074907e+00 9.766020e-01 9.745855e-01
9.076908e+00 9.766159e-01 9.746004e-01
9.078908e+00 9.766299e-01 9.746152e-01
9.080908e+00 9.766438e-01 9.746301e-01
9.082908e+00 9.766578e-01 9.746449e-01
9.084908e+00 9.766717e-01 9.746598e-01
9.086909e+00 9.766856e-01 9.746746e-01
9.088909e+00 9.766995e-01 9.746894e-01
9.090909e+00 9.767134e-01 9.747042e-01
9.092909e+00 9.767273e-01 9.747190e-01
9.094909e+00 9.767412e-01 9.747338e-01
9.096910e+00 9.767550e-01 9.747486e-01
9.098910e+00 9.767689e-01 9.747634e-01
9.100910e+00 9.767827e-01 9.747782e-01
9.102910e+00 9.767966e-01 9.747929e-01
9.104910e+00 9.768104e-01 9.748077e-01
9.106911e+00 9.768242e-01 9.748224e-01
9.108911e+00 9.768380e-01 9.748371e-01
9.110911e+00 9.768519e-01 9.748518e-01
9.112911e+00 9.768657e-01 9.748666e-01
9.114911e+00 9.768794e-01 9.748813e-01
9.116912e+00 9.768932e-01 9.748960e-01
9.118912e+00 9.769070e-01 9.749106e-01
9.120912e+00 9.769208e-01 9.749253e-01
9.122912e+00 9.769345e-01 9.749400e-01
9.124912e+00 9.769483e-01 9.749546e-01
9.126913e+00 9.769620e-01 9.749693e-01
9.128913e+00 9.769757e-01 9.749839e-01
9.130913e+00 9.769894e-01 9.749986e-01
9.132913e+00 9.770032e-01 9.750132e-01
9.134913e+00 9.770169e-01 9.750278e-01
9.136914e+00 9.770306e-01 9.750424e-01
9.138914e+00 9.770442e-01 9.750570e-01
9.140914e+00 9.770579e-01 9.750716e-01
9.142914e+00 9.770716e-01 9.750861e-01
9.144914e+00 9.770852e-01 9.751007e-01
9.146915e+00 9.770989e-01 9.751153e-01
9.148915e+00 9.771125e-01 9.751298e-01
9.150915e+00 9.771262e-01 9.751444e-01
9.152915e+00 9.771398e-01 9.751589e-01
9.154915e+00 9.771534e-01 9.751734e-01
9.156916e+00 9.771670e-01 9.751879e-01
9.158916e+00 9.771806e-01 9.752024e-01
9.160916e+00 9.771942e-01 9.752169e-01
9.162916e+00 9.772078e-01 9.752314e-01
9.164916e+00 9.772214e-01 9.752459e-01
9.166917e+00 9.772349e-01 9.752604e-01
9.168917e+00 9.772485e-01 9.752748e-01
9.170917e+00 9.772620e-01 9.752893e-01
9.172917e+00 9.772756e-01 9.753037e-01
9.174917e+00 9.772891e-01 9.753181e-01
9.176918e+00 9.773026e-01 9.753326e-01
9.178918e+00 9.773161e-01 9.753470e-01
9.180918e+00 9.773296e-01 9.753614e-01
9.182918e+00 9.773431e-01 9.753758e-01
9.184918e+00 9.773566e-01 9.753902e-01
9.186919e+00 9.773701e-01 9.754046e-01
9.188919e+00 9.773836e-01 9.754189e-01
9.190919e+00 9.773970e-01 9.754333e-01
9.192919e+00 9.774105e-01 9.754477e-01
9.194919e+00 9.774239e-01 9.754620e-01
9.196920e+00 9.774374e-01 9.754763e-01
9.198920e+00 9.774508e-01 9.754907e-01
9.200920e+00 9.774642e-01 9.755050e-01
9.202920e+00 9.774776e-01 9.755193e-01
9.204920e+00 9.774910e-01 9.755336e-01
9.206921e+00 9.775044e-01 9.755479e-01
9.208921e+00 9.775178e-01 9.755622e-01
9.210921e+00 9.775312e-01 9.755764e-01
9.212921e+00 9.775445e-01 9.755907e-01
9.214921e+00 9.775579e-01 9.756050e-01
9.216922e+00 9.775712e-01 9.756192e-01
9.218922e+00 9.775846e-01 9.756335e-01
9.220922e+00 9.775979e-01 9.756477e-01
9.222922e+00 9.776112e-01 9.756619e-01
9.224922e+00 9.776246e-01 9.756761e-01
9.226923e+00 9.776379e-01 9.756903e-01
9.228923e+00 9.776512e-01 9.757045e-01
9.230923e+00 9.776645e-01 9.757187e-01
9.232923e+00 9.776778e-01 9.757329e-01
9.234923e+00 9.776910e-01 9.757471e-01
9.236924e+00 9.777043e-01 9.757612e-01
9.238924e+00 9.777176e-01 9.757754e-01
9.240924e+00 9.777308e-01 9.757895e-01
9.242924e+00 9.777440e-01 9.758037e-01
9.244924e+00 9.777573e-01 9.758178e-01
9.246925e+00 9.777705e-01 9.758319e-01
9.248925e+00 9.777837e-01 9.758460e-01
9.250925e+00 9.777969e-01 9.758601e-01
9.252925e+00 9.778101e-01 9.758742e-01
9.254925e+00 9.778233e-01 9.758883e-01
9.256926e+00 9.778365e-01 9.759024e-01
9.258926e+00 9.778497e-01 9.759164e-01
9.260926e+00 9.778628e-01 9.759305e-01
9.262926e+00 9.778760e-01 9.759445e-01
9.264926e+00 9.778892e-01 9.759586e-01
9.266927e+00 9.779023e-01 9.759726e-01
9.268927e+00 9.779154e-01 9.759866e-01
9.270927e+00 9.779286e-01 9.760006e-01
9.272927e+00 9.779417e-01 9.760147e-01
9.274927e+00 9.779548e-01 9.760287e-01
9.276928e+00 9.779679e-01 9.760426e-01
9.278928e+00 9.779810e-01 9.760566e-01
9.280928e+00 9.779941e-01 9.760706e-01
9.282928e+00 9.780071e-01 9.760846e-01
9.284928e+00 9.780202e-01 9.760985e-01
9.286929e+00 9.780333e-01 9.761125e-01
9.288929e+00 9.780463e-01 9.761264e-01
9.290929e+00 9.780593e-01 9.761403e-01
9.292929e+00 9.780724e-01 9.761542e-01
9.294929e+00 9.780854e-01 9.761682e-01
9.296930e+00 9.780984e-01 9.761821e-01
9.298930e+00 9.781114e-01 9.761960e-01
9.300930e+00 9.781244e-01 9.762098e-01
9.302930e+00 9.781374e-01 9.762237e-01
9.304930e+00 9.781504e-01 9.762376e-01
9.306931e+00 9.781634e-01 9.762515e-01
9.308931e+00 9.781764e-01 9.762653e-01
9.310931e+00 9.781893e-01 9.762792e-01
9.312931e+00 9.782023e-01 9.762930e-01
9.314931e+00 9.782152e-01 9.763068e-01
9.316932e+00 9.782282e-01 9.763206e-01
9.318932e+00 9.782411e-01 9.763344e-01
9.320932e+00 9.782540e-01 9.763482e-01
9.322932e+00 9.782669e-01 9.763620e-01
9.324932e+00 9.782798e-01 9.763758e-01
9.326933e+00 9.782927e-01 9.763896e-01
9.328933e+00 9.783056e-01 9.764034e-01
9.330933e+00 9.783185e-01 9.764171e-01
9.332933e+00 9.783313e-01 9.764309e-01
9.334933e+00 9.783442e-01 9.764446e-01
9.336934e+00 9.783571e-01 9.764584e-01
9.338934e+00 9.783699e-01 9.764721e-01
9.340934e+00 9.783827e-01 9.764858e-01
9.342934e+00 9.783956e-01 9.764995e-01
9.344934e+00 9.784084e-01 9.765132e-01
9.346935e+00 9.784212e-01 9.765269e-01
9.348935e+00 9.784340e-01 9.765406e-01
9.350935e+00 9.784468e-01 9.765543e-01
9.352935e+00 9.784596e-01 9.765679e-01
9.354935e+00 9.784724e-01 9.765816e-01
9.356936e+00 9.784852e-01 9.765952e-01
9.358936e+00 9.784979e-01 9.766089e-01
9.360936e+00 9.785107e-01 9.766225e-01
9.362936e+00 9.785234e-01 9.766361e-01
9.364936e+00 9.785362e-01 9.766498e-01
9.366937e+00 9.785489e-01 9.766634e-01
9.368937e+00 9.785616e-01 9.766770e-01
9.370937e+00 9.785744e-01 9.766906e-01
9.372937e+00 9.785871e-01 9.767041e-01
9.374937e+00 9.785998e-01 9.767177e-01
9.376938e+00 9.786125e-01 9.767313e-01
9.378938e+00 9.786251e-01 9.767449e-01
9.380938e+00 9.786378e-01 9.767584e-01
9.382938e+00 9.786505e-01 9.767719e-01
9.384938e+00 9.786632e-01 9.767855e-01
9.386939e+00 9.786758e-01 9.767990e-01
9.388939e+00 9.786885e-01 9.768125e-01
9.390939e+00 9.787011e-01 9.768260e-01
9.392939e+00 9.787137e-01 9.768395e-01
9.394939e+00 9.787263e-01 9.768530e-01
9.396940e+00 9.787390e-01 9.768665e-01
9.398940e+00 9.787516e-01 9.768800e-01
9.400940e+00 9.787642e-01 9.768935e-01
9.402940e+00 9.787767e-01 9.769069e-01
9.404940e+00 9.787893e-01 9.769204e-01
9.406941e+00 9.788019e-01 9.769338e-01
9.408941e+00 9.788145e-01 9.769472e-01
9.410941e+00 9.788270e-01 9.769607e-01
9.412941e+00 9.788396e-01 9.769741e-01
9.414941e+00 9.788521e-01 9.769875e-01
9.416942e+00 9.788647e-01 9.770009e-01
9.418942e+00 9.788772e-01 9.770143e-01
9.420942e+00 9.788897e-01 9.770277e-01
9.422942e+00 9.789022e-01 9.770411e-01
9.424942e+00 9.789147e-01 9.770544e-01
9.426943e+00 9.789272e-01 9.770678e-01
9.428943e+00 9.789397e-01 9.770812e-01
9.430943e+00 9.789522e-01 9.770945e-01
9.432943e+00 9.789647e-01 9.771078e-01
9.434943e+00 9.789771e-01 9.771212e-01
9.436944e+00 9.789896e-01 9.771345e-01
9.438944e+00 9.790020e-01 9.771478e-01
9.440944e+00 9.790145e-01 9.771611e-01
9.442944e+00 9.790269e-01 9.771744e-01
9.444944e+00 9.790393e-01 9.771877e-01
9.446945e+00 9.790517e-01 9.772010e-01
9.448945e+00 9.790641e-01 9.772142e-01
9.450945e+00 9.790765e-01 9.772275e-01
9.452945e+00 9.790889e-01 9.772408e-01
9.454945e+00 9.791013e-01 9.772540e-01
9.456946e+00 9.791137e-01 9.772673e-01
9.458946e+00 9.791261e-01 9.772805e-01
9.460946e+00 9.791384e-01 9.772937e-01
9.462946e+00 9.791508e-01 9.773069e-01
9.464946e+00 9.791631e-01 9.773201e-01
9.466947e+00 9.791755e-01 9.773333e-01
9.468947e+00 9.791878e-01 9.773465e-01
9.470947e+00 9.792001e-01 9.773597e-01
9.472947e+00 9.792125e-01 9.773729e-01
9.474947e+00 9.792248e-01 9.773861e-01
9.476948e+00 9.792371e-01 9.773992e-01
9.478948e+00 9.792494e-01 9.774124e-01
9.480948e+00 9.792616e-01 9.774255e-01
9.482948e+00 9.792739e-01 9.774386e-01
9.484948e+00 9.792862e-01 9.774518e-01
9.486949e+00 9.792984e-01 9.774649e-01
9.488949e+00 9.793107e-01 9.774780e-01
9.490949e+00 9.793229e-01 9.774911e-01
9.492949e+00 9.793352e-01 9.775042e-01
9.494949e+00 9.793474e-01 9.775173e-01
9.496950e+00 9.793596e-01 9.775304e-01
9.498950e+00 9.793719e-01 9.775434e-01
9.500950e+00 9.793841e-01 9.775565e-01
9.502950e+00 9.793963e-01 9.775696e-01
9.504950e+00 9.794085e-01 9.775826e-01
9.506951e+00 9.794206e-01 9.775956e-01
9.508951e+00 9.794328e-01 9.776087e-01
9.510951e+00 9.794450e-01 9.776217e-01
9.512951e+00 9.794572e-01 9.776347e-01
9.514951e+00 9.794693e-01 9.776477e-01
9.516952e+00 9.794815e-01 9.776607e-01
9.518952e+00 9.794936e-01 9.776737e-01
9.520952e+00 9.795057e-01 9.776867e-01
9.522952e+00 9.795179e-01 9.776997e-01
9.524952e+00 9.795300e-01 9.777126e-01
9.526953e+00 9.795421e-01 9.777256e-01
9.528953e+00 9.795542e-01 9.777386e-01
9.530953e+00 9.795663e-01 9.777515e-01
9.532953e+00 9.795784e-01 9.777644e-01
9.534953e+00 9.795904e-01 9.777774e-01
9.536954e+00 9.796025e-01 9.777903e-01
9.538954e+00 9.796146e-01 9.778032e-01
9.540954e+00 9.796266e-01 9.778161e-01
9.542954e+00 9.796387e-01 9.778290e-01
9.544954e+00 9.796507e-01 9.778419e-01
9.546955e+00 9.796628e-01 9.778548e-01
9.548955e+00 9.796748e-01 9.778677e-01
9.550955e+00 9.796868e-01 9.778805e-01
9.552955e+00 9.796988e-01 9.778934e-01
9.554955e+00 9.797108e-01 9.779062e-01
9.556956e+00 9.797228e-01 9.779191e-01
9.558956e+00 9.797348e-01 9.779319e-01
9.560956e+00 9.797468e-01 9.779447e-01
9.562956e+00 9.797587e-01 9.779576e-01
9.564956e+00 9.797707e-01 9.779704e-01
9.566957e+00 9.797827e-01 9.779832e-01
9.568957e+00 9.797946e-01 9.779960e-01
9.570957e+00 9.798066e-01 9.780088e-01
9.572957e+00 9.798185e-01 9.780215e-01
9.574957e+00 9.798304e-01 9.780343e-01
9.576958e+00 9.798424e-01 9.780471e-01
9.578958e+00 9.798543e-01 9.780598e-01
9.580958e+00 9.798662e-01 9.780726e-01
9.582958e+00 9.798781e-01 9.780853e-01
9.584958e+00 9.798900e-01 9.780981e-01
9.586959e+00 9.799018e-01 9.781108e-01
9.588959e+00 9.799137e-01 9.781235e-01
9.590959e+00 9.799256e-01 9.781362e-01
9.592959e+00 9.799374e-01 9.781489e-01
9.594959e+00 9.799493e-01 9.781616e-01
9.596960e+00 9.799611e-01 9.781743e-01
9.598960e+00 9.799730e-01 9.781870e-01
9.600960e+00 9.799848e-01 9.781996e-01
9.602960e+00 9.799966e-01 9.782123e-01
9.604960e+00 9.800085e-01 9.782250e-01
9.606961e+00 9.800203e-01 9.782376e-01
9.608961e+00 9.800321e-01 9.782503e-01
9.610961e+00 9.800439e-01 9.782629e-01
9.612961e+00 9.800557e-01 9.782755e-01
9.614961e+00 9.800674e-01 9.782881e-01
9.616962e+00 9.800792e-01 9.783007e-01
9.618962e+00 9.800910e-01 9.783133e-01
9.620962e+00 9.801027e-01 9.783259e-01
9.622962e+00 9.801145e-01 9.783385e-01
9.624962e+00 9.801262e-01 9.783511e-01
9.626963e+00 9.801380e-01 9.783637e-01
9.628963e+00 9.801497e-01 9.783762e-01
9.630963e+00 9.801614e-01 9.783888e-01
9.632963e+00 9.801731e-01 9.784014e-01
9.634963e+00 9.801848e-01 9.784139e-01
9.636964e+00 9.801965e-01 9.784264e-01
9.638964e+00 9.802082e-01 9.784390e-01
9.640964e+00 9.802199e-01 9.784515e-01
9.642964e+00 9.802316e-01 9.784640e-01
9.644964e+00 9.802433e-01 9.784765e-01
9.646965e+00 9.802549e-01 9.784890e-01
9.648965e+00 9.802666e-01 9.785015e-01
9.650965e+00 9.802782e-01 9.785140e-01
9.652965e+00 9.802899e-01 9.785264e-01
9.654965e+00 9.803015e-01 9.785389e-01
9.656966e+00 9.803131e-01 9.785514e-01
9.658966e+00 9.803247e-01 9.785638e-01
9.660966e+00 9.803363e-01 9.785762e-01
9.662966e+00 9.803480e-01 9.785887e-01
9.664966e+00 9.803595e-01 9.786011e-01
9.666967e+00 9.803711e-01 9.786135e-01
9.668967e+00 9.803827e-01 9.786259e-01
9.670967e+00 9.803943e-01 9.786383e-01
9.672967e+00 9.804059e-01 9.786507e-01
9.674967e+00 9.804174e-01 9.786631e-01
9.676968e+00 9.804290e-01 9.786755e-01
9.678968e+00 9.804405e-01 9.786879e-01
9.680968e+00 9.804521e-01 9.787003e-01
9.682968e+00 9.804636e-01 9.787126e-01
9.684968e+00 9.804751e-01 9.787250e-01
9.686969e+00 9.804866e-01 9.787373e-01
9.688969e+00 9.804982e-01 9.787497e-01
9.690969e+00 9.805097e-01 9.787620e-01
9.692969e+00 9.805212e-01 9.787743e-01
9.694969e+00 9.805326e-01 9.787866e-01
9.696970e+00 9.805441e-01 9.787989e-01
9.698970e+00 9.805556e-01 9.788112e-01
9.700970e+00 9.805671e-01 9.788235e-01
9.702970e+00 9.805785e-01 9.788358e-01
9.704970e+00 9.805900e-01 9.788481e-01
9.706971e+00 9.806014e-01 9.788604e-01
9.708971e+00 9.806129e-01 9.788726e-01
9.710971e+00 9.806243e-01 9.788849e-01
9.712971e+00 9.806357e-01 9.788971e-01
9.714971e+00 9.806471e-01 9.789094e-01
9.716972e+00 9.806585e-01 9.789216e-01
9.718972e+00 9.806699e-01 9.789338e-01
9.720972e+00 9.806813e-01 9.789460e-01
9.722972e+00 9.806927e-01 9.789583e-01
9.724972e+00 9.807041e-01 9.789705e-01
9.726973e+00 9.807155e-01 9.789827e-01
9.728973e+00 9.807269e-01 9.789948e-01
9.730973e+00 9.807382e-01 9.790070e-01
9.732973e+00 9.807496e-01 9.790192e-01
9.734973e+00 9.807609e-01 9.790314e-01
9.736974e+00 9.807723e-01 9.790435e-01
9.738974e+00 9.807836e-01 9.790557e-01
9.740974e+00 9.807949e-01 9.790678e-01
9.742974e+00 9.808062e-01 9.790800e-01
9.744974e+00 9.808175e-01 9.790921e-01
9.746975e+00 9.808289e-01 9.791042e-01
9.748975e+00 9.808401e-01 9.791163e-01
9.750975e+00 9.808514e-01 9.791284e-01
9.752975e+00 9.808627e-01 9.791405e-01
9.754975e+00 9.808740e-01 9.791526e-01
9.756976e+00 9.808853e-01 9.791647e-01
9.758976e+00 9.808965e-01 9.791768e-01
9.760976e+00 9.809078e-01 9.791889e-01
9.762976e+00 9.809190e-01 9.792009e-01
9.764976e+00 9.809303e-01 9.792130e-01
9.766977e+00 9.809415e-01 9.792250e-01
9.768977e+00 9.809527e-01 9.792371e-01
9.770977e+00 9.809640e-01 9.792491e-01
9.772977e+00 9.809752e-01 9.792611e-01
9.774977e+00 9.809864e-01 9.792732e-01
9.776978e+00 9.809976e-01 9.792852e-01
9.778978e+00 9.810088e-01 9.792972e-01
9.780978e+00 9.810199e-01 9.793092e-01
9.782978e+00 9.810311e-01 9.793212e-01
9.784978e+00 9.810423e-01 9.793332e-01
9.786979e+00 9.810535e-01 9.793451e-01
9.788979e+00 9.810646e-01 9.793571e-01
9.790979e+00 9.810758e-01 9.793691e-01
9.792979e+00 9.810869e-01 9.793810e-01
9.794979e+00 9.810980e-01 9.793930e-01
9.796980e+00 9.811092e-01 9.794049e-01
9.798980e+00 9.811203e-01 9.794168e-01
9.800980e+00 9.811314e-01 9.794288e-01
9.802980e+00 9.811425e-01 9.794407e-01
9.804980e+00 9.811536e-01 9.794526e-01
9.806981e+00 9.811647e-01 9.794645e-01
9.808981e+00 9.811758e-01 9.794764e-01
9.810981e+00 9.811869e-01 9.794883e-01
9.812981e+00 9.811980e-01 9.795002e-01
9.814981e+00 9.812090e-01 9.795120e-01
9.816982e+00 9.812201e-01 9.795239e-01
9.818982e+00 9.812311e-01 9.795358e-01
9.820982e+00 9.812422e-01 9.795476e-01
9.822982e+00 9.812532e-01 9.795595e-01
9.824982e+00 9.812643e-01 9.795713e-01
9.826983e+00 9.812753e-01 9.795831e-01
9.828983e+00 9.812863e-01 9.795950e-01
9.830983e+00 9.812973e-01 9.796068e-01
9.832983e+00 9.813083e-01 9.796186e-01
9.834983e+00 9.813193e-01 9.796304e-01
9.836984e+00 9.813303e-01 9.796422e-01
9.838984e+00 9.813413e-01 9.796540e-01
9.840984e+00 9.813523e-01 9.796658e-01
9.842984e+00 9.813633e-01 9.796775e-01
9.844984e+00 9.813742e-01 9.796893e-01
9.846985e+00 9.813852e-01 9.797011e-01
9.848985e+00 9.813961e-01 9.797128e-01
9.850985e+00 9.814071e-01 9.797246e-01
9.852985e+00 9.814180e-01 9.797363e-01
9.854985e+00 9.814289e-01 9.797480e-01
9.856986e+00 9.814399e-01 9.797598e-01
9.858986e+00 9.814508e-01 9.797715e-01
9.860986e+00 9.814617e-01 9.797832e-01
9.862986e+00 9.814726e-01 9.797949e-01
9.864986e+00 9.814835e-01 9.798066e-01
9.866987e+00 9.814944e-01 9.798183e-01
9.868987e+00 9.815053e-01 9.798300e-01
9.870987e+00 9.815161e-01 9.798416e-01
9.872987e+00 9.815270e-01 9.798533e-01
9.874987e+00 9.815379e-01 9.798650e-01
9.876988e+00 9.815487e-01 9.798766e-01
9.878988e+00 9.815596e-01 9.798883e-01
9.880988e+00 9.815704e-01 9.798999e-01
9.882988e+00 9.815812e-01 9.799116e-01
9.884988e+00 9.815921e-01 9.799232e-01
9.886989e+00 9.816029e-01 9.799348e-01
9.888989e+00 9.816137e-01 9.799464e-01
9.890989e+00 9.816245e-01 9.799580e-01
9.892989e+00 9.816353e-01 9.799696e-01
9.894989e+00 9.816461e-01 9.799812e-01
9.896990e+00 9.816569e-01 9.799928e-01
9.898990e+00 9.816677e-01 9.800044e-01
9.900990e+00 9.816785e-01 9.800159e-01
9.902990e+00 9.816892e-01 9.800275e-01
9.904990e+00 9.817000e-01 9.800391e-01
9.906991e+00 9.817108e-01 9.800506e-01
9.908991e+00 9.817215e-01 9.800622e-01
9.910991e+00 9.817322e-01 9.800737e-01
9.912991e+00 9.817430e-01 9.800852e-01
9.914991e+00 9.817537e-01 9.800967e-01
9.916992e+00 9.817644e-01 9.801083e-01
9.918992e+00 9.817751e-01 9.801198e-01
9.920992e+00 9.817859e-01 9.801313e-01
9.922992e+00 9.817966e-01 9.801428e-01
9.924992e+00 9.818073e-01 9.801542e-01
9.926993e+00 9.818179e-01 9.801657e-01
9.928993e+00 9.818286e-01 9.801772e-01
9.930993e+00 9.818393e-01 9.801887e-01
9.932993e+00 9.818500e-01 9.802001e-01
9.934993e+00 9.818606e-01 9.802116e-01
9.936994e+00 9.818713e-01 9.802230e-01
9.938994e+00 9.818819e-01 9.802345e-01
9.940994e+00 9.818926e-01 9.802459e-01
9.942994e+00 9.819032e-01 9.802573e-01
9.944994e+00 9.819138e-01 9.802687e-01
9.946995e+00 9.819245e-01 9.802801e-01
9.948995e+00 9.819351e-01 9.802915e-01
9.950995e+00 9.819457e-01 9.803029e-01
9.952995e+00 9.819563e-01 9.803143e-01
9.954995e+00 9.819669e-01 9.803257e-01
9.956996e+00 9.819775e-01 9.803371e-01
9.958996e+00 9.819881e-01 9.803485e-01
9.960996e+00 9.819986e-01 9.803598e-01
9.962996e+00 9.820092e-01 9.803712e-01
9.964996e+00 9.820198e-01 9.803825e-01
9.966997e+00 9.820303e-01 9.803939e-01
9.968997e+00 9.820409e-01 9.804052e-01
9.970997e+00 9.820514e-01 9.804165e-01
9.972997e+00 9.820620e-01 9.804279e-01
9.974997e+00 9.820725e-01 9.804392e-01
9.976998e+00 9.820830e-01 9.804505e-01
9.978998e+00 9.820935e-01 9.804618e-01
9.980998e+00 9.821040e-01 9.804731e-01
9.982998e+00 9.821145e-01 9.804844e-01
9.984998e+00 9.821250e-01 9.804956e-01
9.986999e+00 9.821355e-01 9.805069e-01
9.988999e+00 9.821460e-01 9.805182e-01
9.990999e+00 9.821565e-01 9.805294e-01
9.992999e+00 9.821670e-01 9.805407e-01
9.994999e+00 9.821774e-01 9.805519e-01
9.997000e+00 9.821879e-01 9.805632e-01
9.999000e+00 9.821983e-01 9.805744e-01
1.000100e+01 9.822088e-01 9.805856e-01
1.000300e+01 9.822192e-01 9.805969e-01
1.000500e+01 9.822297e-01 9.806081e-01
1.000700e+01 9.822401e-01 9.806193e-01
1.000900e+01 9.822505e-01 9.806305e-01
1.001100e+01 9.822609e-01 9.806417e-01
1.001300e+01 9.822713e-01 9.806529e-01
1.001500e+01 9.822817e-01 9.806640e-01
1.001700e+01 9.822921e-01 9.806752e-01
1.001900e+01 9.823025e-01 9.806864e-01
1.002100e+01 9.823129e-01 9.806975e-01
1.002300e+01 9.823233e-01 9.807087e-01
1.002500e+01 9.823336e-01 9.807198e-01
1.002700e+01 9.823440e-01 9.807310e-01
1.002900e+01 9.823544e-01 9.807421e-01
1.003100e+01 9.823647e-01 9.807532e-01
1.003300e+01 9.823751e-01 9.807643e-01
1.003500e+01 9.823854e-01 9.807755e-01
1.003700e+01 9.823957e-01 9.807866e-01
1.003900e+01 9.824060e-01 9.807977e-01
1.004100e+01 9.824164e-01 9.808087e-01
1.004300e+01 9.824267e-01 9.808198e-01
1.004500e+01 9.824370e-01 9.808309e-01
1.004700e+01 9.824473e-01 9.808420e-01
1.004900e+01 9.824576e-01 9.808530e-01
1.005101e+01 9.824679e-01 9.808641e-01
1.005301e+01 9.824781e-01 9.808752e-01
1.005501e+01 9.824884e-01 9.808862e-01
1.005701e+01 9.824987e-01 9.808972e-01
1.005901e+01 9.825089e-01 9.809083e-01
1.006101e+01 9.825192e-01 9.809193e-01
1.006301e+01 9.825294e-01 9.809303e-01
1.006501e+01 9.825397e-01 9.809413e-01
1.006701e+01 9.825499e-01 9.809523e-01
1.006901e+01 9.825601e-01 9.809633e-01
1.007101e+01 9.825704e-01 9.809743e-01
1.007301e+01 9.825806e-01 9.809853e-01
1.007501e+01 9.825908e-01 9.809963e-01
1.007701e+01 9.826010e-01 9.810073e-01
1.007901e+01 9.826112e-01 9.810182e-01
1.008101e+01 9.826214e-01 9.810292e-01
1.008301e+01 9.826316e-01 9.810401e-01
1.008501e+01 9.826417e-01 9.810511e-01
1.008701e+01 9.826519e-01 9.810620e-01
1.008901e+01 9.826621e-01 9.810730e-01
1.009101e+01 9.826722e-01 9.810839e-01
1.009301e+01 9.826824e-01 9.810948e-01
1.009501e+01 9.826925e-01 9.811057e-01
1.009701e+01 9.827027e-01 9.811166e-01
1.009901e+01 9.827128e-01 9.811275e-01
1.010101e+01 9.827229e-01 9.811384e-01
1.010301e+01 9.827331e-01 9.811493e-01
1.010501e+01 9.827432e-01 9.811602e-01
1.010701e+01 9.827533e-01 9.811711e-01
1.010901e+01 9.827634e-01 9.811819e-01
1.011101e+01 9.827735e-01 9.811928e-01
1.011301e+01 9.827836e-01 9.812036e-01
1.011501e+01 9.827937e-01 9.812145e-01
1.011701e+01 9.828037e-01 9.812253e-01
1.011901e+01 9.828138e-01 9.812362e-01
1.012101e+01 9.828239e-01 9.812470e-01
1.012301e+01 9.828339e-01 9.812578e-01
1.012501e+01 9.828440e-01 9.812686e-01
1.012701e+01 9.828540e-01 9.812794e-01
1.012901e+01 9.828641e-01 9.812902e-01
1.013101e+01 9.828741e-01 9.813010e-01
1.013301e+01 9.828842e-01 9.813118e-01
1.013501e+01 9.828942e-01 9.813226e-01
1.013701e+01 9.829042e-01 9.813334e-01
1.013901e+01 9.829142e-01 9.813441e-01
1.014101e+01 9.829242e-01 9.813549e-01
1.014301e+01 9.829342e-01 9.813657e-01
1.014501e+01 9.829442e-01 9.813764e-01
1.014701e+01 9.829542e-01 9.813872e-01
1.014901e+01 9.829642e-01 9.813979e-01
1.015102e+01 9.829741e-01 9.814086e-01
1.015302e+01 9.829841e-01 9.814193e-01
1.015502e+01 9.829941e-01 9.814301e-01
1.015702e+01 9.830040e-01 9.814408e-01
1.015902e+01 9.830140e-01 9.814515e-01
1.016102e+01 9.830239e-01 9.814622e-01
1.016302e+01 9.830338e-01 9.814729e-01
1.016502e+01 9.830438e-01 9.814836e-01
1.016702e+01 9.830537e-01 9.814942e-01
1.016902e+01 9.830636e-01 9.815049e-01
1.017102e+01 9.830735e-01 9.815156e-01
1.017302e+01 9.830834e-01 9.815262e-01
1.017502e+01 9.830933e-01 9.815369e-01
1.017702e+01 9.831032e-01 9.815475e-01
1.017902e+01 9.831131e-01 9.815582e-01
1.018102e+01 9.831230e-01 9.815688e-01
1.018302e+01 9.831329e-01 9.815794e-01
1.018502e+01 9.831427e-01 9.815901e-01
1.018702e+01 9.831526e-01 9.816007e-01
1.018902e+01 9.831624e-01 9.816113e-01
1.019102e+01 9.831723e-01 9.816219e-01
1.019302e+01 9.831821e-01 9.816325e-01
1.019502e+01 9.831920e-01 9.816431e-01
1.019702e+01 9.832018e-01 9.816536e-01
1.019902e+01 9.832116e-01 9.816642e-01
1.020102e+01 9.832215e-01 9.816748e-01
1.020302e+01 9.832313e-01 9.816854e-01
1.020502e+01 9.832411e-01 9.816959e-01
1.020702e+01 9.832509e-01 9.817065e-01
1.020902e+01 9.832607e-01 9.817170e-01
1.021102e+01 9.832705e-01 9.817276e-01
1.021302e+01 9.832803e-01 9.817381e-01
1.021502e+01 9.832900e-01 9.817486e-01
1.021702e+01 9.832998e-01 9.817591e-01
1.021902e+01 9.833096e-01 9.817696e-01
1.022102e+01 9.833193e-01 9.817802e-01
1.022302e+01 9.833291e-01 9.817907e-01
1.022502e+01 9.833388e-01 9.818011e-01
1.022702e+01 9.833486e-01 9.818116e-01
1.022902e+01 9.833583e-01 9.818221e-01
1.023102e+01 9.833680e-01 9.818326e-01
1.023302e+01 9.833778e-01 9.818431e-01
1.023502e+01 9.833875e-01 9.818535e-01
1.023702e+01 9.833972e-01 9.818640e-01
1.023902e+01 9.834069e-01 9.818744e-01
1.024102e+01 9.834166e-01 9.818849e-01
1.024302e+01 9.834263e-01 9.818953e-01
1.024502e+01 9.834360e-01 9.819057e-01
1.024702e+01 9.834457e-01 9.819162e-01
1.024902e+01 9.834553e-01 9.819266e-01
1.025103e+01 9.834650e-01 9.819370e-01
1.025303e+01 9.834747e-01 9.819474e-01
1.025503e+01 9.834843e-01 9.819578e-01
1.025703e+01 9.834940e-01 9.819682e-01
1.025903e+01 9.835036e-01 9.819786e-01
1.026103e+01 9.835133e-01 9.819890e-01
1.026303e+01 9.835229e-01 9.819993e-01
1.026503e+01 9.835325e-01 9.820097e-01
1.026703e+01 9.835422e-01 9.820201e-01
1.026903e+01 9.835518e-01 9.820304e-01
1.027103e+01 9.835614e-01 9.820408e-01
1.027303e+01 9.835710e-01 9.820511e-01
1.027503e+01 9.835806e-01 9.820615e-01
1.027703e+01 9.835902e-01 9.820718e-01
1.027903e+01 9.835998e-01 9.820821e-01
1.028103e+01 9.836094e-01 9.820924e-01
1.028303e+01 9.836189e-01 9.821028e-01
1.028503e+01 9.836285e-01 9.821131e-01
1.028703e+01 9.836381e-01 9.821234e-01
1.028903e+01 9.836476e-01 9.821337e-01
1.029103e+01 9.836572e-01 9.821440e-01
1.029303e+01 9.836667e-01 9.821542e-01
1.029503e+01 9.836763e-01 9.821645e-01
1.029703e+01 9.836858e-01 9.821748e-01
1.029903e+01 9.836953e-01 9.821850e-01
1.030103e+01 9.837048e-01 9.821953e-01
1.030303e+01 9.837144e-01 9.822056e-01
1.030503e+01 9.837239e-01 9.822158e-01
1.030703e+01 9.837334e-01 9.822260e-01
1.030903e+01 9.837429e-01 9.822363e-01
1.031103e+01 9.837524e-01 9.822465e-01
1.031303e+01 9.837619e-01 9.822567e-01
1.031503e+01 9.837713e-01 9.822669e-01
1.031703e+01 9.837808e-01 9.822771e-01
1.031903e+01 9.837903e-01 9.822873e-01
1.032103e+01 9.837998e-01 9.822975e-01
1.032303e+01 9.838092e-01 9.823077e-01
1.032503e+01 9.838187e-01 9.823179e-01
1.032703e+01 9.838281e-01 9.823281e-01
1.032903e+01 9.838375e-01 9.823383e-01
1.033103e+01 9.838470e-01 9.823484e-01
1.033303e+01 9.838564e-01 9.823586e-01
1.033503e+01 9.838658e-01 9.823687e-01
1.033703e+01 9.838753e-01 9.823789e-01
1.033903e+01 9.838847e-01 9.823890e-01
1.034103e+01 9.838941e-01 9.823992e-01
1.034303e+01 9.839035e-01 9.824093e-01
1.034503e+01 9.839129e-01 9.824194e-01
1.034703e+01 9.839223e-01 9.824295e-01
1.034903e+01 9.839316e-01 9.824397e-01
1.035104e+01 9.839410e-01 9.824498e-01
1.035304e+01 9.839504e-01 9.824599e-01
1.035504e+01 9.839598e-01 9.824700e-01
1.035704e+01 9.839691e-01 9.824800e-01
1.035904e+01 9.839785e-01 9.824901e-01
1.036104e+01 9.839878e-01 9.825002e-01
1.036304e+01 9.839972e-01 9.825103e-01
1.036504e+01 9.840065e-01 9.825203e-01
1.036704e+01 9.840158e-01 9.825304e-01
1.036904e+01 9.840252e-01 9.825404e-01
1.037104e+01 9.840345e-01 9.825505e-01
1.037304e+01 9.840438e-01 9.825605e-01
1.037504e+01 9.840531e-01 9.825706e-01
1.037704e+01 9.840624e-01 9.825806e-01
1.037904e+01 9.840717e-01 9.825906e-01
1.038104e+01 9.840810e-01 9.826006e-01
1.038304e+01 9.840903e-01 9.826106e-01
1.038504e+01 9.840996e-01 9.826206e-01
1.038704e+01 9.841088e-01 9.826306e-01
1.038904e+01 9.841181e-01 9.826406e-01
1.039104e+01 9.841274e-01 9.826506e-01
1.039304e+01 9.841366e-01 9.826606e-01
1.039504e+01 9.841459e-01 9.826706e-01
1.039704e+01 9.841551e-01 9.826805e-01
1.039904e+01 9.841644e-01 9.826905e-01
1.040104e+01 9.841736e-01 9.827004e-01
1.040304e+01 9.841828e-01 9.827104e-01
1.040504e+01 9.841920e-01 9.827203e-01
1.040704e+01 9.842013e-01 9.827303e-01
1.040904e+01 9.842105e-01 9.827402e-01
1.041104e+01 9.842197e-01 9.827501e-01
1.041304e+01 9.842289e-01 9.827600e-01
1.041504e+01 9.842381e-01 9.827700e-01
1.041704e+01 9.842473e-01 9.827799e-01
1.041904e+01 9.842564e-01 9.827898e-01
1.042104e+01 9.842656e-01 9.827997e-01
1.042304e+01 9.842748e-01 9.828095e-01
1.042504e+01 9.842840e-01 9.828194e-01
1.042704e+01 9.842931e-01 9.828293e-01
1.042904e+01 9.843023e-01 9.828392e-01
1.043104e+01 9.843114e-01 9.828490e-01
1.043304e+01 9.843206e-01 9.828589e-01
1.043504e+01 9.843297e-01 9.828688e-01
1.043704e+01 9.843389e-01 9.828786e-01
1.043904e+01 9.843480e-01 9.828885e-01
1.044104e+01 9.843571e-01 9.828983e-01
1.044304e+01 9.843662e-01 9.829081e-01
1.044504e+01 9.843753e-01 9.829179e-01
1.044704e+01 9.843844e-01 9.829278e-01
1.044904e+01 9.843935e-01 9.829376e-01
1.045105e+01 9.844026e-01 9.829474e-01
1.045305e+01 9.844117e-01 9.829572e-01
1.045505e+01 9.844208e-01 9.829670e-01
1.045705e+01 9.844299e-01 9.829768e-01
1.045905e+01 9.844389e-01 9.829866e-01
1.046105e+01 9.844480e-01 9.829963e-01
1.046305e+01 9.844571e-01 9.830061e-01
1.046505e+01 9.844661e-01 9.830159e-01
1.046705e+01 9.844752e-01 9.830256e-01
1.046905e+01 9.844842e-01 9.830354e-01
1.047105e+01 9.844933e-01 9.830451e-01
1.047305e+01 9.845023e-01 9.830549e-01
1.047505e+01 9.845113e-01 9.830646e-01
1.047705e+01 9.845203e-01 9.830743e-01
1.047905e+01 9.845294e-01 9.830841e-01
1.048105e+01 9.845384e-01 9.830938e-01
1.048305e+01 9.845474e-01 9.831035e-01
1.048505e+01 9.845564e-01 9.831132e-01
1.048705e+01 9.845654e-01 9.831229e-01
1.048905e+01 9.845744e-01 9.831326e-01
1.049105e+01 9.845833e-01 9.831423e-01
1.049305e+01 9.845923e-01 9.831520e-01
1.049505e+01 9.846013e-01 9.831617e-01
1.049705e+01 9.846103e-01 9.831713e-01
1.049905e+01 9.846192e-01 9.831810e-01
1.050105e+01 9.846282e-01 9.831907e-01
1.050305e+01 9.846371e-01 9.832003e-01
1.050505e+01 9.846461e-01 9.832100e-01
1.050705e+01 9.846550e-01 9.832196e-01
1.050905e+01 9.846639e-01 9.832293e-01
1.051105e+01 9.846729e-01 9.832389e-01
1.051305e+01 9.846818e-01 9.832485e-01
1.051505e+01 9.846907e-01 9.832581e-01
1.051705e+01 9.846996e-01 9.832678e-01
1.051905e+01 9.847085e-01 9.832774e-01
1.052105e+01 9.847174e-01 9.832870e-01
1.052305e+01 9.847263e-01 9.832966e-01
1.052505e+01 9.847352e-01 9.833062e-01
1.052705e+01 9.847441e-01 9.833158e-01
1.052905e+01 9.847530e-01 9.833253e-01
1.053105e+01 9.847619e-01 9.833349e-01
1.053305e+01 9.847707e-01 9.833445e-01
1.053505e+01 9.847796e-01 9.833540e-01
1.053705e+01 9.847885e-01 9.833636e-01
1.053905e+01 9.847973e-01 9.833732e-01
1.054105e+01 9.848062e-01 9.833827e-01
1.054305e+01 9.848150e-01 9.833922e-01
1.054505e+01 9.848238e-01 9.834018e-01
1.054705e+01 9.848327e-01 9.834113e-01
1.054905e+01 9.848415e-01 9.834208e-01
1.055106e+01 9.848503e-01 9.834303e-01
1.055306e+01 9.848591e-01 9.834399e-01
1.055506e+01 9.848679e-01 9.834494e-01
1.055706e+01 9.848767e-01 9.834589e-01
1.055906e+01 9.848855e-01 9.834684e-01
1.056106e+01 9.848943e-01 9.834779e-01
1.056306e+01 9.849031e-01 9.834873e-01
1.056506e+01 9.849119e-01 9.834968e-01
1.056706e+01 9.849207e-01 9.835063e-01
1.056906e+01 9.849294e-01 9.835158e-01
1.057106e+01 9.849382e-01 9.835252e-01
1.057306e+01 9.849470e-01 9.835347e-01
1.057506e+01 9.849557e-01 9.835441e-01
1.057706e+01 9.849645e-01 9.835536e-01
1.057906e+01 9.849732e-01 9.835630e-01
1.058106e+01 9.849820e-01 9.835724e-01
1.058306e+01 9.849907e-01 9.835819e-01
1.058506e+01 9.849994e-01 9.835913e-01
1.058706e+01 9.850082e-01 9.836007e-01
1.058906e+01 9.850169e-01 9.836101e-01
1.059106e+01 9.850256e-01 9.836195e-01
1.059306e+01 9.850343e-01 9.836289e-01
1.059506e+01 9.850430e-01 9.836383e-01
1.059706e+01 9.850517e-01 9.836477e-01
1.059906e+01 9.850604e-01 9.836571e-01
1.060106e+01 9.850691e-01 9.836665e-01
1.060306e+01 9.850777e-01 9.836758e-01
1.060506e+01 9.850864e-01 9.836852e-01
1.060706e+01 9.850951e-01 9.836946e-01
1.060906e+01 9.851038e-01 9.837039e-01
1.061106e+01 9.851124e-01 9.837133e-01
1.061306e+01 9.851211e-01 9.837226e-01
1.061506e+01 9.851297e-01 9.837320e-01
1.061706e+01 9.851384e-01 9.837413e-01
1.061906e+01 9.851470e-01 9.837506e-01
1.062106e+01 9.851556e-01 9.837599e-01
1.062306e+01 9.851643e-01 9.837693e-01
1.062506e+01 9.851729e-01 9.837786e-01
1.062706e+01 9.851815e-01 9.837879e-01
1.062906e+01 9.851901e-01 9.837972e-01
1.063106e+01 9.851987e-01 9.838065e-01
1.063306e+01 9.852073e-01 9.838158e-01
1.063506e+01 9.852159e-01 9.838250e-01
1.063706e+01 9.852245e-01 9.838343e-01
1.063906e+01 9.852331e-01 9.838436e-01
1.064106e+01 9.852417e-01 9.838529e-01
1.064306e+01 9.852503e-01 9.838621e-01
1.064506e+01 9.852588e-01 9.838714e-01
1.064706e+01 9.852674e-01 9.838806e-01
1.064906e+01 9.852760e-01 9.838899e-01
1.065107e+01 9.852845e-01 9.838991e-01
1.065307e+01 9.852931e-01 9.839083e-01
1.065507e+01 9.853016e-01 9.839176e-01
1.065707e+01 9.853101e-01 9.839268e-01
1.065907e+01 9.853187e-01 9.839360e-01
1.066107e+01 9.853272e-01 9.839452e-01
1.066307e+01 9.853357e-01 9.839544e-01
1.066507e+01 9.853442e-01 9.839636e-01
1.066707e+01 9.853528e-01 9.839728e-01
1.066907e+01 9.853613e-01 9.839820e-01
1.067107e+01 9.853698e-01 9.839912e-01
1.067307e+01 9.853783e-01 9.840004e-01
1.067507e+01 9.853868e-01 9.840095e-01
1.067707e+01 9.853952e-01 9.840187e-01
1.067907e+01 9.854037e-01 9.840279e-01
1.068107e+01 9.854122e-01 9.840370e-01
1.068307e+01 9.854207e-01 9.840462e-01
1.068507e+01 9.854291e-01 9.840553e-01
1.068707e+01 9.854376e-01 9.840645e-01
1.068907e+01 9.854461e-01 9.840736e-01
1.069107e+01 9.854545e-01 9.840827e-01
1.069307e+01 9.854630e-01 9.840919e-01
1.069507e+01 9.854714e-01 9.841010e-01
1.069707e+01 9.854798e-01 9.841101e-01
1.069907e+01 9.854883e-01 9.841192e-01
1.070107e+01 9.854967e-01 9.841283e-01
1.070307e+01 9.855051e-01 9.841374e-01
1.070507e+01 9.855135e-01 9.841465e-01
1.070707e+01 9.855219e-01 9.841556e-01
1.070907e+01 9.855303e-01 9.841647e-01
1.071107e+01 9.855387e-01 9.841737e-01
1.071307e+01 9.855471e-01 9.841828e-01
1.071507e+01 9.855555e-01 9.841919e-01
1.071707e+01 9.855639e-01 9.842009e-01
1.071907e+01 9.855723e-01 9.842100e-01
1.072107e+01 9.855807e-01 9.842190e-01
1.072307e+01 9.855890e-01 9.842281e-01
1.072507e+01 9.855974e-01 9.842371e-01
1.072707e+01 9.856058e-01 9.842461e-01
1.072907e+01 9.856141e-01 9.842552e-01
1.073107e+01 9.856225e-01 9.842642e-01
1.073307e+01 9.856308e-01 9.842732e-01
1.073507e+01 9.856391e-01 9.842822e-01
1.073707e+01 9.856475e-01 9.842912e-01
1.073907e+01 9.856558e-01 9.843002e-01
1.074107e+01 9.856641e-01 9.843092e-01
1.074307e+01 9.856724e-01 9.843182e-01
1.074507e+01 9.856808e-01 9.843272e-01
1.074707e+01 9.856891e-01 9.843362e-01
1.074907e+01 9.856974e-01 9.843451e-01
1.075108e+01 9.857057e-01 9.843541e-01
1.075308e+01 9.857140e-01 9.843631e-01
1.075508e+01 9.857223e-01 9.843720e-01
1.075708e+01 9.857305e-01 9.843810e-01
1.075908e+01 9.857388e-01 9.843899e-01
1.076108e+01 9.857471e-01 9.843989e-01
1.076308e+01 9.857554e-01 9.844078e-01
1.076508e+01 9.857636e-01 9.844167e-01
1.076708e+01 9.857719e-01 9.844257e-01
1.076908e+01 9.857801e-01 9.844346e-01
1.077108e+01 9.857884e-01 9.844435e-01
1.077308e+01 9.857966e-01 9.844524e-01
1.077508e+01 9.858049e-01 9.844613e-01
1.077708e+01 9.858131e-01 9.844702e-01
1.077908e+01 9.858213e-01 9.844791e-01
1.078108e+01 9.858295e-01 9.844880e-01
1.078308e+01 9.858378e-01 9.844969e-01
1.078508e+01 9.858460e-01 9.845057e-01
1.078708e+01 9.858542e-01 9.845146e-01
1.078908e+01 9.858624e-01 9.845235e-01
1.079108e+01 9.858706e-01 9.845323e-01
1.079308e+01 9.858788e-01 9.845412e-01
1.079508e+01 9.858870e-01 9.845501e-01
1.079708e+01 9.858951e-01 9.845589e-01
1.079908e+01 9.859033e-01 9.845677e-01
1.080108e+01 9.859115e-01 9.845766e-01
1.080308e+01 9.859197e-01 9.845854e-01
1.080508e+01 9.859278e-01 9.845942e-01
1.080708e+01 9.859360e-01 9.846031e-01
1.080908e+01 9.859441e-01 9.846119e-01
1.081108e+01 9.859523e-01 9.846207e-01
1.081308e+01 9.859604e-01 9.846295e-01
1.081508e+01 9.859686e-01 9.846383e-01
1.081708e+01 9.859767e-01 9.846471e-01
1.081908e+01 9.859848e-01 9.846559e-01
1.082108e+01 9.859929e-01 9.846646e-01
1.082308e+01 9.860011e-01 9.846734e-01
1.082508e+01 9.860092e-01 9.846822e-01
1.082708e+01 9.860173e-01 9.846910e-01
1.082908e+01 9.860254e-01 9.846997e-01
1.083108e+01 9.860335e-01 9.847085e-01
1.083308e+01 9.860416e-01 9.847172e-01
1.083508e+01 9.860497e-01 9.847260e-01
1.083708e+01 9.860578e-01 9.847347e-01
1.083908e+01 9.860658e-01 9.847435e-01
1.084108e+01 9.860739e-01 9.847522e-01
1.084308e+01 9.860820e-01 9.847609e-01
1.084508e+01 9.860900e-01 9.847696e-01
1.084708e+01 9.860981e-01 9.847784e-01
1.084908e+01 9.861062e-01 9.847871e-01
1.085109e+01 9.861142e-01 9.847958e-01
1.085309e+01 9.861223e-01 9.848045e-01
1.085509e+01 9.861303e-01 9.848132e-01
1.085709e+01 9.861383e-01 9.848219e-01
1.085909e+01 9.861464e-01 9.848305e-01
1.086109e+01 9.861544e-01 9.848392e-01
1.086309e+01 9.861624e-01 9.848479e-01
1.086509e+01 9.861704e-01 9.848566e-01
1.086709e+01 9.861784e-01 9.848652e-01
1.086909e+01 9.861864e-01 9.848739e-01
1.087109e+01 9.861944e-01 9.848825e-01
1.087309e+01 9.862024e-01 9.848912e-01
1.087509e+01 9.862104e-01 9.848998e-01
1.087709e+01 9.862184e-01 9.849085e-01
1.087909e+01 9.862264e-01 9.849171e-01
1.088109e+01 9.862344e-01 9.849257e-01
1.088309e+01 9.862423e-01 9.849344e-01
1.088509e+01 9.862503e-01 9.849430e-01
1.088709e+01 9.862583e-01 9.849516e-01
1.088909e+01 9.862662e-01 9.849602e-01
1.089109e+01 9.862742e-01 9.849688e-01
1.089309e+01 9.862821e-01 9.849774e-01
1.089509e+01 9.862901e-01 9.849860e-01
1.089709e+01 9.862980e-01 9.849946e-01
1.089909e+01 9.863059e-01 9.850032e-01
1.090109e+01 9.863139e-01 9.850117e-01
1.090309e+01 9.863218e-01 9.850203e-01
1.090509e+01 9.863297e-01 9.850289e-01
1.090709e+01 9.863376e-01 9.850374e-01
1.090909e+01 9.863455e-01 9.850460e-01
1.091109e+01 9.863534e-01 9.850545e-01
1.091309e+01 9.863613e-01 9.850631e-01
1.091509e+01 9.863692e-01 9.850716e-01
1.091709e+01 9.863771e-01 9.850802e-01
1.091909e+01 9.863850e-01 9.850887e-01
1.092109e+01 9.863929e-01 9.850972e-01
1.092309e+01 9.864008e-01 9.851057e-01
1.092509e+01 9.864086e-01 9.851143e-01
1.092709e+01 9.864165e-01 9.851228e-01
1.092909e+01 9.864244e-01 9.851313e-01
1.093109e+01 9.864322e-01 9.851398e-01
1.093309e+01 9.864401e-01 9.851483e-01
1.093509e+01 9.864479e-01 9.851568e-01
1.093709e+01 9.864558e-01 9.851652e-01
1.093909e+01 9.864636e-01 9.851737e-01
1.094109e+01 9.864714e-01 9.851822e-01
1.094309e+01 9.864793e-01 9.851907e-01
1.094509e+01 9.864871e-01 9.851991e-01
1.094709e+01 9.864949e-01 9.852076e-01
1.094909e+01 9.865027e-01 9.852161e-01
1.095110e+01 9.865105e-01 9.852245e-01
1.095310e+01 9.865183e-01 9.852330e-01
1.095510e+01 9.865261e-01 9.852414e-01
1.095710e+01 9.865339e-01 9.852498e-01
1.095910e+01 9.865417e-01 9.852583e-01
1.096110e+01 9.865495e-01 9.852667e-01
1.096310e+01 9.865573e-01 9.852751e-01
1.096510e+01 9.865651e-01 9.852835e-01
1.096710e+01 9.865728e-01 9.852919e-01
1.096910e+01 9.865806e-01 9.853003e-01
1.097110e+01 9.865884e-01 9.853087e-01
1.097310e+01 9.865961e-01 9.853171e-01
1.097510e+01 9.866039e-01 9.853255e-01
1.097710e+01 9.866116e-01 9.853339e-01
1.097910e+01 9.866194e-01 9.853423e-01
1.098110e+01 9.866271e-01 9.853507e-01
1.098310e+01 9.866348e-01 9.853590e-01
1.098510e+01 9.866426e-01 9.853674e-01
1.098710e+01 9.866503e-01 9.853758e-01
1.098910e+01 9.866580e-01 9.853841e-01
1.099110e+01 9.866657e-01 9.853925e-01
1.099310e+01 9.866734e-01 9.854008e-01
1.099510e+01 9.866811e-01 9.854092e-01
1.099710e+01 9.866888e-01 9.854175e-01
1.099910e+01 9.866965e-01 9.854258e-01
1.100110e+01 9.867042e-01 9.854342e-01
1.100310e+01 9.867119e-01 9.854425e-01
1.100510e+01 9.867196e-01 9.854508e-01
1.100710e+01 9.867273e-01 9.854591e-01
1.100910e+01 9.867349e-01 9.854674e-01
1.101110e+01 9.867426e-01 9.854757e-01
1.101310e+01 9.867503e-01 9.854840e-01
1.101510e+01 9.867579e-01 9.854923e-01
1.101710e+01 9.867656e-01 9.855006e-01
1.101910e+01 9.867732e-01 9.855089e-01
1.102110e+01 9.867809e-01 9.855171e-01
1.102310e+01 9.867885e-01 9.855254e-01
1.102510e+01 9.867962e-01 9.855337e-01
1.102710e+01 9.868038e-01 9.855420e-01
1.102910e+01 9.868114e-01 9.855502e-01
1.103110e+01 9.868190e-01 9.855585e-01
1.103310e+01 9.868267e-01 9.855667e-01
1.103510e+01 9.868343e-01 9.855750e-01
1.103710e+01 9.868419e-01 9.855832e-01
1.103910e+01 9.868495e-01 9.855914e-01
1.104110e+01 9.868571e-01 9.855997e-01
1.104310e+01 9.868647e-01 9.856079e-01
1.104510e+01 9.868723e-01 9.856161e-01
1.104710e+01 9.868799e-01 9.856243e-01
1.104910e+01 9.868874e-01 9.856325e-01
1.105111e+01 9.868950e-01 9.856407e-01
1.105311e+01 9.869026e-01 9.856489e-01
1.105511e+01 9.869102e-01 9.856571e-01
1.105711e+01 9.869177e-01 9.856653e-01
1.105911e+01 9.869253e-01 9.856735e-01
1.106111e+01 9.869328e-01 9.856817e-01
1.106311e+01 9.869404e-01 9.856898e-01
1.106511e+01 9.869479e-01 9.856980e-01
1.106711e+01 9.869555e-01 9.857062e-01
1.106911e+01 9.869630e-01 9.857143e-01
1.107111e+01 9.869705e-01 9.857225e-01
1.107311e+01 9.869780e-01 9.857306e-01
1.107511e+01 9.869856e-01 9.857388e-01
1.107711e+01 9.869931e-01 9.857469e-01
1.107911e+01 9.870006e-01 9.857551e-01
1.108111e+01 9.870081e-01 9.857632e-01
1.108311e+01 9.870156e-01 9.857713e-01
1.108511e+01 9.870231e-01 9.857794e-01
1.108711e+01 9.870306e-01 9.857876e-01
1.108911e+01 9.870381e-01 9.857957e-01
1.109111e+01 9.870456e-01 9.858038e-01
1.109311e+01 9.870531e-01 9.858119e-01
1.109511e+01 9.870605e-01 9.858200e-01
1.109711e+01 9.870680e-01 9.858281e-01
1.109911e+01 9.870755e-01 9.858362e-01
1.110111e+01 9.870829e-01 9.858443e-01
1.110311e+01 9.870904e-01 9.858523e-01
1.110511e+01 9.870979e-01 9.858604e-01
1.110711e+01 9.871053e-01 9.858685e-01
1.110911e+01 9.871127e-01 9.858765e-01
1.111111e+01 9.871202e-01 9.858846e-01
1.111311e+01 9.871276e-01 9.858927e-01
1.111511e+01 9.871351e-01 9.859007e-01
1.111711e+01 9.871425e-01 9.859087e-01
1.111911e+01 9.871499e-01 9.859168e-01
1.112111e+01 9.871573e-01 9.859248e-01
1.112311e+01 9.871647e-01 9.859329e-01
1.112511e+01 9.871721e-01 9.859409e-01
1.112711e+01 9.871795e-01 9.859489e-01
1.112911e+01 9.871869e-01 9.859569e-01
1.113111e+01 9.871943e-01 9.859649e-01
1.113311e+01 9.872017e-01 9.859729e-01
1.113511e+01 9.872091e-01 9.859809e-01
1.113711e+01 9.872165e-01 9.859889e-01
1.113911e+01 9.872239e-01 9.859969e-01
1.114111e+01 9.872312e-01 9.860049e-01
1.114311e+01 9.872386e-01 9.860129e-01
1.114511e+01 9.872460e-01 9.860209e-01
1.114711e+01 9.872533e-01 9.860289e-01
1.114911e+01 9.872607e-01 9.860368e-01
1.115112e+01 9.872680e-01 9.860448e-01
1.115312e+01 9.872754e-01 9.860528e-01
1.115512e+01 9.872827e-01 9.860607e-01
1.115712e+01 9.872901e-01 9.860687e-01
1.115912e+01 9.872974e-01 9.860766e-01
1.116112e+01 9.873047e-01 9.860845e-01
1.116312e+01 9.873121e-01 9.860925e-01
1.116512e+01 9.873194e-01 9.861004e-01
1.116712e+01 9.873267e-01 9.861083e-01
1.116912e+01 9.873340e-01 9.861163e-01
1.117112e+01 9.873413e-01 9.861242e-01
1.117312e+01 9.873486e-01 9.861321e-01
1.117512e+01 9.873559e-01 9.861400e-01
1.117712e+01 9.873632e-01 9.861479e-01
1.117912e+01 9.873705e-01 9.861558e-01
1.118112e+01 9.873778e-01 9.861637e-01
1.118312e+01 9.873851e-01 9.861716e-01
1.118512e+01 9.873923e-01 9.861795e-01
1.118712e+01 9.873996e-01 9.861874e-01
1.118912e+01 9.874069e-01 9.861952e-01
1.119112e+01 9.874141e-01 9.862031e-01
1.119312e+01 9.874214e-01 9.862110e-01
1.119512e+01 9.874286e-01 9.862188e-01
1.119712e+01 9.874359e-01 9.862267e-01
1.119912e+01 9.874431e-01 9.862345e-01
1.120112e+01 9.874504e-01 9.862424e-01
1.120312e+01 9.874576e-01 9.862502e-01
1.120512e+01 9.874649e-01 9.862581e-01
1.120712e+01 9.874721e-01 9.862659e-01
1.120912e+01 9.874793e-01 9.862737e-01
1.121112e+01 9.874865e-01 9.862816e-01
1.121312e+01 9.874937e-01 9.862894e-01
1.121512e+01 9.875009e-01 9.862972e-01
1.121712e+01 9.875082e-01 9.863050e-01
1.121912e+01 9.875154e-01 9.863128e-01
1.122112e+01 9.875226e-01 9.863206e-01
1.122312e+01 9.875297e-01 9.863284e-01
1.122512e+01 9.875369e-01 9.863362e-01
1.122712e+01 9.875441e-01 9.863440e-01
1.122912e+01 9.875513e-01 9.863518e-01
1.123112e+01 9.875585e-01 9.863596e-01
1.123312e+01 9.875656e-01 9.863673e-01
1.123512e+01 9.875728e-01 9.863751e-01
1.123712e+01 9.875800e-01 9.863829e-01
1.123912e+01 9.875871e-01 9.863906e-01
1.124112e+01 9.875943e-01 9.863984e-01
1.124312e+01 9.876014e-01 9.864061e-01
1.124512e+01 9.876086e-01 9.864139e-01
1.124712e+01 9.876157e-01 9.864216e-01
1.124912e+01 9.876229e-01 9.864294e-01
1.125113e+01 9.876300e-01 9.864371e-01
1.125313e+01 9.876371e-01 9.864448e-01
1.125513e+01 9.876442e-01 9.864526e-01
1.125713e+01 9.876514e-01 9.864603e-01
1.125913e+01 9.876585e-01 9.864680e-01
1.126113e+01 9.876656e-01 9.864757e-01
1.126313e+01 9.876727e-01 9.864834e-01
1.126513e+01 9.876798e-01 9.864911e-01
1.126713e+01 9.876869e-01 9.864988e-01
1.126913e+01 9.876940e-01 9.865065e-01
1.127113e+01 9.877011e-01 9.865142e-01
1.127313e+01 9.877082e-01 9.865219e-01
1.127513e+01 9.877153e-01 9.865295e-01
1.127713e+01 9.877223e-01 9.865372e-01
1.127913e+01 9.877294e-01 9.865449e-01
1.128113e+01 9.877365e-01 9.865526e-01
1.128313e+01 9.877435e-01 9.865602e-01
1.128513e+01 9.877506e-01 9.865679e-01
1.128713e+01 9.877576e-01 9.865755e-01
1.128913e+01 9.877647e-01 9.865832e-01
1.129113e+01 9.877717e-01 9.865908e-01
1.129313e+01 9.877788e-01 9.865984e-01
1.129513e+01 9.877858e-01 9.866061e-01
1.129713e+01 9.877929e-01 9.866137e-01
1.129913e+01 9.877999e-01 9.866213e-01
1.130113e+01 9.878069e-01 9.866290e-01
1.130313e+01 9.878139e-01 9.866366e-01
1.130513e+01 9.878210e-01 9.866442e-01
1.130713e+01 9.878280e-01 9.866518e-01
1.130913e+01 9.878350e-01 9.866594e-01
1.131113e+01 9.878420e-01 9.866670e-01
1.131313e+01 9.878490e-01 9.866746e-01
1.131513e+01 9.878560e-01 9.866822e-01
1.131713e+01 9.878630e-01 9.866898e-01
1.131913e+01 9.878700e-01 9.866973e-01
1.132113e+01 9.878769e-01 9.867049e-01
1.132313e+01 9.878839e-01 9.867125e-01
1.132513e+01 9.878909e-01 9.867200e-01
1.132713e+01 9.878979e-01 9.867276e-01
1.132913e+01 9.879048e-01 9.867352e-01
1.133113e+01 9.879118e-01 9.867427e-01
1.133313e+01 9.879188e-01 9.867503e-01
1.133513e+01 9.879257e-01 9.867578e-01
1.133713e+01 9.879327e-01 9.867653e-01
1.133913e+01 9.879396e-01 9.867729e-01
1.134113e+01 9.879466e-01 9.867804e-01
1.134313e+01 9.879535e-01 9.867879e-01
1.134513e+01 9.879604e-01 9.867955e-01
1.134713e+01 9.879674e-01 9.868030e-01
1.134913e+01 9.879743e-01 9.868105e-01
1.135114e+01 9.879812e-01 9.868180e-01
1.135314e+01 9.879881e-01 9.868255e-01
1.135514e+01 9.879950e-01 9.868330e-01
1.135714e+01 9.880019e-01 9.868405e-01
1.135914e+01 9.880088e-01 9.868480e-01
1.136114e+01 9.880157e-01 9.868555e-01
1.136314e+01 9.880226e-01 9.868630e-01
1.136514e+01 9.880295e-01 9.868704e-01
1.136714e+01 9.880364e-01 9.868779e-01
1.136914e+01 9.880433e-01 9.868854e-01
1.137114e+01 9.880502e-01 9.868928e-01
1.137314e+01 9.880571e-01 9.869003e-01
1.137514e+01 9.880639e-01 9.869078e-01
1.137714e+01 9.880708e-01 9.869152e-01
1.137914e+01 9.880777e-01 9.869227e-01
1.138114e+01 9.880845e-01 9.869301e-01
1.138314e+01 9.880914e-01 9.869375e-01
1.138514e+01 9.880982e-01 9.869450e-01
1.138714e+01 9.881051e-01 9.869524e-01
1.138914e+01 9.881119e-01 9.869598e-01
1.139114e+01 9.881188e-01 9.869672e-01
1.139314e+01 9.881256e-01 9.869747e-01
1.139514e+01 9.881324e-01 9.869821e-01
1.139714e+01 9.881392e-01 9.869895e-01
1.139914e+01 9.881461e-01 9.869969e-01
1.140114e+01 9.881529e-01 9.870043e-01
1.140314e+01 9.881597e-01 9.870117e-01
1.140514e+01 9.881665e-01 9.870191e-01
1.140714e+01 9.881733e-01 9.870265e-01
1.140914e+01 9.881801e-01 9.870338e-01
1.141114e+01 9.881869e-01 9.870412e-01
1.141314e+01 9.881937e-01 9.870486e-01
1.141514e+01 9.882005e-01 9.870560e-01
1.141714e+01 9.882073e-01 9.870633e-01
1.141914e+01 9.882141e-01 9.870707e-01
1.142114e+01 9.882208e-01 9.870780e-01
1.142314e+01 9.882276e-01 9.870854e-01
1.142514e+01 9.882344e-01 9.870927e-01
1.142714e+01 9.882412e-01 9.871001e-01
1.142914e+01 9.882479e-01 9.871074e-01
1.143114e+01 9.882547e-01 9.871147e-01
1.143314e+01 9.882614e-01 9.871221e-01
1.143514e+01 9.882682e-01 9.871294e-01
1.143714e+01 9.882749e-01 9.871367e-01
1.143914e+01 9.882817e-01 9.871440e-01
1.144114e+01 9.882884e-01 9.871513e-01
1.144314e+01 9.882951e-01 9.871587e-01
1.144514e+01 9.883019e-01 9.871660e-01
1.144714e+01 9.883086e-01 9.871733e-01
1.144914e+01 9.883153e-01 9.871806e-01
1.145115e+01 9.883220e-01 9.871878e-01
1.145315e+01 9.883287e-01 9.871951e-01
1.145515e+01 9.883354e-01 9.872024e-01
1.145715e+01 9.883421e-01 9.872097e-01
1.145915e+01 9.883488e-01 9.872170e-01
1.146115e+01 9.883555e-01 9.872242e-01
1.146315e+01 9.883622e-01 9.872315e-01
1.146515e+01 9.883689e-01 9.872388e-01
1.146715e+01 9.883756e-01 9.872460e-01
1.146915e+01 9.883823e-01 9.872533e-01
1.147115e+01 9.883890e-01 9.872605e-01
1.147315e+01 9.883956e-01 9.872678e-01
1.147515e+01 9.884023e-01 9.872750e-01
1.147715e+01 9.884090e-01 9.872822e-01
1.147915e+01 9.884156e-01 9.872895e-01
1.148115e+01 9.884223e-01 9.872967e-01
1.148315e+01 9.884289e-01 9.873039e-01
1.148515e+01 9.884356e-01 9.873111e-01
1.148715e+01 9.884422e-01 9.873183e-01
1.148915e+01 9.884489e-01 9.873256e-01
1.149115e+01 9.884555e-01 9.873328e-01
1.149315e+01 9.884621e-01 9.873400e-01
1.149515e+01 9.884688e-01 9.873472e-01
1.149715e+01 9.884754e-01 9.873544e-01
1.149915e+01 9.884820e-01 9.873615e-01
1.150115e+01 9.884886e-01 9.873687e-01
1.150315e+01 9.884952e-01 9.873759e-01
1.150515e+01 9.885018e-01 9.873831e-01
1.150715e+01 9.885084e-01 9.873903e-01
1.150915e+01 9.885150e-01 9.873974e-01
1.151115e+01 9.885216e-01 9.874046e-01
1.151315e+01 9.885282e-01 9.874117e-01
1.151515e+01 9.885348e-01 9.874189e-01
1.151715e+01 9.885414e-01 9.874260e-01
1.151915e+01 9.885480e-01 9.874332e-01
1.152115e+01 9.885546e-01 9.874403e-01
1.152315e+01 9.885611e-01 9.874475e-01
1.152515e+01 9.885677e-01 9.874546e-01
1.152715e+01 9.885743e-01 9.874617e-01
1.152915e+01 9.885808e-01 9.874689e-01
1.153115e+01 9.885874e-01 9.874760e-01
1.153315e+01 9.885939e-01 9.874831e-01
1.153515e+01 9.886005e-01 9.874902e-01
1.153715e+01 9.886070e-01 9.874973e-01
1.153915e+01 9.886136e-01 9.875044e-01
1.154115e+01 9.886201e-01 9.875115e-01
1.154315e+01 9.886267e-01 9.875186e-01
1.154515e+01 9.886332e-01 9.875257e-01
1.154715e+01 9.886397e-01 9.875328e-01
1.154915e+01 9.886462e-01 9.875399e-01
1.155116e+01 9.886528e-01 9.875470e-01
1.155316e+01 9.886593e-01 9.875540e-01
1.155516e+01 9.886658e-01 9.875611e-01
1.155716e+01 9.886723e-01 9.875682e-01
1.155916e+01 9.886788e-01 9.875752e-01
1.156116e+01 9.886853e-01 9.875823e-01
1.156316e+01 9.886918e-01 9.875894e-01
1.156516e+01 9.886983e-01 9.875964e-01
1.156716e+01 9.887048e-01 9.876035e-01
1.156916e+01 9.887112e-01 9.876105e-01
1.157116e+01 9.887177e-01 9.876175e-01
1.157316e+01 9.887242e-01 9.876246e-01
1.157516e+01 9.887307e-01 9.876316e-01
1.157716e+01 9.887371e-01 9.876386e-01
1.157916e+01 9.887436e-01 9.876456e-01
1.158116e+01 9.887501e-01 9.876527e-01
1.158316e+01 9.887565e-01 9.876597e-01
1.158516e+01 9.887630e-01 9.876667e-01
1.158716e+01 9.887694e-01 9.876737e-01
1.158916e+01 9.887759e-01 9.876807e-01
1.159116e+01 9.887823e-01 9.876877e-01
1.159316e+01 9.887887e-01 9.876947e-01
1.159516e+01 9.887952e-01 9.877017e-01
1.159716e+01 9.888016e-01 9.877087e-01
1.159916e+01 9.888080e-01 9.877156e-01
1.160116e+01 9.888144e-01 9.877226e-01
1.160316e+01 9.888209e-01 9.877296e-01
1.160516e+01 9.888273e-01 9.877365e-01
1.160716e+01 9.888337e-01 9.877435e-01
1.160916e+01 9.888401e-01 9.877505e-01
1.161116e+01 9.888465e-01 9.877574e-01
1.161316e+01 9.888529e-01 9.877644e-01
1.161516e+01 9.888593e-01 9.877713e-01
1.161716e+01 9.888657e-01 9.877783e-01
1.161916e+01 9.888721e-01 9.877852e-01
1.162116e+01 9.888784e-01 9.877921e-01
1.162316e+01 9.888848e-01 9.877991e-01
1.162516e+01 9.888912e-01 9.878060e-01
1.162716e+01 9.888976e-01 9.878129e-01
1.162916e+01 9.889039e-01 9.878198e-01
1.163116e+01 9.889103e-01 9.878268e-01
1.163316e+01 9.889167e-01 9.878337e-01
1.163516e+01 9.889230e-01 9.878406e-01
1.163716e+01 9.889294e-01 9.878475e-01
1.163916e+01 9.889357e-01 9.878544e-01
1.164116e+01 9.889421e-01 9.878613e-01
1.164316e+01 9.889484e-01 9.878682e-01
1.164516e+01 9.889547e-01 9.878751e-01
1.164716e+01 9.889611e-01 9.878819e-01
1.164916e+01 9.889674e-01 9.878888e-01
1.165117e+01 9.889737e-01 9.878957e-01
1.165317e+01 9.889801e-01 9.879026e-01
1.165517e+01 9.889864e-01 9.879094e-01
1.165717e+01 9.889927e-01 9.879163e-01
1.165917e+01 9.889990e-01 9.879231e-01
1.166117e+01 9.890053e-01 9.879300e-01
1.166317e+01 9.890116e-01 9.879369e-01
1.166517e+01 9.890179e-01 9.879437e-01
1.166717e+01 9.890242e-01 9.879505e-01
1.166917e+01 9.890305e-01 9.879574e-01
1.167117e+01 9.890368e-01 9.879642e-01
1.167317e+01 9.890431e-01 9.879710e-01
1.167517e+01 9.890494e-01 9.879779e-01
1.167717e+01 9.890556e-01 9.879847e-01
1.167917e+01 9.890619e-01 9.879915e-01
1.168117e+01 9.890682e-01 9.879983e-01
1.168317e+01 9.890744e-01 9.880051e-01
1.168517e+01 9.890807e-01 9.880119e-01
1.168717e+01 9.890870e-01 9.880187e-01
1.168917e+01 9.890932e-01 9.880255e-01
1.169117e+01 9.890995e-01 9.880323e-01
1.169317e+01 9.891057e-01 9.880391e-01
1.169517e+01 9.891120e-01 9.880459e-01
1.169717e+01 9.891182e-01 9.880527e-01
1.169917e+01 9.891244e-01 9.880595e-01
1.170117e+01 9.891307e-01 9.880663e-01
1.170317e+01 9.891369e-01 9.880730e-01
1.170517e+01 9.891431e-01 9.880798e-01
1.170717e+01 9.891493e-01 9.880866e-01
1.170917e+01 9.891556e-01 9.880933e-01
1.171117e+01 9.891618e-01 9.881001e-01
1.171317e+01 9.891680e-01 9.881068e-01
1.171517e+01 9.891742e-01 9.881136e-01
1.171717e+01 9.891804e-01 9.881203e-01
1.171917e+01 9.891866e-01 9.881270e-01
1.172117e+01 9.891928e-01 9.881338e-01
1.172317e+01 9.891990e-01 9.881405e-01
1.172517e+01 9.892052e-01 9.881472e-01
1.172717e+01 9.892113e-01 9.881540e-01
1.172917e+01 9.892175e-01 9.881607e-01
1.173117e+01 9.892237e-01 9.881674e-01
1.173317e+01 9.892299e-01 9.881741e-01
1.173517e+01 9.892360e-01 9.881808e-01
1.173717e+01 9.892422e-01 9.881875e-01
1.173917e+01 9.892484e-01 9.881942e-01
1.174117e+01 9.892545e-01 9.882009e-01
1.174317e+01 9.892607e-01 9.882076e-01
1.174517e+01 9.892668e-01 9.882143e-01
1.174717e+01 9.892730e-01 9.882210e-01
1.174917e+01 9.892791e-01 9.882277e-01
1.175118e+01 9.892853e-01 9.882343e-01
1.175318e+01 9.892914e-01 9.882410e-01
1.175518e+01 9.892975e-01 9.882477e-01
1.175718e+01 9.893037e-01 9.882543e-01
1.175918e+01 9.893098e-01 9.882610e-01
1.176118e+01 9.893159e-01 9.882677e-01
1.176318e+01 9.893220e-01 9.882743e-01
1.176518e+01 9.893281e-01 9.882810e-01
1.176718e+01 9.893343e-01 9.882876e-01
1.176918e+01 9.893404e-01 9.882942e-01
1.177118e+01 9.893465e-01 9.883009e-01
1.177318e+01 9.893526e-01 9.883075e-01
1.177518e+01 9.893587e-01 9.883141e-01
1.177718e+01 9.893648e-01 9.883208e-01
1.177918e+01 9.893708e-01 9.883274e-01
1.178118e+01 9.893769e-01 9.883340e-01
1.178318e+01 9.893830e-01 9.883406e-01
1.178518e+01 9.893891e-01 9.883472e-01
1.178718e+01 9.893952e-01 9.883538e-01
1.178918e+01 9.894012e-01 9.883604e-01
1.179118e+01 9.894073e-01 9.883670e-01
1.179318e+01 9.894134e-01 9.883736e-01
1.179518e+01 9.894194e-01 9.883802e-01
1.179718e+01 9.894255e-01 9.883868e-01
1.179918e+01 9.894315e-01 9.883934e-01
1.180118e+01 9.894376e-01 9.884000e-01
1.180318e+01 9.894436e-01 9.884065e-01
1.180518e+01 9.894497e-01 9.884131e-01
1.180718e+01 9.894557e-01 9.884197e-01
1.180918e+01 9.894617e-01 9.884263e-01
1.181118e+01 9.894678e-01 9.884328e-01
1.181318e+01 9.894738e-01 9.884394e-01
1.181518e+01 9.894798e-01 9.884459e-01
1.181718e+01 9.894858e-01 9.884525e-01
1.181918e+01 9.894919e-01 9.884590e-01
1.182118e+01 9.894979e-01 9.884656e-01
1.182318e+01 9.895039e-01 9.884721e-01
1.182518e+01 9.895099e-01 9.884786e-01
1.182718e+01 9.895159e-01 9.884852e-01
1.182918e+01 9.895219e-01 9.884917e-01
1.183118e+01 9.895279e-01 9.884982e-01
1.183318e+01 9.895339e-01 9.885047e-01
1.183518e+01 9.895399e-01 9.885112e-01
1.183718e+01 9.895459e-01 9.885177e-01
1.183918e+01 9.895518e-01 9.885242e-01
1.184118e+01 9.895578e-01 9.885307e-01
1.184318e+01 9.895638e-01 9.885372e-01
1.184518e+01 9.895698e-01 9.885437e-01
1.184718e+01 9.895757e-01 9.885502e-01
1.184918e+01 9.895817e-01 9.885567e-01
1.185119e+01 9.895876e-01 9.885632e-01
1.185319e+01 9.895936e-01 9.885697e-01
1.185519e+01 9.895996e-01 9.885762e-01
1.185719e+01 9.896055e-01 9.885826e-01
1.185919e+01 9.896114e-01 9.885891e-01
1.186119e+01 9.896174e-01 9.885956e-01
1.186319e+01 9.896233e-01 9.886020e-01
1.186519e+01 9.896293e-01 9.886085e-01
1.186719e+01 9.896352e-01 9.886149e-01
1.186919e+01 9.896411e-01 9.886214e-01
1.187119e+01 9.896470e-01 9.886278e-01
1.187319e+01 9.896530e-01 9.886343e-01
1.187519e+01 9.896589e-01 9.886407e-01
1.187719e+01 9.896648e-01 9.886471e-01
1.187919e+01 9.896707e-01 9.886536e-01
1.188119e+01 9.896766e-01 9.886600e-01
1.188319e+01 9.896825e-01 9.886664e-01
1.188519e+01 9.896884e-01 9.886728e-01
1.188719e+01 9.896943e-01 9.886793e-01
1.188919e+01 9.897002e-01 9.886857e-01
1.189119e+01 9.897061e-01 9.886921e-01
1.189319e+01 9.897120e-01 9.886985e-01
1.189519e+01 9.897179e-01 9.887049e-01
1.189719e+01 9.897237e-01 9.887113e-01
1.189919e+01 9.897296e-01 9.887177e-01
1.190119e+01 9.897355e-01 9.887241e-01
1.190319e+01 9.897414e-01 9.887305e-01
1.190519e+01 9.897472e-01 9.887368e-01
1.190719e+01 9.897531e-01 9.887432e-01
1.190919e+01 9.897589e-01 9.887496e-01
1.191119e+01 9.897648e-01 9.887560e-01
1.191319e+01 9.897706e-01 9.887623e-01
1.191519e+01 9.897765e-01 9.887687e-01
1.191719e+01 9.897823e-01 9.887750e-01
1.191919e+01 9.897882e-01 9.887814e-01
1.192119e+01 9.897940e-01 9.887878e-01
1.192319e+01 9.897998e-01 9.887941e-01
1.192519e+01 9.898057e-01 9.888004e-01
1.192719e+01 9.898115e-01 9.888068e-01
1.192919e+01 9.898173e-01 9.888131e-01
1.193119e+01 9.898231e-01 9.888195e-01
1.193319e+01 9.898290e-01 9.888258e-01
1.193519e+01 9.898348e-01 9.888321e-01
1.193719e+01 9.898406e-01 9.888384e-01
1.193919e+01 9.898464e-01 9.888448e-01
1.194119e+01 9.898522e-01 9.888511e-01
1.194319e+01 9.898580e-01 9.888574e-01
1.194519e+01 9.898638e-01 9.888637e-01
1.194719e+01 9.898696e-01 9.888700e-01
1.194919e+01 9.898754e-01 9.888763e-01
1.195120e+01 9.898811e-01 9.888826e-01
1.195320e+01 9.898869e-01 9.888889e-01
1.195520e+01 9.898927e-01 9.888952e-01
1.195720e+01 9.898985e-01 9.889015e-01
1.195920e+01 9.899043e-01 9.889077e-01
1.196120e+01 9.899100e-01 9.889140e-01
1.196320e+01 9.899158e-01 9.889203e-01
1.196520e+01 9.899215e-01 9.889266e-01
1.196720e+01 9.899273e-01 9.889328e-01
1.196920e+01 9.899331e-01 9.889391e-01
1.197120e+01 9.899388e-01 9.889454e-01
1.197320e+01 9.899446e-01 9.889516e-01
1.197520e+01 9.899503e-01 9.889579e-01
1.197720e+01 9.899560e-01 9.889641e-01
1.197920e+01 9.899618e-01 9.889704e-01
1.198120e+01 9.899675e-01 9.889766e-01
1.198320e+01 9.899732e-01 9.889828e-01
1.198520e+01 9.899790e-01 9.889891e-01
1.198720e+01 9.899847e-01 9.889953e-01
1.198920e+01 9.899904e-01 9.890015e-01
1.199120e+01 9.899961e-01 9.890078e-01
1.199320e+01 9.900018e-01 9.890140e-01
1.199520e+01 9.900076e-01 9.890202e-01
1.199720e+01 9.900133e-01 9.890264e-01
1.199920e+01 9.900190e-01 9.890326e-01
1.200120e+01 9.900247e-01 9.890388e-01
1.200320e+01 9.900304e-01 9.890450e-01
1.200520e+01 9.900361e-01 9.890512e-01
1.200720e+01 9.900417e-01 9.890574e-01
1.200920e+01 9.900474e-01 9.890636e-01
1.201120e+01 9.900531e-01 9.890698e-01
1.201320e+01 9.900588e-01 9.890760e-01
1.201520e+01 9.900645e-01 9.890822e-01
1.201720e+01 9.900701e-01 9.890883e-01
1.201920e+01 9.900758e-01 9.890945e-01
1.202120e+01 9.900815e-01 9.891007e-01
1.202320e+01 9.900871e-01 9.891068e-01
1.202520e+01 9.900928e-01 9.891130e-01
1.202720e+01 9.900984e-01 9.891192e-01
1.202920e+01 9.901041e-01 9.891253e-01
1.203120e+01 9.901098e-01 9.891315e-01
1.203320e+01 9.901154e-01 9.891376e-01
1.203520e+01 9.901210e-01 9.891438e-01
1.203720e+01 9.901267e-01 9.891499e-01
1.203920e+01 9.901323e-01 9.891560e-01
1.204120e+01 9.901379e-01 9.891622e-01
1.204320e+01 9.901436e-01 9.891683e-01
1.204520e+01 9.901492e-01 9.891744e-01
1.204720e+01 9.901548e-01 9.891806e-01
1.204920e+01 9.901604e-01 9.891867e-01
1.205121e+01 9.901661e-01 9.891928e-01
1.205321e+01 9.901717e-01 9.891989e-01
1.205521e+01 9.901773e-01 9.892050e-01
1.205721e+01 9.901829e-01 9.892111e-01
1.205921e+01 9.901885e-01 9.892172e-01
1.206121e+01 9.901941e-01 9.892233e-01
1.206321e+01 9.901997e-01 9.892294e-01
1.206521e+01 9.902053e-01 9.892355e-01
1.206721e+01 9.902109e-01 9.892416e-01
1.206921e+01 9.902165e-01 9.892477e-01
1.207121e+01 9.902220e-01 9.892538e-01
1.207321e+01 9.902276e-01 9.892598e-01
1.207521e+01 9.902332e-01 9.892659e-01
1.207721e+01 9.902388e-01 9.892720e-01
1.207921e+01 9.902443e-01 9.892780e-01
1.208121e+01 9.902499e-01 9.892841e-01
1.208321e+01 9.902555e-01 9.892902e-01
1.208521e+01 9.902610e-01 9.892962e-01
1.208721e+01 9.902666e-01 9.893023e-01
1.208921e+01 9.902721e-01 9.893083e-01
1.209121e+01 9.902777e-01 9.893144e-01
1.209321e+01 9.902832e-01 9.893204e-01
1.209521e+01 9.902888e-01 9.893264e-01
1.209721e+01 9.902943e-01 9.893325e-01
1.209921e+01 9.902998e-01 9.893385e-01
1.210121e+01 9.903054e-01 9.893445e-01
1.210321e+01 9.903109e-01 9.893506e-01
1.210521e+01 9.903164e-01 9.893566e-01
1.210721e+01 9.903220e-01 9.893626e-01
1.210921e+01 9.903275e-01 9.893686e-01
1.211121e+01 9.903330e-01 9.893746e-01
1.211321e+01 9.903385e-01 9.893806e-01
1.211521e+01 9.903440e-01 9.893866e-01
1.211721e+01 9.903495e-01 9.893926e-01
1.211921e+01 9.903550e-01 9.893986e-01
1.212121e+01 9.903605e-01 9.894046e-01
1.212321e+01 9.903660e-01 9.894106e-01
1.212521e+01 9.903715e-01 9.894166e-01
1.212721e+01 9.903770e-01 9.894226e-01
1.212921e+01 9.903825e-01 9.894285e-01
1.213121e+01 9.903880e-01 9.894345e-01
1.213321e+01 9.903935e-01 9.894405e-01
1.213521e+01 9.903989e-01 9.894465e-01
1.213721e+01 9.904044e-01 9.894524e-01
1.213921e+01 9.904099e-01 9.894584e-01
1.214121e+01 9.904153e-01 9.894643e-01
1.214321e+01 9.904208e-01 9.894703e-01
1.214521e+01 9.904263e-01 9.894762e-01
1.214721e+01 9.904317e-01 9.894822e-01
1.214921e+01 9.904372e-01 9.894881e-01
1.215122e+01 9.904426e-01 9.894941e-01
1.215322e+01 9.904481e-01 9.895000e-01
1.215522e+01 9.904535e-01 9.895059e-01
1.215722e+01 9.904590e-01 9.895119e-01
1.215922e+01 9.904644e-01 9.895178e-01
1.216122e+01 9.904698e-01 9.895237e-01
1.216322e+01 9.904753e-01 9.895296e-01
1.216522e+01 9.904807e-01 9.895356e-01
1.216722e+01 9.904861e-01 9.895415e-01
1.216922e+01 9.904916e-01 9.895474e-01
1.217122e+01 9.904970e-01 9.895533e-01
1.217322e+01 9.905024e-01 9.895592e-01
1.217522e+01 9.905078e-01 9.895651e-01
1.217722e+01 9.905132e-01 9.895710e-01
1.217922e+01 9.905186e-01 9.895769e-01
1.218122e+01 9.905240e-01 9.895828e-01
1.218322e+01 9.905294e-01 9.895886e-01
1.218522e+01 9.905348e-01 9.895945e-01
1.218722e+01 9.905402e-01 9.896004e-01
1.218922e+01 9.905456e-01 9.896063e-01
1.219122e+01 9.905510e-01 9.896121e-01
1.219322e+01 9.905564e-01 9.896180e-01
1.219522e+01 9.905618e-01 9.896239e-01
1.219722e+01 9.905671e-01 9.896297e-01
1.219922e+01 9.905725e-01 9.896356e-01
1.220122e+01 9.905779e-01 9.896414e-01
1.220322e+01 9.905833e-01 9.896473e-01
1.220522e+01 9.905886e-01 9.896531e-01
1.220722e+01 9.905940e-01 9.896590e-01
1.220922e+01 9.905993e-01 9.896648e-01
1.221122e+01 9.906047e-01 9.896707e-01
1.221322e+01 9.906100e-01 9.896765e-01
1.221522e+01 9.906154e-01 9.896823e-01
1.221722e+01 9.906207e-01 9.896882e-01
1.221922e+01 9.906261e-01 9.896940e-01
1.222122e+01 9.906314e-01 9.896998e-01
1.222322e+01 9.906368e-01 9.897056e-01
1.222522e+01 9.906421e-01 9.897114e-01
1.222722e+01 9.906474e-01 9.897172e-01
1.222922e+01 9.906528e-01 9.897230e-01
1.223122e+01 9.906581e-01 9.897288e-01
1.223322e+01 9.906634e-01 9.897346e-01
1.223522e+01 9.906687e-01 9.897404e-01
1.223722e+01 9.906740e-01 9.897462e-01
1.223922e+01 9.906793e-01 9.897520e-01
1.224122e+01 9.906847e-01 9.897578e-01
1.224322e+01 9.906900e-01 9.897636e-01
1.224522e+01 9.906953e-01 9.897694e-01
1.224722e+01 9.907006e-01 9.897752e-01
1.224922e+01 9.907059e-01 9.897809e-01
1.225123e+01 9.907111e-01 9.897867e-01
1.225323e+01 9.907164e-01 9.897925e-01
1.225523e+01 9.907217e-01 9.897982e-01
1.225723e+01 9.907270e-01 9.898040e-01
1.225923e+01 9.907323e-01 9.898097e-01
1.226123e+01 9.907376e-01 9.898155e-01
1.226323e+01 9.907428e-01 9.898212e-01
1.226523e+01 9.907481e-01 9.898270e-01
1.226723e+01 9.907534e-01 9.898327e-01
1.226923e+01 9.907586e-01 9.898385e-01
1.227123e+01 9.907639e-01 9.898442e-01
1.227323e+01 9.907692e-01 9.898499e-01
1.227523e+01 9.907744e-01 9.898557e-01
1.227723e+01 9.907797e-01 9.898614e-01
1.227923e+01 9.907849e-01 9.898671e-01
1.228123e+01 9.907902e-01 9.898728e-01
1.228323e+01 9.907954e-01 9.898786e-01
1.228523e+01 9.908006e-01 9.898843e-01
1.228723e+01 9.908059e-01 9.898900e-01
1.228923e+01 9.908111e-01 9.898957e-01
1.229123e+01 9.908163e-01 9.899014e-01
1.229323e+01 9.908216e-01 9.899071e-01
1.229523e+01 9.908268e-01 9.899128e-01
1.229723e+01 9.908320e-01 9.899185e-01
1.229923e+01 9.908372e-01 9.899242e-01
1.230123e+01 9.908425e-01 9.899298e-01
1.230323e+01 9.908477e-01 9.899355e-01
1.230523e+01 9.908529e-01 9.899412e-01
1.230723e+01 9.908581e-01 9.899469e-01
1.230923e+01 9.908633e-01 9.899526e-01
1.231123e+01 9.908685e-01 9.899582e-01
1.231323e+01 9.908737e-01 9.899639e-01
1.231523e+01 9.908789e-01 9.899696e-01
1.231723e+01 9.908841e-01 9.899752e-01
1.231923e+01 9.908892e-01 9.899809e-01
1.232123e+01 9.908944e-01 9.899865e-01
1.232323e+01 9.908996e-01 9.899922e-01
1.232523e+01 9.909048e-01 9.899978e-01
1.232723e+01 9.909100e-01 9.900035e-01
1.232923e+01 9.909151e-01 9.900091e-01
1.233123e+01 9.909203e-01 9.900147e-01
1.233323e+01 9.909255e-01 9.900204e-01
1.233523e+01 9.909306e-01 9.900260e-01
1.233723e+01 9.909358e-01 9.900316e-01
1.233923e+01 9.909410e-01 9.900373e-01
1.234123e+01 9.909461e-01 9.900429e-01
1.234323e+01 9.909513e-01 9.900485e-01
1.234523e+01 9.909564e-01 9.900541e-01
1.234723e+01 9.909616e-01 9.900597e-01
1.234923e+01 9.909667e-01 9.900653e-01
1.235124e+01 9.909718e-01 9.900709e-01
1.235324e+01 9.909770e-01 9.900765e-01
1.235524e+01 9.909821e-01 9.900821e-01
1.235724e+01 9.909872e-01 9.900877e-01
1.235924e+01 9.909924e-01 9.900933e-01
1.236124e+01 9.909975e-01 9.900989e-01
1.236324e+01 9.910026e-01 9.901045e-01
1.236524e+01 9.910077e-01 9.901101e-01
1.236724e+01 9.910128e-01 9.901156e-01
1.236924e+01 9.910179e-01 9.901212e-01
1.237124e+01 9.910231e-01 9.901268e-01
1.237324e+01 9.910282e-01 9.901324e-01
1.237524e+01 9.910333e-01 9.901379e-01
1.237724e+01 9.910384e-01 9.901435e-01
1.237924e+01 9.910435e-01 9.901491e-01
1.238124e+01 9.910485e-01 9.901546e-01
1.238324e+01 9.910536e-01 9.901602e-01
1.238524e+01 9.910587e-01 9.901657e-01
1.238724e+01 9.910638e-01 9.901713e-01
1.238924e+01 9.910689e-01 9.901768e-01
1.239124e+01 9.910740e-01 9.901823e-01
1.239324e+01 9.910790e-01 9.901879e-01
1.239524e+01 9.910841e-01 9.901934e-01
1.239724e+01 9.910892e-01 9.901989e-01
1.239924e+01 9.910943e-01 9.902045e-01
1.240124e+01 9.910993e-01 9.902100e-01
1.240324e+01 9.911044e-01 9.902155e-01
1.240524e+01 9.911094e-01 9.902210e-01
1.240724e+01 9.911145e-01 9.902265e-01
1.240924e+01 9.911195e-01 9.902320e-01
1.241124e+01 9.911246e-01 9.902376e-01
1.241324e+01 9.911296e-01 9.902431e-01
1.241524e+01 9.911347e-01 9.902486e-01
1.241724e+01 9.911397e-01 9.902541e-01
1.241924e+01 9.911448e-01 9.902595e-01
1.242124e+01 9.911498e-01 9.902650e-01
1.242324e+01 9.911548e-01 9.902705e-01
1.242524e+01 9.911598e-01 9.902760e-01
1.242724e+01 9.911649e-01 9.902815e-01
1.242924e+01 9.911699e-01 9.902870e-01
1.243124e+01 9.911749e-01 9.902925e-01
1.243324e+01 9.911799e-01 9.902979e-01
1.243524e+01 9.911849e-01 9.903034e-01
1.243724e+01 9.911899e-01 9.903089e-01
1.243924e+01 9.911950e-01 9.903143e-01
1.244124e+01 9.912000e-01 9.903198e-01
1.244324e+01 9.912050e-01 9.903252e-01
1.244524e+01 9.912100e-01 9.903307e-01
1.244724e+01 9.912150e-01 9.903361e-01
1.244924e+01 9.912199e-01 9.903416e-01
1.245125e+01 9.912249e-01 9.903470e-01
1.245325e+01 9.912299e-01 9.903525e-01
1.245525e+01 9.912349e-01 9.903579e-01
1.245725e+01 9.912399e-01 9.903633e-01
1.245925e+01 9.912449e-01 9.903688e-01
1.246125e+01 9.912498e-01 9.903742e-01
1.246325e+01 9.912548e-01 9.903796e-01
1.246525e+01 9.912598e-01 9.903850e-01
1.246725e+01 9.912647e-01 9.903905e-01
1.246925e+01 9.912697e-01 9.903959e-01
1.247125e+01 9.912747e-01 9.904013e-01
1.247325e+01 9.912796e-01 9.904067e-01
1.247525e+01 9.912846e-01 9.904121e-01
1.247725e+01 9.912895e-01 9.904175e-01
1.247925e+01 9.912945e-01 9.904229e-01
1.248125e+01 9.912994e-01 9.904283e-01
1.248325e+01 9.913044e-01 9.904337e-01
1.248525e+01 9.913093e-01 9.904391e-01
1.248725e+01 9.913142e-01 9.904445e-01
1.248925e+01 9.913192e-01 9.904499e-01
1.249125e+01 9.913241e-01 9.904552e-01
1.249325e+01 9.913290e-01 9.904606e-01
1.249525e+01 9.913340e-01 9.904660e-01
1.249725e+01 9.913389e-01 9.904714e-01
1.249925e+01 9.913438e-01 9.904767e-01
1.250125e+01 9.913487e-01 9.904821e-01
1.250325e+01 9.913536e-01 9.904875e-01
1.250525e+01 9.913585e-01 9.904928e-01
1.250725e+01 9.913634e-01 9.904982e-01
1.250925e+01 9.913683e-01 9.905035e-01
1.251125e+01 9.913733e-01 9.905089e-01
1.251325e+01 9.913781e-01 9.905142e-01
1.251525e+01 9.913830e-01 9.905196e-01
1.251725e+01 9.913879e-01 9.905249e-01
1.251925e+01 9.913928e-01 9.905303e-01
1.252125e+01 9.913977e-01 9.905356e-01
1.252325e+01 9.914026e-01 9.905409e-01
1.252525e+01 9.914075e-01 9.905462e-01
1.252725e+01 9.914124e-01 9.905516e-01
1.252925e+01 9.914172e-01 9.905569e-01
1.253125e+01 9.914221e-01 9.905622e-01
1.253325e+01 9.914270e-01 9.905675e-01
1.253525e+01 9.914318e-01 9.905728e-01
1.253725e+01 9.914367e-01 9.905781e-01
1.253925e+01 9.914416e-01 9.905835e-01
1.254125e+01 9.914464e-01 9.905888e-01
1.254325e+01 9.914513e-01 9.905941e-01
1.254525e+01 9.914561e-01 9.905994e-01
1.254725e+01 9.914610e-01 9.906047e-01
1.254925e+01 9.914658e-01 9.906099e-01
1.255126e+01 9.914707e-01 9.906152e-01
1.255326e+01 9.914755e-01 9.906205e-01
1.255526e+01 9.914804e-01 9.906258e-01
1.255726e+01 9.914852e-01 9.906311e-01
1.255926e+01 9.914900e-01 9.906364e-01
1.256126e+01 9.914949e-01 9.906416e-01
1.256326e+01 9.914997e-01 9.906469e-01
1.256526e+01 9.915045e-01 9.906522e-01
1.256726e+01 9.915093e-01 9.906574e-01
1.256926e+01 9.915142e-01 9.906627e-01
1.257126e+01 9.915190e-01 9.906679e-01
1.257326e+01 9.915238e-01 9.906732e-01
1.257526e+01 9.915286e-01 9.906784e-01
1.257726e+01 9.915334e-01 9.906837e-01
1.257926e+01 9.915382e-01 9.906889e-01
1.258126e+01 9.915430e-01 9.906942e-01
1.258326e+01 9.915478e-01 9.906994e-01
1.258526e+01 9.915526e-01 9.907047e-01
1.258726e+01 9.915574e-01 9.907099e-01
1.258926e+01 9.915622e-01 9.907151e-01
1.259126e+01 9.915670e-01 9.907204e-01
1.259326e+01 9.915718e-01 9.907256e-01
1.259526e+01 9.915765e-01 9.907308e-01
1.259726e+01 9.915813e-01 9.907360e-01
1.259926e+01 9.915861e-01 9.907412e-01
1.260126e+01 9.915909e-01 9.907464e-01
1.260326e+01 9.915956e-01 9.907517e-01
1.260526e+01 9.916004e-01 9.907569e-01
1.260726e+01 9.916052e-01 9.907621e-01
1.260926e+01 9.916099e-01 9.907673e-01
1.261126e+01 9.916147e-01 9.907725e-01
1.261326e+01 9.916195e-01 9.907777e-01
1.261526e+01 9.916242e-01 9.907828e-01
1.261726e+01 9.916290e-01 9.907880e-01
1.261926e+01 9.916337e-01 9.907932e-01
1.262126e+01 9.916385e-01 9.907984e-01
1.262326e+01 9.916432e-01 9.908036e-01
1.262526e+01 9.916479e-01 9.908088e-01
1.262726e+01 9.916527e-01 9.908139e-01
1.262926e+01 9.916574e-01 9.908191e-01
1.263126e+01 9.916621e-01 9.908243e-01
1.263326e+01 9.916669e-01 9.908294e-01
1.263526e+01 9.916716e-01 9.908346e-01
1.263726e+01 9.916763e-01 9.908397e-01
1.263926e+01 9.916810e-01 9.908449e-01
1.264126e+01 9.916858e-01 9.908501e-01
1.264326e+01 9.916905e-01 9.908552e-01
1.264526e+01 9.916952e-01 9.908603e-01
1.264726e+01 9.916999e-01 9.908655e-01
1.264926e+01 9.917046e-01 9.908706e-01
1.265127e+01 9.917093e-01 9.908758e-01
1.265327e+01 9.917140e-01 9.908809e-01
1.265527e+01 9.917187e-01 9.908860e-01
1.265727e+01 9.917234e-01 9.908912e-01
1.265927e+01 9.917281e-01 9.908963e-01
1.266127e+01 9.917328e-01 9.909014e-01
1.266327e+01 9.917375e-01 9.909065e-01
1.266527e+01 9.917422e-01 9.909116e-01
1.266727e+01 9.917468e-01 9.909168e-01
1.266927e+01 9.917515e-01 9.909219e-01
1.267127e+01 9.917562e-01 9.909270e-01
1.267327e+01 9.917609e-01 9.909321e-01
1.267527e+01 9.917655e-01 9.909372e-01
1.267727e+01 9.917702e-01 9.909423e-01
1.267927e+01 9.917749e-01 9.909474e-01
1.268127e+01 9.917795e-01 9.909525e-01
1.268327e+01 9.917842e-01 9.909576e-01
1.268527e+01 9.917889e-01 9.909626e-01
1.268727e+01 9.917935e-01 9.909677e-01
1.268927e+01 9.917982e-01 9.909728e-01
1.269127e+01 9.918028e-01 9.909779e-01
1.269327e+01 9.918075e-01 9.909830e-01
1.269527e+01 9.918121e-01 9.909880e-01
1.269727e+01 9.918167e-01 9.909931e-01
1.269927e+01 9.918214e-01 9.909982e-01
1.270127e+01 9.918260e-01 9.910032e-01
1.270327e+01 9.918306e-01 9.910083e-01
1.270527e+01 9.918353e-01 9.910134e-01
1.270727e+01 9.918399e-01 9.910184e-01
1.270927e+01 9.918445e-01 9.910235e-01
1.271127e+01 9.918492e-01 9.910285e-01
1.271327e+01 9.918538e-01 9.910336e-01
1.271527e+01 9.918584e-01 9.910386e-01
1.271727e+01 9.918630e-01 9.910436e-01
1.271927e+01 9.918676e-01 9.910487e-01
1.272127e+01 9.918722e-01 9.910537e-01
1.272327e+01 9.918768e-01 9.910587e-01
1.272527e+01 9.918814e-01 9.910638e-01
1.272727e+01 9.918860e-01 9.910688e-01
1.272927e+01 9.918906e-01 9.910738e-01
1.273127e+01 9.918952e-01 9.910788e-01
1.273327e+01 9.918998e-01 9.910839e-01
1.273527e+01 9.919044e-01 9.910889e-01
1.273727e+01 9.919090e-01 9.910939e-01
1.273927e+01 9.919136e-01 9.910989e-01
1.274127e+01 9.919182e-01 9.911039e-01
1.274327e+01 9.919227e-01 9.911089e-01
1.274527e+01 9.919273e-01 9.911139e-01
1.274727e+01 9.919319e-01 9.911189e-01
1.274927e+01 9.919365e-01 9.911239e-01
1.275128e+01 9.919410e-01 9.911289e-01
1.275328e+01 9.919456e-01 9.911339e-01
1.275528e+01 9.919502e-01 9.911388e-01
1.275728e+01 9.919547e-01 9.911438e-01
1.275928e+01 9.919593e-01 9.911488e-01
1.276128e+01 9.919638e-01 9.911538e-01
1.276328e+01 9.919684e-01 9.911588e-01
1.276528e+01 9.919729e-01 9.911637e-01
1.276728e+01 9.919775e-01 9.911687e-01
1.276928e+01 9.919820e-01 9.911737e-01
1.277128e+01 9.919866e-01 9.911786e-01
1.277328e+01 9.919911e-01 9.911836e-01
1.277528e+01 9.919956e-01 9.911885e-01
1.277728e+01 9.920002e-01 9.911935e-01
1.277928e+01 9.920047e-01 9.911984e-01
1.278128e+01 9.920092e-01 9.912034e-01
1.278328e+01 9.920137e-01 9.912083e-01
1.278528e+01 9.920183e-01 9.912133e-01
1.278728e+01 9.920228e-01 9.912182e-01
1.278928e+01 9.920273e-01 9.912231e-01
1.279128e+01 9.920318e-01 9.912281e-01
1.279328e+01 9.920363e-01 9.912330e-01
1.279528e+01 9.920408e-01 9.912379e-01
1.279728e+01 9.920453e-01 9.912429e-01
1.279928e+01 9.920499e-01 9.912478e-01
1.280128e+01 9.920544e-01 9.912527e-01
1.280328e+01 9.920589e-01 9.912576e-01
1.280528e+01 9.920634e-01 9.912625e-01
1.280728e+01 9.920678e-01 9.912674e-01
1.280928e+01 9.920723e-01 9.912724e-01
1.281128e+01 9.920768e-01 9.912773e-01
1.281328e+01 9.920813e-01 9.912822e-01
1.281528e+01 9.920858e-01 9.912871e-01
1.281728e+01 9.920903e-01 9.912920e-01
1.281928e+01 9.920947e-01 9.912968e-01
1.282128e+01 9.920992e-01 9.913017e-01
1.282328e+01 9.921037e-01 9.913066e-01
1.282528e+01 9.921082e-01 9.913115e-01
1.282728e+01 9.921126e-01 9.913164e-01
1.282928e+01 9.921171e-01 9.913213e-01
1.283128e+01 9.921216e-01 9.913262e-01
1.283328e+01 9.921260e-01 9.913310e-01
1.283528e+01 9.921305e-01 9.913359e-01
1.283728e+01 9.921349e-01 9.913408e-01
1.283928e+01 9.921394e-01 9.913456e-01
1.284128e+01 9.921438e-01 9.913505e-01
1.284328e+01 9.921483e-01 9.913554e-01
1.284528e+01 9.921527e-01 9.913602e-01
1.284728e+01 9.921572e-01 9.913651e-01
1.284928e+01 9.921616e-01 9.913699e-01
1.285129e+01 9.921660e-01 9.913748e-01
1.285329e+01 9.921705e-01 9.913796e-01
1.285529e+01 9.921749e-01 9.913845e-01
1.285729e+01 9.921793e-01 9.913893e-01
1.285929e+01 9.921838e-01 9.913941e-01
1.286129e+01 9.921882e-01 9.913990e-01
1.286329e+01 9.921926e-01 9.914038e-01
1.286529e+01 9.921970e-01 9.914086e-01
1.286729e+01 9.922014e-01 9.914134e-01
1.286929e+01 9.922058e-01 9.914183e-01
1.287129e+01 9.922103e-01 9.914231e-01
1.287329e+01 9.922147e-01 9.914279e-01
1.287529e+01 9.922191e-01 9.914327e-01
1.287729e+01 9.922235e-01 9.914375e-01
1.287929e+01 9.922279e-01 9.914423e-01
1.288129e+01 9.922323e-01 9.914472e-01
1.288329e+01 9.922367e-01 9.914520e-01
1.288529e+01 9.922411e-01 9.914568e-01
1.288729e+01 9.922454e-01 9.914616e-01
1.288929e+01 9.922498e-01 9.914664e-01
1.289129e+01 9.922542e-01 9.914711e-01
1.289329e+01 9.922586e-01 9.914759e-01
1.289529e+01 9.922630e-01 9.914807e-01
1.289729e+01 9.922674e-01 9.914855e-01
1.289929e+01 9.922717e-01 9.914903e-01
1.290129e+01 9.922761e-01 9.914951e-01
1.290329e+01 9.922805e-01 9.914998e-01
1.290529e+01 9.922848e-01 9.915046e-01
1.290729e+01 9.922892e-01 9.915094e-01
1.290929e+01 9.922936e-01 9.915142e-01
1.291129e+01 9.922979e-01 9.915189e-01
1.291329e+01 9.923023e-01 9.915237e-01
1.291529e+01 9.923066e-01 9.915284e-01
1.291729e+01 9.923110e-01 9.915332e-01
1.291929e+01 9.923153e-01 9.915380e-01
1.292129e+01 9.923197e-01 9.915427e-01
1.292329e+01 9.923240e-01 9.915475e-01
1.292529e+01 9.923284e-01 9.915522e-01
1.292729e+01 9.923327e-01 9.915569e-01
1.292929e+01 9.923370e-01 9.915617e-01
1.293129e+01 9.923414e-01 9.915664e-01
1.293329e+01 9.923457e-01 9.915712e-01
1.293529e+01 9.923500e-01 9.915759e-01
1.293729e+01 9.923544e-01 9.915806e-01
1.293929e+01 9.923587e-01 9.915853e-01
1.294129e+01 9.923630e-01 9.915901e-01
1.294329e+01 9.923673e-01 9.915948e-01
1.294529e+01 9.923716e-01 9.915995e-01
1.294729e+01 9.923759e-01 9.916042e-01
1.294929e+01 9.923803e-01 9.916089e-01
1.295130e+01 9.923846e-01 9.916137e-01
1.295330e+01 9.923889e-01 9.916184e-01
1.295530e+01 9.923932e-01 9.916231e-01
1.295730e+01 9.923975e-01 9.916278e-01
1.295930e+01 9.924018e-01 9.916325e-01
1.296130e+01 9.924061e-01 9.916372e-01
1.296330e+01 9.924104e-01 9.916419e-01
1.296530e+01 9.924146e-01 9.916465e-01
1.296730e+01 9.924189e-01 9.916512e-01
1.296930e+01 9.924232e-01 9.916559e-01
1.297130e+01 9.924275e-01 9.916606e-01
1.297330e+01 9.924318e-01 9.916653e-01
1.297530e+01 9.924361e-01 9.916700e-01
1.297730e+01 9.924403e-01 9.916746e-01
1.297930e+01 9.924446e-01 9.916793e-01
1.298130e+01 9.924489e-01 9.916840e-01
1.298330e+01 9.924531e-01 9.916887e-01
1.298530e+01 9.924574e-01 9.916933e-01
1.298730e+01 9.924617e-01 9.916980e-01
1.298930e+01 9.924659e-01 9.917026e-01
1.299130e+01 9.924702e-01 9.917073e-01
1.299330e+01 9.924744e-01 9.917119e-01
1.299530e+01 9.924787e-01 9.917166e-01
1.299730e+01 9.924830e-01 9.917212e-01
1.299930e+01 9.924872e-01 9.917259e-01
1.300130e+01 9.924914e-01 9.917305e-01
1.300330e+01 9.924957e-01 9.917352e-01
1.300530e+01 9.924999e-01 9.917398e-01
1.300730e+01 9.925042e-01 9.917445e-01
1.300930e+01 9.925084e-01 9.917491e-01
1.301130e+01 9.925126e-01 9.917537e-01
1.301330e+01 9.925169e-01 9.917583e-01
1.301530e+01 9.925211e-01 9.917630e-01
1.301730e+01 9.925253e-01 9.917676e-01
1.301930e+01 9.925295e-01 9.917722e-01
1.302130e+01 9.925338e-01 9.917768e-01
1.302330e+01 9.925380e-01 9.917814e-01
1.302530e+01 9.925422e-01 9.917860e-01
1.302730e+01 9.925464e-01 9.917907e-01
1.302930e+01 9.925506e-01 9.917953e-01
1.303130e+01 9.925548e-01 9.917999e-01
1.303330e+01 9.925590e-01 9.918045e-01
1.303530e+01 9.925632e-01 9.918091e-01
1.303730e+01 9.925674e-01 9.918137e-01
1.303930e+01 9.925716e-01 9.918182e-01
1.304130e+01 9.925758e-01 9.918228e-01
1.304330e+01 9.925800e-01 9.918274e-01
1.304530e+01 9.925842e-01 9.918320e-01
1.304730e+01 9.925884e-01 9.918366e-01
1.304930e+01 9.925926e-01 9.918412e-01
1.305131e+01 9.925968e-01 9.918457e-01
1.305331e+01 9.926010e-01 9.918503e-01
1.305531e+01 9.926051e-01 9.918549e-01
1.305731e+01 9.926093e-01 9.918595e-01
1.305931e+01 9.926135e-01 9.918640e-01
1.306131e+01 9.926177e-01 9.918686e-01
1.306331e+01 9.926218e-01 9.918732e-01
1.306531e+01 9.926260e-01 9.918777e-01
1.306731e+01 9.926302e-01 9.918823e-01
1.306931e+01 9.926343e-01 9.918868e-01
1.307131e+01 9.926385e-01 9.918914e-01
1.307331e+01 9.926426e-01 9.918959e-01
1.307531e+01 9.926468e-01 9.919005e-01
1.307731e+01 9.926510e-01 9.919050e-01
1.307931e+01 9.926551e-01 9.919095e-01
1.308131e+01 9.926592e-01 9.919141e-01
1.308331e+01 9.926634e-01 9.919186e-01
1.308531e+01 9.926675e-01 9.919232e-01
1.308731e+01 9.926717e-01 9.919277e-01
1.308931e+01 9.926758e-01 9.919322e-01
1.309131e+01 9.926800e-01 9.919367e-01
1.309331e+01 9.926841e-01 9.919413e-01
1.309531e+01 9.926882e-01 9.919458e-01
1.309731e+01 9.926923e-01 9.919503e-01
1.309931e+01 9.926965e-01 9.919548e-01
1.310131e+01 9.927006e-01 9.919593e-01
1.310331e+01 9.927047e-01 9.919638e-01
1.310531e+01 9.927088e-01 9.919683e-01
1.310731e+01 9.927129e-01 9.919728e-01
1.310931e+01 9.927171e-01 9.919773e-01
1.311131e+01 9.927212e-01 9.919818e-01
1.311331e+01 9.927253e-01 9.919863e-01
1.311531e+01 9.927294e-01 9.919908e-01
1.311731e+01 9.927335e-01 9.919953e-01
1.311931e+01 9.927376e-01 9.919998e-01
1.312131e+01 9.927417e-01 9.920043e-01
1.312331e+01 9.927458e-01 9.920088e-01
1.312531e+01 9.927499e-01 9.920132e-01
1.312731e+01 9.927540e-01 9.920177e-01
1.312931e+01 9.927581e-01 9.920222e-01
1.313131e+01 9.927622e-01 9.920267e-01
1.313331e+01 9.927662e-01 9.920311e-01
1.313531e+01 9.927703e-01 9.920356e-01
1.313731e+01 9.927744e-01 9.920401e-01
1.313931e+01 9.927785e-01 9.920445e-01
1.314131e+01 9.927826e-01 9.920490e-01
1.314331e+01 9.927866e-01 9.920535e-01
1.314531e+01 9.927907e-01 9.920579e-01
1.314731e+01 9.927948e-01 9.920624e-01
1.314931e+01 9.927988e-01 9.920668e-01
1.315132e+01 9.928029e-01 9.920713e-01
1.315332e+01 9.928070e-01 9.920757e-01
1.315532e+01 9.928110e-01 9.920801e-01
1.315732e+01 9.928151e-01 9.920846e-01
1.315932e+01 9.928191e-01 9.920890e-01
1.316132e+01 9.928232e-01 9.920934e-01
1.316332e+01 9.928272e-01 9.920979e-01
1.316532e+01 9.928313e-01 9.921023e-01
1.316732e+01 9.928353e-01 9.921067e-01
1.316932e+01 9.928394e-01 9.921112e-01
1.317132e+01 9.928434e-01 9.921156e-01
1.317332e+01 9.928474e-01 9.921200e-01
1.317532e+01 9.928515e-01 9.921244e-01
1.317732e+01 9.928555e-01 9.921288e-01
1.317932e+01 9.928595e-01 9.921332e-01
1.318132e+01 9.928636e-01 9.921376e-01
1.318332e+01 9.928676e-01 9.921421e-01
1.318532e+01 9.928716e-01 9.921465e-01
1.318732e+01 9.928756e-01 9.921509e-01
1.318932e+01 9.928797e-01 9.921553e-01
1.319132e+01 9.928837e-01 9.921597e-01
1.319332e+01 9.928877e-01 9.921640e-01
1.319532e+01 9.928917e-01 9.921684e-01
1.319732e+01 9.928957e-01 9.921728e-01
1.319932e+01 9.928997e-01 9.921772e-01
1.320132e+01 9.929037e-01 9.921816e-01
1.320332e+01 9.929077e-01 9.921860e-01
1.320532e+01 9.929117e-01 9.921904e-01
1.320732e+01 9.929157e-01 9.921947e-01
1.320932e+01 9.929197e-01 9.921991e-01
1.321132e+01 9.929237e-01 9.922035e-01
1.321332e+01 9.929277e-01 9.922078e-01
1.321532e+01 9.929317e-01 9.922122e-01
1.321732e+01 9.929357e-01 9.922166e-01
1.321932e+01 9.929397e-01 9.922209e-01
1.322132e+01 9.929436e-01 9.922253e-01
1.322332e+01 9.929476e-01 9.922296e-01
1.322532e+01 9.929516e-01 9.922340e-01
1.322732e+01 9.929556e-01 9.922383e-01
1.322932e+01 9.929595e-01 9.922427e-01
1.323132e+01 9.929635e-01 9.922470e-01
1.323332e+01 9.929675e-01 9.922514e-01
1.323532e+01 9.929714e-01 9.922557e-01
1.323732e+01 9.929754e-01 9.922601e-01
1.323932e+01 9.929794e-01 9.922644e-01
1.324132e+01 9.929833e-01 9.922687e-01
1.324332e+01 9.929873e-01 9.922731e-01
1.324532e+01 9.929912e-01 9.922774e-01
1.324732e+01 9.929952e-01 9.922817e-01
1.324932e+01 9.929991e-01 9.922860e-01
1.325133e+01 9.930031e-01 9.922904e-01
1.325333e+01 9.930070e-01 9.922947e-01
1.325533e+01 9.930110e-01 9.922990e-01
1.325733e+01 9.930149e-01 9.923033e-01
1.325933e+01 9.930189e-01 9.923076e-01
1.326133e+01 9.930228e-01 9.923119e-01
1.326333e+01 9.930267e-01 9.923162e-01
1.326533e+01 9.930307e-01 9.923205e-01
1.326733e+01 9.930346e-01 9.923248e-01
1.326933e+01 9.930385e-01 9.923291e-01
1.327133e+01 9.930424e-01 9.923334e-01
1.327333e+01 9.930464e-01 9.923377e-01
1.327533e+01 9.930503e-01 9.923420e-01
1.327733e+01 9.930542e-01 9.923463e-01
1.327933e+01 9.930581e-01 9.923506e-01
1.328133e+01 9.930620e-01 9.923549e-01
1.328333e+01 9.930659e-01 9.923592e-01
1.328533e+01 9.930698e-01 9.923634e-01
1.328733e+01 9.930737e-01 9.923677e-01
1.328933e+01 9.930776e-01 9.923720e-01
1.329133e+01 9.930815e-01 9.923763e-01
1.329333e+01 9.930854e-01 9.923805e-01
1.329533e+01 9.930893e-01 9.923848e-01
1.329733e+01 9.930932e-01 9.923891e-01
1.329933e+01 9.930971e-01 9.923933e-01
1.330133e+01 9.931010e-01 9.923976e-01
1.330333e+01 9.931049e-01 9.924018e-01
1.330533e+01 9.931088e-01 9.924061e-01
1.330733e+01 9.931127e-01 9.924103e-01
1.330933e+01 9.931166e-01 9.924146e-01
1.331133e+01 9.931204e-01 9.924188e-01
1.331333e+01 9.931243e-01 9.924231e-01
1.331533e+01 9.931282e-01 9.924273e-01
1.331733e+01 9.931321e-01 9.924316e-01
1.331933e+01 9.931359e-01 9.924358e-01
1.332133e+01 9.931398e-01 9.924400e-01
1.332333e+01 9.931437e-01 9.924443e-01
1.332533e+01 9.931475e-01 9.924485e-01
1.332733e+01 9.931514e-01 9.924527e-01
1.332933e+01 9.931552e-01 9.924569e-01
1.333133e+01 9.931591e-01 9.924612e-01
1.333333e+01 9.931629e-01 9.924654e-01
1.333533e+01 9.931668e-01 9.924696e-01
1.333733e+01 9.931707e-01 9.924738e-01
1.333933e+01 9.931745e-01 9.924780e-01
1.334133e+01 9.931783e-01 9.924822e-01
1.334333e+01 9.931822e-01 9.924865e-01
1.334533e+01 9.931860e-01 9.924907e-01
1.334733e+01 9.931899e-01 9.924949e-01
1.334933e+01 9.931937e-01 9.924991e-01
1.335134e+01 9.931975e-01 9.925033e-01
1.335334e+01 9.932014e-01 9.925075e-01
1.335534e+01 9.932052e-01 9.925116e-01
1.335734e+01 9.932090e-01 9.925158e-01
1.335934e+01 9.932128e-01 9.925200e-01
1.336134e+01 9.932167e-01 9.925242e-01
1.336334e+01 9.932205e-01 9.925284e-01
1.336534e+01 9.932243e-01 9.925326e-01
1.336734e+01 9.932281e-01 9.925368e-01
1.336934e+01 9.932319e-01 9.925409e-01
1.337134e+01 9.932357e-01 9.925451e-01
1.337334e+01 9.932396e-01 9.925493e-01
1.337534e+01 9.932434e-01 9.925534e-01
1.337734e+01 9.932472e-01 9.925576e-01
1.337934e+01 9.932510e-01 9.925618e-01
1.338134e+01 9.932548e-01 9.925659e-01
1.338334e+01 9.932586e-01 9.925701e-01
1.338534e+01 9.932624e-01 9.925743e-01
1.338734e+01 9.932662e-01 9.925784e-01
1.338934e+01 9.932700e-01 9.925826e-01
1.339134e+01 9.932737e-01 9.925867e-01
1.339334e+01 9.932775e-01 9.925909e-01
1.339534e+01 9.932813e-01 9.925950e-01
1.339734e+01 9.932851e-01 9.925992e-01
1.339934e+01 9.932889e-01 9.926033e-01
1.340134e+01 9.932927e-01 9.926074e-01
1.340334e+01 9.932964e-01 9.926116e-01
1.340534e+01 9.933002e-01 9.926157e-01
1.340734e+01 9.933040e-01 9.926198e-01
1.340934e+01 9.933077e-01 9.926240e-01
1.341134e+01 9.933115e-01 9.926281e-01
1.341334e+01 9.933153e-01 9.926322e-01
1.341534e+01 9.933190e-01 9.926363e-01
1.341734e+01 9.933228e-01 9.926405e-01
1.341934e+01 9.933266e-01 9.926446e-01
1.342134e+01 9.933303e-01 9.926487e-01
1.342334e+01 9.933341e-01 9.926528e-01
1.342534e+01 9.933378e-01 9.926569e-01
1.342734e+01 9.933416e-01 9.926610e-01
1.342934e+01 9.933453e-01 9.926651e-01
1.343134e+01 9.933491e-01 9.926692e-01
1.343334e+01 9.933528e-01 9.926733e-01
1.343534e+01 9.933566e-01 9.926774e-01
1.343734e+01 9.933603e-01 9.926815e-01
1.343934e+01 9.933640e-01 9.926856e-01
1.344134e+01 9.933678e-01 9.926897e-01
1.344334e+01 9.933715e-01 9.926938e-01
1.344534e+01 9.933752e-01 9.926979e-01
1.344734e+01 9.933790e-01 9.927020e-01
1.344934e+01 9.933827e-01 9.927060e-01
1.345135e+01 9.933864e-01 9.927101e-01
1.345335e+01 9.933901e-01 9.927142e-01
1.345535e+01 9.933938e-01 9.927183e-01
1.345735e+01 9.933976e-01 9.927224e-01
1.345935e+01 9.934013e-01 9.927264e-01
1.346135e+01 9.934050e-01 9.927305e-01
1.346335e+01 9.934087e-01 9.927346e-01
1.346535e+01 9.934124e-01 9.927386e-01
1.346735e+01 9.934161e-01 9.927427e-01
1.346935e+01 9.934198e-01 9.927467e-01
1.347135e+01 9.934235e-01 9.927508e-01
1.347335e+01 9.934272e-01 9.927548e-01
1.347535e+01 9.934309e-01 9.927589e-01
1.347735e+01 9.934346e-01 9.927629e-01
1.347935e+01 9.934383e-01 9.927670e-01
1.348135e+01 9.934420e-01 9.927710e-01
1.348335e+01 9.934457e-01 9.927751e-01
1.348535e+01 9.934494e-01 9.927791e-01
1.348735e+01 9.934531e-01 9.927832e-01
1.348935e+01 9.934567e-01 9.927872e-01
1.349135e+01 9.934604e-01 9.927912e-01
1.349335e+01 9.934641e-01 9.927953e-01
1.349535e+01 9.934678e-01 9.927993e-01
1.349735e+01 9.934715e-01 9.928033e-01
1.349935e+01 9.934751e-01 9.928073e-01
1.350135e+01 9.934788e-01 9.928114e-01
1.350335e+01 9.934825e-01 9.928154e-01
1.350535e+01 9.934861e-01 9.928194e-01
1.350735e+01 9.934898e-01 9.928234e-01
1.350935e+01 9.934935e-01 9.928274e-01
1.351135e+01 9.934971e-01 9.928314e-01
1.351335e+01 9.935008e-01 9.928354e-01
1.351535e+01 9.935044e-01 9.928394e-01
1.351735e+01 9.935081e-01 9.928434e-01
1.351935e+01 9.935117e-01 9.928474e-01
1.352135e+01 9.935154e-01 9.928514e-01
1.352335e+01 9.935190e-01 9.928554e-01
1.352535e+01 9.935227e-01 9.928594e-01
1.352735e+01 9.935263e-01 9.928634e-01
1.352935e+01 9.935300e-01 9.928674e-01
1.353135e+01 9.935336e-01 9.928714e-01
1.353335e+01 9.935372e-01 9.928754e-01
1.353535e+01 9.935409e-01 9.928794e-01
1.353735e+01 9.935445e-01 9.928833e-01
1.353935e+01 9.935481e-01 9.928873e-01
1.354135e+01 9.935518e-01 9.928913e-01
1.354335e+01 9.935554e-01 9.928953e-01
1.354535e+01 9.935590e-01 9.928992e-01
1.354735e+01 9.935626e-01 9.929032e-01
1.354935e+01 9.935663e-01 9.929072e-01
1.355136e+01 9.935699e-01 9.929111e-01
1.355336e+01 9.935735e-01 9.929151e-01
1.355536e+01 9.935771e-01 9.929191e-01
1.355736e+01 9.935807e-01 9.929230e-01
1.355936e+01 9.935843e-01 9.929270e-01
1.356136e+01 9.935879e-01 9.929309e-01
1.356336e+01 9.935915e-01 9.929349e-01
1.356536e+01 9.935951e-01 9.929388e-01
1.356736e+01 9.935987e-01 9.929428e-01
1.356936e+01 9.936023e-01 9.929467e-01
1.357136e+01 9.936059e-01 9.929507e-01
1.357336e+01 9.936095e-01 9.929546e-01
1.357536e+01 9.936131e-01 9.929585e-01
1.357736e+01 9.936167e-01 9.929625e-01
1.357936e+01 9.936203e-01 9.929664e-01
1.358136e+01 9.936239e-01 9.929703e-01
1.358336e+01 9.936275e-01 9.929743e-01
1.358536e+01 9.936310e-01 9.929782e-01
1.358736e+01 9.936346e-01 9.929821e-01
1.358936e+01 9.936382e-01 9.929860e-01
1.359136e+01 9.936418e-01 9.929900e-01
1.359336e+01 9.936454e-01 9.929939e-01
1.359536e+01 9.936489e-01 9.929978e-01
1.359736e+01 9.936525e-01 9.930017e-01
1.359936e+01 9.936561e-01 9.930056e-01
1.360136e+01 9.936596e-01 9.930095e-01
1.360336e+01 9.936632e-01 9.930134e-01
1.360536e+01 9.936668e-01 9.930173e-01
1.360736e+01 9.936703e-01 9.930212e-01
1.360936e+01 9.936739e-01 9.930251e-01
1.361136e+01 9.936774e-01 9.930290e-01
1.361336e+01 9.936810e-01 9.930329e-01
1.361536e+01 9.936845e-01 9.930368e-01
1.361736e+01 9.936881e-01 9.930407e-01
1.361936e+01 9.936916e-01 9.930446e-01
1.362136e+01 9.936952e-01 9.930485e-01
1.362336e+01 9.936987e-01 9.930524e-01
1.362536e+01 9.937023e-01 9.930562e-01
1.362736e+01 9.937058e-01 9.930601e-01
1.362936e+01 9.937093e-01 9.930640e-01
1.363136e+01 9.937129e-01 9.930679e-01
1.363336e+01 9.937164e-01 9.930717e-01
1.363536e+01 9.937199e-01 9.930756e-01
1.363736e+01 9.937235e-01 9.930795e-01
1.363936e+01 9.937270e-01 9.930833e-01
1.364136e+01 9.937305e-01 9.930872e-01
1.364336e+01 9.937340e-01 9.930911e-01
1.364536e+01 9.937375e-01 9.930949e-01
1.364736e+01 9.937411e-01 9.930988e-01
1.364936e+01 9.937446e-01 9.931026e-01
1.365137e+01 9.937481e-01 9.931065e-01
1.365337e+01 9.937516e-01 9.931103e-01
1.365537e+01 9.937551e-01 9.931142e-01
1.365737e+01 9.937586e-01 9.931180e-01
1.365937e+01 9.937621e-01 9.931219e-01
1.366137e+01 9.937656e-01 9.931257e-01
1.366337e+01 9.937691e-01 9.931296e-01
1.366537e+01 9.937726e-01 9.931334e-01
1.366737e+01 9.937761e-01 9.931372e-01
1.366937e+01 9.937796e-01 9.931411e-01
1.367137e+01 9.937831e-01 9.931449e-01
1.367337e+01 9.937866e-01 9.931487e-01
1.367537e+01 9.937901e-01 9.931525e-01
1.367737e+01 9.937936e-01 9.931564e-01
1.367937e+01 9.937971e-01 9.931602e-01
1.368137e+01 9.938006e-01 9.931640e-01
1.368337e+01 9.938040e-01 9.931678e-01
1.368537e+01 9.938075e-01 9.931716e-01
1.368737e+01 9.938110e-01 9.931755e-01
1.368937e+01 9.938145e-01 9.931793e-01
1.369137e+01 9.938179e-01 9.931831e-01
1.369337e+01 9.938214e-01 9.931869e-01
1.369537e+01 9.938249e-01 9.931907e-01
1.369737e+01 9.938284e-01 9.931945e-01
1.369937e+01 9.938318e-01 9.931983e-01
1.370137e+01 9.938353e-01 9.932021e-01
1.370337e+01 9.938387e-01 9.932059e-01
1.370537e+01 9.938422e-01 9.932097e-01
1.370737e+01 9.938457e-01 9.932135e-01
1.370937e+01 9.938491e-01 9.932172e-01
1.371137e+01 9.938526e-01 9.932210e-01
1.371337e+01 9.938560e-01 9.932248e-01
1.371537e+01 9.938595e-01 9.932286e-01
1.371737e+01 9.938629e-01 9.932324e-01
1.371937e+01 9.938664e-01 9.932362e-01
1.372137e+01 9.938698e-01 9.932399e-01
1.372337e+01 9.938733e-01 9.932437e-01
1.372537e+01 9.938767e-01 9.932475e-01
1.372737e+01 9.938801e-01 9.932512e-01
1.372937e+01 9.938836e-01 9.932550e-01
1.373137e+01 9.938870e-01 9.932588e-01
1.373337e+01 9.938904e-01 9.932625e-01
1.373537e+01 9.938939e-01 9.932663e-01
1.373737e+01 9.938973e-01 9.932701e-01
1.373937e+01 9.939007e-01 9.932738e-01
1.374137e+01 9.939041e-01 9.932776e-01
1.374337e+01 9.939076e-01 9.932813e-01
1.374537e+01 9.939110e-01 9.932851e-01
1.374737e+01 9.939144e-01 9.932888e-01
1.374937e+01 9.939178e-01 9.932926e-01
1.375138e+01 9.939212e-01 9.932963e-01
1.375338e+01 9.939246e-01 9.933001e-01
1.375538e+01 9.939280e-01 9.933038e-01
1.375738e+01 9.939315e-01 9.933075e-01
1.375938e+01 9.939349e-01 9.933113e-01
1.376138e+01 9.939383e-01 9.933150e-01
1.376338e+01 9.939417e-01 9.933187e-01
1.376538e+01 9.939451e-01 9.933225e-01
1.376738e+01 9.939485e-01 9.933262e-01
1.376938e+01 9.939519e-01 9.933299e-01
1.377138e+01 9.939553e-01 9.933336e-01
1.377338e+01 9.939586e-01 9.933374e-01
1.377538e+01 9.939620e-01 9.933411e-01
1.377738e+01 9.939654e-01 9.933448e-01
1.377938e+01 9.939688e-01 9.933485e-01
1.378138e+01 9.939722e-01 9.933522e-01
1.378338e+01 9.939756e-01 9.933559e-01
1.378538e+01 9.939790e-01 9.933596e-01
1.378738e+01 9.939823e-01 9.933633e-01
1.378938e+01 9.939857e-01 9.933670e-01
1.379138e+01 9.939891e-01 9.933707e-01
1.379338e+01 9.939925e-01 9.933744e-01
1.379538e+01 9.939958e-01 9.933781e-01
1.379738e+01 9.939992e-01 9.933818e-01
1.379938e+01 9.940026e-01 9.933855e-01
1.380138e+01 9.940059e-01 9.933892e-01
1.380338e+01 9.940093e-01 9.933929e-01
1.380538e+01 9.940127e-01 9.933966e-01
1.380738e+01 9.940160e-01 9.934003e-01
1.380938e+01 9.940194e-01 9.934039e-01
1.381138e+01 9.940227e-01 9.934076e-01
1.381338e+01 9.940261e-01 9.934113e-01
1.381538e+01 9.940294e-01 9.934150e-01
1.381738e+01 9.940328e-01 9.934187e-01
1.381938e+01 9.940361e-01 9.934223e-01
1.382138e+01 9.940395e-01 9.934260e-01
1.382338e+01 9.940428e-01 9.934297e-01
1.382538e+01 9.940462e-01 9.934333e-01
1.382738e+01 9.940495e-01 9.934370e-01
1.382938e+01 9.940528e-01 9.934407e-01
1.383138e+01 9.940562e-01 9.934443e-01
1.383338e+01 9.940595e-01 9.934480e-01
1.383538e+01 9.940628e-01 9.934516e-01
1.383738e+01 9.940662e-01 9.934553e-01
1.383938e+01 9.940695e-01 9.934589e-01
1.384138e+01 9.940728e-01 9.934626e-01
1.384338e+01 9.940761e-01 9.934662e-01
1.384538e+01 9.940795e-01 9.934699e-01
1.384738e+01 9.940828e-01 9.934735e-01
1.384938e+01 9.940861e-01 9.934771e-01
1.385139e+01 9.940894e-01 9.934808e-01
1.385339e+01 9.940927e-01 9.934844e-01
1.385539e+01 9.940961e-01 9.934881e-01
1.385739e+01 9.940994e-01 9.934917e-01
1.385939e+01 9.941027e-01 9.934953e-01
1.386139e+01 9.941060e-01 9.934989e-01
1.386339e+01 9.941093e-01 9.935026e-01
1.386539e+01 9.941126e-01 9.935062e-01
1.386739e+01 9.941159e-01 9.935098e-01
1.386939e+01 9.941192e-01 9.935134e-01
1.387139e+01 9.941225e-01 9.935171e-01
1.387339e+01 9.941258e-01 9.935207e-01
1.387539e+01 9.941291e-01 9.935243e-01
1.387739e+01 9.941324e-01 9.935279e-01
1.387939e+01 9.941357e-01 9.935315e-01
1.388139e+01 9.941389e-01 9.935351e-01
1.388339e+01 9.941422e-01 9.935387e-01
1.388539e+01 9.941455e-01 9.935423e-01
1.388739e+01 9.941488e-01 9.935459e-01
1.388939e+01 9.941521e-01 9.935495e-01
1.389139e+01 9.941554e-01 9.935531e-01
1.389339e+01 9.941586e-01 9.935567e-01
1.389539e+01 9.941619e-01 9.935603e-01
1.389739e+01 9.941652e-01 9.935639e-01
1.389939e+01 9.941684e-01 9.935675e-01
1.390139e+01 9.941717e-01 9.935711e-01
1.390339e+01 9.941750e-01 9.935746e-01
1.390539e+01 9.941782e-01 9.935782e-01
1.390739e+01 9.941815e-01 9.935818e-01
1.390939e+01 9.941848e-01 9.935854e-01
1.391139e+01 9.941880e-01 9.935890e-01
1.391339e+01 9.941913e-01 9.935925e-01
1.391539e+01 9.941945e-01 9.935961e-01
1.391739e+01 9.941978e-01 9.935997e-01
1.391939e+01 9.942011e-01 9.936033e-01
1.392139e+01 9.942043e-01 9.936068e-01
1.392339e+01 9.942076e-01 9.936104e-01
1.392539e+01 9.942108e-01 9.936139e-01
1.392739e+01 9.942140e-01 9.936175e-01
1.392939e+01 9.942173e-01 9.936211e-01
1.393139e+01 9.942205e-01 9.936246e-01
1.393339e+01 9.942238e-01 9.936282e-01
1.393539e+01 9.942270e-01 9.936317e-01
1.393739e+01 9.942302e-01 9.936353e-01
1.393939e+01 9.942335e-01 9.936388e-01
1.394139e+01 9.942367e-01 9.936424e-01
1.394339e+01 9.942399e-01 9.936459e-01
1.394539e+01 9.942432e-01 9.936495e-01
1.394739e+01 9.942464e-01 9.936530e-01
1.394939e+01 9.942496e-01 9.936565e-01
1.395140e+01 9.942528e-01 9.936601e-01
1.395340e+01 9.942561e-01 9.936636e-01
1.395540e+01 9.942593e-01 9.936671e-01
1.395740e+01 9.942625e-01 9.936707e-01
1.395940e+01 9.942657e-01 9.936742e-01
1.396140e+01 9.942689e-01 9.936777e-01
1.396340e+01 9.942721e-01 9.936812e-01
1.396540e+01 9.942753e-01 9.936848e-01
1.396740e+01 9.942785e-01 9.936883e-01
1.396940e+01 9.942817e-01 9.936918e-01
1.397140e+01 9.942850e-01 9.936953e-01
1.397340e+01 9.942882e-01 9.936988e-01
1.397540e+01 9.942914e-01 9.937023e-01
1.397740e+01 9.942946e-01 9.937058e-01
1.397940e+01 9.942977e-01 9.937094e-01
1.398140e+01 9.943009e-01 9.937129e-01
1.398340e+01 9.943041e-01 9.937164e-01
1.398540e+01 9.943073e-01 9.937199e-01
1.398740e+01 9.943105e-01 9.937234e-01
1.398940e+01 9.943137e-01 9.937269e-01
1.399140e+01 9.943169e-01 9.937304e-01
1.399340e+01 9.943201e-01 9.937338e-01
1.399540e+01 9.943233e-01 9.937373e-01
1.399740e+01 9.943264e-01 9.937408e-01
1.399940e+01 9.943296e-01 9.937443e-01
1.400140e+01 9.943328e-01 9.937478e-01
1.400340e+01 9.943360e-01 9.937513e-01
1.400540e+01 9.943391e-01 9.937548e-01
1.400740e+01 9.943423e-01 9.937582e-01
1.400940e+01 9.943455e-01 9.937617e-01
1.401140e+01 9.943486e-01 9.937652e-01
1.401340e+01 9.943518e-01 9.937687e-01
1.401540e+01 9.943550e-01 9.937721e-01
1.401740e+01 9.943581e-01 9.937756e-01
1.401940e+01 9.943613e-01 9.937791e-01
1.402140e+01 9.943644e-01 9.937825e-01
1.402340e+01 9.943676e-01 9.937860e-01
1.402540e+01 9.943708e-01 9.937895e-01
1.402740e+01 9.943739e-01 9.937929e-01
1.402940e+01 9.943771e-01 9.937964e-01
1.403140e+01 9.943802e-01 9.937998e-01
1.403340e+01 9.943834e-01 9.938033e-01
1.403540e+01 9.943865e-01 9.938068e-01
1.403740e+01 9.943896e-01 9.938102e-01
1.403940e+01 9.943928e-01 9.938137e-01
1.404140e+01 9.943959e-01 9.938171e-01
1.404340e+01 9.943991e-01 9.938205e-01
1.404540e+01 9.944022e-01 9.938240e-01
1.404740e+01 9.944053e-01 9.938274e-01
1.404940e+01 9.944085e-01 9.938309e-01
1.405141e+01 9.944116e-01 9.938343e-01
1.405341e+01 9.944147e-01 9.938377e-01
1.405541e+01 9.944178e-01 9.938412e-01
1.405741e+01 9.944210e-01 9.938446e-01
1.405941e+01 9.944241e-01 9.938480e-01
1.406141e+01 9.944272e-01 9.938514e-01
1.406341e+01 9.944303e-01 9.938549e-01
1.406541e+01 9.944335e-01 9.938583e-01
1.406741e+01 9.944366e-01 9.938617e-01
1.406941e+01 9.944397e-01 9.938651e-01
1.407141e+01 9.944428e-01 9.938686e-01
1.407341e+01 9.944459e-01 9.938720e-01
1.407541e+01 9.944490e-01 9.938754e-01
1.407741e+01 9.944521e-01 9.938788e-01
1.407941e+01 9.944552e-01 9.938822e-01
1.408141e+01 9.944583e-01 9.938856e-01
1.408341e+01 9.944614e-01 9.938890e-01
1.408541e+01 9.944645e-01 9.938924e-01
1.408741e+01 9.944676e-01 9.938958e-01
1.408941e+01 9.944707e-01 9.938992e-01
1.409141e+01 9.944738e-01 9.939026e-01
1.409341e+01 9.944769e-01 9.939060e-01
1.409541e+01 9.944800e-01 9.939094e-01
1.409741e+01 9.944831e-01 9.939128e-01
1.409941e+01 9.944862e-01 9.939162e-01
1.410141e+01 9.944893e-01 9.939196e-01
1.410341e+01 9.944924e-01 9.939230e-01
1.410541e+01 9.944954e-01 9.939263e-01
1.410741e+01 9.944985e-01 9.939297e-01
1.410941e+01 9.945016e-01 9.939331e-01
1.411141e+01 9.945047e-01 9.939365e-01
1.411341e+01 9.945078e-01 9.939399e-01
1.411541e+01 9.945108e-01 9.939432e-01
1.411741e+01 9.945139e-01 9.939466e-01
1.411941e+01 9.945170e-01 9.939500e-01
1.412141e+01 9.945200e-01 9.939533e-01
1.412341e+01 9.945231e-01 9.939567e-01
1.412541e+01 9.945262e-01 9.939601e-01
1.412741e+01 9.945292e-01 9.939634e-01
1.412941e+01 9.945323e-01 9.939668e-01
1.413141e+01 9.945353e-01 9.939701e-01
1.413341e+01 9.945384e-01 9.939735e-01
1.413541e+01 9.945415e-01 9.939769e-01
1.413741e+01 9.945445e-01 9.939802e-01
1.413941e+01 9.945476e-01 9.939836e-01
1.414141e+01 9.945506e-01 9.939869e-01
1.414341e+01 9.945537e-01 9.939903e-01
1.414541e+01 9.945567e-01 9.939936e-01
1.414741e+01 9.945598e-01 9.939969e-01
1.414941e+01 9.945628e-01 9.940003e-01
1.415142e+01 9.945658e-01 9.940036e-01
1.415342e+01 9.945689e-01 9.940070e-01
1.415542e+01 9.945719e-01 9.940103e-01
1.415742e+01 9.945750e-01 9.940136e-01
1.415942e+01 9.945780e-01 9.940170e-01
1.416142e+01 9.945810e-01 9.940203e-01
1.416342e+01 9.945841e-01 9.940236e-01
1.416542e+01 9.945871e-01 9.940270e-01
1.416742e+01 9.945901e-01 9.940303e-01
1.416942e+01 9.945931e-01 9.940336e-01
1.417142e+01 9.945962e-01 9.940369e-01
1.417342e+01 9.945992e-01 9.940402e-01
1.417542e+01 9.946022e-01 9.940436e-01
1.417742e+01 9.946052e-01 9.940469e-01
1.417942e+01 9.946082e-01 9.940502e-01
1.418142e+01 9.946113e-01 9.940535e-01
1.418342e+01 9.946143e-01 9.940568e-01
1.418542e+01 9.946173e-01 9.940601e-01
1.418742e+01 9.946203e-01 9.940634e-01
1.418942e+01 9.946233e-01 9.940667e-01
1.419142e+01 9.946263e-01 9.940700e-01
1.419342e+01 9.946293e-01 9.940733e-01
1.419542e+01 9.946323e-01 9.940766e-01
1.419742e+01 9.946353e-01 9.940799e-01
1.419942e+01 9.946383e-01 9.940832e-01
1.420142e+01 9.946413e-01 9.940865e-01
1.420342e+01 9.946443e-01 9.940898e-01
1.420542e+01 9.946473e-01 9.940931e-01
1.420742e+01 9.946503e-01 9.940964e-01
1.420942e+01 9.946533e-01 9.940997e-01
1.421142e+01 9.946563e-01 9.941029e-01
1.421342e+01 9.946593e-01 9.941062e-01
1.421542e+01 9.946623e-01 9.941095e-01
1.421742e+01 9.946652e-01 9.941128e-01
1.421942e+01 9.946682e-01 9.941161e-01
1.422142e+01 9.946712e-01 9.941193e-01
1.422342e+01 9.946742e-01 9.941226e-01
1.422542e+01 9.946772e-01 9.941259e-01
1.422742e+01 9.946801e-01 9.941291e-01
1.422942e+01 9.946831e-01 9.941324e-01
1.423142e+01 9.946861e-01 9.941357e-01
1.423342e+01 9.946891e-01 9.941389e-01
1.423542e+01 9.946920e-01 9.941422e-01
1.423742e+01 9.946950e-01 9.941454e-01
1.423942e+01 9.946980e-01 9.941487e-01
1.424142e+01 9.947009e-01 9.941520e-01
1.424342e+01 9.947039e-01 9.941552e-01
1.424542e+01 9.947068e-01 9.941585e-01
1.424742e+01 9.947098e-01 9.941617e-01
1.424942e+01 9.947128e-01 9.941650e-01
1.425143e+01 9.947157e-01 9.941682e-01
1.425343e+01 9.947187e-01 9.941715e-01
1.425543e+01 9.947216e-01 9.941747e-01
1.425743e+01 9.947246e-01 9.941779e-01
1.425943e+01 9.947275e-01 9.941812e-01
1.426143e+01 9.947305e-01 9.941844e-01
1.426343e+01 9.947334e-01 9.941876e-01
1.426543e+01 9.947364e-01 9.941909e-01
1.426743e+01 9.947393e-01 9.941941e-01
1.426943e+01 9.947422e-01 9.941973e-01
1.427143e+01 9.947452e-01 9.942006e-01
1.427343e+01 9.947481e-01 9.942038e-01
1.427543e+01 9.947511e-01 9.942070e-01
1.427743e+01 9.947540e-01 9.942102e-01
1.427943e+01 9.947569e-01 9.942135e-01
1.428143e+01 9.947598e-01 9.942167e-01
1.428343e+01 9.947628e-01 9.942199e-01
1.428543e+01 9.947657e-01 9.942231e-01
1.428743e+01 9.947686e-01 9.942263e-01
1.428943e+01 9.947716e-01 9.942295e-01
1.429143e+01 9.947745e-01 9.942327e-01
1.429343e+01 9.947774e-01 9.942359e-01
1.429543e+01 9.947803e-01 9.942392e-01
1.429743e+01 9.947832e-01 9.942424e-01
1.429943e+01 9.947861e-01 9.942456e-01
1.430143e+01 9.947891e-01 9.942488e-01
1.430343e+01 9.947920e-01 9.942520e-01
1.430543e+01 9.947949e-01 9.942552e-01
1.430743e+01 9.947978e-01 9.942583e-01
1.430943e+01 9.948007e-01 9.942615e-01
1.431143e+01 9.948036e-01 9.942647e-01
1.431343e+01 9.948065e-01 9.942679e-01
1.431543e+01 9.948094e-01 9.942711e-01
1.431743e+01 9.948123e-01 9.942743e-01
1.431943e+01 9.948152e-01 9.942775e-01
1.432143e+01 9.948181e-01 9.942807e-01
1.432343e+01 9.948210e-01 9.942838e-01
1.432543e+01 9.948239e-01 9.942870e-01
1.432743e+01 9.948268e-01 9.942902e-01
1.432943e+01 9.948297e-01 9.942934e-01
1.433143e+01 9.948326e-01 9.942965e-01
1.433343e+01 9.948354e-01 9.942997e-01
1.433543e+01 9.948383e-01 9.943029e-01
1.433743e+01 9.948412e-01 9.943060e-01
1.433943e+01 9.948441e-01 9.943092e-01
1.434143e+01 9.948470e-01 9.943124e-01
1.434343e+01 9.948498e-01 9.943155e-01
1.434543e+01 9.948527e-01 9.943187e-01
1.434743e+01 9.948556e-01 9.943219e-01
1.434943e+01 9.948585e-01 9.943250e-01
1.435144e+01 9.948613e-01 9.943282e-01
1.435344e+01 9.948642e-01 9.943313e-01
1.435544e+01 9.948671e-01 9.943345e-01
1.435744e+01 9.948700e-01 9.943376e-01
1.435944e+01 9.948728e-01 9.943408e-01
1.436144e+01 9.948757e-01 9.943439e-01
1.436344e+01 9.948785e-01 9.943471e-01
1.436544e+01 9.948814e-01 9.943502e-01
1.436744e+01 9.948843e-01 9.943533e-01
1.436944e+01 9.948871e-01 9.943565e-01
1.437144e+01 9.948900e-01 9.943596e-01
1.437344e+01 9.948928e-01 9.943628e-01
1.437544e+01 9.948957e-01 9.943659e-01
1.437744e+01 9.948985e-01 9.943690e-01
1.437944e+01 9.949014e-01 9.943721e-01
1.438144e+01 9.949042e-01 9.943753e-01
1.438344e+01 9.949071e-01 9.943784e-01
1.438544e+01 9.949099e-01 9.943815e-01
1.438744e+01 9.949128e-01 9.943846e-01
1.438944e+01 9.949156e-01 9.943878e-01
1.439144e+01 9.949184e-01 9.943909e-01
1.439344e+01 9.949213e-01 9.943940e-01
1.439544e+01 9.949241e-01 9.943971e-01
1.439744e+01 9.949269e-01 9.944002e-01
1.439944e+01 9.949298e-01 9.944033e-01
1.440144e+01 9.949326e-01 9.944065e-01
1.440344e+01 9.949354e-01 9.944096e-01
1.440544e+01 9.949383e-01 9.944127e-01
1.440744e+01 9.949411e-01 9.944158e-01
1.440944e+01 9.949439e-01 9.944189e-01
1.441144e+01 9.949467e-01 9.944220e-01
1.441344e+01 9.949496e-01 9.944251e-01
1.441544e+01 9.949524e-01 9.944282e-01
1.441744e+01 9.949552e-01 9.944313e-01
1.441944e+01 9.949580e-01 9.944344e-01
1.442144e+01 9.949608e-01 9.944375e-01
1.442344e+01 9.949636e-01 9.944406e-01
1.442544e+01 9.949665e-01 9.944436e-01
1.442744e+01 9.949693e-01 9.944467e-01
1.442944e+01 9.949721e-01 9.944498e-01
1.443144e+01 9.949749e-01 9.944529e-01
1.443344e+01 9.949777e-01 9.944560e-01
1.443544e+01 9.949805e-01 9.944591e-01
1.443744e+01 9.949833e-01 9.944621e-01
1.443944e+01 9.949861e-01 9.944652e-01
1.444144e+01 9.949889e-01 9.944683e-01
1.444344e+01 9.949917e-01 9.944714e-01
1.444544e+01 9.949945e-01 9.944744e-01
1.444744e+01 9.949973e-01 9.944775e-01
1.444944e+01 9.950001e-01 9.944806e-01
1.445145e+01 9.950029e-01 9.944836e-01
1.445345e+01 9.950056e-01 9.944867e-01
1.445545e+01 9.950084e-01 9.944898e-01
1.445745e+01 9.950112e-01 9.944928e-01
1.445945e+01 9.950140e-01 9.944959e-01
1.446145e+01 9.950168e-01 9.944989e-01
1.446345e+01 9.950196e-01 9.945020e-01
1.446545e+01 9.950223e-01 9.945051e-01
1.446745e+01 9.950251e-01 9.945081e-01
1.446945e+01 9.950279e-01 9.945112e-01
1.447145e+01 9.950307e-01 9.945142e-01
1.447345e+01 9.950334e-01 9.945173e-01
1.447545e+01 9.950362e-01 9.945203e-01
1.447745e+01 9.950390e-01 9.945233e-01
1.447945e+01 9.950418e-01 9.945264e-01
1.448145e+01 9.950445e-01 9.945294e-01
1.448345e+01 9.950473e-01 9.945325e-01
1.448545e+01 9.950500e-01 9.945355e-01
1.448745e+01 9.950528e-01 9.945385e-01
1.448945e+01 9.950556e-01 9.945416e-01
1.449145e+01 9.950583e-01 9.945446e-01
1.449345e+01 9.950611e-01 9.945476e-01
1.449545e+01 9.950638e-01 9.945507e-01
1.449745e+01 9.950666e-01 9.945537e-01
1.449945e+01 9.950693e-01 9.945567e-01
1.450145e+01 9.950721e-01 9.945597e-01
1.450345e+01 9.950748e-01 9.945628e-01
1.450545e+01 9.950776e-01 9.945658e-01
1.450745e+01 9.950803e-01 9.945688e-01
1.450945e+01 9.950831e-01 9.945718e-01
1.451145e+01 9.950858e-01 9.945748e-01
1.451345e+01 9.950886e-01 9.945778e-01
1.451545e+01 9.950913e-01 9.945809e-01
1.451745e+01 9.950940e-01 9.945839e-01
1.451945e+01 9.950968e-01 9.945869e-01
1.452145e+01 9.950995e-01 9.945899e-01
1.452345e+01 9.951023e-01 9.945929e-01
1.452545e+01 9.951050e-01 9.945959e-01
1.452745e+01 9.951077e-01 9.945989e-01
1.452945e+01 9.951104e-01 9.946019e-01
1.453145e+01 9.951132e-01 9.946049e-01
1.453345e+01 9.951159e-01 9.946079e-01
1.453545e+01 9.951186e-01 9.946109e-01
1.453745e+01 9.951213e-01 9.946139e-01
1.453945e+01 9.951241e-01 9.946169e-01
1.454145e+01 9.951268e-01 9.946198e-01
1.454345e+01 9.951295e-01 9.946228e-01
1.454545e+01 9.951322e-01 9.946258e-01
1.454745e+01 9.951349e-01 9.946288e-01
1.454945e+01 9.951376e-01 9.946318e-01
1.455146e+01 9.951404e-01 9.946348e-01
1.455346e+01 9.951431e-01 9.946377e-01
1.455546e+01 9.951458e-01 9.946407e-01
1.455746e+01 9.951485e-01 9.946437e-01
1.455946e+01 9.951512e-01 9.946467e-01
1.456146e+01 9.951539e-01 9.946496e-01
1.456346e+01 9.951566e-01 9.946526e-01
1.456546e+01 9.951593e-01 9.946556e-01
1.456746e+01 9.951620e-01 9.946585e-01
1.456946e+01 9.951647e-01 9.946615e-01
1.457146e+01 9.951674e-01 9.946645e-01
1.457346e+01 9.951701e-01 9.946674e-01
1.457546e+01 9.951728e-01 9.946704e-01
1.457746e+01 9.951755e-01 9.946734e-01
1.457946e+01 9.951782e-01 9.946763e-01
1.458146e+01 9.951808e-01 9.946793e-01
1.458346e+01 9.951835e-01 9.946822e-01
1.458546e+01 9.951862e-01 9.946852e-01
1.458746e+01 9.951889e-01 9.946881e-01
1.458946e+01 9.951916e-01 9.946911e-01
1.459146e+01 9.951943e-01 9.946940e-01
1.459346e+01 9.951969e-01 9.946970e-01
1.459546e+01 9.951996e-01 9.946999e-01
1.459746e+01 9.952023e-01 9.947029e-01
1.459946e+01 9.952050e-01 9.947058e-01
1.460146e+01 9.952076e-01 9.947087e-01
1.460346e+01 9.952103e-01 9.947117e-01
1.460546e+01 9.952130e-01 9.947146e-01
1.460746e+01 9.952157e-01 9.947175e-01
1.460946e+01 9.952183e-01 9.947205e-01
1.461146e+01 9.952210e-01 9.947234e-01
1.461346e+01 9.952237e-01 9.947263e-01
1.461546e+01 9.952263e-01 9.947293e-01
1.461746e+01 9.952290e-01 9.947322e-01
1.461946e+01 9.952316e-01 9.947351e-01
1.462146e+01 9.952343e-01 9.947380e-01
1.462346e+01 9.952370e-01 9.947409e-01
1.462546e+01 9.952396e-01 9.947439e-01
1.462746e+01 9.952423e-01 9.947468e-01
1.462946e+01 9.952449e-01 9.947497e-01
1.463146e+01 9.952476e-01 9.947526e-01
1.463346e+01 9.952502e-01 9.947555e-01
1.463546e+01 9.952529e-01 9.947584e-01
1.463746e+01 9.952555e-01 9.947613e-01
1.463946e+01 9.952581e-01 9.947642e-01
1.464146e+01 9.952608e-01 9.947672e-01
1.464346e+01 9.952634e-01 9.947701e-01
1.464546e+01 9.952661e-01 9.947730e-01
1.464746e+01 9.952687e-01 9.947759e-01
1.464946e+01 9.952713e-01 9.947788e-01
1.465147e+01 9.952740e-01 9.947817e-01
1.465347e+01 9.952766e-01 9.947845e-01
1.465547e+01 9.952792e-01 9.947874e-01
1.465747e+01 9.952819e-01 9.947903e-01
1.465947e+01 9.952845e-01 9.947932e-01
1.466147e+01 9.952871e-01 9.947961e-01
1.466347e+01 9.952898e-01 9.947990e-01
1.466547e+01 9.952924e-01 9.948019e-01
1.466747e+01 9.952950e-01 9.948048e-01
1.466947e+01 9.952976e-01 9.948077e-01
1.467147e+01 9.953002e-01 9.948105e-01
1.467347e+01 9.953029e-01 9.948134e-01
1.467547e+01 9.953055e-01 9.948163e-01
1.467747e+01 9.953081e-01 9.948192e-01
1.467947e+01 9.953107e-01 9.948220e-01
1.468147e+01 9.953133e-01 9.948249e-01
1.468347e+01 9.953159e-01 9.948278e-01
1.468547e+01 9.953185e-01 9.948307e-01
1.468747e+01 9.953212e-01 9.948335e-01
1.468947e+01 9.953238e-01 9.948364e-01
1.469147e+01 9.953264e-01 9.948393e-01
1.469347e+01 9.953290e-01 9.948421e-01
1.469547e+01 9.953316e-01 9.948450e-01
1.469747e+01 9.953342e-01 9.948478e-01
1.469947e+01 9.953368e-01 9.948507e-01
1.470147e+01 9.953394e-01 9.948536e-01
1.470347e+01 9.953420e-01 9.948564e-01
1.470547e+01 9.953446e-01 9.948593e-01
1.470747e+01 9.953472e-01 9.948621e-01
1.470947e+01 9.953497e-01 9.948650e-01
1.471147e+01 9.953523e-01 9.948678e-01
1.471347e+01 9.953549e-01 9.948707e-01
1.471547e+01 9.953575e-01 9.948735e-01
1.471747e+01 9.953601e-01 9.948763e-01
1.471947e+01 9.953627e-01 9.948792e-01
1.472147e+01 9.953653e-01 9.948820e-01
1.472347e+01 9.953678e-01 9.948849e-01
1.472547e+01 9.953704e-01 9.948877e-01
1.472747e+01 9.953730e-01 9.948905e-01
1.472947e+01 9.953756e-01 9.948934e-01
1.473147e+01 9.953782e-01 9.948962e-01
1.473347e+01 9.953807e-01 9.948990e-01
1.473547e+01 9.953833e-01 9.949019e-01
1.473747e+01 9.953859e-01 9.949047e-01
1.473947e+01 9.953884e-01 9.949075e-01
1.474147e+01 9.953910e-01 9.949103e-01
1.474347e+01 9.953936e-01 9.949132e-01
1.474547e+01 9.953961e-01 9.949160e-01
1.474747e+01 9.953987e-01 9.949188e-01
1.474947e+01 9.954013e-01 9.949216e-01
1.475148e+01 9.954038e-01 9.949244e-01
1.475348e+01 9.954064e-01 9.949273e-01
1.475548e+01 9.954089e-01 9.949301e-01
1.475748e+01 9.954115e-01 9.949329e-01
1.475948e+01 9.954141e-01 9.949357e-01
1.476148e+01 9.954166e-01 9.949385e-01
1.476348e+01 9.954192e-01 9.949413e-01
1.476548e+01 9.954217e-01 9.949441e-01
1.476748e+01 9.954243e-01 9.949469e-01
1.476948e+01 9.954268e-01 9.949497e-01
1.477148e+01 9.954294e-01 9.949525e-01
1.477348e+01 9.954319e-01 9.949553e-01
1.477548e+01 9.954344e-01 9.949581e-01
1.477748e+01 9.954370e-01 9.949609e-01
1.477948e+01 9.954395e-01 9.949637e-01
1.478148e+01 9.954421e-01 9.949665e-01
1.478348e+01 9.954446e-01 9.949693e-01
1.478548e+01 9.954471e-01 9.949721e-01
1.478748e+01 9.954497e-01 9.949749e-01
1.478948e+01 9.954522e-01 9.949776e-01
1.479148e+01 9.954547e-01 9.949804e-01
1.479348e+01 9.954573e-01 9.949832e-01
1.479548e+01 9.954598e-01 9.949860e-01
1.479748e+01 9.954623e-01 9.949888e-01
1.479948e+01 9.954649e-01 9.949915e-01
1.480148e+01 9.954674e-01 9.949943e-01
1.480348e+01 9.954699e-01 9.949971e-01
1.480548e+01 9.954724e-01 9.949999e-01
1.480748e+01 9.954749e-01 9.950026e-01
1.480948e+01 9.954775e-01 9.950054e-01
1.481148e+01 9.954800e-01 9.950082e-01
1.481348e+01 9.954825e-01 9.950110e-01
1.481548e+01 9.954850e-01 9.950137e-01
1.481748e+01 9.954875e-01 9.950165e-01
1.481948e+01 9.954900e-01 9.950192e-01
1.482148e+01 9.954925e-01 9.950220e-01
1.482348e+01 9.954951e-01 9.950248e-01
1.482548e+01 9.954976e-01 9.950275e-01
1.482748e+01 9.955001e-01 9.950303e-01
1.482948e+01 9.955026e-01 9.950330e-01
1.483148e+01 9.955051e-01 9.950358e-01
1.483348e+01 9.955076e-01 9.950385e-01
1.483548e+01 9.955101e-01 9.950413e-01
1.483748e+01 9.955126e-01 9.950440e-01
1.483948e+01 9.955151e-01 9.950468e-01
1.484148e+01 9.955176e-01 9.950495e-01
1.484348e+01 9.955201e-01 9.950523e-01
1.484548e+01 9.955226e-01 9.950550e-01
1.484748e+01 9.955250e-01 9.950578e-01
1.484948e+01 9.955275e-01 9.950605e-01
1.485149e+01 9.955300e-01 9.950632e-01
1.485349e+01 9.955325e-01 9.950660e-01
1.485549e+01 9.955350e-01 9.950687e-01
1.485749e+01 9.955375e-01 9.950714e-01
1.485949e+01 9.955400e-01 9.950742e-01
1.486149e+01 9.955424e-01 9.950769e-01
1.486349e+01 9.955449e-01 9.950796e-01
1.486549e+01 9.955474e-01 9.950823e-01
1.486749e+01 9.955499e-01 9.950851e-01
1.486949e+01 9.955524e-01 9.950878e-01
1.487149e+01 9.955548e-01 9.950905e-01
1.487349e+01 9.955573e-01 9.950932e-01
1.487549e+01 9.955598e-01 9.950960e-01
1.487749e+01 9.955622e-01 9.950987e-01
1.487949e+01 9.955647e-01 9.951014e-01
1.488149e+01 9.955672e-01 9.951041e-01
1.488349e+01 9.955697e-01 9.951068e-01
1.488549e+01 9.955721e-01 9.951095e-01
1.488749e+01 9.955746e-01 9.951122e-01
1.488949e+01 9.955770e-01 9.951149e-01
1.489149e+01 9.955795e-01 9.951177e-01
1.489349e+01 9.955820e-01 9.951204e-01
1.489549e+01 9.955844e-01 9.951231e-01
1.489749e+01 9.955869e-01 9.951258e-01
1.489949e+01 9.955893e-01 9.951285e-01
1.490149e+01 9.955918e-01 9.951312e-01
1.490349e+01 9.955942e-01 9.951339e-01
1.490549e+01 9.955967e-01 9.951366e-01
1.490749e+01 9.955991e-01 9.951393e-01
1.490949e+01 9.956016e-01 9.951419e-01
1.491149e+01 9.956040e-01 9.951446e-01
1.491349e+01 9.956065e-01 9.951473e-01
1.491549e+01 9.956089e-01 9.951500e-01
1.491749e+01 9.956114e-01 9.951527e-01
1.491949e+01 9.956138e-01 9.951554e-01
1.492149e+01 9.956162e-01 9.951581e-01
1.492349e+01 9.956187e-01 9.951608e-01
1.492549e+01 9.956211e-01 9.951634e-01
1.492749e+01 9.956236e-01 9.951661e-01
1.492949e+01 9.956260e-01 9.951688e-01
1.493149e+01 9.956284e-01 9.951715e-01
1.493349e+01 9.956308e-01 9.951741e-01
1.493549e+01 9.956333e-01 9.951768e-01
1.493749e+01 9.956357e-01 9.951795e-01
1.493949e+01 9.956381e-01 9.951822e-01
1.494149e+01 9.956406e-01 9.951848e-01
1.494349e+01 9.956430e-01 9.951875e-01
1.494549e+01 9.956454e-01 9.951902e-01
1.494749e+01 9.956478e-01 9.951928e-01
1.494949e+01 9.956502e-01 9.951955e-01
1.495150e+01 9.956527e-01 9.951981e-01
1.495350e+01 9.956551e-01 9.952008e-01
1.495550e+01 9.956575e-01 9.952035e-01
1.495750e+01 9.956599e-01 9.952061e-01
1.495950e+01 9.956623e-01 9.952088e-01
1.496150e+01 9.956647e-01 9.952114e-01
1.496350e+01 9.956672e-01 9.952141e-01
1.496550e+01 9.956696e-01 9.952167e-01
1.496750e+01 9.956720e-01 9.952194e-01
1.496950e+01 9.956744e-01 9.952220e-01
1.497150e+01 9.956768e-01 9.952247e-01
1.497350e+01 9.956792e-01 9.952273e-01
1.497550e+01 9.956816e-01 9.952300e-01
1.497750e+01 9.956840e-01 9.952326e-01
1.497950e+01 9.956864e-01 9.952352e-01
1.498150e+01 9.956888e-01 9.952379e-01
1.498350e+01 9.956912e-01 9.952405e-01
1.498550e+01 9.956936e-01 9.952432e-01
1.498750e+01 9.956960e-01 9.952458e-01
1.498950e+01 9.956984e-01 9.952484e-01
1.499150e+01 9.957008e-01 9.952511e-01
1.499350e+01 9.957031e-01 9.952537e-01
1.499550e+01 9.957055e-01 9.952563e-01
1.499750e+01 9.957079e-01 9.952589e-01
1.499950e+01 9.957103e-01 9.952616e-01
1.500150e+01 9.957127e-01 9.952642e-01
1.500350e+01 9.957151e-01 9.952668e-01
1.500550e+01 9.957175e-01 9.952694e-01
1.500750e+01 9.957198e-01 9.952721e-01
1.500950e+01 9.957222e-01 9.952747e-01
1.501150e+01 9.957246e-01 9.952773e-01
1.501350e+01 9.957270e-01 9.952799e-01
1.501550e+01 9.957293e-01 9.952825e-01
1.501750e+01 9.957317e-01 9.952851e-01
1.501950e+01 9.957341e-01 9.952877e-01
1.502150e+01 9.957365e-01 9.952903e-01
1.502350e+01 9.957388e-01 9.952930e-01
1.502550e+01 9.957412e-01 9.952956e-01
1.502750e+01 9.957436e-01 9.952982e-01
1.502950e+01 9.957459e-01 9.953008e-01
1.503150e+01 9.957483e-01 9.953034e-01
1.503350e+01 9.957507e-01 9.953060e-01
1.503550e+01 9.957530e-01 9.953086e-01
1.503750e+01 9.957554e-01 9.953112e-01
1.503950e+01 9.957577e-01 9.953138e-01
1.504150e+01 9.957601e-01 9.953164e-01
1.504350e+01 9.957624e-01 9.953189e-01
1.504550e+01 9.957648e-01 9.953215e-01
1.504750e+01 9.957672e-01 9.953241e-01
1.504950e+01 9.957695e-01 9.953267e-01
1.505151e+01 9.957719e-01 9.953293e-01
1.505351e+01 9.957742e-01 9.953319e-01
1.505551e+01 9.957766e-01 9.953345e-01
1.505751e+01 9.957789e-01 9.953371e-01
1.505951e+01 9.957812e-01 9.953396e-01
1.506151e+01 9.957836e-01 9.953422e-01
1.506351e+01 9.957859e-01 9.953448e-01
1.506551e+01 9.957883e-01 9.953474e-01
1.506751e+01 9.957906e-01 9.953499e-01
1.506951e+01 9.957930e-01 9.953525e-01
1.507151e+01 9.957953e-01 9.953551e-01
1.507351e+01 9.957976e-01 9.953577e-01
1.507551e+01 9.958000e-01 9.953602e-01
1.507751e+01 9.958023e-01 9.953628e-01
1.507951e+01 9.958046e-01 9.953654e-01
1.508151e+01 9.958070e-01 9.953679e-01
1.508351e+01 9.958093e-01 9.953705e-01
1.508551e+01 9.958116e-01 9.953731e-01
1.508751e+01 9.958139e-01 9.953756e-01
1.508951e+01 9.958163e-01 9.953782e-01
1.509151e+01 9.958186e-01 9.953807e-01
1.509351e+01 9.958209e-01 9.953833e-01
1.509551e+01 9.958232e-01 9.953859e-01
1.509751e+01 9.958256e-01 9.953884e-01
1.509951e+01 9.958279e-01 9.953910e-01
1.510151e+01 9.958302e-01 9.953935e-01
1.510351e+01 9.958325e-01 9.953961e-01
1.510551e+01 9.958348e-01 9.953986e-01
1.510751e+01 9.958371e-01 9.954011e-01
1.510951e+01 9.958395e-01 9.954037e-01
1.511151e+01 9.958418e-01 9.954062e-01
1.511351e+01 9.958441e-01 9.954088e-01
1.511551e+01 9.958464e-01 9.954113e-01
1.511751e+01 9.958487e-01 9.954139e-01
1.511951e+01 9.958510e-01 9.954164e-01
1.512151e+01 9.958533e-01 9.954189e-01
1.512351e+01 9.958556e-01 9.954215e-01
1.512551e+01 9.958579e-01 9.954240e-01
1.512751e+01 9.958602e-01 9.954265e-01
1.512951e+01 9.958625e-01 9.954291e-01
1.513151e+01 9.958648e-01 9.954316e-01
1.513351e+01 9.958671e-01 9.954341e-01
1.513551e+01 9.958694e-01 9.954366e-01
1.513751e+01 9.958717e-01 9.954392e-01
1.513951e+01 9.958740e-01 9.954417e-01
1.514151e+01 9.958763e-01 9.954442e-01
1.514351e+01 9.958786e-01 9.954467e-01
1.514551e+01 9.958808e-01 9.954493e-01
1.514751e+01 9.958831e-01 9.954518e-01
1.514951e+01 9.958854e-01 9.954543e-01
1.515152e+01 9.958877e-01 9.954568e-01
1.515352e+01 9.958900e-01 9.954593e-01
1.515552e+01 9.958923e-01 9.954618e-01
1.515752e+01 9.958946e-01 9.954643e-01
1.515952e+01 9.958968e-01 9.954669e-01
1.516152e+01 9.958991e-01 9.954694e-01
1.516352e+01 9.959014e-01 9.954719e-01
1.516552e+01 9.959037e-01 9.954744e-01
1.516752e+01 9.959059e-01 9.954769e-01
1.516952e+01 9.959082e-01 9.954794e-01
1.517152e+01 9.959105e-01 9.954819e-01
1.517352e+01 9.959128e-01 9.954844e-01
1.517552e+01 9.959150e-01 9.954869e-01
1.517752e+01 9.959173e-01 9.954894e-01
1.517952e+01 9.959196e-01 9.954919e-01
1.518152e+01 9.959218e-01 9.954944e-01
1.518352e+01 9.959241e-01 9.954969e-01
1.518552e+01 9.959263e-01 9.954993e-01
1.518752e+01 9.959286e-01 9.955018e-01
1.518952e+01 9.959309e-01 9.955043e-01
1.519152e+01 9.959331e-01 9.955068e-01
1.519352e+01 9.959354e-01 9.955093e-01
1.519552e+01 9.959376e-01 9.955118e-01
1.519752e+01 9.959399e-01 9.955143e-01
1.519952e+01 9.959421e-01 9.955167e-01
1.520152e+01 9.959444e-01 9.955192e-01
1.520352e+01 9.959467e-01 9.955217e-01
1.520552e+01 9.959489e-01 9.955242e-01
1.520752e+01 9.959512e-01 9.955266e-01
1.520952e+01 9.959534e-01 9.955291e-01
1.521152e+01 9.959556e-01 9.955316e-01
1.521352e+01 9.959579e-01 9.955341e-01
1.521552e+01 9.959601e-01 9.955365e-01
1.521752e+01 9.959624e-01 9.955390e-01
1.521952e+01 9.959646e-01 9.955415e-01
1.522152e+01 9.959669e-01 9.955439e-01
1.522352e+01 9.959691e-01 9.955464e-01
1.522552e+01 9.959713e-01 9.955489e-01
1.522752e+01 9.959736e-01 9.955513e-01
1.522952e+01 9.959758e-01 9.955538e-01
1.523152e+01 9.959780e-01 9.955562e-01
1.523352e+01 9.959803e-01 9.955587e-01
1.523552e+01 9.959825e-01 9.955612e-01
1.523752e+01 9.959847e-01 9.955636e-01
1.523952e+01 9.959870e-01 9.955661e-01
1.524152e+01 9.959892e-01 9.955685e-01
1.524352e+01 9.959914e-01 9.955710e-01
1.524552e+01 9.959936e-01 9.955734e-01
1.524752e+01 9.959959e-01 9.955759e-01
1.524952e+01 9.959981e-01 9.955783e-01
1.525153e+01 9.960003e-01 9.955808e-01
1.525353e+01 9.960025e-01 9.955832e-01
1.525553e+01 9.960047e-01 9.955856e-01
1.525753e+01 9.960070e-01 9.955881e-01
1.525953e+01 9.960092e-01 9.955905e-01
1.526153e+01 9.960114e-01 9.955930e-01
1.526353e+01 9.960136e-01 9.955954e-01
1.526553e+01 9.960158e-01 9.955978e-01
1.526753e+01 9.960180e-01 9.956003e-01
1.526953e+01 9.960202e-01 9.956027e-01
1.527153e+01 9.960224e-01 9.956051e-01
1.527353e+01 9.960246e-01 9.956076e-01
1.527553e+01 9.960268e-01 9.956100e-01
1.527753e+01 9.960291e-01 9.956124e-01
1.527953e+01 9.960313e-01 9.956148e-01
1.528153e+01 9.960335e-01 9.956173e-01
1.528353e+01 9.960357e-01 9.956197e-01
1.528553e+01 9.960379e-01 9.956221e-01
1.528753e+01 9.960401e-01 9.956245e-01
1.528953e+01 9.960423e-01 9.956269e-01
1.529153e+01 9.960444e-01 9.956294e-01
1.529353e+01 9.960466e-01 9.956318e-01
1.529553e+01 9.960488e-01 9.956342e-01
1.529753e+01 9.960510e-01 9.956366e-01
1.529953e+01 9.960532e-01 9.956390e-01
1.530153e+01 9.960554e-01 9.956414e-01
1.530353e+01 9.960576e-01 9.956438e-01
1.530553e+01 9.960598e-01 9.956463e-01
1.530753e+01 9.960620e-01 9.956487e-01
1.530953e+01 9.960642e-01 9.956511e-01
1.531153e+01 9.960663e-01 9.956535e-01
1.531353e+01 9.960685e-01 9.956559e-01
1.531553e+01 9.960707e-01 9.956583e-01
1.531753e+01 9.960729e-01 9.956607e-01
1.531953e+01 9.960751e-01 9.956631e-01
1.532153e+01 9.960772e-01 9.956655e-01
1.532353e+01 9.960794e-01 9.956679e-01
1.532553e+01 9.960816e-01 9.956703e-01
1.532753e+01 9.960838e-01 9.956726e-01
1.532953e+01 9.960859e-01 9.956750e-01
1.533153e+01 9.960881e-01 9.956774e-01
1.533353e+01 9.960903e-01 9.956798e-01
1.533553e+01 9.960924e-01 9.956822e-01
1.533753e+01 9.960946e-01 9.956846e-01
1.533953e+01 9.960968e-01 9.956870e-01
1.534153e+01 9.960989e-01 9.956894e-01
1.534353e+01 9.961011e-01 9.956917e-01
1.534553e+01 9.961033e-01 9.956941e-01
1.534753e+01 9.961054e-01 9.956965e-01
1.534953e+01 9.961076e-01 9.956989e-01
1.535154e+01 9.961097e-01 9.957013e-01
1.535354e+01 9.961119e-01 9.957036e-01
1.535554e+01 9.961141e-01 9.957060e-01
1.535754e+01 9.961162e-01 9.957084e-01
1.535954e+01 9.961184e-01 9.957108e-01
1.536154e+01 9.961205e-01 9.957131e-01
1.536354e+01 9.961227e-01 9.957155e-01
1.536554e+01 9.961248e-01 9.957179e-01
1.536754e+01 9.961270e-01 9.957202e-01
1.536954e+01 9.961291e-01 9.957226e-01
1.537154e+01 9.961313e-01 9.957250e-01
1.537354e+01 9.961334e-01 9.957273e-01
1.537554e+01 9.961355e-01 9.957297e-01
1.537754e+01 9.961377e-01 9.957320e-01
1.537954e+01 9.961398e-01 9.957344e-01
1.538154e+01 9.961420e-01 9.957368e-01
1.538354e+01 9.961441e-01 9.957391e-01
1.538554e+01 9.961462e-01 9.957415e-01
1.538754e+01 9.961484e-01 9.957438e-01
1.538954e+01 9.961505e-01 9.957462e-01
1.539154e+01 9.961526e-01 9.957485e-01
1.539354e+01 9.961548e-01 9.957509e-01
1.539554e+01 9.961569e-01 9.957532e-01
1.539754e+01 9.961590e-01 9.957556e-01
1.539954e+01 9.961612e-01 9.957579e-01
1.540154e+01 9.961633e-01 9.957602e-01
1.540354e+01 9.961654e-01 9.957626e-01
1.540554e+01 9.961676e-01 9.957649e-01
1.540754e+01 9.961697e-01 9.957673e-01
1.540954e+01 9.961718e-01 9.957696e-01
1.541154e+01 9.961739e-01 9.957719e-01
1.541354e+01 9.961760e-01 9.957743e-01
1.541554e+01 9.961782e-01 9.957766e-01
1.541754e+01 9.961803e-01 9.957789e-01
1.541954e+01 9.961824e-01 9.957813e-01
1.542154e+01 9.961845e-01 9.957836e-01
1.542354e+01 9.961866e-01 9.957859e-01
1.542554e+01 9.961887e-01 9.957883e-01
1.542754e+01 9.961909e-01 9.957906e-01
1.542954e+01 9.961930e-01 9.957929e-01
1.543154e+01 9.961951e-01 9.957952e-01
1.543354e+01 9.961972e-01 9.957976e-01
1.543554e+01 9.961993e-01 9.957999e-01
1.543754e+01 9.962014e-01 9.958022e-01
1.543954e+01 9.962035e-01 9.958045e-01
1.544154e+01 9.962056e-01 9.958068e-01
1.544354e+01 9.962077e-01 9.958092e-01
1.544554e+01 9.962098e-01 9.958115e-01
1.544754e+01 9.962119e-01 9.958138e-01
1.544954e+01 9.962140e-01 9.958161e-01
1.545155e+01 9.962161e-01 9.958184e-01
1.545355e+01 9.962182e-01 9.958207e-01
1.545555e+01 9.962203e-01 9.958230e-01
1.545755e+01 9.962224e-01 9.958253e-01
1.545955e+01 9.962245e-01 9.958276e-01
1.546155e+01 9.962266e-01 9.958299e-01
1.546355e+01 9.962287e-01 9.958322e-01
1.546555e+01 9.962308e-01 9.958346e-01
1.546755e+01 9.962329e-01 9.958369e-01
1.546955e+01 9.962349e-01 9.958391e-01
1.547155e+01 9.962370e-01 9.958414e-01
1.547355e+01 9.962391e-01 9.958437e-01
1.547555e+01 9.962412e-01 9.958460e-01
1.547755e+01 9.962433e-01 9.958483e-01
1.547955e+01 9.962454e-01 9.958506e-01
1.548155e+01 9.962474e-01 9.958529e-01
1.548355e+01 9.962495e-01 9.958552e-01
1.548555e+01 9.962516e-01 9.958575e-01
1.548755e+01 9.962537e-01 9.958598e-01
1.548955e+01 9.962557e-01 9.958621e-01
1.549155e+01 9.962578e-01 9.958644e-01
1.549355e+01 9.962599e-01 9.958666e-01
1.549555e+01 9.962620e-01 9.958689e-01
1.549755e+01 9.962640e-01 9.958712e-01
1.549955e+01 9.962661e-01 9.958735e-01
1.550155e+01 9.962682e-01 9.958758e-01
1.550355e+01 9.962702e-01 9.958780e-01
1.550555e+01 9.962723e-01 9.958803e-01
1.550755e+01 9.962744e-01 9.958826e-01
1.550955e+01 9.962764e-01 9.958849e-01
1.551155e+01 9.962785e-01 9.958871e-01
1.551355e+01 9.962806e-01 9.958894e-01
1.551555e+01 9.962826e-01 9.958917e-01
1.551755e+01 9.962847e-01 9.958939e-01
1.551955e+01 9.962867e-01 9.958962e-01
1.552155e+01 9.962888e-01 9.958985e-01
1.552355e+01 9.962909e-01 9.959007e-01
1.552555e+01 9.962929e-01 9.959030e-01
1.552755e+01 9.962950e-01 9.959053e-01
1.552955e+01 9.962970e-01 9.959075e-01
1.553155e+01 9.962991e-01 9.959098e-01
1.553355e+01 9.963011e-01 9.959120e-01
1.553555e+01 9.963032e-01 9.959143e-01
1.553755e+01 9.963052e-01 9.959166e-01
1.553955e+01 9.963073e-01 9.959188e-01
1.554155e+01 9.963093e-01 9.959211e-01
1.554355e+01 9.963113e-01 9.959233e-01
1.554555e+01 9.963134e-01 9.959256e-01
1.554755e+01 9.963154e-01 9.959278e-01
1.554955e+01 9.963175e-01 9.959301e-01
1.555156e+01 9.963195e-01 9.959323e-01
1.555356e+01 9.963215e-01 9.959346e-01
1.555556e+01 9.963236e-01 9.959368e-01
1.555756e+01 9.963256e-01 9.959390e-01
1.555956e+01 9.963277e-01 9.959413e-01
1.556156e+01 9.963297e-01 9.959435e-01
1.556356e+01 9.963317e-01 9.959458e-01
1.556556e+01 9.963337e-01 9.959480e-01
1.556756e+01 9.963358e-01 9.959502e-01
1.556956e+01 9.963378e-01 9.959525e-01
1.557156e+01 9.963398e-01 9.959547e-01
1.557356e+01 9.963419e-01 9.959569e-01
1.557556e+01 9.963439e-01 9.959592e-01
1.557756e+01 9.963459e-01 9.959614e-01
1.557956e+01 9.963479e-01 9.959636e-01
1.558156e+01 9.963500e-01 9.959659e-01
1.558356e+01 9.963520e-01 9.959681e-01
1.558556e+01 9.963540e-01 9.959703e-01
1.558756e+01 9.963560e-01 9.959725e-01
1.558956e+01 9.963580e-01 9.959748e-01
1.559156e+01 9.963601e-01 9.959770e-01
1.559356e+01 9.963621e-01 9.959792e-01
1.559556e+01 9.963641e-01 9.959814e-01
1.559756e+01 9.963661e-01 9.959836e-01
1.559956e+01 9.963681e-01 9.959858e-01
1.560156e+01 9.963701e-01 9.959881e-01
1.560356e+01 9.963721e-01 9.959903e-01
1.560556e+01 9.963741e-01 9.959925e-01
1.560756e+01 9.963761e-01 9.959947e-01
1.560956e+01 9.963781e-01 9.959969e-01
1.561156e+01 9.963802e-01 9.959991e-01
1.561356e+01 9.963822e-01 9.960013e-01
1.561556e+01 9.963842e-01 9.960035e-01
1.561756e+01 9.963862e-01 9.960057e-01
1.561956e+01 9.963882e-01 9.960079e-01
1.562156e+01 9.963902e-01 9.960101e-01
1.562356e+01 9.963922e-01 9.960124e-01
1.562556e+01 9.963942e-01 9.960146e-01
1.562756e+01 9.963962e-01 9.960168e-01
1.562956e+01 9.963981e-01 9.960189e-01
1.563156e+01 9.964001e-01 9.960211e-01
1.563356e+01 9.964021e-01 9.960233e-01
1.563556e+01 9.964041e-01 9.960255e-01
1.563756e+01 9.964061e-01 9.960277e-01
1.563956e+01 9.964081e-01 9.960299e-01
1.564156e+01 9.964101e-01 9.960321e-01
1.564356e+01 9.964121e-01 9.960343e-01
1.564556e+01 9.964141e-01 9.960365e-01
1.564756e+01 9.964160e-01 9.960387e-01
1.564956e+01 9.964180e-01 9.960409e-01
1.565157e+01 9.964200e-01 9.960430e-01
1.565357e+01 9.964220e-01 9.960452e-01
1.565557e+01 9.964240e-01 9.960474e-01
1.565757e+01 9.964260e-01 9.960496e-01
1.565957e+01 9.964279e-01 9.960518e-01
1.566157e+01 9.964299e-01 9.960539e-01
1.566357e+01 9.964319e-01 9.960561e-01
1.566557e+01 9.964339e-01 9.960583e-01
1.566757e+01 9.964358e-01 9.960605e-01
1.566957e+01 9.964378e-01 9.960626e-01
1.567157e+01 9.964398e-01 9.960648e-01
1.567357e+01 9.964417e-01 9.960670e-01
1.567557e+01 9.964437e-01 9.960692e-01
1.567757e+01 9.964457e-01 9.960713e-01
1.567957e+01 9.964476e-01 9.960735e-01
1.568157e+01 9.964496e-01 9.960757e-01
1.568357e+01 9.964516e-01 9.960778e-01
1.568557e+01 9.964535e-01 9.960800e-01
1.568757e+01 9.964555e-01 9.960822e-01
1.568957e+01 9.964575e-01 9.960843e-01
1.569157e+01 9.964594e-01 9.960865e-01
1.569357e+01 9.964614e-01 9.960886e-01
1.569557e+01 9.964633e-01 9.960908e-01
1.569757e+01 9.964653e-01 9.960929e-01
1.569957e+01 9.964673e-01 9.960951e-01
1.570157e+01 9.964692e-01 9.960973e-01
1.570357e+01 9.964712e-01 9.960994e-01
1.570557e+01 9.964731e-01 9.961016e-01
1.570757e+01 9.964751e-01 9.961037e-01
1.570957e+01 9.964770e-01 9.961059e-01
1.571157e+01 9.964790e-01 9.961080e-01
1.571357e+01 9.964809e-01 9.961102e-01
1.571557e+01 9.964829e-01 9.961123e-01
1.571757e+01 9.964848e-01 9.961144e-01
1.571957e+01 9.964868e-01 9.961166e-01
1.572157e+01 9.964887e-01 9.961187e-01
1.572357e+01 9.964906e-01 9.961209e-01
1.572557e+01 9.964926e-01 9.961230e-01
1.572757e+01 9.964945e-01 9.961251e-01
1.572957e+01 9.964965e-01 9.961273e-01
1.573157e+01 9.964984e-01 9.961294e-01
1.573357e+01 9.965003e-01 9.961315e-01
1.573557e+01 9.965023e-01 9.961337e-01
1.573757e+01 9.965042e-01 9.961358e-01
1.573957e+01 9.965061e-01 9.961379e-01
1.574157e+01 9.965081e-01 9.961401e-01
1.574357e+01 9.965100e-01 9.961422e-01
1.574557e+01 9.965119e-01 9.961443e-01
1.574757e+01 9.965139e-01 9.961465e-01
1.574957e+01 9.965158e-01 9.961486e-01
1.575158e+01 9.965177e-01 9.961507e-01
1.575358e+01 9.965196e-01 9.961528e-01
1.575558e+01 9.965216e-01 9.961550e-01
1.575758e+01 9.965235e-01 9.961571e-01
1.575958e+01 9.965254e-01 9.961592e-01
1.576158e+01 9.965273e-01 9.961613e-01
1.576358e+01 9.965293e-01 9.961634e-01
1.576558e+01 9.965312e-01 9.961655e-01
1.576758e+01 9.965331e-01 9.961677e-01
1.576958e+01 9.965350e-01 9.961698e-01
1.577158e+01 9.965369e-01 9.961719e-01
1.577358e+01 9.965388e-01 9.961740e-01
1.577558e+01 9.965408e-01 9.961761e-01
1.577758e+01 9.965427e-01 9.961782e-01
1.577958e+01 9.965446e-01 9.961803e-01
1.578158e+01 9.965465e-01 9.961824e-01
1.578358e+01 9.965484e-01 9.961845e-01
1.578558e+01 9.965503e-01 9.961866e-01
1.578758e+01 9.965522e-01 9.961887e-01
1.578958e+01 9.965541e-01 9.961908e-01
1.579158e+01 9.965560e-01 9.961929e-01
1.579358e+01 9.965579e-01 9.961950e-01
1.579558e+01 9.965598e-01 9.961971e-01
1.579758e+01 9.965617e-01 9.961992e-01
1.579958e+01 9.965636e-01 9.962013e-01
1.580158e+01 9.965655e-01 9.962034e-01
1.580358e+01 9.965674e-01 9.962055e-01
1.580558e+01 9.965693e-01 9.962076e-01
1.580758e+01 9.965712e-01 9.962097e-01
1.580958e+01 9.965731e-01 9.962118e-01
1.581158e+01 9.965750e-01 9.962139e-01
1.581358e+01 9.965769e-01 9.962160e-01
1.581558e+01 9.965788e-01 9.962180e-01
1.581758e+01 9.965807e-01 9.962201e-01
1.581958e+01 9.965826e-01 9.962222e-01
1.582158e+01 9.965845e-01 9.962243e-01
1.582358e+01 9.965864e-01 9.962264e-01
1.582558e+01 9.965883e-01 9.962285e-01
1.582758e+01 9.965901e-01 9.962305e-01
1.582958e+01 9.965920e-01 9.962326e-01
1.583158e+01 9.965939e-01 9.962347e-01
1.583358e+01 9.965958e-01 9.962368e-01
1.583558e+01 9.965977e-01 9.962388e-01
1.583758e+01 9.965996e-01 9.962409e-01
1.583958e+01 9.966014e-01 9.962430e-01
1.584158e+01 9.966033e-01 9.962450e-01
1.584358e+01 9.966052e-01 9.962471e-01
1.584558e+01 9.966071e-01 9.962492e-01
1.584758e+01 9.966089e-01 9.962513e-01
1.584958e+01 9.966108e-01 9.962533e-01
1.585159e+01 9.966127e-01 9.962554e-01
1.585359e+01 9.966146e-01 9.962574e-01
1.585559e+01 9.966164e-01 9.962595e-01
1.585759e+01 9.966183e-01 9.962616e-01
1.585959e+01 9.966202e-01 9.962636e-01
1.586159e+01 9.966220e-01 9.962657e-01
1.586359e+01 9.966239e-01 9.962678e-01
1.586559e+01 9.966258e-01 9.962698e-01
1.586759e+01 9.966276e-01 9.962719e-01
1.586959e+01 9.966295e-01 9.962739e-01
1.587159e+01 9.966314e-01 9.962760e-01
1.587359e+01 9.966332e-01 9.962780e-01
1.587559e+01 9.966351e-01 9.962801e-01
1.587759e+01 9.966369e-01 9.962821e-01
1.587959e+01 9.966388e-01 9.962842e-01
1.588159e+01 9.966407e-01 9.962862e-01
1.588359e+01 9.966425e-01 9.962883e-01
1.588559e+01 9.966444e-01 9.962903e-01
1.588759e+01 9.966462e-01 9.962924e-01
1.588959e+01 9.966481e-01 9.962944e-01
1.589159e+01 9.966499e-01 9.962964e-01
1.589359e+01 9.966518e-01 9.962985e-01
1.589559e+01 9.966536e-01 9.963005e-01
1.589759e+01 9.966555e-01 9.963026e-01
1.589959e+01 9.966573e-01 9.963046e-01
1.590159e+01 9.966592e-01 9.963066e-01
1.590359e+01 9.966610e-01 9.963087e-01
1.590559e+01 9.966629e-01 9.963107e-01
1.590759e+01 9.966647e-01 9.963127e-01
1.590959e+01 9.966666e-01 9.963148e-01
1.591159e+01 9.966684e-01 9.963168e-01
1.591359e+01 9.966702e-01 9.963188e-01
1.591559e+01 9.966721e-01 9.963209e-01
1.591759e+01 9.966739e-01 9.963229e-01
1.591959e+01 9.966758e-01 9.963249e-01
1.592159e+01 9.966776e-01 9.963269e-01
1.592359e+01 9.966794e-01 9.963290e-01
1.592559e+01 9.966813e-01 9.963310e-01
1.592759e+01 9.966831e-01 9.963330e-01
1.592959e+01 9.966849e-01 9.963350e-01
1.593159e+01 9.966868e-01 9.963370e-01
1.593359e+01 9.966886e-01 9.963391e-01
1.593559e+01 9.966904e-01 9.963411e-01
1.593759e+01 9.966922e-01 9.963431e-01
1.593959e+01 9.966941e-01 9.963451e-01
1.594159e+01 9.966959e-01 9.963471e-01
1.594359e+01 9.966977e-01 9.963491e-01
1.594559e+01 9.966995e-01 9.963511e-01
1.594759e+01 9.967014e-01 9.963531e-01
1.594959e+01 9.967032e-01 9.963552e-01
1.595160e+01 9.967050e-01 9.963572e-01
1.595360e+01 9.967068e-01 9.963592e-01
1.595560e+01 9.967087e-01 9.963612e-01
1.595760e+01 9.967105e-01 9.963632e-01
1.595960e+01 9.967123e-01 9.963652e-01
1.596160e+01 9.967141e-01 9.963672e-01
1.596360e+01 9.967159e-01 9.963692e-01
1.596560e+01 9.967177e-01 9.963712e-01
1.596760e+01 9.967195e-01 9.963732e-01
1.596960e+01 9.967214e-01 9.963752e-01
1.597160e+01 9.967232e-01 9.963772e-01
1.597360e+01 9.967250e-01 9.963792e-01
1.597560e+01 9.967268e-01 9.963812e-01
1.597760e+01 9.967286e-01 9.963832e-01
1.597960e+01 9.967304e-01 9.963852e-01
1.598160e+01 9.967322e-01 9.963871e-01
1.598360e+01 9.967340e-01 9.963891e-01
1.598560e+01 9.967358e-01 9.963911e-01
1.598760e+01 9.967376e-01 9.963931e-01
1.598960e+01 9.967394e-01 9.963951e-01
1.599160e+01 9.967412e-01 9.963971e-01
1.599360e+01 9.967430e-01 9.963991e-01
1.599560e+01 9.967448e-01 9.964011e-01
1.599760e+01 9.967466e-01 9.964030e-01
1.599960e+01 9.967484e-01 9.964050e-01
1.600160e+01 9.967502e-01 9.964070e-01
1.600360e+01 9.967520e-01 9.964090e-01
1.600560e+01 9.967538e-01 9.964110e-01
1.600760e+01 9.967556e-01 9.964129e-01
1.600960e+01 9.967574e-01 9.964149e-01
1.601160e+01 9.967592e-01 9.964169e-01
1.601360e+01 9.967610e-01 9.964188e-01
1.601560e+01 9.967628e-01 9.964208e-01
1.601760e+01 9.967645e-01 9.964228e-01
1.601960e+01 9.967663e-01 9.964248e-01
1.602160e+01 9.967681e-01 9.964267e-01
1.602360e+01 9.967699e-01 9.964287e-01
1.602560e+01 9.967717e-01 9.964307e-01
1.602760e+01 9.967735e-01 9.964326e-01
1.602960e+01 9.967752e-01 9.964346e-01
1.603160e+01 9.967770e-01 9.964366e-01
1.603360e+01 9.967788e-01 9.964385e-01
1.603560e+01 9.967806e-01 9.964405e-01
1.603760e+01 9.967824e-01 9.964424e-01
1.603960e+01 9.967841e-01 9.964444e-01
1.604160e+01 9.967859e-01 9.964464e-01
1.604360e+01 9.967877e-01 9.964483e-01
1.604560e+01 9.967895e-01 9.964503e-01
1.604760e+01 9.967912e-01 9.964522e-01
1.604960e+01 9.967930e-01 9.964542e-01
1.605161e+01 9.967948e-01 9.964561e-01
1.605361e+01 9.967965e-01 9.964581e-01
1.605561e+01 9.967983e-01 9.964600e-01
1.605761e+01 9.968001e-01 9.964620e-01
1.605961e+01 9.968018e-01 9.964639e-01
1.606161e+01 9.968036e-01 9.964659e-01
1.606361e+01 9.968054e-01 9.964678e-01
1.606561e+01 9.968071e-01 9.964698e-01
1.606761e+01 9.968089e-01 9.964717e-01
1.606961e+01 9.968107e-01 9.964736e-01
1.607161e+01 9.968124e-01 9.964756e-01
1.607361e+01 9.968142e-01 9.964775e-01
1.607561e+01 9.968159e-01 9.964795e-01
1.607761e+01 9.968177e-01 9.964814e-01
1.607961e+01 9.968195e-01 9.964833e-01
1.608161e+01 9.968212e-01 9.964853e-01
1.608361e+01 9.968230e-01 9.964872e-01
1.608561e+01 9.968247e-01 9.964891e-01
1.608761e+01 9.968265e-01 9.964911e-01
1.608961e+01 9.968282e-01 9.964930e-01
1.609161e+01 9.968300e-01 9.964949e-01
1.609361e+01 9.968317e-01 9.964969e-01
1.609561e+01 9.968335e-01 9.964988e-01
1.609761e+01 9.968352e-01 9.965007e-01
1.609961e+01 9.968370e-01 9.965027e-01
1.610161e+01 9.968387e-01 9.965046e-01
1.610361e+01 9.968405e-01 9.965065e-01
1.610561e+01 9.968422e-01 9.965084e-01
1.610761e+01 9.968439e-01 9.965103e-01
1.610961e+01 9.968457e-01 9.965123e-01
1.611161e+01 9.968474e-01 9.965142e-01
1.611361e+01 9.968492e-01 9.965161e-01
1.611561e+01 9.968509e-01 9.965180e-01
1.611761e+01 9.968526e-01 9.965199e-01
1.611961e+01 9.968544e-01 9.965219e-01
1.612161e+01 9.968561e-01 9.965238e-01
1.612361e+01 9.968578e-01 9.965257e-01
1.612561e+01 9.968596e-01 9.965276e-01
1.612761e+01 9.968613e-01 9.965295e-01
1.612961e+01 9.968630e-01 9.965314e-01
1.613161e+01 9.968648e-01 9.965333e-01
1.613361e+01 9.968665e-01 9.965352e-01
1.613561e+01 9.968682e-01 9.965371e-01
1.613761e+01 9.968700e-01 9.965390e-01
1.613961e+01 9.968717e-01 9.965409e-01
1.614161e+01 9.968734e-01 9.965429e-01
1.614361e+01 9.968751e-01 9.965448e-01
1.614561e+01 9.968769e-01 9.965467e-01
1.614761e+01 9.968786e-01 9.965486e-01
1.614961e+01 9.968803e-01 9.965505e-01
1.615162e+01 9.968820e-01 9.965524e-01
1.615362e+01 9.968838e-01 9.965543e-01
1.615562e+01 9.968855e-01 9.965561e-01
1.615762e+01 9.968872e-01 9.965580e-01
1.615962e+01 9.968889e-01 9.965599e-01
1.616162e+01 9.968906e-01 9.965618e-01
1.616362e+01 9.968923e-01 9.965637e-01
1.616562e+01 9.968941e-01 9.965656e-01
1.616762e+01 9.968958e-01 9.965675e-01
1.616962e+01 9.968975e-01 9.965694e-01
1.617162e+01 9.968992e-01 9.965713e-01
1.617362e+01 9.969009e-01 9.965732e-01
1.617562e+01 9.969026e-01 9.965751e-01
1.617762e+01 9.969043e-01 9.965769e-01
1.617962e+01 9.969060e-01 9.965788e-01
1.618162e+01 9.969077e-01 9.965807e-01
1.618362e+01 9.969094e-01 9.965826e-01
1.618562e+01 9.969111e-01 9.965845e-01
1.618762e+01 9.969128e-01 9.965863e-01
1.618962e+01 9.969145e-01 9.965882e-01
1.619162e+01 9.969163e-01 9.965901e-01
1.619362e+01 9.969180e-01 9.965920e-01
1.619562e+01 9.969197e-01 9.965938e-01
1.619762e+01 9.969214e-01 9.965957e-01
1.619962e+01 9.969230e-01 9.965976e-01
1.620162e+01 9.969247e-01 9.965995e-01
1.620362e+01 9.969264e-01 9.966013e-01
1.620562e+01 9.969281e-01 9.966032e-01
1.620762e+01 9.969298e-01 9.966051e-01
1.620962e+01 9.969315e-01 9.966069e-01
1.621162e+01 9.969332e-01 9.966088e-01
1.621362e+01 9.969349e-01 9.966107e-01
1.621562e+01 9.969366e-01 9.966125e-01
1.621762e+01 9.969383e-01 9.966144e-01
1.621962e+01 9.969400e-01 9.966163e-01
1.622162e+01 9.969417e-01 9.966181e-01
1.622362e+01 9.969434e-01 9.966200e-01
1.622562e+01 9.969450e-01 9.966218e-01
1.622762e+01 9.969467e-01 9.966237e-01
1.622962e+01 9.969484e-01 9.966256e-01
1.623162e+01 9.969501e-01 9.966274e-01
1.623362e+01 9.969518e-01 9.966293e-01
1.623562e+01 9.969535e-01 9.966311e-01
1.623762e+01 9.969551e-01 9.966330e-01
1.623962e+01 9.969568e-01 9.966348e-01
1.624162e+01 9.969585e-01 9.966367e-01
1.624362e+01 9.969602e-01 9.966385e-01
1.624562e+01 9.969618e-01 9.966404e-01
1.624762e+01 9.969635e-01 9.966422e-01
1.624962e+01 9.969652e-01 9.966441e-01
1.625163e+01 9.969669e-01 9.966459e-01
1.625363e+01 9.969685e-01 9.966478e-01
1.625563e+01 9.969702e-01 9.966496e-01
1.625763e+01 9.969719e-01 9.966515e-01
1.625963e+01 9.969735e-01 9.966533e-01
1.626163e+01 9.969752e-01 9.966551e-01
1.626363e+01 9.969769e-01 9.966570e-01
1.626563e+01 9.969786e-01 9.966588e-01
1.626763e+01 9.969802e-01 9.966606e-01
1.626963e+01 9.969819e-01 9.966625e-01
1.627163e+01 9.969835e-01 9.966643e-01
1.627363e+01 9.969852e-01 9.966662e-01
1.627563e+01 9.969869e-01 9.966680e-01
1.627763e+01 9.969885e-01 9.966698e-01
1.627963e+01 9.969902e-01 9.966717e-01
1.628163e+01 9.969919e-01 9.966735e-01
1.628363e+01 9.969935e-01 9.966753e-01
1.628563e+01 9.969952e-01 9.966771e-01
1.628763e+01 9.969968e-01 9.966790e-01
1.628963e+01 9.969985e-01 9.966808e-01
1.629163e+01 9.970001e-01 9.966826e-01
1.629363e+01 9.970018e-01 9.966844e-01
1.629563e+01 9.970034e-01 9.966863e-01
1.629763e+01 9.970051e-01 9.966881e-01
1.629963e+01 9.970067e-01 9.966899e-01
1.630163e+01 9.970084e-01 9.966917e-01
1.630363e+01 9.970100e-01 9.966935e-01
1.630563e+01 9.970117e-01 9.966954e-01
1.630763e+01 9.970133e-01 9.966972e-01
1.630963e+01 9.970150e-01 9.966990e-01
1.631163e+01 9.970166e-01 9.967008e-01
1.631363e+01 9.970183e-01 9.967026e-01
1.631563e+01 9.970199e-01 9.967044e-01
1.631763e+01 9.970216e-01 9.967063e-01
1.631963e+01 9.970232e-01 9.967081e-01
1.632163e+01 9.970248e-01 9.967099e-01
1.632363e+01 9.970265e-01 9.967117e-01
1.632563e+01 9.970281e-01 9.967135e-01
1.632763e+01 9.970298e-01 9.967153e-01
1.632963e+01 9.970314e-01 9.967171e-01
1.633163e+01 9.970330e-01 9.967189e-01
1.633363e+01 9.970347e-01 9.967207e-01
1.633563e+01 9.970363e-01 9.967225e-01
1.633763e+01 9.970379e-01 9.967243e-01
1.633963e+01 9.970396e-01 9.967261e-01
1.634163e+01 9.970412e-01 9.967279e-01
1.634363e+01 9.970428e-01 9.967297e-01
1.634563e+01 9.970445e-01 9.967315e-01
1.634763e+01 9.970461e-01 9.967333e-01
1.634963e+01 9.970477e-01 9.967351e-01
1.635164e+01 9.970493e-01 9.967369e-01
1.635364e+01 9.970510e-01 9.967387e-01
1.635564e+01 9.970526e-01 9.967405e-01
1.635764e+01 9.970542e-01 9.967423e-01
1.635964e+01 9.970558e-01 9.967441e-01
1.636164e+01 9.970575e-01 9.967459e-01
1.636364e+01 9.970591e-01 9.967477e-01
1.636564e+01 9.970607e-01 9.967494e-01
1.636764e+01 9.970623e-01 9.967512e-01
1.636964e+01 9.970639e-01 9.967530e-01
1.637164e+01 9.970656e-01 9.967548e-01
1.637364e+01 9.970672e-01 9.967566e-01
1.637564e+01 9.970688e-01 9.967584e-01
1.637764e+01 9.970704e-01 9.967601e-01
1.637964e+01 9.970720e-01 9.967619e-01
1.638164e+01 9.970736e-01 9.967637e-01
1.638364e+01 9.970752e-01 9.967655e-01
1.638564e+01 9.970769e-01 9.967673e-01
1.638764e+01 9.970785e-01 9.967690e-01
1.638964e+01 9.970801e-01 9.967708e-01
1.639164e+01 9.970817e-01 9.967726e-01
1.639364e+01 9.970833e-01 9.967744e-01
1.639564e+01 9.970849e-01 9.967761e-01
1.639764e+01 9.970865e-01 9.967779e-01
1.639964e+01 9.970881e-01 9.967797e-01
1.640164e+01 9.970897e-01 9.967814e-01
1.640364e+01 9.970913e-01 9.967832e-01
1.640564e+01 9.970929e-01 9.967850e-01
1.640764e+01 9.970945e-01 9.967868e-01
1.640964e+01 9.970961e-01 9.967885e-01
1.641164e+01 9.970977e-01 9.967903e-01
1.641364e+01 9.970993e-01 9.967920e-01
1.641564e+01 9.971009e-01 9.967938e-01
1.641764e+01 9.971025e-01 9.967956e-01
1.641964e+01 9.971041e-01 9.967973e-01
1.642164e+01 9.971057e-01 9.967991e-01
1.642364e+01 9.971073e-01 9.968009e-01
1.642564e+01 9.971089e-01 9.968026e-01
1.642764e+01 9.971105e-01 9.968044e-01
1.642964e+01 9.971121e-01 9.968061e-01
1.643164e+01 9.971137e-01 9.968079e-01
1.643364e+01 9.971153e-01 9.968096e-01
1.643564e+01 9.971169e-01 9.968114e-01
1.643764e+01 9.971184e-01 9.968131e-01
1.643964e+01 9.971200e-01 9.968149e-01
1.644164e+01 9.971216e-01 9.968166e-01
1.644364e+01 9.971232e-01 9.968184e-01
1.644564e+01 9.971248e-01 9.968201e-01
1.644764e+01 9.971264e-01 9.968219e-01
1.644964e+01 9.971279e-01 9.968236e-01
1.645165e+01 9.971295e-01 9.968254e-01
1.645365e+01 9.971311e-01 9.968271e-01
1.645565e+01 9.971327e-01 9.968289e-01
1.645765e+01 9.971343e-01 9.968306e-01
1.645965e+01 9.971358e-01 9.968323e-01
1.646165e+01 9.971374e-01 9.968341e-01
1.646365e+01 9.971390e-01 9.968358e-01
1.646565e+01 9.971406e-01 9.968376e-01
1.646765e+01 9.971422e-01 9.968393e-01
1.646965e+01 9.971437e-01 9.968410e-01
1.647165e+01 9.971453e-01 9.968428e-01
1.647365e+01 9.971469e-01 9.968445e-01
1.647565e+01 9.971484e-01 9.968462e-01
1.647765e+01 9.971500e-01 9.968480e-01
1.647965e+01 9.971516e-01 9.968497e-01
1.648165e+01 9.971531e-01 9.968514e-01
1.648365e+01 9.971547e-01 9.968532e-01
1.648565e+01 9.971563e-01 9.968549e-01
1.648765e+01 9.971578e-01 9.968566e-01
1.648965e+01 9.971594e-01 9.968583e-01
1.649165e+01 9.971610e-01 9.968601e-01
1.649365e+01 9.971625e-01 9.968618e-01
1.649565e+01 9.971641e-01 9.968635e-01
1.649765e+01 9.971657e-01 9.968652e-01
1.649965e+01 9.971672e-01 9.968670e-01
1.650165e+01 9.971688e-01 9.968687e-01
1.650365e+01 9.971703e-01 9.968704e-01
1.650565e+01 9.971719e-01 9.968721e-01
1.650765e+01 9.971735e-01 9.968738e-01
1.650965e+01 9.971750e-01 9.968756e-01
1.651165e+01 9.971766e-01 9.968773e-01
1.651365e+01 9.971781e-01 9.968790e-01
1.651565e+01 9.971797e-01 9.968807e-01
1.651765e+01 9.971812e-01 9.968824e-01
1.651965e+01 9.971828e-01 9.968841e-01
1.652165e+01 9.971843e-01 9.968858e-01
1.652365e+01 9.971859e-01 9.968876e-01
1.652565e+01 9.971874e-01 9.968893e-01
1.652765e+01 9.971890e-01 9.968910e-01
1.652965e+01 9.971905e-01 9.968927e-01
1.653165e+01 9.971921e-01 9.968944e-01
1.653365e+01 9.971936e-01 9.968961e-01
1.653565e+01 9.971952e-01 9.968978e-01
1.653765e+01 9.971967e-01 9.968995e-01
1.653965e+01 9.971983e-01 9.969012e-01
1.654165e+01 9.971998e-01 9.969029e-01
1.654365e+01 9.972013e-01 9.969046e-01
1.654565e+01 9.972029e-01 9.969063e-01
1.654765e+01 9.972044e-01 9.969080e-01
1.654965e+01 9.972060e-01 9.969097e-01
1.655166e+01 9.972075e-01 9.969114e-01
1.655366e+01 9.972090e-01 9.969131e-01
1.655566e+01 9.972106e-01 9.969148e-01
1.655766e+01 9.972121e-01 9.969165e-01
1.655966e+01 9.972136e-01 9.969182e-01
1.656166e+01 9.972152e-01 9.969199e-01
1.656366e+01 9.972167e-01 9.969216e-01
1.656566e+01 9.972182e-01 9.969233e-01
1.656766e+01 9.972198e-01 9.969249e-01
1.656966e+01 9.972213e-01 9.969266e-01
1.657166e+01 9.972228e-01 9.969283e-01
1.657366e+01 9.972244e-01 9.969300e-01
1.657566e+01 9.972259e-01 9.969317e-01
1.657766e+01 9.972274e-01 9.969334e-01
1.657966e+01 9.972289e-01 9.969351e-01
1.658166e+01 9.972305e-01 9.969367e-01
1.658366e+01 9.972320e-01 9.969384e-01
1.658566e+01 9.972335e-01 9.969401e-01
1.658766e+01 9.972350e-01 9.969418e-01
1.658966e+01 9.972366e-01 9.969435e-01
1.659166e+01 9.972381e-01 9.969451e-01
1.659366e+01 9.972396e-01 9.969468e-01
1.659566e+01 9.972411e-01 9.969485e-01
1.659766e+01 9.972426e-01 9.969502e-01
1.659966e+01 9.972441e-01 9.969519e-01
1.660166e+01 9.972457e-01 9.969535e-01
1.660366e+01 9.972472e-01 9.969552e-01
1.660566e+01 9.972487e-01 9.969569e-01
1.660766e+01 9.972502e-01 9.969585e-01
1.660966e+01 9.972517e-01 9.969602e-01
1.661166e+01 9.972532e-01 9.969619e-01
1.661366e+01 9.972547e-01 9.969635e-01
1.661566e+01 9.972563e-01 9.969652e-01
1.661766e+01 9.972578e-01 9.969669e-01
1.661966e+01 9.972593e-01 9.969685e-01
1.662166e+01 9.972608e-01 9.969702e-01
1.662366e+01 9.972623e-01 9.969719e-01
1.662566e+01 9.972638e-01 9.969735e-01
1.662766e+01 9.972653e-01 9.969752e-01
1.662966e+01 9.972668e-01 9.969769e-01
1.663166e+01 9.972683e-01 9.969785e-01
1.663366e+01 9.972698e-01 9.969802e-01
1.663566e+01 9.972713e-01 9.969818e-01
1.663766e+01 9.972728e-01 9.969835e-01
1.663966e+01 9.972743e-01 9.969851e-01
1.664166e+01 9.972758e-01 9.969868e-01
1.664366e+01 9.972773e-01 9.969885e-01
1.664566e+01 9.972788e-01 9.969901e-01
1.664766e+01 9.972803e-01 9.969918e-01
1.664966e+01 9.972818e-01 9.969934e-01
1.665167e+01 9.972833e-01 9.969951e-01
1.665367e+01 9.972848e-01 9.969967e-01
1.665567e+01 9.972863e-01 9.969984e-01
1.665767e+01 9.972878e-01 9.970000e-01
1.665967e+01 9.972893e-01 9.970017e-01
1.666167e+01 9.972908e-01 9.970033e-01
1.666367e+01 9.972923e-01 9.970049e-01
1.666567e+01 9.972937e-01 9.970066e-01
1.666767e+01 9.972952e-01 9.970082e-01
1.666967e+01 9.972967e-01 9.970099e-01
1.667167e+01 9.972982e-01 9.970115e-01
1.667367e+01 9.972997e-01 9.970132e-01
1.667567e+01 9.973012e-01 9.970148e-01
1.667767e+01 9.973027e-01 9.970164e-01
1.667967e+01 9.973041e-01 9.970181e-01
1.668167e+01 9.973056e-01 9.970197e-01
1.668367e+01 9.973071e-01 9.970213e-01
1.668567e+01 9.973086e-01 9.970230e-01
1.668767e+01 9.973101e-01 9.970246e-01
1.668967e+01 9.973116e-01 9.970262e-01
1.669167e+01 9.973130e-01 9.970279e-01
1.669367e+01 9.973145e-01 9.970295e-01
1.669567e+01 9.973160e-01 9.970311e-01
1.669767e+01 9.973175e-01 9.970328e-01
1.669967e+01 9.973189e-01 9.970344e-01
1.670167e+01 9.973204e-01 9.970360e-01
1.670367e+01 9.973219e-01 9.970377e-01
1.670567e+01 9.973234e-01 9.970393e-01
1.670767e+01 9.973248e-01 9.970409e-01
1.670967e+01 9.973263e-01 9.970425e-01
1.671167e+01 9.973278e-01 9.970441e-01
1.671367e+01 9.973292e-01 9.970458e-01
1.671567e+01 9.973307e-01 9.970474e-01
1.671767e+01 9.973322e-01 9.970490e-01
1.671967e+01 9.973336e-01 9.970506e-01
1.672167e+01 9.973351e-01 9.970523e-01
1.672367e+01 9.973366e-01 9.970539e-01
1.672567e+01 9.973380e-01 9.970555e-01
1.672767e+01 9.973395e-01 9.970571e-01
1.672967e+01 9.973410e-01 9.970587e-01
1.673167e+01 9.973424e-01 9.970603e-01
1.673367e+01 9.973439e-01 9.970619e-01
1.673567e+01 9.973453e-01 9.970636e-01
1.673767e+01 9.973468e-01 9.970652e-01
1.673967e+01 9.973483e-01 9.970668e-01
1.674167e+01 9.973497e-01 9.970684e-01
1.674367e+01 9.973512e-01 9.970700e-01
1.674567e+01 9.973526e-01 9.970716e-01
1.674767e+01 9.973541e-01 9.970732e-01
1.674967e+01 9.973556e-01 9.970748e-01
1.675168e+01 9.973570e-01 9.970764e-01
1.675368e+01 9.973585e-01 9.970780e-01
1.675568e+01 9.973599e-01 9.970796e-01
1.675768e+01 9.973614e-01 9.970812e-01
1.675968e+01 9.973628e-01 9.970828e-01
1.676168e+01 9.973643e-01 9.970844e-01
1.676368e+01 9.973657e-01 9.970860e-01
1.676568e+01 9.973672e-01 9.970876e-01
1.676768e+01 9.973686e-01 9.970892e-01
1.676968e+01 9.973701e-01 9.970908e-01
1.677168e+01 9.973715e-01 9.970924e-01
1.677368e+01 9.973729e-01 9.970940e-01
1.677568e+01 9.973744e-01 9.970956e-01
1.677768e+01 9.973758e-01 9.970972e-01
1.677968e+01 9.973773e-01 9.970988e-01
1.678168e+01 9.973787e-01 9.971004e-01
1.678368e+01 9.973802e-01 9.971020e-01
1.678568e+01 9.973816e-01 9.971036e-01
1.678768e+01 9.973830e-01 9.971052e-01
1.678968e+01 9.973845e-01 9.971067e-01
1.679168e+01 9.973859e-01 9.971083e-01
1.679368e+01 9.973873e-01 9.971099e-01
1.679568e+01 9.973888e-01 9.971115e-01
1.679768e+01 9.973902e-01 9.971131e-01
1.679968e+01 9.973917e-01 9.971147e-01
1.680168e+01 9.973931e-01 9.971163e-01
1.680368e+01 9.973945e-01 9.971178e-01
1.680568e+01 9.973960e-01 9.971194e-01
1.680768e+01 9.973974e-01 9.971210e-01
1.680968e+01 9.973988e-01 9.971226e-01
1.681168e+01 9.974002e-01 9.971242e-01
1.681368e+01 9.974017e-01 9.971257e-01
1.681568e+01 9.974031e-01 9.971273e-01
1.681768e+01 9.974045e-01 9.971289e-01
1.681968e+01 9.974060e-01 9.971305e-01
1.682168e+01 9.974074e-01 9.971320e-01
1.682368e+01 9.974088e-01 9.971336e-01
1.682568e+01 9.974102e-01 9.971352e-01
1.682768e+01 9.974117e-01 9.971367e-01
1.682968e+01 9.974131e-01 9.971383e-01
1.683168e+01 9.974145e-01 9.971399e-01
1.683368e+01 9.974159e-01 9.971415e-01
1.683568e+01 9.974173e-01 9.971430e-01
1.683768e+01 9.974188e-01 9.971446e-01
1.683968e+01 9.974202e-01 9.971462e-01
1.684168e+01 9.974216e-01 9.971477e-01
1.684368e+01 9.974230e-01 9.971493e-01
1.684568e+01 9.974244e-01 9.971508e-01
1.684768e+01 9.974258e-01 9.971524e-01
1.684968e+01 9.974273e-01 9.971540e-01
1.685169e+01 9.974287e-01 9.971555e-01
1.685369e+01 9.974301e-01 9.971571e-01
1.685569e+01 9.974315e-01 9.971587e-01
1.685769e+01 9.974329e-01 9.971602e-01
1.685969e+01 9.974343e-01 9.971618e-01
1.686169e+01 9.974357e-01 9.971633e-01
1.686369e+01 9.974371e-01 9.971649e-01
1.686569e+01 9.974385e-01 9.971664e-01
1.686769e+01 9.974400e-01 9.971680e-01
1.686969e+01 9.974414e-01 9.971695e-01
1.687169e+01 9.974428e-01 9.971711e-01
1.687369e+01 9.974442e-01 9.971726e-01
1.687569e+01 9.974456e-01 9.971742e-01
1.687769e+01 9.974470e-01 9.971757e-01
1.687969e+01 9.974484e-01 9.971773e-01
1.688169e+01 9.974498e-01 9.971788e-01
1.688369e+01 9.974512e-01 9.971804e-01
1.688569e+01 9.974526e-01 9.971819e-01
1.688769e+01 9.974540e-01 9.971835e-01
1.688969e+01 9.974554e-01 9.971850e-01
1.689169e+01 9.974568e-01 9.971866e-01
1.689369e+01 9.974582e-01 9.971881e-01
1.689569e+01 9.974596e-01 9.971897e-01
1.689769e+01 9.974610e-01 9.971912e-01
1.689969e+01 9.974624e-01 9.971927e-01
1.690169e+01 9.974638e-01 9.971943e-01
1.690369e+01 9.974652e-01 9.971958e-01
1.690569e+01 9.974665e-01 9.971973e-01
1.690769e+01 9.974679e-01 9.971989e-01
1.690969e+01 9.974693e-01 9.972004e-01
1.691169e+01 9.974707e-01 9.972020e-01
1.691369e+01 9.974721e-01 9.972035e-01
1.691569e+01 9.974735e-01 9.972050e-01
1.691769e+01 9.974749e-01 9.972066e-01
1.691969e+01 9.974763e-01 9.972081e-01
1.692169e+01 9.974777e-01 9.972096e-01
1.692369e+01 9.974790e-01 9.972111e-01
1.692569e+01 9.974804e-01 9.972127e-01
1.692769e+01 9.974818e-01 9.972142e-01
1.692969e+01 9.974832e-01 9.972157e-01
1.693169e+01 9.974846e-01 9.972173e-01
1.693369e+01 9.974860e-01 9.972188e-01
1.693569e+01 9.974873e-01 9.972203e-01
1.693769e+01 9.974887e-01 9.972218e-01
1.693969e+01 9.974901e-01 9.972234e-01
1.694169e+01 9.974915e-01 9.972249e-01
1.694369e+01 9.974929e-01 9.972264e-01
1.694569e+01 9.974942e-01 9.972279e-01
1.694769e+01 9.974956e-01 9.972294e-01
1.694969e+01 9.974970e-01 9.972310e-01
1.695170e+01 9.974984e-01 9.972325e-01
1.695370e+01 9.974997e-01 9.972340e-01
1.695570e+01 9.975011e-01 9.972355e-01
1.695770e+01 9.975025e-01 9.972370e-01
1.695970e+01 9.975038e-01 9.972385e-01
1.696170e+01 9.975052e-01 9.972401e-01
1.696370e+01 9.975066e-01 9.972416e-01
1.696570e+01 9.975080e-01 9.972431e-01
1.696770e+01 9.975093e-01 9.972446e-01
1.696970e+01 9.975107e-01 9.972461e-01
1.697170e+01 9.975121e-01 9.972476e-01
1.697370e+01 9.975134e-01 9.972491e-01
1.697570e+01 9.975148e-01 9.972506e-01
1.697770e+01 9.975162e-01 9.972521e-01
1.697970e+01 9.975175e-01 9.972536e-01
1.698170e+01 9.975189e-01 9.972551e-01
1.698370e+01 9.975202e-01 9.972566e-01
1.698570e+01 9.975216e-01 9.972581e-01
1.698770e+01 9.975230e-01 9.972597e-01
1.698970e+01 9.975243e-01 9.972612e-01
1.699170e+01 9.975257e-01 9.972627e-01
1.699370e+01 9.975270e-01 9.972642e-01
1.699570e+01 9.975284e-01 9.972657e-01
1.699770e+01 9.975298e-01 9.972672e-01
1.699970e+01 9.975311e-01 9.972686e-01
1.700170e+01 9.975325e-01 9.972701e-01
1.700370e+01 9.975338e-01 9.972716e-01
1.700570e+01 9.975352e-01 9.972731e-01
1.700770e+01 9.975365e-01 9.972746e-01
1.700970e+01 9.975379e-01 9.972761e-01
1.701170e+01 9.975392e-01 9.972776e-01
1.701370e+01 9.975406e-01 9.972791e-01
1.701570e+01 9.975419e-01 9.972806e-01
1.701770e+01 9.975433e-01 9.972821e-01
1.701970e+01 9.975446e-01 9.972836e-01
1.702170e+01 9.975460e-01 9.972851e-01
1.702370e+01 9.975473e-01 9.972866e-01
1.702570e+01 9.975487e-01 9.972880e-01
1.702770e+01 9.975500e-01 9.972895e-01
1.702970e+01 9.975514e-01 9.972910e-01
1.703170e+01 9.975527e-01 9.972925e-01
1.703370e+01 9.975541e-01 9.972940e-01
1.703570e+01 9.975554e-01 9.972955e-01
1.703770e+01 9.975567e-01 9.972969e-01
1.703970e+01 9.975581e-01 9.972984e-01
1.704170e+01 9.975594e-01 9.972999e-01
1.704370e+01 9.975608e-01 9.973014e-01
1.704570e+01 9.975621e-01 9.973029e-01
1.704770e+01 9.975634e-01 9.973043e-01
1.704970e+01 9.975648e-01 9.973058e-01
1.705171e+01 9.975661e-01 9.973073e-01
1.705371e+01 9.975675e-01 9.973088e-01
1.705571e+01 9.975688e-01 9.973102e-01
1.705771e+01 9.975701e-01 9.973117e-01
1.705971e+01 9.975715e-01 9.973132e-01
1.706171e+01 9.975728e-01 9.973147e-01
1.706371e+01 9.975741e-01 9.973161e-01
1.706571e+01 9.975755e-01 9.973176e-01
1.706771e+01 9.975768e-01 9.973191e-01
1.706971e+01 9.975781e-01 9.973205e-01
1.707171e+01 9.975794e-01 9.973220e-01
1.707371e+01 9.975808e-01 9.973235e-01
1.707571e+01 9.975821e-01 9.973249e-01
1.707771e+01 9.975834e-01 9.973264e-01
1.707971e+01 9.975848e-01 9.973279e-01
1.708171e+01 9.975861e-01 9.973293e-01
1.708371e+01 9.975874e-01 9.973308e-01
1.708571e+01 9.975887e-01 9.973323e-01
1.708771e+01 9.975901e-01 9.973337e-01
1.708971e+01 9.975914e-01 9.973352e-01
1.709171e+01 9.975927e-01 9.973366e-01
1.709371e+01 9.975940e-01 9.973381e-01
1.709571e+01 9.975953e-01 9.973396e-01
1.709771e+01 9.975967e-01 9.973410e-01
1.709971e+01 9.975980e-01 9.973425e-01
1.710171e+01 9.975993e-01 9.973439e-01
1.710371e+01 9.976006e-01 9.973454e-01
1.710571e+01 9.976019e-01 9.973468e-01
1.710771e+01 9.976032e-01 9.973483e-01
1.710971e+01 9.976046e-01 9.973497e-01
1.711171e+01 9.976059e-01 9.973512e-01
1.711371e+01 9.976072e-01 9.973527e-01
1.711571e+01 9.976085e-01 9.973541e-01
1.711771e+01 9.976098e-01 9.973556e-01
1.711971e+01 9.976111e-01 9.973570e-01
1.712171e+01 9.976124e-01 9.973584e-01
1.712371e+01 9.976137e-01 9.973599e-01
1.712571e+01 9.976151e-01 9.973613e-01
1.712771e+01 9.976164e-01 9.973628e-01
1.712971e+01 9.976177e-01 9.973642e-01
1.713171e+01 9.976190e-01 9.973657e-01
1.713371e+01 9.976203e-01 9.973671e-01
1.713571e+01 9.976216e-01 9.973686e-01
1.713771e+01 9.976229e-01 9.973700e-01
1.713971e+01 9.976242e-01 9.973714e-01
1.714171e+01 9.976255e-01 9.973729e-01
1.714371e+01 9.976268e-01 9.973743e-01
1.714571e+01 9.976281e-01 9.973758e-01
1.714771e+01 9.976294e-01 9.973772e-01
1.714971e+01 9.976307e-01 9.973786e-01
1.715172e+01 9.976320e-01 9.973801e-01
1.715372e+01 9.976333e-01 9.973815e-01
1.715572e+01 9.976346e-01 9.973829e-01
1.715772e+01 9.976359e-01 9.973844e-01
1.715972e+01 9.976372e-01 9.973858e-01
1.716172e+01 9.976385e-01 9.973872e-01
1.716372e+01 9.976398e-01 9.973887e-01
1.716572e+01 9.976411e-01 9.973901e-01
1.716772e+01 9.976424e-01 9.973915e-01
1.716972e+01 9.976437e-01 9.973929e-01
1.717172e+01 9.976450e-01 9.973944e-01
1.717372e+01 9.976463e-01 9.973958e-01
1.717572e+01 9.976476e-01 9.973972e-01
1.717772e+01 9.976488e-01 9.973987e-01
1.717972e+01 9.976501e-01 9.974001e-01
1.718172e+01 9.976514e-01 9.974015e-01
1.718372e+01 9.976527e-01 9.974029e-01
1.718572e+01 9.976540e-01 9.974043e-01
1.718772e+01 9.976553e-01 9.974058e-01
1.718972e+01 9.976566e-01 9.974072e-01
1.719172e+01 9.976579e-01 9.974086e-01
1.719372e+01 9.976591e-01 9.974100e-01
1.719572e+01 9.976604e-01 9.974114e-01
1.719772e+01 9.976617e-01 9.974129e-01
1.719972e+01 9.976630e-01 9.974143e-01
1.720172e+01 9.976643e-01 9.974157e-01
1.720372e+01 9.976656e-01 9.974171e-01
1.720572e+01 9.976668e-01 9.974185e-01
1.720772e+01 9.976681e-01 9.974199e-01
1.720972e+01 9.976694e-01 9.974214e-01
1.721172e+01 9.976707e-01 9.974228e-01
1.721372e+01 9.976719e-01 9.974242e-01
1.721572e+01 9.976732e-01 9.974256e-01
1.721772e+01 9.976745e-01 9.974270e-01
1.721972e+01 9.976758e-01 9.974284e-01
1.722172e+01 9.976771e-01 9.974298e-01
1.722372e+01 9.976783e-01 9.974312e-01
1.722572e+01 9.976796e-01 9.974326e-01
1.722772e+01 9.976809e-01 9.974340e-01
1.722972e+01 9.976821e-01 9.974354e-01
1.723172e+01 9.976834e-01 9.974368e-01
1.723372e+01 9.976847e-01 9.974382e-01
1.723572e+01 9.976860e-01 9.974396e-01
1.723772e+01 9.976872e-01 9.974410e-01
1.723972e+01 9.976885e-01 9.974424e-01
1.724172e+01 9.976898e-01 9.974438e-01
1.724372e+01 9.976910e-01 9.974452e-01
1.724572e+01 9.976923e-01 9.974466e-01
1.724772e+01 9.976936e-01 9.974480e-01
1.724972e+01 9.976948e-01 9.974494e-01
1.725173e+01 9.976961e-01 9.974508e-01
1.725373e+01 9.976973e-01 9.974522e-01
1.725573e+01 9.976986e-01 9.974536e-01
1.725773e+01 9.976999e-01 9.974550e-01
1.725973e+01 9.977011e-01 9.974564e-01
1.726173e+01 9.977024e-01 9.974578e-01
1.726373e+01 9.977037e-01 9.974592e-01
1.726573e+01 9.977049e-01 9.974606e-01
1.726773e+01 9.977062e-01 9.974620e-01
1.726973e+01 9.977074e-01 9.974634e-01
1.727173e+01 9.977087e-01 9.974648e-01
1.727373e+01 9.977099e-01 9.974661e-01
1.727573e+01 9.977112e-01 9.974675e-01
1.727773e+01 9.977125e-01 9.974689e-01
1.727973e+01 9.977137e-01 9.974703e-01
1.728173e+01 9.977150e-01 9.974717e-01
1.728373e+01 9.977162e-01 9.974731e-01
1.728573e+01 9.977175e-01 9.974745e-01
1.728773e+01 9.977187e-01 9.974758e-01
1.728973e+01 9.977200e-01 9.974772e-01
1.729173e+01 9.977212e-01 9.974786e-01
1.729373e+01 9.977225e-01 9.974800e-01
1.729573e+01 9.977237e-01 9.974814e-01
1.729773e+01 9.977250e-01 9.974827e-01
1.729973e+01 9.977262e-01 9.974841e-01
1.730173e+01 9.977275e-01 9.974855e-01
1.730373e+01 9.977287e-01 9.974869e-01
1.730573e+01 9.977299e-01 9.974882e-01
1.730773e+01 9.977312e-01 9.974896e-01
1.730973e+01 9.977324e-01 9.974910e-01
1.731173e+01 9.977337e-01 9.974924e-01
1.731373e+01 9.977349e-01 9.974937e-01
1.731573e+01 9.977362e-01 9.974951e-01
1.731773e+01 9.977374e-01 9.974965e-01
1.731973e+01 9.977386e-01 9.974978e-01
1.732173e+01 9.977399e-01 9.974992e-01
1.732373e+01 9.977411e-01 9.975006e-01
1.732573e+01 9.977424e-01 9.975020e-01
1.732773e+01 9.977436e-01 9.975033e-01
1.732973e+01 9.977448e-01 9.975047e-01
1.733173e+01 9.977461e-01 9.975061e-01
1.733373e+01 9.977473e-01 9.975074e-01
1.733573e+01 9.977485e-01 9.975088e-01
1.733773e+01 9.977498e-01 9.975101e-01
1.733973e+01 9.977510e-01 9.975115e-01
1.734173e+01 9.977522e-01 9.975129e-01
1.734373e+01 9.977535e-01 9.975142e-01
1.734573e+01 9.977547e-01 9.975156e-01
1.734773e+01 9.977559e-01 9.975169e-01
1.734973e+01 9.977572e-01 9.975183e-01
1.735174e+01 9.977584e-01 9.975197e-01
1.735374e+01 9.977596e-01 9.975210e-01
1.735574e+01 9.977609e-01 9.975224e-01
1.735774e+01 9.977621e-01 9.975237e-01
1.735974e+01 9.977633e-01 9.975251e-01
1.736174e+01 9.977645e-01 9.975264e-01
1.736374e+01 9.977658e-01 9.975278e-01
1.736574e+01 9.977670e-01 9.975291e-01
1.736774e+01 9.977682e-01 9.975305e-01
1.736974e+01 9.977694e-01 9.975319e-01
1.737174e+01 9.977707e-01 9.975332e-01
1.737374e+01 9.977719e-01 9.975346e-01
1.737574e+01 9.977731e-01 9.975359e-01
1.737774e+01 9.977743e-01 9.975372e-01
1.737974e+01 9.977755e-01 9.975386e-01
1.738174e+01 9.977768e-01 9.975399e-01
1.738374e+01 9.977780e-01 9.975413e-01
1.738574e+01 9.977792e-01 9.975426e-01
1.738774e+01 9.977804e-01 9.975440e-01
1.738974e+01 9.977816e-01 9.975453e-01
1.739174e+01 9.977828e-01 9.975467e-01
1.739374e+01 9.977841e-01 9.975480e-01
1.739574e+01 9.977853e-01 9.975493e-01
1.739774e+01 9.977865e-01 9.975507e-01
1.739974e+01 9.977877e-01 9.975520e-01
1.740174e+01 9.977889e-01 9.975534e-01
1.740374e+01 9.977901e-01 9.975547e-01
1.740574e+01 9.977913e-01 9.975560e-01
1.740774e+01 9.977925e-01 9.975574e-01
1.740974e+01 9.977937e-01 9.975587e-01
1.741174e+01 9.977950e-01 9.975601e-01
1.741374e+01 9.977962e-01 9.975614e-01
1.741574e+01 9.977974e-01 9.975627e-01
1.741774e+01 9.977986e-01 9.975641e-01
1.741974e+01 9.977998e-01 9.975654e-01
1.742174e+01 9.978010e-01 9.975667e-01
1.742374e+01 9.978022e-01 9.975680e-01
1.742574e+01 9.978034e-01 9.975694e-01
1.742774e+01 9.978046e-01 9.975707e-01
1.742974e+01 9.978058e-01 9.975720e-01
1.743174e+01 9.978070e-01 9.975734e-01
1.743374e+01 9.978082e-01 9.975747e-01
1.743574e+01 9.978094e-01 9.975760e-01
1.743774e+01 9.978106e-01 9.975773e-01
1.743974e+01 9.978118e-01 9.975787e-01
1.744174e+01 9.978130e-01 9.975800e-01
1.744374e+01 9.978142e-01 9.975813e-01
1.744574e+01 9.978154e-01 9.975826e-01
1.744774e+01 9.978166e-01 9.975840e-01
1.744974e+01 9.978178e-01 9.975853e-01
1.745175e+01 9.978190e-01 9.975866e-01
1.745375e+01 9.978202e-01 9.975879e-01
1.745575e+01 9.978214e-01 9.975892e-01
1.745775e+01 9.978226e-01 9.975906e-01
1.745975e+01 9.978238e-01 9.975919e-01
1.746175e+01 9.978250e-01 9.975932e-01
1.746375e+01 9.978261e-01 9.975945e-01
1.746575e+01 9.978273e-01 9.975958e-01
1.746775e+01 9.978285e-01 9.975971e-01
1.746975e+01 9.978297e-01 9.975985e-01
1.747175e+01 9.978309e-01 9.975998e-01
1.747375e+01 9.978321e-01 9.976011e-01
1.747575e+01 9.978333e-01 9.976024e-01
1.747775e+01 9.978345e-01 9.976037e-01
1.747975e+01 9.978357e-01 9.976050e-01
1.748175e+01 9.978368e-01 9.976063e-01
1.748375e+01 9.978380e-01 9.976076e-01
1.748575e+01 9.978392e-01 9.976089e-01
1.748775e+01 9.978404e-01 9.976103e-01
1.748975e+01 9.978416e-01 9.976116e-01
1.749175e+01 9.978428e-01 9.976129e-01
1.749375e+01 9.978439e-01 9.976142e-01
1.749575e+01 9.978451e-01 9.976155e-01
1.749775e+01 9.978463e-01 9.976168e-01
1.749975e+01 9.978475e-01 9.976181e-01
1.750175e+01 9.978487e-01 9.976194e-01
1.750375e+01 9.978498e-01 9.976207e-01
1.750575e+01 9.978510e-01 9.976220e-01
1.750775e+01 9.978522e-01 9.976233e-01
1.750975e+01 9.978534e-01 9.976246e-01
1.751175e+01 9.978545e-01 9.976259e-01
1.751375e+01 9.978557e-01 9.976272e-01
1.751575e+01 9.978569e-01 9.976285e-01
1.751775e+01 9.978581e-01 9.976298e-01
1.751975e+01 9.978592e-01 9.976311e-01
1.752175e+01 9.978604e-01 9.976324e-01
1.752375e+01 9.978616e-01 9.976337e-01
1.752575e+01 9.978628e-01 9.976350e-01
1.752775e+01 9.978639e-01 9.976362e-01
1.752975e+01 9.978651e-01 9.976375e-01
1.753175e+01 9.978663e-01 9.976388e-01
1.753375e+01 9.978674e-01 9.976401e-01
1.753575e+01 9.978686e-01 9.976414e-01
1.753775e+01 9.978698e-01 9.976427e-01
1.753975e+01 9.978709e-01 9.976440e-01
1.754175e+01 9.978721e-01 9.976453e-01
1.754375e+01 9.978733e-01 9.976466e-01
1.754575e+01 9.978744e-01 9.976479e-01
1.754775e+01 9.978756e-01 9.976491e-01
1.754975e+01 9.978768e-01 9.976504e-01
1.755176e+01 9.978779e-01 9.976517e-01
1.755376e+01 9.978791e-01 9.976530e-01
1.755576e+01 9.978802e-01 9.976543e-01
1.755776e+01 9.978814e-01 9.976556e-01
1.755976e+01 9.978826e-01 9.976568e-01
1.756176e+01 9.978837e-01 9.976581e-01
1.756376e+01 9.978849e-01 9.976594e-01
1.756576e+01 9.978860e-01 9.976607e-01
1.756776e+01 9.978872e-01 9.976620e-01
1.756976e+01 9.978883e-01 9.976632e-01
1.757176e+01 9.978895e-01 9.976645e-01
1.757376e+01 9.978907e-01 9.976658e-01
1.757576e+01 9.978918e-01 9.976671e-01
1.757776e+01 9.978930e-01 9.976683e-01
1.757976e+01 9.978941e-01 9.976696e-01
1.758176e+01 9.978953e-01 9.976709e-01
1.758376e+01 9.978964e-01 9.976722e-01
1.758576e+01 9.978976e-01 9.976734e-01
1.758776e+01 9.978987e-01 9.976747e-01
1.758976e+01 9.978999e-01 9.976760e-01
1.759176e+01 9.979010e-01 9.976772e-01
1.759376e+01 9.979022e-01 9.976785e-01
1.759576e+01 9.979033e-01 9.976798e-01
1.759776e+01 9.979045e-01 9.976811e-01
1.759976e+01 9.979056e-01 9.976823e-01
1.760176e+01 9.979068e-01 9.976836e-01
1.760376e+01 9.979079e-01 9.976849e-01
1.760576e+01 9.979091e-01 9.976861e-01
1.760776e+01 9.979102e-01 9.976874e-01
1.760976e+01 9.979113e-01 9.976887e-01
1.761176e+01 9.979125e-01 9.976899e-01
1.761376e+01 9.979136e-01 9.976912e-01
1.761576e+01 9.979148e-01 9.976924e-01
1.761776e+01 9.979159e-01 9.976937e-01
1.761976e+01 9.979171e-01 9.976950e-01
1.762176e+01 9.979182e-01 9.976962e-01
1.762376e+01 9.979193e-01 9.976975e-01
1.762576e+01 9.979205e-01 9.976987e-01
1.762776e+01 9.979216e-01 9.977000e-01
1.762976e+01 9.979228e-01 9.977013e-01
1.763176e+01 9.979239e-01 9.977025e-01
1.763376e+01 9.979250e-01 9.977038e-01
1.763576e+01 9.979262e-01 9.977050e-01
1.763776e+01 9.979273e-01 9.977063e-01
1.763976e+01 9.979284e-01 9.977075e-01
1.764176e+01 9.979296e-01 9.977088e-01
1.764376e+01 9.979307e-01 9.977100e-01
1.764576e+01 9.979318e-01 9.977113e-01
1.764776e+01 9.979330e-01 9.977125e-01
1.764976e+01 9.979341e-01 9.977138e-01
1.765177e+01 9.979352e-01 9.977150e-01
1.765377e+01 9.979364e-01 9.977163e-01
1.765577e+01 9.979375e-01 9.977175e-01
1.765777e+01 9.979386e-01 9.977188e-01
1.765977e+01 9.979397e-01 9.977200e-01
1.766177e+01 9.979409e-01 9.977213e-01
1.766377e+01 9.979420e-01 9.977225e-01
1.766577e+01 9.979431e-01 9.977238e-01
1.766777e+01 9.979442e-01 9.977250e-01
1.766977e+01 9.979454e-01 9.977262e-01
1.767177e+01 9.979465e-01 9.977275e-01
1.767377e+01 9.979476e-01 9.977287e-01
1.767577e+01 9.979487e-01 9.977300e-01
1.767777e+01 9.979499e-01 9.977312e-01
1.767977e+01 9.979510e-01 9.977324e-01
1.768177e+01 9.979521e-01 9.977337e-01
1.768377e+01 9.979532e-01 9.977349e-01
1.768577e+01 9.979543e-01 9.977362e-01
1.768777e+01 9.979555e-01 9.977374e-01
1.768977e+01 9.979566e-01 9.977386e-01
1.769177e+01 9.979577e-01 9.977399e-01
1.769377e+01 9.979588e-01 9.977411e-01
1.769577e+01 9.979599e-01 9.977423e-01
1.769777e+01 9.979611e-01 9.977436e-01
1.769977e+01 9.979622e-01 9.977448e-01
1.770177e+01 9.979633e-01 9.977460e-01
1.770377e+01 9.979644e-01 9.977473e-01
1.770577e+01 9.979655e-01 9.977485e-01
1.770777e+01 9.979666e-01 9.977497e-01
1.770977e+01 9.979677e-01 9.977510e-01
1.771177e+01 9.979688e-01 9.977522e-01
1.771377e+01 9.979700e-01 9.977534e-01
1.771577e+01 9.979711e-01 9.977546e-01
1.771777e+01 9.979722e-01 9.977559e-01
1.771977e+01 9.979733e-01 9.977571e-01
1.772177e+01 9.979744e-01 9.977583e-01
1.772377e+01 9.979755e-01 9.977595e-01
1.772577e+01 9.979766e-01 9.977608e-01
1.772777e+01 9.979777e-01 9.977620e-01
1.772977e+01 9.979788e-01 9.977632e-01
1.773177e+01 9.979799e-01 9.977644e-01
1.773377e+01 9.979810e-01 9.977657e-01
1.773577e+01 9.979821e-01 9.977669e-01
1.773777e+01 9.979832e-01 9.977681e-01
1.773977e+01 9.979843e-01 9.977693e-01
1.774177e+01 9.979854e-01 9.977705e-01
1.774377e+01 9.979866e-01 9.977718e-01
1.774577e+01 9.979877e-01 9.977730e-01
1.774777e+01 9.979888e-01 9.977742e-01
1.774977e+01 9.979899e-01 9.977754e-01
1.775178e+01 9.979910e-01 9.977766e-01
1.775378e+01 9.979921e-01 9.977778e-01
1.775578e+01 9.979932e-01 9.977790e-01
1.775778e+01 9.979942e-01 9.977803e-01
1.775978e+01 9.979953e-01 9.977815e-01
1.776178e+01 9.979964e-01 9.977827e-01
1.776378e+01 9.979975e-01 9.977839e-01
1.776578e+01 9.979986e-01 9.977851e-01
1.776778e+01 9.979997e-01 9.977863e-01
1.776978e+01 9.980008e-01 9.977875e-01
1.777178e+01 9.980019e-01 9.977887e-01
1.777378e+01 9.980030e-01 9.977899e-01
1.777578e+01 9.980041e-01 9.977911e-01
1.777778e+01 9.980052e-01 9.977924e-01
1.777978e+01 9.980063e-01 9.977936e-01
1.778178e+01 9.980074e-01 9.977948e-01
1.778378e+01 9.980085e-01 9.977960e-01
1.778578e+01 9.980096e-01 9.977972e-01
1.778778e+01 9.980106e-01 9.977984e-01
1.778978e+01 9.980117e-01 9.977996e-01
1.779178e+01 9.980128e-01 9.978008e-01
1.779378e+01 9.980139e-01 9.978020e-01
1.779578e+01 9.980150e-01 9.978032e-01
1.779778e+01 9.980161e-01 9.978044e-01
1.779978e+01 9.980172e-01 9.978056e-01
1.780178e+01 9.980182e-01 9.978068e-01
1.780378e+01 9.980193e-01 9.978080e-01
1.780578e+01 9.980204e-01 9.978092e-01
1.780778e+01 9.980215e-01 9.978104e-01
1.780978e+01 9.980226e-01 9.978116e-01
1.781178e+01 9.980237e-01 9.978128e-01
1.781378e+01 9.980247e-01 9.978140e-01
1.781578e+01 9.980258e-01 9.978151e-01
1.781778e+01 9.980269e-01 9.978163e-01
1.781978e+01 9.980280e-01 9.978175e-01
1.782178e+01 9.980291e-01 9.978187e-01
1.782378e+01 9.980301e-01 9.978199e-01
1.782578e+01 9.980312e-01 9.978211e-01
1.782778e+01 9.980323e-01 9.978223e-01
1.782978e+01 9.980334e-01 9.978235e-01
1.783178e+01 9.980344e-01 9.978247e-01
1.783378e+01 9.980355e-01 9.978259e-01
1.783578e+01 9.980366e-01 9.978271e-01
1.783778e+01 9.980377e-01 9.978282e-01
1.783978e+01 9.980387e-01 9.978294e-01
1.784178e+01 9.980398e-01 9.978306e-01
1.784378e+01 9.980409e-01 9.978318e-01
1.784578e+01 9.980419e-01 9.978330e-01
1.784778e+01 9.980430e-01 9.978342e-01
1.784978e+01 9.980441e-01 9.978353e-01
1.785179e+01 9.980452e-01 9.978365e-01
1.785379e+01 9.980462e-01 9.978377e-01
1.785579e+01 9.980473e-01 9.978389e-01
1.785779e+01 9.980484e-01 9.978401e-01
1.785979e+01 9.980494e-01 9.978412e-01
1.786179e+01 9.980505e-01 9.978424e-01
1.786379e+01 9.980516e-01 9.978436e-01
1.786579e+01 9.980526e-01 9.978448e-01
1.786779e+01 9.980537e-01 9.978460e-01
1.786979e+01 9.980548e-01 9.978471e-01
1.787179e+01 9.980558e-01 9.978483e-01
1.787379e+01 9.980569e-01 9.978495e-01
1.787579e+01 9.980579e-01 9.978507e-01
1.787779e+01 9.980590e-01 9.978518e-01
1.787979e+01 9.980601e-01 9.978530e-01
1.788179e+01 9.980611e-01 9.978542e-01
1.788379e+01 9.980622e-01 9.978553e-01
1.788579e+01 9.980632e-01 9.978565e-01
1.788779e+01 9.980643e-01 9.978577e-01
1.788979e+01 9.980654e-01 9.978589e-01
1.789179e+01 9.980664e-01 9.978600e-01
1.789379e+01 9.980675e-01 9.978612e-01
1.789579e+01 9.980685e-01 9.978624e-01
1.789779e+01 9.980696e-01 9.978635e-01
1.789979e+01 9.980706e-01 9.978647e-01
1.790179e+01 9.980717e-01 9.978659e-01
1.790379e+01 9.980727e-01 9.978670e-01
1.790579e+01 9.980738e-01 9.978682e-01
1.790779e+01 9.980749e-01 9.978694e-01
1.790979e+01 9.980759e-01 9.978705e-01
1.791179e+01 9.980770e-01 9.978717e-01
1.791379e+01 9.980780e-01 9.978728e-01
1.791579e+01 9.980791e-01 9.978740e-01
1.791779e+01 9.980801e-01 9.978752e-01
1.791979e+01 9.980812e-01 9.978763e-01
1.792179e+01 9.980822e-01 9.978775e-01
1.792379e+01 9.980833e-01 9.978786e-01
1.792579e+01 9.980843e-01 9.978798e-01
1.792779e+01 9.980854e-01 9.978810e-01
1.792979e+01 9.980864e-01 9.978821e-01
1.793179e+01 9.980874e-01 9.978833e-01
1.793379e+01 9.980885e-01 9.978844e-01
1.793579e+01 9.980895e-01 9.978856e-01
1.793779e+01 9.980906e-01 9.978867e-01
1.793979e+01 9.980916e-01 9.978879e-01
1.794179e+01 9.980927e-01 9.978890e-01
1.794379e+01 9.980937e-01 9.978902e-01
1.794579e+01 9.980947e-01 9.978913e-01
1.794779e+01 9.980958e-01 9.978925e-01
1.794979e+01 9.980968e-01 9.978936e-01
1.795180e+01 9.980979e-01 9.978948e-01
1.795380e+01 9.980989e-01 9.978959e-01
1.795580e+01 9.980999e-01 9.978971e-01
1.795780e+01 9.981010e-01 9.978982e-01
1.795980e+01 9.981020e-01 9.978994e-01
1.796180e+01 9.981031e-01 9.979005e-01
1.796380e+01 9.981041e-01 9.979017e-01
1.796580e+01 9.981051e-01 9.979028e-01
1.796780e+01 9.981062e-01 9.979040e-01
1.796980e+01 9.981072e-01 9.979051e-01
1.797180e+01 9.981082e-01 9.979062e-01
1.797380e+01 9.981093e-01 9.979074e-01
1.797580e+01 9.981103e-01 9.979085e-01
1.797780e+01 9.981113e-01 9.979097e-01
1.797980e+01 9.981124e-01 9.979108e-01
1.798180e+01 9.981134e-01 9.979120e-01
1.798380e+01 9.981144e-01 9.979131e-01
1.798580e+01 9.981155e-01 9.979142e-01
1.798780e+01 9.981165e-01 9.979154e-01
1.798980e+01 9.981175e-01 9.979165e-01
1.799180e+01 9.981185e-01 9.979176e-01
1.799380e+01 9.981196e-01 9.979188e-01
1.799580e+01 9.981206e-01 9.979199e-01
1.799780e+01 9.981216e-01 9.979211e-01
1.799980e+01 9.981227e-01 9.979222e-01
1.800180e+01 9.981237e-01 9.979233e-01
1.800380e+01 9.981247e-01 9.979245e-01
1.800580e+01 9.981257e-01 9.979256e-01
1.800780e+01 9.981268e-01 9.979267e-01
1.800980e+01 9.981278e-01 9.979279e-01
1.801180e+01 9.981288e-01 9.979290e-01
1.801380e+01 9.981298e-01 9.979301e-01
1.801580e+01 9.981308e-01 9.979312e-01
1.801780e+01 9.981319e-01 9.979324e-01
1.801980e+01 9.981329e-01 9.979335e-01
1.802180e+01 9.981339e-01 9.979346e-01
1.802380e+01 9.981349e-01 9.979358e-01
1.802580e+01 9.981359e-01 9.979369e-01
1.802780e+01 9.981370e-01 9.979380e-01
1.802980e+01 9.981380e-01 9.979391e-01
1.803180e+01 9.981390e-01 9.979403e-01
1.803380e+01 9.981400e-01 9.979414e-01
1.803580e+01 9.981410e-01 9.979425e-01
1.803780e+01 9.981420e-01 9.979436e-01
1.803980e+01 9.981431e-01 9.979447e-01
1.804180e+01 9.981441e-01 9.979459e-01
1.804380e+01 9.981451e-01 9.979470e-01
1.804580e+01 9.981461e-01 9.979481e-01
1.804780e+01 9.981471e-01 9.979492e-01
1.804980e+01 9.981481e-01 9.979503e-01
1.805181e+01 9.981491e-01 9.979515e-01
1.805381e+01 9.981501e-01 9.979526e-01
1.805581e+01 9.981512e-01 9.979537e-01
1.805781e+01 9.981522e-01 9.979548e-01
1.805981e+01 9.981532e-01 9.979559e-01
1.806181e+01 9.981542e-01 9.979570e-01
1.806381e+01 9.981552e-01 9.979582e-01
1.806581e+01 9.981562e-01 9.979593e-01
1.806781e+01 9.981572e-01 9.979604e-01
1.806981e+01 9.981582e-01 9.979615e-01
1.807181e+01 9.981592e-01 9.979626e-01
1.807381e+01 9.981602e-01 9.979637e-01
1.807581e+01 9.981612e-01 9.979648e-01
1.807781e+01 9.981622e-01 9.979659e-01
1.807981e+01 9.981632e-01 9.979671e-01
1.808181e+01 9.981642e-01 9.979682e-01
1.808381e+01 9.981652e-01 9.979693e-01
1.808581e+01 9.981662e-01 9.979704e-01
1.808781e+01 9.981672e-01 9.979715e-01
1.808981e+01 9.981682e-01 9.979726e-01
1.809181e+01 9.981692e-01 9.979737e-01
1.809381e+01 9.981702e-01 9.979748e-01
1.809581e+01 9.981712e-01 9.979759e-01
1.809781e+01 9.981722e-01 9.979770e-01
1.809981e+01 9.981732e-01 9.979781e-01
1.810181e+01 9.981742e-01 9.979792e-01
1.810381e+01 9.981752e-01 9.979803e-01
1.810581e+01 9.981762e-01 9.979814e-01
1.810781e+01 9.981772e-01 9.979825e-01
1.810981e+01 9.981782e-01 9.979836e-01
1.811181e+01 9.981792e-01 9.979847e-01
1.811381e+01 9.981802e-01 9.979858e-01
1.811581e+01 9.981812e-01 9.979869e-01
1.811781e+01 9.981822e-01 9.979880e-01
1.811981e+01 9.981832e-01 9.979891e-01
1.812181e+01 9.981842e-01 9.979902e-01
1.812381e+01 9.981852e-01 9.979913e-01
1.812581e+01 9.981862e-01 9.979924e-01
1.812781e+01 9.981872e-01 9.979935e-01
1.812981e+01 9.981881e-01 9.979946e-01
1.813181e+01 9.981891e-01 9.979957e-01
1.813381e+01 9.981901e-01 9.979968e-01
1.813581e+01 9.981911e-01 9.979979e-01
1.813781e+01 9.981921e-01 9.979990e-01
1.813981e+01 9.981931e-01 9.980001e-01
1.814181e+01 9.981941e-01 9.980011e-01
1.814381e+01 9.981951e-01 9.980022e-01
1.814581e+01 9.981960e-01 9.980033e-01
1.814781e+01 9.981970e-01 9.980044e-01
1.814981e+01 9.981980e-01 9.980055e-01
1.815182e+01 9.981990e-01 9.980066e-01
1.815382e+01 9.982000e-01 9.980077e-01
1.815582e+01 9.982010e-01 9.980088e-01
1.815782e+01 9.982019e-01 9.980098e-01
1.815982e+01 9.982029e-01 9.980109e-01
1.816182e+01 9.982039e-01 9.980120e-01
1.816382e+01 9.982049e-01 9.980131e-01
1.816582e+01 9.982059e-01 9.980142e-01
1.816782e+01 9.982069e-01 9.980153e-01
1.816982e+01 9.982078e-01 9.980163e-01
1.817182e+01 9.982088e-01 9.980174e-01
1.817382e+01 9.982098e-01 9.980185e-01
1.817582e+01 9.982108e-01 9.980196e-01
1.817782e+01 9.982117e-01 9.980207e-01
1.817982e+01 9.982127e-01 9.980218e-01
1.818182e+01 9.982137e-01 9.980228e-01
1.818382e+01 9.982147e-01 9.980239e-01
1.818582e+01 9.982156e-01 9.980250e-01
1.818782e+01 9.982166e-01 9.980261e-01
1.818982e+01 9.982176e-01 9.980271e-01
1.819182e+01 9.982186e-01 9.980282e-01
1.819382e+01 9.982195e-01 9.980293e-01
1.819582e+01 9.982205e-01 9.980304e-01
1.819782e+01 9.982215e-01 9.980314e-01
1.819982e+01 9.982224e-01 9.980325e-01
1.820182e+01 9.982234e-01 9.980336e-01
1.820382e+01 9.982244e-01 9.980347e-01
1.820582e+01 9.982254e-01 9.980357e-01
1.820782e+01 9.982263e-01 9.980368e-01
1.820982e+01 9.982273e-01 9.980379e-01
1.821182e+01 9.982283e-01 9.980389e-01
1.821382e+01 9.982292e-01 9.980400e-01
1.821582e+01 9.982302e-01 9.980411e-01
1.821782e+01 9.982312e-01 9.980421e-01
1.821982e+01 9.982321e-01 9.980432e-01
1.822182e+01 9.982331e-01 9.980443e-01
1.822382e+01 9.982341e-01 9.980453e-01
1.822582e+01 9.982350e-01 9.980464e-01
1.822782e+01 9.982360e-01 9.980475e-01
1.822982e+01 9.982369e-01 9.980485e-01
1.823182e+01 9.982379e-01 9.980496e-01
1.823382e+01 9.982389e-01 9.980507e-01
1.823582e+01 9.982398e-01 9.980517e-01
1.823782e+01 9.982408e-01 9.980528e-01
1.823982e+01 9.982417e-01 9.980539e-01
1.824182e+01 9.982427e-01 9.980549e-01
1.824382e+01 9.982437e-01 9.980560e-01
1.824582e+01 9.982446e-01 9.980570e-01
1.824782e+01 9.982456e-01 9.980581e-01
1.824982e+01 9.982465e-01 9.980591e-01
1.825183e+01 9.982475e-01 9.980602e-01
1.825383e+01 9.982485e-01 9.980613e-01
1.825583e+01 9.982494e-01 9.980623e-01
1.825783e+01 9.982504e-01 9.980634e-01
1.825983e+01 9.982513e-01 9.980644e-01
1.826183e+01 9.982523e-01 9.980655e-01
1.826383e+01 9.982532e-01 9.980665e-01
1.826583e+01 9.982542e-01 9.980676e-01
1.826783e+01 9.982551e-01 9.980687e-01
1.826983e+01 9.982561e-01 9.980697e-01
1.827183e+01 9.982570e-01 9.980708e-01
1.827383e+01 9.982580e-01 9.980718e-01
1.827583e+01 9.982589e-01 9.980729e-01
1.827783e+01 9.982599e-01 9.980739e-01
1.827983e+01 9.982608e-01 9.980750e-01
1.828183e+01 9.982618e-01 9.980760e-01
1.828383e+01 9.982627e-01 9.980771e-01
1.828583e+01 9.982637e-01 9.980781e-01
1.828783e+01 9.982646e-01 9.980792e-01
1.828983e+01 9.982656e-01 9.980802e-01
1.829183e+01 9.982665e-01 9.980812e-01
1.829383e+01 9.982675e-01 9.980823e-01
1.829583e+01 9.982684e-01 9.980833e-01
1.829783e+01 9.982694e-01 9.980844e-01
1.829983e+01 9.982703e-01 9.980854e-01
1.830183e+01 9.982712e-01 9.980865e-01
1.830383e+01 9.982722e-01 9.980875e-01
1.830583e+01 9.982731e-01 9.980886e-01
1.830783e+01 9.982741e-01 9.980896e-01
1.830983e+01 9.982750e-01 9.980906e-01
1.831183e+01 9.982760e-01 9.980917e-01
1.831383e+01 9.982769e-01 9.980927e-01
1.831583e+01 9.982778e-01 9.980938e-01
1.831783e+01 9.982788e-01 9.980948e-01
1.831983e+01 9.982797e-01 9.980958e-01
1.832183e+01 9.982807e-01 9.980969e-01
1.832383e+01 9.982816e-01 9.980979e-01
1.832583e+01 9.982825e-01 9.980989e-01
1.832783e+01 9.982835e-01 9.981000e-01
1.832983e+01 9.982844e-01 9.981010e-01
1.833183e+01 9.982853e-01 9.981020e-01
1.833383e+01 9.982863e-01 9.981031e-01
1.833583e+01 9.982872e-01 9.981041e-01
1.833783e+01 9.982881e-01 9.981051e-01
1.833983e+01 9.982891e-01 9.981062e-01
1.834183e+01 9.982900e-01 9.981072e-01
1.834383e+01 9.982909e-01 9.981082e-01
1.834583e+01 9.982919e-01 9.981093e-01
1.834783e+01 9.982928e-01 9.981103e-01
1.834983e+01 9.982937e-01 9.981113e-01
1.835184e+01 9.982947e-01 9.981124e-01
1.835384e+01 9.982956e-01 9.981134e-01
1.835584e+01 9.982965e-01 9.981144e-01
1.835784e+01 9.982975e-01 9.981154e-01
1.835984e+01 9.982984e-01 9.981165e-01
1.836184e+01 9.982993e-01 9.981175e-01
1.836384e+01 9.983002e-01 9.981185e-01
1.836584e+01 9.983012e-01 9.981196e-01
1.836784e+01 9.983021e-01 9.981206e-01
1.836984e+01 9.983030e-01 9.981216e-01
1.837184e+01 9.983039e-01 9.981226e-01
1.837384e+01 9.983049e-01 9.981236e-01
1.837584e+01 9.983058e-01 9.981247e-01
1.837784e+01 9.983067e-01 9.981257e-01
1.837984e+01 9.983076e-01 9.981267e-01
1.838184e+01 9.983086e-01 9.981277e-01
1.838384e+01 9.983095e-01 9.981288e-01
1.838584e+01 9.983104e-01 9.981298e-01
1.838784e+01 9.983113e-01 9.981308e-01
1.838984e+01 9.983123e-01 9.981318e-01
1.839184e+01 9.983132e-01 9.981328e-01
1.839384e+01 9.983141e-01 9.981338e-01
1.839584e+01 9.983150e-01 9.981349e-01
1.839784e+01 9.983159e-01 9.981359e-01
1.839984e+01 9.983169e-01 9.981369e-01
1.840184e+01 9.983178e-01 9.981379e-01
1.840384e+01 9.983187e-01 9.981389e-01
1.840584e+01 9.983196e-01 9.981399e-01
1.840784e+01 9.983205e-01 9.981409e-01
1.840984e+01 9.983214e-01 9.981420e-01
1.841184e+01 9.983224e-01 9.981430e-01
1.841384e+01 9.983233e-01 9.981440e-01
1.841584e+01 9.983242e-01 9.981450e-01
1.841784e+01 9.983251e-01 9.981460e-01
1.841984e+01 9.983260e-01 9.981470e-01
1.842184e+01 9.983269e-01 9.981480e-01
1.842384e+01 9.983278e-01 9.981490e-01
1.842584e+01 9.983287e-01 9.981500e-01
1.842784e+01 9.983297e-01 9.981511e-01
1.842984e+01 9.983306e-01 9.981521e-01
1.843184e+01 9.983315e-01 9.981531e-01
1.843384e+01 9.983324e-01 9.981541e-01
1.843584e+01 9.983333e-01 9.981551e-01
1.843784e+01 9.983342e-01 9.981561e-01
1.843984e+01 9.983351e-01 9.981571e-01
1.844184e+01 9.983360e-01 9.981581e-01
1.844384e+01 9.983369e-01 9.981591e-01
1.844584e+01 9.983378e-01 9.981601e-01
1.844784e+01 9.983387e-01 9.981611e-01
1.844984e+01 9.983396e-01 9.981621e-01
1.845185e+01 9.983406e-01 9.981631e-01
1.845385e+01 9.983415e-01 9.981641e-01
1.845585e+01 9.983424e-01 9.981651e-01
1.845785e+01 9.983433e-01 9.981661e-01
1.845985e+01 9.983442e-01 9.981671e-01
1.846185e+01 9.983451e-01 9.981681e-01
1.846385e+01 9.983460e-01 9.981691e-01
1.846585e+01 9.983469e-01 9.981701e-01
1.846785e+01 9.983478e-01 9.981711e-01
1.846985e+01 9.983487e-01 9.981721e-01
1.847185e+01 9.983496e-01 9.981731e-01
1.847385e+01 9.983505e-01 9.981741e-01
1.847585e+01 9.983514e-01 9.981751e-01
1.847785e+01 9.983523e-01 9.981761e-01
1.847985e+01 9.983532e-01 9.981771e-01
1.848185e+01 9.983541e-01 9.981780e-01
1.848385e+01 9.983550e-01 9.981790e-01
1.848585e+01 9.983559e-01 9.981800e-01
1.848785e+01 9.983568e-01 9.981810e-01
1.848985e+01 9.983577e-01 9.981820e-01
1.849185e+01 9.983585e-01 9.981830e-01
1.849385e+01 9.983594e-01 9.981840e-01
1.849585e+01 9.983603e-01 9.981850e-01
1.849785e+01 9.983612e-01 9.981860e-01
1.849985e+01 9.983621e-01 9.981870e-01
1.850185e+01 9.983630e-01 9.981879e-01
1.850385e+01 9.983639e-01 9.981889e-01
1.850585e+01 9.983648e-01 9.981899e-01
1.850785e+01 9.983657e-01 9.981909e-01
1.850985e+01 9.983666e-01 9.981919e-01
1.851185e+01 9.983675e-01 9.981929e-01
1.851385e+01 9.983684e-01 9.981939e-01
1.851585e+01 9.983693e-01 9.981948e-01
1.851785e+01 9.983701e-01 9.981958e-01
1.851985e+01 9.983710e-01 9.981968e-01
1.852185e+01 9.983719e-01 9.981978e-01
1.852385e+01 9.983728e-01 9.981988e-01
1.852585e+01 9.983737e-01 9.981998e-01
1.852785e+01 9.983746e-01 9.982007e-01
1.852985e+01 9.983755e-01 9.982017e-01
1.853185e+01 9.983764e-01 9.982027e-01
1.853385e+01 9.983772e-01 9.982037e-01
1.853585e+01 9.983781e-01 9.982046e-01
1.853785e+01 9.983790e-01 9.982056e-01
1.853985e+01 9.983799e-01 9.982066e-01
1.854185e+01 9.983808e-01 9.982076e-01
1.854385e+01 9.983817e-01 9.982086e-01
1.854585e+01 9.983825e-01 9.982095e-01
1.854785e+01 9.983834e-01 9.982105e-01
1.854985e+01 9.983843e-01 9.982115e-01
1.855186e+01 9.983852e-01 9.982125e-01
1.855386e+01 9.983861e-01 9.982134e-01
1.855586e+01 9.983869e-01 9.982144e-01
1.855786e+01 9.983878e-01 9.982154e-01
1.855986e+01 9.983887e-01 9.982163e-01
1.856186e+01 9.983896e-01 9.982173e-01
1.856386e+01 9.983904e-01 9.982183e-01
1.856586e+01 9.983913e-01 9.982193e-01
1.856786e+01 9.983922e-01 9.982202e-01
1.856986e+01 9.983931e-01 9.982212e-01
1.857186e+01 9.983940e-01 9.982222e-01
1.857386e+01 9.983948e-01 9.982231e-01
1.857586e+01 9.983957e-01 9.982241e-01
1.857786e+01 9.983966e-01 9.982251e-01
1.857986e+01 9.983975e-01 9.982260e-01
1.858186e+01 9.983983e-01 9.982270e-01
1.858386e+01 9.983992e-01 9.982280e-01
1.858586e+01 9.984001e-01 9.982289e-01
1.858786e+01 9.984009e-01 9.982299e-01
1.858986e+01 9.984018e-01 9.982309e-01
1.859186e+01 9.984027e-01 9.982318e-01
1.859386e+01 9.984036e-01 9.982328e-01
1.859586e+01 9.984044e-01 9.982337e-01
1.859786e+01 9.984053e-01 9.982347e-01
1.859986e+01 9.984062e-01 9.982357e-01
1.860186e+01 9.984070e-01 9.982366e-01
1.860386e+01 9.984079e-01 9.982376e-01
1.860586e+01 9.984088e-01 9.982385e-01
1.860786e+01 9.984096e-01 9.982395e-01
1.860986e+01 9.984105e-01 9.982405e-01
1.861186e+01 9.984114e-01 9.982414e-01
1.861386e+01 9.984122e-01 9.982424e-01
1.861586e+01 9.984131e-01 9.982433e-01
1.861786e+01 9.984140e-01 9.982443e-01
1.861986e+01 9.984148e-01 9.982452e-01
1.862186e+01 9.984157e-01 9.982462e-01
1.862386e+01 9.984166e-01 9.982472e-01
1.862586e+01 9.984174e-01 9.982481e-01
1.862786e+01 9.984183e-01 9.982491e-01
1.862986e+01 9.984191e-01 9.982500e-01
1.863186e+01 9.984200e-01 9.982510e-01
1.863386e+01 9.984209e-01 9.982519e-01
1.863586e+01 9.984217e-01 9.982529e-01
1.863786e+01 9.984226e-01 9.982538e-01
1.863986e+01 9.984234e-01 9.982548e-01
1.864186e+01 9.984243e-01 9.982557e-01
1.864386e+01 9.984252e-01 9.982567e-01
1.864586e+01 9.984260e-01 9.982576e-01
1.864786e+01 9.984269e-01 9.982586e-01
1.864986e+01 9.984277e-01 9.982595e-01
1.865187e+01 9.984286e-01 9.982605e-01
1.865387e+01 9.984294e-01 9.982614e-01
1.865587e+01 9.984303e-01 9.982624e-01
1.865787e+01 9.984312e-01 9.982633e-01
1.865987e+01 9.984320e-01 9.982642e-01
1.866187e+01 9.984329e-01 9.982652e-01
1.866387e+01 9.984337e-01 9.982661e-01
1.866587e+01 9.984346e-01 9.982671e-01
1.866787e+01 9.984354e-01 9.982680e-01
1.866987e+01 9.984363e-01 9.982690e-01
1.867187e+01 9.984371e-01 9.982699e-01
1.867387e+01 9.984380e-01 9.982708e-01
1.867587e+01 9.984388e-01 9.982718e-01
1.867787e+01 9.984397e-01 9.982727e-01
1.867987e+01 9.984405e-01 9.982737e-01
1.868187e+01 9.984414e-01 9.982746e-01
1.868387e+01 9.984422e-01 9.982755e-01
1.868587e+01 9.984431e-01 9.982765e-01
1.868787e+01 9.984439e-01 9.982774e-01
1.868987e+01 9.984448e-01 9.982784e-01
1.869187e+01 9.984456e-01 9.982793e-01
1.869387e+01 9.984465e-01 9.982802e-01
1.869587e+01 9.984473e-01 9.982812e-01
1.869787e+01 9.984482e-01 9.982821e-01
1.869987e+01 9.984490e-01 9.982830e-01
1.870187e+01 9.984498e-01 9.982840e-01
1.870387e+01 9.984507e-01 9.982849e-01
1.870587e+01 9.984515e-01 9.982858e-01
1.870787e+01 9.984524e-01 9.982868e-01
1.870987e+01 9.984532e-01 9.982877e-01
1.871187e+01 9.984541e-01 9.982886e-01
1.871387e+01 9.984549e-01 9.982896e-01
1.871587e+01 9.984557e-01 9.982905e-01
1.871787e+01 9.984566e-01 9.982914e-01
1.871987e+01 9.984574e-01 9.982924e-01
1.872187e+01 9.984583e-01 9.982933e-01
1.872387e+01 9.984591e-01 9.982942e-01
1.872587e+01 9.984599e-01 9.982951e-01
1.872787e+01 9.984608e-01 9.982961e-01
1.872987e+01 9.984616e-01 9.982970e-01
1.873187e+01 9.984625e-01 9.982979e-01
1.873387e+01 9.984633e-01 9.982988e-01
1.873587e+01 9.984641e-01 9.982998e-01
1.873787e+01 9.984650e-01 9.983007e-01
1.873987e+01 9.984658e-01 9.983016e-01
1.874187e+01 9.984666e-01 9.983025e-01
1.874387e+01 9.984675e-01 9.983035e-01
1.874587e+01 9.984683e-01 9.983044e-01
1.874787e+01 9.984691e-01 9.983053e-01
1.874987e+01 9.984700e-01 9.983062e-01
1.875188e+01 9.984708e-01 9.983072e-01
1.875388e+01 9.984716e-01 9.983081e-01
1.875588e+01 9.984725e-01 9.983090e-01
1.875788e+01 9.984733e-01 9.983099e-01
1.875988e+01 9.984741e-01 9.983108e-01
1.876188e+01 9.984750e-01 9.983118e-01
1.876388e+01 9.984758e-01 9.983127e-01
1.876588e+01 9.984766e-01 9.983136e-01
1.876788e+01 9.984775e-01 9.983145e-01
1.876988e+01 9.984783e-01 9.983154e-01
1.877188e+01 9.984791e-01 9.983163e-01
1.877388e+01 9.984799e-01 9.983173e-01
1.877588e+01 9.984808e-01 9.983182e-01
1.877788e+01 9.984816e-01 9.983191e-01
1.877988e+01 9.984824e-01 9.983200e-01
1.878188e+01 9.984832e-01 9.983209e-01
1.878388e+01 9.984841e-01 9.983218e-01
1.878588e+01 9.984849e-01 9.983227e-01
1.878788e+01 9.984857e-01 9.983237e-01
1.878988e+01 9.984865e-01 9.983246e-01
1.879188e+01 9.984874e-01 9.983255e-01
1.879388e+01 9.984882e-01 9.983264e-01
1.879588e+01 9.984890e-01 9.983273e-01
1.879788e+01 9.984898e-01 9.983282e-01
1.879988e+01 9.984907e-01 9.983291e-01
1.880188e+01 9.984915e-01 9.983300e-01
1.880388e+01 9.984923e-01 9.983309e-01
1.880588e+01 9.984931e-01 9.983318e-01
1.880788e+01 9.984939e-01 9.983328e-01
1.880988e+01 9.984948e-01 9.983337e-01
1.881188e+01 9.984956e-01 9.983346e-01
1.881388e+01 9.984964e-01 9.983355e-01
1.881588e+01 9.984972e-01 9.983364e-01
1.881788e+01 9.984980e-01 9.983373e-01
1.881988e+01 9.984989e-01 9.983382e-01
1.882188e+01 9.984997e-01 9.983391e-01
1.882388e+01 9.985005e-01 9.983400e-01
1.882588e+01 9.985013e-01 9.983409e-01
1.882788e+01 9.985021e-01 9.983418e-01
1.882988e+01 9.985029e-01 9.983427e-01
1.883188e+01 9.985038e-01 9.983436e-01
1.883388e+01 9.985046e-01 9.983445e-01
1.883588e+01 9.985054e-01 9.983454e-01
1.883788e+01 9.985062e-01 9.983463e-01
1.883988e+01 9.985070e-01 9.983472e-01
1.884188e+01 9.985078e-01 9.983481e-01
1.884388e+01 9.985086e-01 9.983490e-01
1.884588e+01 9.985094e-01 9.983499e-01
1.884788e+01 9.985103e-01 9.983508e-01
1.884988e+01 9.985111e-01 9.983517e-01
1.885189e+01 9.985119e-01 9.983526e-01
1.885389e+01 9.985127e-01 9.983535e-01
1.885589e+01 9.985135e-01 9.983544e-01
1.885789e+01 9.985143e-01 9.983553e-01
1.885989e+01 9.985151e-01 9.983562e-01
1.886189e+01 9.985159e-01 9.983571e-01
1.886389e+01 9.985167e-01 9.983580e-01
1.886589e+01 9.985175e-01 9.983588e-01
1.886789e+01 9.985183e-01 9.983597e-01
1.886989e+01 9.985192e-01 9.983606e-01
1.887189e+01 9.985200e-01 9.983615e-01
1.887389e+01 9.985208e-01 9.983624e-01
1.887589e+01 9.985216e-01 9.983633e-01
1.887789e+01 9.985224e-01 9.983642e-01
1.887989e+01 9.985232e-01 9.983651e-01
1.888189e+01 9.985240e-01 9.983660e-01
1.888389e+01 9.985248e-01 9.983669e-01
1.888589e+01 9.985256e-01 9.983678e-01
1.888789e+01 9.985264e-01 9.983686e-01
1.888989e+01 9.985272e-01 9.983695e-01
1.889189e+01 9.985280e-01 9.983704e-01
1.889389e+01 9.985288e-01 9.983713e-01
1.889589e+01 9.985296e-01 9.983722e-01
1.889789e+01 9.985304e-01 9.983731e-01
1.889989e+01 9.985312e-01 9.983740e-01
1.890189e+01 9.985320e-01 9.983748e-01
1.890389e+01 9.985328e-01 9.983757e-01
1.890589e+01 9.985336e-01 9.983766e-01
1.890789e+01 9.985344e-01 9.983775e-01
1.890989e+01 9.985352e-01 9.983784e-01
1.891189e+01 9.985360e-01 9.983793e-01
1.891389e+01 9.985368e-01 9.983801e-01
1.891589e+01 9.985376e-01 9.983810e-01
1.891789e+01 9.985384e-01 9.983819e-01
1.891989e+01 9.985392e-01 9.983828e-01
1.892189e+01 9.985400e-01 9.983837e-01
1.892389e+01 9.985408e-01 9.983845e-01
1.892589e+01 9.985415e-01 9.983854e-01
1.892789e+01 9.985423e-01 9.983863e-01
1.892989e+01 9.985431e-01 9.983872e-01
1.893189e+01 9.985439e-01 9.983880e-01
1.893389e+01 9.985447e-01 9.983889e-01
1.893589e+01 9.985455e-01 9.983898e-01
1.893789e+01 9.985463e-01 9.983907e-01
1.893989e+01 9.985471e-01 9.983915e-01
1.894189e+01 9.985479e-01 9.983924e-01
1.894389e+01 9.985487e-01 9.983933e-01
1.894589e+01 9.985495e-01 9.983942e-01
1.894789e+01 9.985503e-01 9.983950e-01
1.894989e+01 9.985510e-01 9.983959e-01
1.895190e+01 9.985518e-01 9.983968e-01
1.895390e+01 9.985526e-01 9.983977e-01
1.895590e+01 9.985534e-01 9.983985e-01
1.895790e+01 9.985542e-01 9.983994e-01
1.895990e+01 9.985550e-01 9.984003e-01
1.896190e+01 9.985558e-01 9.984011e-01
1.896390e+01 9.985566e-01 9.984020e-01
1.896590e+01 9.985573e-01 9.984029e-01
1.896790e+01 9.985581e-01 9.984037e-01
1.896990e+01 9.985589e-01 9.984046e-01
1.897190e+01 9.985597e-01 9.984055e-01
1.897390e+01 9.985605e-01 9.984063e-01
1.897590e+01 9.985613e-01 9.984072e-01
1.897790e+01 9.985620e-01 9.984081e-01
1.897990e+01 9.985628e-01 9.984089e-01
1.898190e+01 9.985636e-01 9.984098e-01
1.898390e+01 9.985644e-01 9.984107e-01
1.898590e+01 9.985652e-01 9.984115e-01
1.898790e+01 9.985659e-01 9.984124e-01
1.898990e+01 9.985667e-01 9.984133e-01
1.899190e+01 9.985675e-01 9.984141e-01
1.899390e+01 9.985683e-01 9.984150e-01
1.899590e+01 9.985691e-01 9.984158e-01
1.899790e+01 9.985698e-01 9.984167e-01
1.899990e+01 9.985706e-01 9.984176e-01
1.900190e+01 9.985714e-01 9.984184e-01
1.900390e+01 9.985722e-01 9.984193e-01
1.900590e+01 9.985729e-01 9.984201e-01
1.900790e+01 9.985737e-01 9.984210e-01
1.900990e+01 9.985745e-01 9.984219e-01
1.901190e+01 9.985753e-01 9.984227e-01
1.901390e+01 9.985761e-01 9.984236e-01
1.901590e+01 9.985768e-01 9.984244e-01
1.901790e+01 9.985776e-01 9.984253e-01
1.901990e+01 9.985784e-01 9.984261e-01
1.902190e+01 9.985791e-01 9.984270e-01
1.902390e+01 9.985799e-01 9.984279e-01
1.902590e+01 9.985807e-01 9.984287e-01
1.902790e+01 9.985815e-01 9.984296e-01
1.902990e+01 9.985822e-01 9.984304e-01
1.903190e+01 9.985830e-01 9.984313e-01
1.903390e+01 9.985838e-01 9.984321e-01
1.903590e+01 9.985845e-01 9.984330e-01
1.903790e+01 9.985853e-01 9.984338e-01
1.903990e+01 9.985861e-01 9.984347e-01
1.904190e+01 9.985869e-01 9.984355e-01
1.904390e+01 9.985876e-01 9.984364e-01
1.904590e+01 9.985884e-01 9.984372e-01
1.904790e+01 9.985892e-01 9.984381e-01
1.904990e+01 9.985899e-01 9.984389e-01
1.905191e+01 9.985907e-01 9.984398e-01
1.905391e+01 9.985915e-01 9.984406e-01
1.905591e+01 9.985922e-01 9.984415e-01
1.905791e+01 9.985930e-01 9.984423e-01
1.905991e+01 9.985938e-01 9.984432e-01
1.906191e+01 9.985945e-01 9.984440e-01
1.906391e+01 9.985953e-01 9.984449e-01
1.906591e+01 9.985960e-01 9.984457e-01
1.906791e+01 9.985968e-01 9.984465e-01
1.906991e+01 9.985976e-01 9.984474e-01
1.907191e+01 9.985983e-01 9.984482e-01
1.907391e+01 9.985991e-01 9.984491e-01
1.907591e+01 9.985999e-01 9.984499e-01
1.907791e+01 9.986006e-01 9.984508e-01
1.907991e+01 9.986014e-01 9.984516e-01
1.908191e+01 9.986021e-01 9.984524e-01
1.908391e+01 9.986029e-01 9.984533e-01
1.908591e+01 9.986037e-01 9.984541e-01
1.908791e+01 9.986044e-01 9.984550e-01
1.908991e+01 9.986052e-01 9.984558e-01
1.909191e+01 9.986059e-01 9.984566e-01
1.909391e+01 9.986067e-01 9.984575e-01
1.909591e+01 9.986075e-01 9.984583e-01
1.909791e+01 9.986082e-01 9.984592e-01
1.909991e+01 9.986090e-01 9.984600e-01
1.910191e+01 9.986097e-01 9.984608e-01
1.910391e+01 9.986105e-01 9.984617e-01
1.910591e+01 9.986112e-01 9.984625e-01
1.910791e+01 9.986120e-01 9.984633e-01
1.910991e+01 9.986127e-01 9.984642e-01
1.911191e+01 9.986135e-01 9.984650e-01
1.911391e+01 9.986143e-01 9.984658e-01
1.911591e+01 9.986150e-01 9.984667e-01
1.911791e+01 9.986158e-01 9.984675e-01
1.911991e+01 9.986165e-01 9.984683e-01
1.912191e+01 9.986173e-01 9.984692e-01
1.912391e+01 9.986180e-01 9.984700e-01
1.912591e+01 9.986188e-01 9.984708e-01
1.912791e+01 9.986195e-01 9.984717e-01
1.912991e+01 9.986203e-01 9.984725e-01
1.913191e+01 9.986210e-01 9.984733e-01
1.913391e+01 9.986218e-01 9.984742e-01
1.913591e+01 9.986225e-01 9.984750e-01
1.913791e+01 9.986233e-01 9.984758e-01
1.913991e+01 9.986240e-01 9.984766e-01
1.914191e+01 9.986248e-01 9.984775e-01
1.914391e+01 9.986255e-01 9.984783e-01
1.914591e+01 9.986263e-01 9.984791e-01
1.914791e+01 9.986270e-01 9.984799e-01
1.914991e+01 9.986278e-01 9.984808e-01
1.915192e+01 9.986285e-01 9.984816e-01
1.915392e+01 9.986292e-01 9.984824e-01
1.915592e+01 9.986300e-01 9.984832e-01
1.915792e+01 9.986307e-01 9.984841e-01
1.915992e+01 9.986315e-01 9.984849e-01
1.916192e+01 9.986322e-01 9.984857e-01
1.916392e+01 9.986330e-01 9.984865e-01
1.916592e+01 9.986337e-01 9.984874e-01
1.916792e+01 9.986344e-01 9.984882e-01
1.916992e+01 9.986352e-01 9.984890e-01
1.917192e+01 9.986359e-01 9.984898e-01
1.917392e+01 9.986367e-01 9.984906e-01
1.917592e+01 9.986374e-01 9.984915e-01
1.917792e+01 9.986382e-01 9.984923e-01
1.917992e+01 9.986389e-01 9.984931e-01
1.918192e+01 9.986396e-01 9.984939e-01
1.918392e+01 9.986404e-01 9.984947e-01
1.918592e+01 9.986411e-01 9.984956e-01
1.918792e+01 9.986419e-01 9.984964e-01
1.918992e+01 9.986426e-01 9.984972e-01
1.919192e+01 9.986433e-01 9.984980e-01
1.919392e+01 9.986441e-01 9.984988e-01
1.919592e+01 9.986448e-01 9.984996e-01
1.919792e+01 9.986455e-01 9.985005e-01
1.919992e+01 9.986463e-01 9.985013e-01
1.920192e+01 9.986470e-01 9.985021e-01
1.920392e+01 9.986477e-01 9.985029e-01
1.920592e+01 9.986485e-01 9.985037e-01
1.920792e+01 9.986492e-01 9.985045e-01
1.920992e+01 9.986499e-01 9.985053e-01
1.921192e+01 9.986507e-01 9.985061e-01
1.921392e+01 9.986514e-01 9.985070e-01
1.921592e+01 9.986521e-01 9.985078e-01
1.921792e+01 9.986529e-01 9.985086e-01
1.921992e+01 9.986536e-01 9.985094e-01
1.922192e+01 9.986543e-01 9.985102e-01
1.922392e+01 9.986551e-01 9.985110e-01
1.922592e+01 9.986558e-01 9.985118e-01
1.922792e+01 9.986565e-01 9.985126e-01
1.922992e+01 9.986573e-01 9.985134e-01
1.923192e+01 9.986580e-01 9.985142e-01
1.923392e+01 9.986587e-01 9.985150e-01
1.923592e+01 9.986595e-01 9.985159e-01
1.923792e+01 9.986602e-01 9.985167e-01
1.923992e+01 9.986609e-01 9.985175e-01
1.924192e+01 9.986616e-01 9.985183e-01
1.924392e+01 9.986624e-01 9.985191e-01
1.924592e+01 9.986631e-01 9.985199e-01
1.924792e+01 9.986638e-01 9.985207e-01
1.924992e+01 9.986645e-01 9.985215e-01
1.925193e+01 9.986653e-01 9.985223e-01
1.925393e+01 9.986660e-01 9.985231e-01
1.925593e+01 9.986667e-01 9.985239e-01
1.925793e+01 9.986674e-01 9.985247e-01
1.925993e+01 9.986682e-01 9.985255e-01
1.926193e+01 9.986689e-01 9.985263e-01
1.926393e+01 9.986696e-01 9.985271e-01
1.926593e+01 9.986703e-01 9.985279e-01
1.926793e+01 9.986711e-01 9.985287e-01
1.926993e+01 9.986718e-01 9.985295e-01
1.927193e+01 9.986725e-01 9.985303e-01
1.927393e+01 9.986732e-01 9.985311e-01
1.927593e+01 9.986739e-01 9.985319e-01
1.927793e+01 9.986747e-01 9.985327e-01
1.927993e+01 9.986754e-01 9.985335e-01
1.928193e+01 9.986761e-01 9.985343e-01
1.928393e+01 9.986768e-01 9.985351e-01
1.928593e+01 9.986775e-01 9.985359e-01
1.928793e+01 9.986783e-01 9.985367e-01
1.928993e+01 9.986790e-01 9.985375e-01
1.929193e+01 9.986797e-01 9.985383e-01
1.929393e+01 9.986804e-01 9.985390e-01
1.929593e+01 9.986811e-01 9.985398e-01
1.929793e+01 9.986819e-01 9.985406e-01
1.929993e+01 9.986826e-01 9.985414e-01
1.930193e+01 9.986833e-01 9.985422e-01
1.930393e+01 9.986840e-01 9.985430e-01
1.930593e+01 9.986847e-01 9.985438e-01
1.930793e+01 9.986854e-01 9.985446e-01
1.930993e+01 9.986861e-01 9.985454e-01
1.931193e+01 9.986869e-01 9.985462e-01
1.931393e+01 9.986876e-01 9.985470e-01
1.931593e+01 9.986883e-01 9.985477e-01
1.931793e+01 9.986890e-01 9.985485e-01
1.931993e+01 9.986897e-01 9.985493e-01
1.932193e+01 9.986904e-01 9.985501e-01
1.932393e+01 9.986911e-01 9.985509e-01
1.932593e+01 9.986918e-01 9.985517e-01
1.932793e+01 9.986925e-01 9.985525e-01
1.932993e+01 9.986933e-01 9.985533e-01
1.933193e+01 9.986940e-01 9.985540e-01
1.933393e+01 9.986947e-01 9.985548e-01
1.933593e+01 9.986954e-01 9.985556e-01
1.933793e+01 9.986961e-01 9.985564e-01
1.933993e+01 9.986968e-01 9.985572e-01
1.934193e+01 9.986975e-01 9.985580e-01
1.934393e+01 9.986982e-01 9.985587e-01
1.934593e+01 9.986989e-01 9.985595e-01
1.934793e+01 9.986996e-01 9.985603e-01
1.934993e+01 9.987003e-01 9.985611e-01
1.935194e+01 9.987010e-01 9.985619e-01
1.935394e+01 9.987018e-01 9.985627e-01
1.935594e+01 9.987025e-01 9.985634e-01
1.935794e+01 9.987032e-01 9.985642e-01
1.935994e+01 9.987039e-01 9.985650e-01
1.936194e+01 9.987046e-01 9.985658e-01
1.936394e+01 9.987053e-01 9.985665e-01
1.936594e+01 9.987060e-01 9.985673e-01
1.936794e+01 9.987067e-01 9.985681e-01
1.936994e+01 9.987074e-01 9.985689e-01
1.937194e+01 9.987081e-01 9.985697e-01
1.937394e+01 9.987088e-01 9.985704e-01
1.937594e+01 9.987095e-01 9.985712e-01
1.937794e+01 9.987102e-01 9.985720e-01
1.937994e+01 9.987109e-01 9.985728e-01
1.938194e+01 9.987116e-01 9.985735e-01
1.938394e+01 9.987123e-01 9.985743e-01
1.938594e+01 9.987130e-01 9.985751e-01
1.938794e+01 9.987137e-01 9.985759e-01
1.938994e+01 9.987144e-01 9.985766e-01
1.939194e+01 9.987151e-01 9.985774e-01
1.939394e+01 9.987158e-01 9.985782e-01
1.939594e+01 9.987165e-01 9.985789e-01
1.939794e+01 9.987172e-01 9.985797e-01
1.939994e+01 9.987179e-01 9.985805e-01
1.940194e+01 9.987186e-01 9.985813e-01
1.940394e+01 9.987193e-01 9.985820e-01
1.940594e+01 9.987200e-01 9.985828e-01
1.940794e+01 9.987207e-01 9.985836e-01
1.940994e+01 9.987213e-01 9.985843e-01
1.941194e+01 9.987220e-01 9.985851e-01
1.941394e+01 9.987227e-01 9.985859e-01
1.941594e+01 9.987234e-01 9.985866e-01
1.941794e+01 9.987241e-01 9.985874e-01
1.941994e+01 9.987248e-01 9.985882e-01
1.942194e+01 9.987255e-01 9.985889e-01
1.942394e+01 9.987262e-01 9.985897e-01
1.942594e+01 9.987269e-01 9.985905e-01
1.942794e+01 9.987276e-01 9.985912e-01
1.942994e+01 9.987283e-01 9.985920e-01
1.943194e+01 9.987290e-01 9.985928e-01
1.943394e+01 9.987297e-01 9.985935e-01
1.943594e+01 9.987303e-01 9.985943e-01
1.943794e+01 9.987310e-01 9.985951e-01
1.943994e+01 9.987317e-01 9.985958e-01
1.944194e+01 9.987324e-01 9.985966e-01
1.944394e+01 9.987331e-01 9.985973e-01
1.944594e+01 9.987338e-01 9.985981e-01
1.944794e+01 9.987345e-01 9.985989e-01
1.944994e+01 9.987352e-01 9.985996e-01
1.945195e+01 9.987358e-01 9.986004e-01
1.945395e+01 9.987365e-01 9.986011e-01
1.945595e+01 9.987372e-01 9.986019e-01
1.945795e+01 9.987379e-01 9.986027e-01
1.945995e+01 9.987386e-01 9.986034e-01
1.946195e+01 9.987393e-01 9.986042e-01
1.946395e+01 9.987400e-01 9.986049e-01
1.946595e+01 9.987406e-01 9.986057e-01
1.946795e+01 9.987413e-01 9.986064e-01
1.946995e+01 9.987420e-01 9.986072e-01
1.947195e+01 9.987427e-01 9.986080e-01
1.947395e+01 9.987434e-01 9.986087e-01
1.947595e+01 9.987441e-01 9.986095e-01
1.947795e+01 9.987447e-01 9.986102e-01
1.947995e+01 9.987454e-01 9.986110e-01
1.948195e+01 9.987461e-01 9.986117e-01
1.948395e+01 9.987468e-01 9.986125e-01
1.948595e+01 9.987475e-01 9.986132e-01
1.948795e+01 9.987481e-01 9.986140e-01
1.948995e+01 9.987488e-01 9.986147e-01
1.949195e+01 9.987495e-01 9.986155e-01
1.949395e+01 9.987502e-01 9.986162e-01
1.949595e+01 9.987509e-01 9.986170e-01
1.949795e+01 9.987515e-01 9.986177e-01
1.949995e+01 9.987522e-01 9.986185e-01
1.950195e+01 9.987529e-01 9.986192e-01
1.950395e+01 9.987536e-01 9.986200e-01
1.950595e+01 9.987542e-01 9.986207e-01
1.950795e+01 9.987549e-01 9.986215e-01
1.950995e+01 9.987556e-01 9.986222e-01
1.951195e+01 9.987563e-01 9.986230e-01
1.951395e+01 9.987569e-01 9.986237e-01
1.951595e+01 9.987576e-01 9.986245e-01
1.951795e+01 9.987583e-01 9.986252e-01
1.951995e+01 9.987590e-01 9.986260e-01
1.952195e+01 9.987596e-01 9.986267e-01
1.952395e+01 9.987603e-01 9.986275e-01
1.952595e+01 9.987610e-01 9.986282e-01
1.952795e+01 9.987617e-01 9.986289e-01
1.952995e+01 9.987623e-01 9.986297e-01
1.953195e+01 9.987630e-01 9.986304e-01
1.953395e+01 9.987637e-01 9.986312e-01
1.953595e+01 9.987643e-01 9.986319e-01
1.953795e+01 9.987650e-01 9.986327e-01
1.953995e+01 9.987657e-01 9.986334e-01
1.954195e+01 9.987664e-01 9.986341e-01
1.954395e+01 9.987670e-01 9.986349e-01
1.954595e+01 9.987677e-01 9.986356e-01
1.954795e+01 9.987684e-01 9.986364e-01
1.954995e+01 9.987690e-01 9.986371e-01
1.955196e+01 9.987697e-01 9.986378e-01
1.955396e+01 9.987704e-01 9.986386e-01
1.955596e+01 9.987710e-01 9.986393e-01
1.955796e+01 9.987717e-01 9.986401e-01
1.955996e+01 9.987724e-01 9.986408e-01
1.956196e+01 9.987730e-01 9.986415e-01
1.956396e+01 9.987737e-01 9.986423e-01
1.956596e+01 9.987744e-01 9.986430e-01
1.956796e+01 9.987750e-01 9.986437e-01
1.956996e+01 9.987757e-01 9.986445e-01
1.957196e+01 9.987764e-01 9.986452e-01
1.957396e+01 9.987770e-01 9.986460e-01
1.957596e+01 9.987777e-01 9.986467e-01
1.957796e+01 9.987784e-01 9.986474e-01
1.957996e+01 9.987790e-01 9.986482e-01
1.958196e+01 9.987797e-01 9.986489e-01
1.958396e+01 9.987803e-01 9.986496e-01
1.958596e+01 9.987810e-01 9.986504e-01
1.958796e+01 9.987817e-01 9.986511e-01
1.958996e+01 9.987823e-01 9.986518e-01
1.959196e+01 9.987830e-01 9.986525e-01
1.959396e+01 9.987836e-01 9.986533e-01
1.959596e+01 9.987843e-01 9.986540e-01
1.959796e+01 9.987850e-01 9.986547e-01
1.959996e+01 9.987856e-01 9.986555e-01
1.960196e+01 9.987863e-01 9.986562e-01
1.960396e+01 9.987869e-01 9.986569e-01
1.960596e+01 9.987876e-01 9.986577e-01
1.960796e+01 9.987883e-01 9.986584e-01
1.960996e+01 9.987889e-01 9.986591e-01
1.961196e+01 9.987896e-01 9.986598e-01
1.961396e+01 9.987902e-01 9.986606e-01
1.961596e+01 9.987909e-01 9.986613e-01
1.961796e+01 9.987915e-01 9.986620e-01
1.961996e+01 9.987922e-01 9.986627e-01
1.962196e+01 9.987929e-01 9.986635e-01
1.962396e+01 9.987935e-01 9.986642e-01
1.962596e+01 9.987942e-01 9.986649e-01
1.962796e+01 9.987948e-01 9.986656e-01
1.962996e+01 9.987955e-01 9.986664e-01
1.963196e+01 9.987961e-01 9.986671e-01
1.963396e+01 9.987968e-01 9.986678e-01
1.963596e+01 9.987974e-01 9.986685e-01
1.963796e+01 9.987981e-01 9.986693e-01
1.963996e+01 9.987987e-01 9.986700e-01
1.964196e+01 9.987994e-01 9.986707e-01
1.964396e+01 9.988000e-01 9.986714e-01
1.964596e+01 9.988007e-01 9.986721e-01
1.964796e+01 9.988013e-01 9.986729e-01
1.964996e+01 9.988020e-01 9.986736e-01
1.965197e+01 9.988026e-01 9.986743e-01
1.965397e+01 9.988033e-01 9.986750e-01
1.965597e+01 9.988039e-01 9.986757e-01
1.965797e+01 9.988046e-01 9.986765e-01
1.965997e+01 9.988052e-01 9.986772e-01
1.966197e+01 9.988059e-01 9.986779e-01
1.966397e+01 9.988065e-01 9.986786e-01
1.966597e+01 9.988072e-01 9.986793e-01
1.966797e+01 9.988078e-01 9.986800e-01
1.966997e+01 9.988085e-01 9.986808e-01
1.967197e+01 9.988091e-01 9.986815e-01
1.967397e+01 9.988098e-01 9.986822e-01
1.967597e+01 9.988104e-01 9.986829e-01
1.967797e+01 9.988111e-01 9.986836e-01
1.967997e+01 9.988117e-01 9.986843e-01
1.968197e+01 9.988123e-01 9.986850e-01
1.968397e+01 9.988130e-01 9.986857e-01
1.968597e+01 9.988136e-01 9.986865e-01
1.968797e+01 9.988143e-01 9.986872e-01
1.968997e+01 9.988149e-01 9.986879e-01
1.969197e+01 9.988156e-01 9.986886e-01
1.969397e+01 9.988162e-01 9.986893e-01
1.969597e+01 9.988168e-01 9.986900e-01
1.969797e+01 9.988175e-01 9.986907e-01
1.969997e+01 9.988181e-01 9.986914e-01
1.970197e+01 9.988188e-01 9.986921e-01
1.970397e+01 9.988194e-01 9.986929e-01
1.970597e+01 9.988201e-01 9.986936e-01
1.970797e+01 9.988207e-01 9.986943e-01
1.970997e+01 9.988213e-01 9.986950e-01
1.971197e+01 9.988220e-01 9.986957e-01
1.971397e+01 9.988226e-01 9.986964e-01
1.971597e+01 9.988232e-01 9.986971e-01
1.971797e+01 9.988239e-01 9.986978e-01
1.971997e+01 9.988245e-01 9.986985e-01
1.972197e+01 9.988252e-01 9.986992e-01
1.972397e+01 9.988258e-01 9.986999e-01
1.972597e+01 9.988264e-01 9.987006e-01
1.972797e+01 9.988271e-01 9.987013e-01
1.972997e+01 9.988277e-01 9.987020e-01
1.973197e+01 9.988283e-01 9.987027e-01
1.973397e+01 9.988290e-01 9.987034e-01
1.973597e+01 9.988296e-01 9.987041e-01
1.973797e+01 9.988303e-01 9.987049e-01
1.973997e+01 9.988309e-01 9.987056e-01
1.974197e+01 9.988315e-01 9.987063e-01
1.974397e+01 9.988322e-01 9.987070e-01
1.974597e+01 9.988328e-01 9.987077e-01
1.974797e+01 9.988334e-01 9.987084e-01
1.974997e+01 9.988341e-01 9.987091e-01
1.975198e+01 9.988380e-01 9.987098e-01
1.975398e+01 9.988387e-01 9.987105e-01
1.975598e+01 9.988393e-01 9.987112e-01
1.975798e+01 9.988399e-01 9.987119e-01
1.975998e+01 9.988406e-01 9.987126e-01
1.976198e+01 9.988412e-01 9.987133e-01
1.976398e+01 9.988418e-01 9.987139e-01
1.976598e+01 9.988424e-01 9.987146e-01
1.976798e+01 9.988431e-01 9.987153e-01
1.976998e+01 9.988437e-01 9.987160e-01
1.977198e+01 9.988443e-01 9.987167e-01
1.977398e+01 9.988449e-01 9.987174e-01
1.977598e+01 9.988456e-01 9.987181e-01
1.977798e+01 9.988462e-01 9.987188e-01
1.977998e+01 9.988468e-01 9.987195e-01
1.978198e+01 9.988474e-01 9.987202e-01
1.978398e+01 9.988481e-01 9.987209e-01
1.978598e+01 9.988487e-01 9.987216e-01
1.978798e+01 9.988493e-01 9.987223e-01
1.978998e+01 9.988499e-01 9.987230e-01
1.979198e+01 9.988505e-01 9.987237e-01
1.979398e+01 9.988512e-01 9.987244e-01
1.979598e+01 9.988518e-01 9.987251e-01
1.979798e+01 9.988524e-01 9.987257e-01
1.979998e+01 9.988530e-01 9.987264e-01
1.980198e+01 9.988537e-01 9.987271e-01
1.980398e+01 9.988543e-01 9.987278e-01
1.980598e+01 9.988549e-01 9.987285e-01
1.980798e+01 9.988555e-01 9.987292e-01
1.980998e+01 9.988561e-01 9.987299e-01
1.981198e+01 9.988568e-01 9.987306e-01
1.981398e+01 9.988574e-01 9.987313e-01
1.981598e+01 9.988580e-01 9.987319e-01
1.981798e+01 9.988586e-01 9.987326e-01
1.981998e+01 9.988592e-01 9.987333e-01
1.982198e+01 9.988598e-01 9.987340e-01
1.982398e+01 9.988605e-01 9.987347e-01
1.982598e+01 9.988611e-01 9.987354e-01
1.982798e+01 9.988617e-01 9.987361e-01
1.982998e+01 9.988623e-01 9.987367e-01
1.983198e+01 9.988629e-01 9.987374e-01
1.983398e+01 9.988635e-01 9.987381e-01
1.983598e+01 9.988641e-01 9.987388e-01
1.983798e+01 9.988648e-01 9.987395e-01
1.983998e+01 9.988654e-01 9.987402e-01
1.984198e+01 9.988660e-01 9.987409e-01
1.984398e+01 9.988666e-01 9.987415e-01
1.984598e+01 9.988672e-01 9.987422e-01
1.984798e+01 9.988678e-01 9.987429e-01
1.984998e+01 9.988684e-01 9.987436e-01
1.985199e+01 9.988691e-01 9.987443e-01
1.985399e+01 9.988697e-01 9.987449e-01
1.985599e+01 9.988703e-01 9.987456e-01
1.985799e+01 9.988709e-01 9.987463e-01
1.985999e+01 9.988715e-01 9.987470e-01
1.986199e+01 9.988721e-01 9.987477e-01
1.986399e+01 9.988727e-01 9.987483e-01
1.986599e+01 9.988733e-01 9.987490e-01
1.986799e+01 9.988739e-01 9.987497e-01
1.986999e+01 9.988745e-01 9.987504e-01
1.987199e+01 9.988752e-01 9.987510e-01
1.987399e+01 9.988758e-01 9.987517e-01
1.987599e+01 9.988764e-01 9.987524e-01
1.987799e+01 9.988770e-01 9.987531e-01
1.987999e+01 9.988776e-01 9.987538e-01
1.988199e+01 9.988782e-01 9.987544e-01
1.988399e+01 9.988788e-01 9.987551e-01
1.988599e+01 9.988794e-01 9.987558e-01
1.988799e+01 9.988800e-01 9.987564e-01
1.988999e+01 9.988806e-01 9.987571e-01
1.989199e+01 9.988812e-01 9.987578e-01
1.989399e+01 9.988818e-01 9.987585e-01
1.989599e+01 9.988824e-01 9.987591e-01
1.989799e+01 9.988830e-01 9.987598e-01
1.989999e+01 9.988836e-01 9.987605e-01
1.990199e+01 9.988842e-01 9.987612e-01
1.990399e+01 9.988848e-01 9.987618e-01
1.990599e+01 9.988854e-01 9.987625e-01
1.990799e+01 9.988860e-01 9.987632e-01
1.990999e+01 9.988866e-01 9.987638e-01
1.991199e+01 9.988872e-01 9.987645e-01
1.991399e+01 9.988879e-01 9.987652e-01
1.991599e+01 9.988885e-01 9.987658e-01
1.991799e+01 9.988891e-01 9.987665e-01
1.991999e+01 9.988897e-01 9.987672e-01
1.992199e+01 9.988903e-01 9.987679e-01
1.992399e+01 9.988909e-01 9.987685e-01
1.992599e+01 9.988915e-01 9.987692e-01
1.992799e+01 9.988921e-01 9.987699e-01
1.992999e+01 9.988927e-01 9.987705e-01
1.993199e+01 9.988932e-01 9.987712e-01
1.993399e+01 9.988938e-01 9.987719e-01
1.993599e+01 9.988944e-01 9.987725e-01
1.993799e+01 9.988950e-01 9.987732e-01
1.993999e+01 9.988956e-01 9.987738e-01
1.994199e+01 9.988962e-01 9.987745e-01
1.994399e+01 9.988968e-01 9.987752e-01
1.994599e+01 9.988974e-01 9.987758e-01
1.994799e+01 9.988980e-01 9.987765e-01
1.994999e+01 9.988986e-01 9.987772e-01
1.995200e+01 9.988992e-01 9.987778e-01
1.995400e+01 9.988998e-01 9.987785e-01
1.995600e+01 9.989004e-01 9.987792e-01
1.995800e+01 9.989010e-01 9.987798e-01
1.996000e+01 9.989016e-01 9.987805e-01
1.996200e+01 9.989022e-01 9.987811e-01
1.996400e+01 9.989028e-01 9.987818e-01
1.996600e+01 9.989034e-01 9.987825e-01
1.996800e+01 9.989040e-01 9.987831e-01
1.997000e+01 9.989046e-01 9.987838e-01
1.997200e+01 9.989052e-01 9.987844e-01
1.997400e+01 9.989057e-01 9.987851e-01
1.997600e+01 9.989063e-01 9.987857e-01
1.997800e+01 9.989069e-01 9.987864e-01
1.998000e+01 9.989075e-01 9.987871e-01
1.998200e+01 9.989081e-01 9.987877e-01
1.998400e+01 9.989087e-01 9.987884e-01
1.998600e+01 9.989093e-01 9.987890e-01
1.998800e+01 9.989099e-01 9.987897e-01
1.999000e+01 9.989105e-01 9.987903e-01
1.999200e+01 9.989111e-01 9.987910e-01
1.999400e+01 9.989116e-01 9.987917e-01
1.999600e+01 9.989122e-01 9.987923e-01
1.999800e+01 9.989128e-01 9.987930e-01
2.000000e+01 9.989134e-01 9.987936e-01


==> tikz/Data/EXIT_traj_30user_Rep_4_snr_1.2.dat <==
   1.0000000e-10   1.3465878e-01
   3.6346259e-02   1.3465878e-01
   3.6346259e-02   1.8383502e-01
   6.8766962e-02   1.8383502e-01
   6.8766962e-02   2.1651516e-01
   9.6371981e-02   2.1651516e-01
   9.6371981e-02   2.4115313e-01
   1.2089510e-01   2.4115313e-01
   1.2089510e-01   2.6093897e-01
   1.4291235e-01   2.6093897e-01
   1.4291235e-01   2.7770233e-01
   1.6325810e-01   2.7770233e-01
   1.6325810e-01   2.9231912e-01
   1.8269428e-01   2.9231912e-01
   1.8269428e-01   3.0551271e-01
   2.0132490e-01   3.0551271e-01
   2.0132490e-01   3.1756924e-01
   2.1936423e-01   3.1756924e-01
   2.1936423e-01   3.2860848e-01
   2.3695423e-01   3.2860848e-01
   2.3695423e-01   3.3903116e-01
   2.5423248e-01   3.3903116e-01
   2.5423248e-01   3.4907047e-01
   2.7142521e-01   3.4907047e-01
   2.7142521e-01   3.5867996e-01
   2.8866354e-01   3.5867996e-01
   2.8866354e-01   3.6787687e-01
   3.0582470e-01   3.6787687e-01
   3.0582470e-01   3.7680580e-01
   3.2332564e-01   3.7680580e-01
   3.2332564e-01   3.8560236e-01
   3.4124672e-01   3.8560236e-01
   3.4124672e-01   3.9419761e-01
   3.5937602e-01   3.9419761e-01
   3.5937602e-01   4.0271123e-01
   3.7807790e-01   4.0271123e-01
   3.7807790e-01   4.1106413e-01
   3.9700809e-01   4.1106413e-01
   3.9700809e-01   4.1924855e-01
   4.1624718e-01   4.1924855e-01
   4.1624718e-01   4.2743375e-01
   4.3607563e-01   4.2743375e-01
   4.3607563e-01   4.3559459e-01
   4.5641670e-01   4.3559459e-01
   4.5641670e-01   4.4370632e-01
   4.7723931e-01   4.4370632e-01
   4.7723931e-01   4.5183150e-01
   4.9870692e-01   4.5183150e-01
   4.9870692e-01   4.5994921e-01
   5.2079410e-01   4.5994921e-01
   5.2079410e-01   4.6804681e-01
   5.4373377e-01   4.6804681e-01
   5.4373377e-01   4.7612815e-01
   5.6761344e-01   4.7612815e-01
   5.6761344e-01   4.8426741e-01
   5.9245526e-01   4.8426741e-01
   5.9245526e-01   4.9242476e-01
   6.1818455e-01   4.9242476e-01
   6.1818455e-01   5.0063198e-01
   6.4460752e-01   5.0063198e-01
   6.4460752e-01   5.0881632e-01
   6.7202950e-01   5.0881632e-01
   6.7202950e-01   5.1705566e-01
   7.0073029e-01   5.1705566e-01
   7.0073029e-01   5.2534587e-01
   7.3029733e-01   5.2534587e-01
   7.3029733e-01   5.3362761e-01
   7.6074110e-01   5.3362761e-01
   7.6074110e-01   5.4187241e-01
   7.9242756e-01   5.4187241e-01
   7.9242756e-01   5.5022616e-01
   8.2526105e-01   5.5022616e-01
   8.2526105e-01   5.5847704e-01
   8.5891249e-01   5.5847704e-01
   8.5891249e-01   5.6677588e-01
   8.9374398e-01   5.6677588e-01
   8.9374398e-01   5.7507745e-01
   9.2969599e-01   5.7507745e-01
   9.2969599e-01   5.8343289e-01
   9.6708277e-01   5.8343289e-01
   9.6708277e-01   5.9173240e-01
   1.0057316e+00   5.9173240e-01
   1.0057316e+00   6.0003741e-01
   1.0458540e+00   6.0003741e-01
   1.0458540e+00   6.0834637e-01
   1.0873328e+00   6.0834637e-01
   1.0873328e+00   6.1669431e-01
   1.1305568e+00   6.1669431e-01
   1.1305568e+00   6.2505681e-01
   1.1758617e+00   6.2505681e-01
   1.1758617e+00   6.3346469e-01
   1.2227461e+00   6.3346469e-01
   1.2227461e+00   6.4183685e-01
   1.2709540e+00   6.4183685e-01
   1.2709540e+00   6.5015543e-01
   1.3210145e+00   6.5015543e-01
   1.3210145e+00   6.5850011e-01
   1.3730375e+00   6.5850011e-01
   1.3730375e+00   6.6694378e-01
   1.4277849e+00   6.6694378e-01
   1.4277849e+00   6.7542383e-01
   1.4848247e+00   6.7542383e-01
   1.4848247e+00   6.8399258e-01
   1.5449353e+00   6.8399258e-01
   1.5449353e+00   6.9266495e-01
   1.6077040e+00   6.9266495e-01
   1.6077040e+00   7.0139458e-01
   1.6739204e+00   7.0139458e-01
   1.6739204e+00   7.1018503e-01
   1.7434650e+00   7.1018503e-01
   1.7434650e+00   7.1905243e-01
   1.8166583e+00   7.1905243e-01
   1.8166583e+00   7.2800358e-01
   1.8941446e+00   7.2800358e-01
   1.8941446e+00   7.3703775e-01
   1.9758955e+00   7.3703775e-01
   1.9758955e+00   7.4614298e-01
   2.0624745e+00   7.4614298e-01
   2.0624745e+00   7.5523860e-01
   2.1531969e+00   7.5523860e-01
   2.1531969e+00   7.6437216e-01
   2.2492984e+00   7.6437216e-01
   2.2492984e+00   7.7352621e-01
   2.3506999e+00   7.7352621e-01
   2.3506999e+00   7.8270963e-01
   2.4583403e+00   7.8270963e-01
   2.4583403e+00   7.9194578e-01
   2.5722129e+00   7.9194578e-01
   2.5722129e+00   8.0119608e-01
   2.6932607e+00   8.0119608e-01
   2.6932607e+00   8.1045321e-01
   2.8219248e+00   8.1045321e-01
   2.8219248e+00   8.1971753e-01
   2.9587218e+00   8.1971753e-01
   2.9587218e+00   8.2893503e-01
   3.1041990e+00   8.2893503e-01
   3.1041990e+00   8.3805965e-01
   3.2577598e+00   8.3805965e-01
   3.2577598e+00   8.4708106e-01
   3.4206749e+00   8.4708106e-01
   3.4206749e+00   8.5597069e-01
   3.5927197e+00   8.5597069e-01
   3.5927197e+00   8.6472013e-01
   3.7753707e+00   8.6472013e-01
   3.7753707e+00   8.7326409e-01
   3.9673697e+00   8.7326409e-01
   3.9673697e+00   8.8152761e-01
   4.1677631e+00   8.8152761e-01
   4.1677631e+00   8.8945791e-01
   4.3755455e+00   8.8945791e-01
   4.3755455e+00   8.9716518e-01
   4.5945747e+00   8.9716518e-01
   4.5945747e+00   9.0453252e-01
   4.8226038e+00   9.0453252e-01
   4.8226038e+00   9.1158388e-01
   5.0598921e+00   9.1158388e-01
   5.0598921e+00   9.1827604e-01
   5.3046832e+00   9.1827604e-01
   5.3046832e+00   9.2458117e-01
   5.5564175e+00   9.2458117e-01
   5.5564175e+00   9.3053433e-01
   5.8158329e+00   9.3053433e-01
   5.8158329e+00   9.3611078e-01
   6.0822932e+00   9.3611078e-01
   6.0822932e+00   9.4137736e-01
   6.3582647e+00   9.4137736e-01
   6.3582647e+00   9.4633659e-01
   6.6436670e+00   9.4633659e-01
   6.6436670e+00   9.5095885e-01
   6.9371662e+00   9.5095885e-01
   6.9371662e+00   9.5526161e-01
   7.2376236e+00   9.5526161e-01
   7.2376236e+00   9.5921809e-01
   7.5414671e+00   9.5921809e-01
   7.5414671e+00   9.6290159e-01
   7.8543281e+00   9.6290159e-01
   7.8543281e+00   9.6629648e-01
   8.1728534e+00   9.6629648e-01
   8.1728534e+00   9.6943620e-01
   8.4993443e+00   9.6943620e-01
   8.4993443e+00   9.7231665e-01
   8.8312230e+00   9.7231665e-01
   8.8312230e+00   9.7497404e-01
   9.1731647e+00   9.7497404e-01
   9.1731647e+00   9.7737465e-01
   9.5158574e+00   9.7737465e-01
   9.5158574e+00   9.7961696e-01
   9.8722403e+00   9.7961696e-01
   9.8722403e+00   9.8166671e-01
   1.0235464e+01   9.8166671e-01
   1.0235464e+01   9.8356045e-01
   1.0612270e+01   9.8356045e-01
   1.0612270e+01   9.8525042e-01
   1.0988666e+01   9.8525042e-01
   1.0988666e+01   9.8677407e-01
   1.1368967e+01   9.8677407e-01
   1.1368967e+01   9.8814758e-01
   1.1751711e+01   9.8814758e-01
   1.1751711e+01   9.8937352e-01
   1.2134842e+01   9.8937352e-01
   1.2134842e+01   9.9051417e-01
   1.2535013e+01   9.9051417e-01
   1.2535013e+01   9.9155441e-01
   1.2946528e+01   9.9155441e-01
   1.2946528e+01   9.9244367e-01
   1.3341331e+01   9.9244367e-01
   1.3341331e+01   9.9322113e-01
   1.3729518e+01   9.9322113e-01
   1.3729518e+01   9.9391412e-01
   1.4116756e+01   9.9391412e-01
   1.4116756e+01   9.9451653e-01
   1.4492707e+01   9.9451653e-01
   1.4492707e+01   9.9505924e-01
   1.4872620e+01   9.9505924e-01
   1.4872620e+01   9.9556007e-01
   1.5263674e+01   9.9556007e-01
   1.5263674e+01   9.9599239e-01
   1.5638238e+01   9.9599239e-01
   1.5638238e+01   9.9636895e-01
   1.6000763e+01   9.9636895e-01
   1.6000763e+01   9.9671496e-01
   1.6370235e+01   9.9671496e-01
   1.6370235e+01   9.9701257e-01
   1.6723667e+01   9.9701257e-01
   1.6723667e+01   9.9730271e-01
   1.7105981e+01   9.9730271e-01
   1.7105981e+01   9.9755742e-01
   1.7477023e+01   9.9755742e-01
   1.7477023e+01   9.9776896e-01
   1.7819930e+01   9.9776896e-01
   1.7819930e+01   9.9796211e-01
   1.8160896e+01   9.9796211e-01
   1.8160896e+01   9.9812234e-01
   1.8474673e+01   9.9812234e-01
   1.8474673e+01   9.9825852e-01
   1.8768366e+01   9.9825852e-01
   1.8768366e+01   9.9836781e-01
   1.9020163e+01   9.9836781e-01
   1.9020163e+01   9.9846267e-01
   1.9258783e+01   9.9846267e-01
   1.9258783e+01   9.9854949e-01
   1.9495925e+01   9.9854949e-01
   1.9495925e+01   9.9861322e-01
   1.9676242e+01   9.9861322e-01
   1.9676242e+01   9.9866950e-01
   1.9854407e+01   9.9866950e-01
   1.9854407e+01   9.9873082e-01
   2.0057687e+01   9.9873082e-01
   2.0057687e+01   9.9878396e-01
   2.0239327e+01   9.9878396e-01
   2.0239327e+01   9.9884163e-01
   2.0447293e+01   9.9884163e-01
   2.0447293e+01   9.9889328e-01
   2.0651717e+01   9.9889328e-01
   2.0651717e+01   9.9894231e-01
   2.0851909e+01   9.9894231e-01
   2.0851909e+01   9.9899207e-01
   2.1065790e+01   9.9899207e-01
   2.1065790e+01   9.9903491e-01
   2.1266356e+01   9.9903491e-01
   2.1266356e+01   9.9908310e-01
   2.1497329e+01   9.9908310e-01
   2.1497329e+01   9.9912948e-01
   2.1731611e+01   9.9912948e-01
   2.1731611e+01   9.9917550e-01
   2.1980887e+01   9.9917550e-01
   2.1980887e+01   9.9921810e-01
   2.2229793e+01   9.9921810e-01
   2.2229793e+01   9.9925834e-01
   2.2479123e+01   9.9925834e-01
   2.2479123e+01   9.9929099e-01
   2.2696564e+01   9.9929099e-01
   2.2696564e+01   9.9931835e-01
   2.2886651e+01   9.9931835e-01
   2.2886651e+01   9.9934666e-01
   2.3084211e+01   9.9934666e-01
   2.3084211e+01   9.9937300e-01
   2.3283892e+01   9.9937300e-01
   2.3283892e+01   9.9939522e-01
   2.3458284e+01   9.9939522e-01


==> tikz/Data/EXIT_traj_30user_Rep_4_snr_1.2_MI.dat <==
   4.6648024e-11   1.0371047e-01
   1.3382077e-02   1.0371047e-01
   1.3382077e-02   1.4398445e-01
   2.4918382e-02   1.4398445e-01
   2.4918382e-02   1.7150242e-01
   3.4544352e-02   1.7150242e-01
   3.4544352e-02   1.9264290e-01
   4.2962956e-02   1.9264290e-01
   4.2962956e-02   2.0986341e-01
   5.0423018e-02   2.0986341e-01
   5.0423018e-02   2.2462174e-01
   5.7238505e-02   2.2462174e-01
   5.7238505e-02   2.3761552e-01
   6.3682067e-02   2.3761552e-01
   6.3682067e-02   2.4944380e-01
   6.9799034e-02   2.4944380e-01
   6.9799034e-02   2.6033497e-01
   7.5667993e-02   2.6033497e-01
   7.5667993e-02   2.7037576e-01
   8.1341072e-02   2.7037576e-01
   8.1341072e-02   2.7991569e-01
   8.6866973e-02   2.7991569e-01
   8.6866973e-02   2.8915952e-01
   9.2320648e-02   2.8915952e-01
   9.2320648e-02   2.9805779e-01
   9.7744764e-02   2.9805779e-01
   9.7744764e-02   3.0661982e-01
   1.0310165e-01   3.0661982e-01
   1.0310165e-01   3.1497509e-01
   1.0852129e-01   3.1497509e-01
   1.0852129e-01   3.2324751e-01
   1.1402652e-01   3.2324751e-01
   1.1402652e-01   3.3136982e-01
   1.1955066e-01   3.3136982e-01
   1.1955066e-01   3.3945306e-01
   1.2520261e-01   3.3945306e-01
   1.2520261e-01   3.4742043e-01
   1.3087611e-01   3.4742043e-01
   1.3087611e-01   3.5526225e-01
   1.3659408e-01   3.5526225e-01
   1.3659408e-01   3.6313954e-01
   1.4243727e-01   3.6313954e-01
   1.4243727e-01   3.7102785e-01
   1.4837970e-01   3.7102785e-01
   1.4837970e-01   3.7890269e-01
   1.5440932e-01   3.7890269e-01
   1.5440932e-01   3.8682447e-01
   1.6056994e-01   3.8682447e-01
   1.6056994e-01   3.9477276e-01
   1.6685022e-01   3.9477276e-01
   1.6685022e-01   4.0273490e-01
   1.7331146e-01   4.0273490e-01
   1.7331146e-01   4.1071436e-01
   1.7997205e-01   4.1071436e-01
   1.7997205e-01   4.1878458e-01
   1.8683133e-01   4.1878458e-01
   1.8683133e-01   4.2690643e-01
   1.9386200e-01   4.2690643e-01
   1.9386200e-01   4.3511189e-01
   2.0100553e-01   4.3511189e-01
   2.0100553e-01   4.4332831e-01
   2.0833835e-01   4.4332831e-01
   2.0833835e-01   4.5163399e-01
   2.1592650e-01   4.5163399e-01
   2.1592650e-01   4.6002535e-01
   2.2365264e-01   4.6002535e-01
   2.2365264e-01   4.6844250e-01
   2.3151304e-01   4.6844250e-01
   2.3151304e-01   4.7685615e-01
   2.3959392e-01   4.7685615e-01
   2.3959392e-01   4.8541554e-01
   2.4786129e-01   4.8541554e-01
   2.4786129e-01   4.9390361e-01
   2.5622468e-01   4.9390361e-01
   2.5622468e-01   5.0247510e-01
   2.6476634e-01   5.0247510e-01
   2.6476634e-01   5.1108355e-01
   2.7346239e-01   5.1108355e-01
   2.7346239e-01   5.1978227e-01
   2.8237827e-01   5.1978227e-01
   2.8237827e-01   5.2845686e-01
   2.9146145e-01   5.2845686e-01
   2.9146145e-01   5.3717118e-01
   3.0075005e-01   5.3717118e-01
   3.0075005e-01   5.4592358e-01
   3.1020485e-01   5.4592358e-01
   3.1020485e-01   5.5475118e-01
   3.1990090e-01   5.5475118e-01
   3.1990090e-01   5.6362844e-01
   3.2989589e-01   5.6362844e-01
   3.2989589e-01   5.7258840e-01
   3.4006243e-01   5.7258840e-01
   3.4006243e-01   5.8154464e-01
   3.5033252e-01   5.8154464e-01
   3.5033252e-01   5.9047747e-01
   3.6080493e-01   5.9047747e-01
   3.6080493e-01   5.9947227e-01
   3.7148506e-01   5.9947227e-01
   3.7148506e-01   6.0860833e-01
   3.8250663e-01   6.0860833e-01
   3.8250663e-01   6.1781872e-01
   3.9375790e-01   6.1781872e-01
   3.9375790e-01   6.2716104e-01
   4.0536546e-01   6.2716104e-01
   4.0536546e-01   6.3665275e-01
   4.1722035e-01   6.3665275e-01
   4.1722035e-01   6.4624411e-01
   4.2943996e-01   6.4624411e-01
   4.2943996e-01   6.5593982e-01
   4.4196615e-01   6.5593982e-01
   4.4196615e-01   6.6575855e-01
   4.5481921e-01   6.6575855e-01
   4.5481921e-01   6.7570893e-01
   4.6806836e-01   6.7570893e-01
   4.6806836e-01   6.8579127e-01
   4.8166059e-01   6.8579127e-01
   4.8166059e-01   6.9599332e-01
   4.9563780e-01   6.9599332e-01
   4.9563780e-01   7.0622518e-01
   5.0983892e-01   7.0622518e-01
   5.0983892e-01   7.1654063e-01
   5.2440342e-01   7.1654063e-01
   5.2440342e-01   7.2692050e-01
   5.3925751e-01   7.2692050e-01
   5.3925751e-01   7.3737534e-01
   5.5447129e-01   7.3737534e-01
   5.5447129e-01   7.4793250e-01
   5.6997038e-01   7.4793250e-01
   5.6997038e-01   7.5854859e-01
   5.8580386e-01   7.5854859e-01
   5.8580386e-01   7.6921560e-01
   6.0194102e-01   7.6921560e-01
   6.0194102e-01   7.7993438e-01
   6.1835292e-01   7.7993438e-01
   6.1835292e-01   7.9064255e-01
   6.3500575e-01   7.9064255e-01
   6.3500575e-01   8.0128603e-01
   6.5173598e-01   8.0128603e-01
   6.5173598e-01   8.1185189e-01
   6.6858580e-01   8.1185189e-01
   6.6858580e-01   8.2230558e-01
   6.8543242e-01   8.2230558e-01
   6.8543242e-01   8.3263592e-01
   7.0231676e-01   8.3263592e-01
   7.0231676e-01   8.4276409e-01
   7.1902403e-01   8.4276409e-01
   7.1902403e-01   8.5259862e-01
   7.3539815e-01   8.5259862e-01
   7.3539815e-01   8.6207327e-01
   7.5130646e-01   8.6207327e-01
   7.5130646e-01   8.7131678e-01
   7.6697934e-01   8.7131678e-01
   7.6697934e-01   8.8018610e-01
   7.8218688e-01   8.8018610e-01
   7.8218688e-01   8.8870667e-01
   7.9690013e-01   8.8870667e-01
   7.9690013e-01   8.9682289e-01
   8.1098148e-01   8.9682289e-01
   8.1098148e-01   9.0449722e-01
   8.2439141e-01   9.0449722e-01
   8.2439141e-01   9.1176872e-01
   8.3716553e-01   9.1176872e-01
   8.3716553e-01   9.1860371e-01
   8.4927243e-01   9.1860371e-01
   8.4927243e-01   9.2508098e-01
   8.6081846e-01   9.2508098e-01
   8.6081846e-01   9.3120098e-01
   8.7178697e-01   9.3120098e-01
   8.7178697e-01   9.3692441e-01
   8.8212583e-01   9.3692441e-01
   8.8212583e-01   9.4227004e-01
   8.9180969e-01   9.4227004e-01
   8.9180969e-01   9.4720175e-01
   9.0076016e-01   9.4720175e-01
   9.0076016e-01   9.5180831e-01
   9.0917193e-01   9.5180831e-01
   9.0917193e-01   9.5606791e-01
   9.1697521e-01   9.5606791e-01
   9.1697521e-01   9.6002034e-01
   9.2425197e-01   9.6002034e-01
   9.2425197e-01   9.6365838e-01
   9.3097138e-01   9.6365838e-01
   9.3097138e-01   9.6702588e-01
   9.3724937e-01   9.6702588e-01
   9.3724937e-01   9.7007817e-01
   9.4294841e-01   9.7007817e-01
   9.4294841e-01   9.7293886e-01
   9.4830827e-01   9.7293886e-01
   9.4830827e-01   9.7556297e-01
   9.5323622e-01   9.7556297e-01
   9.5323622e-01   9.7799600e-01
   9.5783681e-01   9.7799600e-01
   9.5783681e-01   9.8017510e-01
   9.6196654e-01   9.8017510e-01
   9.6196654e-01   9.8214691e-01
   9.6571608e-01   9.8214691e-01
   9.6571608e-01   9.8393099e-01
   9.6910564e-01   9.8393099e-01
   9.6910564e-01   9.8552936e-01
   9.7215343e-01   9.8552936e-01
   9.7215343e-01   9.8702225e-01
   9.7500732e-01   9.8702225e-01
   9.7500732e-01   9.8838922e-01
   9.7762916e-01   9.8838922e-01
   9.7762916e-01   9.8956252e-01
   9.7987879e-01   9.8956252e-01
   9.7987879e-01   9.9059239e-01
   9.8186434e-01   9.9059239e-01
   9.8186434e-01   9.9151402e-01
   9.8364486e-01   9.9151402e-01
   9.8364486e-01   9.9231835e-01
   9.8520193e-01   9.9231835e-01
   9.8520193e-01   9.9304584e-01
   9.8662122e-01   9.9304584e-01
   9.8662122e-01   9.9371993e-01
   9.8793674e-01   9.9371993e-01
   9.8793674e-01   9.9430419e-01
   9.8907249e-01   9.9430419e-01
   9.8907249e-01   9.9481514e-01
   9.9006747e-01   9.9481514e-01
   9.9006747e-01   9.9528653e-01
   9.9098626e-01   9.9528653e-01
   9.9098626e-01   9.9569360e-01
   9.9178376e-01   9.9569360e-01
   9.9178376e-01   9.9609210e-01
   9.9256547e-01   9.9609210e-01
   9.9256547e-01   9.9644342e-01
   9.9325143e-01   9.9644342e-01
   9.9325143e-01   9.9673640e-01
   9.9382779e-01   9.9673640e-01
   9.9382779e-01   9.9700498e-01
   9.9435106e-01   9.9700498e-01
   9.9435106e-01   9.9722863e-01
   9.9479251e-01   9.9722863e-01
   9.9479251e-01   9.9741938e-01
   9.9517376e-01   9.9741938e-01
   9.9517376e-01   9.9757296e-01
   9.9547787e-01   9.9757296e-01
   9.9547787e-01   9.9770664e-01
   9.9574800e-01   9.9770664e-01
   9.9574800e-01   9.9782933e-01
   9.9600015e-01   9.9782933e-01
   9.9600015e-01   9.9791960e-01
   9.9618163e-01   9.9791960e-01
   9.9618163e-01   9.9799949e-01
   9.9635269e-01   9.9799949e-01
   9.9635269e-01   9.9808671e-01
   9.9653834e-01   9.9808671e-01
   9.9653834e-01   9.9816246e-01
   9.9669606e-01   9.9816246e-01
   9.9669606e-01   9.9824485e-01
   9.9686766e-01   9.9824485e-01
   9.9686766e-01   9.9831880e-01
   9.9702749e-01   9.9831880e-01
   9.9702749e-01   9.9838916e-01
   9.9717596e-01   9.9838916e-01
   9.9717596e-01   9.9846073e-01
   9.9732623e-01   9.9846073e-01
   9.9732623e-01   9.9852249e-01
   9.9745975e-01   9.9852249e-01
   9.9745975e-01   9.9859212e-01
   9.9760511e-01   9.9859212e-01
   9.9760511e-01   9.9865931e-01
   9.9774391e-01   9.9865931e-01
   9.9774391e-01   9.9872616e-01
   9.9788261e-01   9.9872616e-01
   9.9788261e-01   9.9878821e-01
   9.9801244e-01   9.9878821e-01
   9.9801244e-01   9.9884698e-01
   9.9813437e-01   9.9884698e-01
   9.9813437e-01   9.9889479e-01
   9.9823448e-01   9.9889479e-01
   9.9823448e-01   9.9893494e-01
   9.9831751e-01   9.9893494e-01
   9.9831751e-01   9.9897657e-01
   9.9839959e-01   9.9897657e-01
   9.9839959e-01   9.9901539e-01
   9.9847842e-01   9.9901539e-01
   9.9847842e-01   9.9904820e-01
   9.9854403e-01   9.9904820e-01


==> tikz/Data/EbN0_Gap_rate1_Rep.dat <==
   1.0000000e+00   3.4749553e+00
   2.0000000e+00   1.9658401e+00
   3.0000000e+00   1.5474271e+00
   4.0000000e+00   1.5920518e+00
   5.0000000e+00   1.4628259e+00
   6.0000000e+00   1.4055650e+00
   7.0000000e+00   1.4038128e+00
   8.0000000e+00   1.4048186e+00
   9.0000000e+00   1.4130751e+00
   1.0000000e+01   1.4407798e+00
   1.1000000e+01   1.4709225e+00
   1.2000000e+01   1.5132709e+00
   1.3000000e+01   1.5634569e+00
   1.4000000e+01   1.6200763e+00
   1.5000000e+01   1.6831703e+00
   1.6000000e+01   1.7531840e+00
   1.7000000e+01   1.8301621e+00
   1.8000000e+01   1.9143450e+00
   1.9000000e+01   2.0053506e+00
   2.0000000e+01   2.1053079e+00
   2.1000000e+01   2.2141882e+00
   2.2000000e+01   2.3340354e+00
   2.3000000e+01   2.4662943e+00
   2.4000000e+01   2.6140370e+00
   2.5000000e+01   2.7807641e+00
   2.6000000e+01   2.9719298e+00
   2.7000000e+01   3.1960210e+00
   2.8000000e+01   3.4666941e+00
   2.9000000e+01   3.8091383e+00
   3.0000000e+01   4.2770810e+00


==> tikz/Data/GA_rep_user_D.dat <==
   8.0000000e+00   9.7069539e-01
   1.6000000e+01   9.6795195e-01
   2.4000000e+01   9.6433115e-01
   3.2000000e+01   9.6208122e-01
   4.8000000e+01   9.5970417e-01
   6.4000000e+01   9.5845221e-01


==> tikz/Data/GA_rep_user_rep1.dat <==
   8.0000000e+00   9.7069539e-01
   1.6000000e+01   2.3510670e+00


==> tikz/Data/GA_rep_user_rep2.dat <==
   8.0000000e+00   1.2744902e+00
   1.6000000e+01   9.6795195e-01
   2.4000000e+01   1.1649164e+00
   3.2000000e+01   1.7527969e+00
   4.0000000e+01   3.0384552e+00


==> tikz/Data/GA_rep_user_rep3.dat <==
   8.0000000e+00   1.4378592e+00
   1.6000000e+01   1.1597346e+00
   2.4000000e+01   9.6433115e-01
   3.2000000e+01   9.9991403e-01
   4.0000000e+01   1.2406294e+00
   4.8000000e+01   1.6116073e+00
   5.6000000e+01   2.2037994e+00


==> tikz/Data/GA_rep_user_rep4.dat <==
   8.0000000e+00   1.5298797e+00
   1.6000000e+01   1.2944631e+00
   2.4000000e+01   1.1059688e+00
   3.2000000e+01   9.6208122e-01
   4.0000000e+01   9.4148709e-01
   4.8000000e+01   1.0791317e+00
   5.6000000e+01   1.2757537e+00
   6.4000000e+01   1.5474160e+00


==> tikz/Data/GA_rep_user_rep6.dat <==
   8.0000000e+00   1.6287157e+00
   1.6000000e+01   1.4537462e+00
   2.4000000e+01   1.3004622e+00
   3.2000000e+01   1.1674170e+00
   4.0000000e+01   1.0540144e+00
   4.8000000e+01   9.5970417e-01
   5.6000000e+01   8.9751070e-01
   6.4000000e+01   9.6300473e-01


==> tikz/Data/GA_rep_user_rep8.dat <==
   8.0000000e+00   1.6814214e+00
   1.6000000e+01   1.5426564e+00
   2.4000000e+01   1.4167233e+00
   3.2000000e+01   1.3032999e+00
   4.0000000e+01   1.2009829e+00
   4.8000000e+01   1.1095331e+00
   5.6000000e+01   1.0286146e+00
   6.4000000e+01   9.5845221e-01


==> tikz/Data/Gap_Rate_0.5.dat <==
   1.0000000e+00   5.0794491e+00
   2.0000000e+00   2.7485459e+00
   3.0000000e+00   2.1209871e+00
   4.0000000e+00   1.7401610e+00
   5.0000000e+00   1.5277010e+00
   6.0000000e+00   1.4152118e+00
   7.0000000e+00   1.4382047e+00
   8.0000000e+00   1.4275565e+00
   9.0000000e+00   1.3665206e+00
   1.0000000e+01   1.3338467e+00
   1.1000000e+01   1.3171962e+00
   1.2000000e+01   1.3120996e+00
   1.3000000e+01   1.3187336e+00
   1.4000000e+01   1.3195729e+00
   1.5000000e+01   1.3311463e+00
   1.6000000e+01   1.3489048e+00
   1.7000000e+01   1.3602905e+00
   1.8000000e+01   1.3756689e+00
   1.9000000e+01   1.3997573e+00
   2.0000000e+01   1.4255810e+00
   2.1000000e+01   1.4502703e+00
   2.2000000e+01   1.4787860e+00
   2.3000000e+01   1.5113512e+00
   2.4000000e+01   1.5439508e+00
   2.5000000e+01   1.5794433e+00
   2.6000000e+01   1.6163195e+00
   2.7000000e+01   1.6551833e+00
   2.8000000e+01   1.6958287e+00
   2.9000000e+01   1.7382472e+00
   3.0000000e+01   1.7827298e+00


==> tikz/Data/Gap_Rate_1.5.dat <==
   1.0000000e+00   3.1072867e+00
   2.0000000e+00   2.0791483e+00
   3.0000000e+00   2.1211744e+00
   4.0000000e+00   1.9983191e+00
   5.0000000e+00   1.9679082e+00
   6.0000000e+00   1.9425914e+00
   7.0000000e+00   1.9430077e+00
   8.0000000e+00   1.9620501e+00
   9.0000000e+00   1.9954038e+00
   1.0000000e+01   2.0414014e+00
   1.1000000e+01   2.0994201e+00
   1.2000000e+01   2.1671889e+00
   1.3000000e+01   2.2381104e+00
   1.4000000e+01   2.3221656e+00
   1.5000000e+01   2.4195475e+00
   1.6000000e+01   2.5361082e+00
   1.7000000e+01   2.6824299e+00
   1.8000000e+01   2.8781534e+00


==> tikz/Data/Gap_Rate_2.5.dat <==
   1.0000000e+00   3.7753907e+00
   2.0000000e+00   3.4660981e+00
   3.0000000e+00   4.1977086e+00
   4.0000000e+00   4.6202920e+00
   5.0000000e+00   4.9886458e+00
   6.0000000e+00   5.2662660e+00
   7.0000000e+00   5.3105243e+00
   8.0000000e+00   5.1547980e+00
   9.0000000e+00   4.7485717e+00
   1.0000000e+01   4.0397024e+00
   1.1000000e+01   3.5218498e+00
   1.2000000e+01   2.9045930e+00
   1.3000000e+01   4.3647035e+01
   1.4000000e+01   4.3968882e+01
   1.5000000e+01   4.4268515e+01
   1.6000000e+01   4.4548802e+01
   1.7000000e+01   4.4812091e+01
   1.8000000e+01   4.5060327e+01
   1.9000000e+01   4.5295138e+01
   2.0000000e+01   4.5517902e+01


==> tikz/Data/Gap_Rate_2.dat <==
   1.0000000e+00   3.0891308e+00
   2.0000000e+00   2.7272892e+00
   3.0000000e+00   2.9644008e+00
   4.0000000e+00   3.0226054e+00
   5.0000000e+00   3.0490540e+00
   6.0000000e+00   3.0943906e+00
   7.0000000e+00   3.0936736e+00
   8.0000000e+00   3.0888561e+00
   9.0000000e+00   3.0883899e+00
   1.0000000e+01   3.0480839e+00
   1.1000000e+01   2.9968069e+00
   1.2000000e+01   2.9367767e+00
   1.3000000e+01   2.8889735e+00
   1.4000000e+01   2.8935155e+00
   1.5000000e+01   3.1167280e+00
   1.6000000e+01   4.5489416e+01
   1.7000000e+01   4.5752705e+01
   1.8000000e+01   4.6000941e+01
   1.9000000e+01   4.6235752e+01
   2.0000000e+01   4.6458516e+01


==> tikz/Data/Gap_Rep.dat <==
1.000000e+00 2.776807e+00 5.588473e+00 200          200
2.000000e+00 1.267480e+00 1.871063e+00 3.534700e+00 1.221313e+01
4.000000e+00 1.054877e+00 1.077878e+00 1.492845e+00 2.652072e+00
6.000000e+00 9.857467e-01 1.038517e+00 1.146929e+00 1.663623e+00
8.000000e+00 9.869210e-01 9.862976e-01 1.162456e+00 1.339174e+00
1.000000e+01 1.021124e+00 1.000611e+00 1.077198e+00 1.217573e+00
1.200000e+01 1.079807e+00 1.026854e+00 1.061004e+00 1.257868e+00
1.400000e+01 1.156248e+00 1.071892e+00 1.067958e+00 1.186042e+00
1.600000e+01 1.247885e+00 1.130591e+00 1.093300e+00 1.150987e+00
1.800000e+01 1.353216e+00 1.198189e+00 1.114941e+00 1.140227e+00
2.000000e+01 1.470812e+00 1.272874e+00 1.154319e+00 1.145035e+00
2.200000e+01 1.600230e+00 1.353200e+00 1.193765e+00 1.146573e+00
2.400000e+01 1.739889e+00 1.438708e+00 1.241040e+00 1.160490e+00


==> tikz/Data/Power_Gap_3dB_Rep4_0dB_AVG.dat <==
   4.0000000e+00   1.0995384e-01   4.0000000e+01   5.3461429e-01   1.7673600e-01
   4.0000000e+00   3.3271779e-01   3.8000000e+01   5.1088863e-01   1.7407079e-01
   4.0000000e+00   5.6752875e-01   3.6000000e+01   4.9099235e-01   1.6884806e-01
   4.0000000e+00   8.1576459e-01   3.4000000e+01   4.7101214e-01   1.6314029e-01
   4.0000000e+00   1.0790540e+00   3.2000000e+01   4.5072094e-01   1.5739844e-01
   4.0000000e+00   1.3593412e+00   3.0000000e+01   4.3816615e-01   1.4619800e-01
   4.0000000e+00   1.6589734e+00   2.8000000e+01   6.5642197e-01   1.0681071e-02
   4.0000000e+00   1.9808203e+00   2.6000000e+01   6.2966226e-01   1.7811538e-03
   4.0000000e+00   2.3284413e+00   2.4000000e+01   5.8396934e-01   4.0666667e-04
   4.0000000e+00   2.7063269e+00   2.2000000e+01   5.3611374e-01   2.6363636e-05
   4.0000000e+00   3.1202538e+00   2.0000000e+01   4.8747094e-01   1.6500000e-05
   4.0000000e+00   3.5778287e+00   1.8000000e+01   4.3874965e-01   1.0000000e-06
   4.0000000e+00   4.0893539e+00   1.6000000e+01   3.8999982e-01   1.0000000e-06
   4.0000000e+00   4.6692734e+00   1.4000000e+01   3.4124819e-01   1.0000000e-06
   4.0000000e+00   5.3387413e+00   1.2000000e+01   2.9249998e-01   1.0000000e-06
   4.0000000e+00   6.1305538e+00   1.0000000e+01   2.4374935e-01   1.0000000e-06
   4.0000000e+00   7.0996539e+00   8.0000000e+00   1.9499956e-01   1.0000000e-06
   4.0000000e+00   8.3490413e+00   6.0000000e+00   1.4624966e-01   1.0000000e-06
   4.0000000e+00   1.0109954e+01   4.0000000e+00   9.7499784e-02   1.0000000e-06
   4.0000000e+00   1.3120254e+01   2.0000000e+00   4.8749989e-02   1.0000000e-06


==> tikz/Data/Power_Gap_3dB_Rep4_0dB_RepEqualized_AVG.dat <==
   4.0000000e+00   1.0995384e-01   4.0000000e+01   1.2374683e-01   3.3335775e-01
   4.0000000e+00   3.3271779e-01   3.8000000e+01   1.2874421e-01   3.2536553e-01
   4.0000000e+00   5.6752875e-01   3.6000000e+01   1.5911587e-01   3.0152111e-01
   4.0000000e+00   8.1576459e-01   3.4000000e+01   8.2868472e-01   1.5000000e-05
   4.0000000e+00   1.0790540e+00   3.2000000e+01   7.7962932e-01   6.1562500e-05
   4.0000000e+00   1.3593412e+00   3.0000000e+01   7.3114549e-01   1.3666667e-05
   4.0000000e+00   1.6589734e+00   2.8000000e+01   6.8246382e-01   1.8214286e-05


==> tikz/Data/Power_Gap_3dB_Rep4_0dB_StrongUsers.dat <==
   4.0000000e+00  -5.9042482e-01   4.7000000e+01   1.5977392e-01   3.2476391e-01
   4.0000000e+00  -4.0157138e-01   4.5000000e+01   1.7872775e-01   3.1134000e-01
   4.0000000e+00  -2.0413080e-01   4.3000000e+01   1.9998521e-01   2.9570524e-01
   4.0000000e+00   2.7151891e-03   4.1000000e+01   9.9702170e-01   5.4450000e-04
   4.0000000e+00   2.1990769e-01   3.9000000e+01   9.5042850e-01   4.4736842e-05
   4.0000000e+00   4.4853652e-01   3.7000000e+01   9.0121395e-01   3.0555556e-05
   4.0000000e+00   6.8987331e-01   3.5000000e+01   8.5311678e-01   2.9411765e-06
   4.0000000e+00   9.4541436e-01   3.3000000e+01   8.0433125e-01   1.1875000e-05
   4.0000000e+00   1.2169368e+00   3.1000000e+01   7.5555222e-01   2.0000000e-05
   4.0000000e+00   1.5065738e+00   2.9000000e+01   7.0687500e-01   1.0000000e-06
   4.0000000e+00   1.8169161e+00   2.7000000e+01   6.5812500e-01   1.0000000e-06
   4.0000000e+00   2.1511537e+00   2.5000000e+01   6.0937500e-01   1.0000000e-06
   4.0000000e+00   2.5132754e+00   2.3000000e+01   5.6062500e-01   1.0000000e-06
   4.0000000e+00   2.9083608e+00   2.1000000e+01   5.1187500e-01   1.0000000e-06
   4.0000000e+00   3.3430177e+00   1.9000000e+01   4.6312500e-01   1.0000000e-06
   4.0000000e+00   3.8260645e+00   1.7000000e+01   4.1437500e-01   1.0000000e-06
   4.0000000e+00   4.3696412e+00   1.5000000e+01   3.6562500e-01   1.0000000e-06
   4.0000000e+00   4.9911202e+00   1.3000000e+01   3.1687500e-01   1.0000000e-06
   4.0000000e+00   5.7166269e+00   1.1000000e+01   2.6812500e-01   1.0000000e-06
   4.0000000e+00   6.5881287e+00   9.0000000e+00   2.1937500e-01   1.0000000e-06
   4.0000000e+00   7.6795734e+00   7.0000000e+00   1.7062500e-01   1.0000000e-06
   4.0000000e+00   9.1408537e+00   5.0000000e+00   1.2187500e-01   1.0000000e-06



==> tikz/Data/Power_Gap_3dB_Rep4_0dB_WeakUsers.dat <==
   4.0000000e+00   1.0995384e-01   4.0000000e+01   9.5203613e-02   3.5329250e-01
   4.0000000e+00   3.3271779e-01   3.8000000e+01   9.7437417e-02   3.4775684e-01
   4.0000000e+00   5.6752875e-01   3.6000000e+01   1.0499267e-01   3.3762889e-01
   4.0000000e+00   8.1576459e-01   3.4000000e+01   1.1327954e-01   3.2627882e-01
   4.0000000e+00   1.0790540e+00   3.2000000e+01   1.2144253e-01   3.1479688e-01
   4.0000000e+00   1.3593412e+00   3.0000000e+01   1.4508231e-01   2.9239600e-01
   4.0000000e+00   1.6589734e+00   2.8000000e+01   6.3034394e-01   2.1362143e-02
   4.0000000e+00   1.9808203e+00   2.6000000e+01   6.2557452e-01   3.5623077e-03
   4.0000000e+00   2.3284413e+00   2.4000000e+01   5.8293869e-01   8.1333333e-04
   4.0000000e+00   2.7063269e+00   2.2000000e+01   5.3597749e-01   5.2727273e-05
   4.0000000e+00   3.1202538e+00   2.0000000e+01   4.8744188e-01   3.3000000e-05
   4.0000000e+00   3.5778287e+00   1.8000000e+01   4.3874930e-01   1.0000000e-06
   4.0000000e+00   4.0893539e+00   1.6000000e+01   3.8999964e-01   1.0000000e-06
   4.0000000e+00   4.6692734e+00   1.4000000e+01   3.4124638e-01   1.0000000e-06
   4.0000000e+00   5.3387413e+00   1.2000000e+01   2.9249996e-01   1.0000000e-06
   4.0000000e+00   6.1305538e+00   1.0000000e+01   2.4374870e-01   1.0000000e-06
   4.0000000e+00   7.0996539e+00   8.0000000e+00   1.9499913e-01   1.0000000e-06
   4.0000000e+00   8.3490413e+00   6.0000000e+00   1.4624931e-01   1.0000000e-06
   4.0000000e+00   1.0109954e+01   4.0000000e+00   9.7499569e-02   1.0000000e-06



==> tikz/Data/Power_Gap_3dB_rep_4.dat <==
   0.0000000e-01   2.8400000e-01
   1.0000000e-01   2.7389000e-01
   2.0000000e-01   2.7391166e-01
   3.0000000e-01   2.6304400e-01
   4.0000000e-01   2.5817633e-01
   5.0000000e-01   2.4390000e-01
   6.0000000e-01   1.7600000e-04
   7.0000000e-01   8.6000000e-05
   8.0000000e-01   9.9670000e-05
   9.0000000e-01   7.0670000e-05
   1.0000000e+00   8.1670000e-05
   1.1000000e+00   7.1670000e-05


==> tikz/Data/QPSK_4_0dB.dat <==
   4.0000000e+00   1.0995384e-01   2.0000000e+01   5.3399105e-02   3.4150900e-01
   4.0000000e+00   3.3271779e-01   1.9000000e+01   5.6790554e-02   3.3268711e-01
   4.0000000e+00   5.6752875e-01   1.8000000e+01   5.9856842e-02   3.2294556e-01
   4.0000000e+00   8.1576459e-01   1.7000000e+01   6.7078548e-02   3.0713971e-01
   4.0000000e+00   8.2905397e-01   1.6000000e+01   8.7727322e-02   2.7530906e-01
   4.0000000e+00   8.7905397e-01   1.6000000e+01   8.8786373e-02   2.7506750e-01
   4.0000000e+00   9.2905397e-01   1.6000000e+01   3.8944586e-01   3.2906250e-04
   4.0000000e+00   9.7905397e-01   1.6000000e+01   3.8956098e-01   1.6906250e-04
   4.0000000e+00   1.0290540e+00   1.6000000e+01   3.8971237e-01   7.9062500e-05
   4.0000000e+00   1.0790540e+00   1.6000000e+01   3.8951475e-01   1.0422000e-04
   4.0000000e+00   1.3593412e+00   1.5000000e+01   3.6557742e-01   1.7000000e-05
   4.0000000e+00   1.6589734e+00   1.4000000e+01   3.4120744e-01   1.7857143e-05
   4.0000000e+00   1.9808203e+00   1.3000000e+01   3.1673277e-01   2.6153846e-05
   4.0000000e+00   2.3284413e+00   1.2000000e+01   2.9249913e-01   8.3333333e-07
   4.0000000e+00   2.7063269e+00   1.1000000e+01   2.6812420e-01   1.8181818e-06
   4.0000000e+00   3.1202538e+00   1.0000000e+01   2.4374995e-01   1.0000000e-06
   4.0000000e+00   3.5778287e+00   9.0000000e+00   2.1937322e-01   1.6666667e-06
   4.0000000e+00   4.0893539e+00   8.0000000e+00   1.9499987e-01   1.0000000e-06
   4.0000000e+00   4.6692734e+00   7.0000000e+00   1.7060145e-01   1.2857143e-05
   4.0000000e+00   5.3387413e+00   6.0000000e+00   1.4624984e-01   1.0000000e-06
   4.0000000e+00   6.1305538e+00   5.0000000e+00   1.2187488e-01   1.0000000e-06
   4.0000000e+00   7.0996539e+00   4.0000000e+00   9.7499646e-02   1.0000000e-06
   4.0000000e+00   8.3490413e+00   3.0000000e+00   7.3124951e-02   1.0000000e-06
   4.0000000e+00   1.0109954e+01   2.0000000e+00   4.8749898e-02   1.0000000e-06


==> tikz/Data/Rep_user_flex_1.dat <==
   1.0000000e+00   2.1000000e+01   8.4550687e-02   4.0460786e-01
   1.0000000e+00   2.0000000e+01   8.6935425e-02   4.0071750e-01
   1.0000000e+00   1.9000000e+01   8.8300841e-02   3.9743684e-01
   1.0000000e+00   1.8000000e+01   8.7997722e-02   3.9466139e-01
   1.0000000e+00   1.7000000e+01   9.0259708e-02   3.9035206e-01
   1.0000000e+00   1.6000000e+01   8.9796106e-02   3.8760000e-01
   1.0000000e+00   1.5000000e+01   9.3841199e-02   3.8115000e-01
   1.0000000e+00   1.4000000e+01   9.5820197e-02   3.7601357e-01
   1.0000000e+00   1.3000000e+01   1.0417577e-01   3.6565077e-01
   1.0000000e+00   1.2000000e+01   1.0437072e-01   3.5992292e-01
   1.0000000e+00   1.1000000e+01   1.1483201e-01   3.4679773e-01
   1.0000000e+00   1.0000000e+01   6.3405190e-02   3.2700400e-01
   1.0000000e+00   9.0000000e+00   1.3935190e-01   2.7509167e-01
   1.0000000e+00   8.0000000e+00   7.7999837e-01   6.2500000e-07
   1.0000000e+00   7.0000000e+00   6.8247888e-01   6.4285714e-06
   1.0000000e+00   6.0000000e+00   5.8499869e-01   1.0000000e-06
   1.0000000e+00   5.0000000e+00   4.8748218e-01   9.0000000e-06
   1.0000000e+00   4.0000000e+00   3.8999959e-01   1.0000000e-06
   1.0000000e+00   3.0000000e+00   2.9249873e-01   1.0000000e-06
   1.0000000e+00   2.0000000e+00   1.9499860e-01   1.0000000e-06

==> tikz/Data/Rep_user_flex_1_0dB.dat <==
   1.0000000e+00  -3.1122391e+00   7.0000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   6.9000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   6.8000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   6.7000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   6.6000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   6.5000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   6.4000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   6.3000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   6.2000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   6.1000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   6.0000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   5.9000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   5.8000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   5.7000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   5.6000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   5.5000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   5.4000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   5.3000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   5.2000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   5.1000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   5.0000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   4.9000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   4.8000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   4.7000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   4.6000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   4.5000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   4.4000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   4.3000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   4.2000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   4.1000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   4.0000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   3.9000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   3.8000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   3.7000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   3.6000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   3.5000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   3.4000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   3.3000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   3.2000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   3.1000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   3.0000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   2.9000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   2.8000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   2.7000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   2.6000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   2.5000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   2.4000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   2.3000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   2.2000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   2.1000000e+01   8.4550687e-02   4.0460786e-01
   1.0000000e+00  -2.9003461e+00   2.0000000e+01   8.6935425e-02   4.0071750e-01
   1.0000000e+00  -2.6775822e+00   1.9000000e+01   8.8300841e-02   3.9743684e-01
   1.0000000e+00  -2.4427712e+00   1.8000000e+01   8.7997722e-02   3.9466139e-01
   1.0000000e+00  -2.1945354e+00   1.7000000e+01   9.0259708e-02   3.9035206e-01
   1.0000000e+00  -1.9312460e+00   1.6000000e+01   8.9796106e-02   3.8760000e-01
   1.0000000e+00  -1.6509587e+00   1.5000000e+01   9.3841199e-02   3.8115000e-01
   1.0000000e+00  -1.3513265e+00   1.4000000e+01   9.5820197e-02   3.7601357e-01
   1.0000000e+00  -1.0294797e+00   1.3000000e+01   1.0417577e-01   3.6565077e-01
   1.0000000e+00  -6.8185862e-01   1.2000000e+01   1.0437072e-01   3.5992292e-01
   1.0000000e+00  -3.0397301e-01   1.1000000e+01   1.1483201e-01   3.4679773e-01
   1.0000000e+00   1.0995384e-01   1.0000000e+01   6.3405190e-02   3.2700400e-01
   1.0000000e+00   5.6752875e-01   9.0000000e+00   1.3935190e-01   2.7509167e-01
   1.0000000e+00   1.0790540e+00   8.0000000e+00   7.7999837e-01   6.2500000e-07
   1.0000000e+00   1.6589734e+00   7.0000000e+00   6.8247888e-01   6.4285714e-06
   1.0000000e+00   2.3284413e+00   6.0000000e+00   5.8499869e-01   1.0000000e-06
   1.0000000e+00   3.1202538e+00   5.0000000e+00   4.8748218e-01   9.0000000e-06
   1.0000000e+00   4.0893539e+00   4.0000000e+00   3.8999959e-01   1.0000000e-06
   1.0000000e+00   5.3387413e+00   3.0000000e+00   2.9249873e-01   1.0000000e-06
   1.0000000e+00   7.0996539e+00   2.0000000e+00   1.9499860e-01   1.0000000e-06


==> tikz/Data/Rep_user_flex_2.dat <==
   2.0000000e+00   3.0000000e+01   9.1969414e-02   3.8219167e-01
   2.0000000e+00   2.9000000e+01   9.4305036e-02   3.7847534e-01
   2.0000000e+00   2.8000000e+01   9.3707537e-02   3.7699089e-01
   2.0000000e+00   2.7000000e+01   9.6500931e-02   3.7257926e-01
   2.0000000e+00   2.6000000e+01   9.8591384e-02   3.6871192e-01
   2.0000000e+00   2.5000000e+01   1.0066069e-01   3.6503600e-01
   2.0000000e+00   2.4000000e+01   1.0343725e-01   3.6051667e-01
   2.0000000e+00   2.3000000e+01   1.0526767e-01   3.5599152e-01
   2.0000000e+00   2.2000000e+01   1.0957393e-01   3.4949750e-01
   2.0000000e+00   2.1000000e+01   1.1576856e-01   3.4182262e-01
   2.0000000e+00   2.0000000e+01   1.2325157e-01   3.3349875e-01
   2.0000000e+00   1.9000000e+01   1.3601151e-01   3.2060842e-01
   2.0000000e+00   1.8000000e+01   1.1982687e-01   3.0466472e-01
   2.0000000e+00   1.7000000e+01   8.2631662e-01   5.9676471e-04
   2.0000000e+00   1.6000000e+01   7.7992333e-01   5.3125000e-06
   2.0000000e+00   1.5000000e+01   7.3121899e-01   8.0000000e-06
   2.0000000e+00   1.4000000e+01   6.8249862e-01   1.0000000e-06
   2.0000000e+00   1.3000000e+01   6.3374957e-01   1.0000000e-06
   2.0000000e+00   1.2000000e+01   5.8499843e-01   4.1666667e-07
   2.0000000e+00   1.1000000e+01   5.3624402e-01   5.0000000e-06
   2.0000000e+00   1.0000000e+01   4.8749896e-01   1.0000000e-06
   2.0000000e+00   9.0000000e+00   4.3874956e-01   1.0000000e-06
   2.0000000e+00   8.0000000e+00   3.8999788e-01   6.2500000e-07
   2.0000000e+00   7.0000000e+00   3.4124864e-01   1.0000000e-06
   2.0000000e+00   6.0000000e+00   2.9249981e-01   1.0000000e-06
   2.0000000e+00   5.0000000e+00   2.4374978e-01   1.0000000e-06
   2.0000000e+00   4.0000000e+00   1.9499986e-01   1.0000000e-06
   2.0000000e+00   3.0000000e+00   1.4624988e-01   1.0000000e-06
   2.0000000e+00   2.0000000e+00   9.7499972e-02   1.0000000e-06


==> tikz/Data/Rep_user_flex_2_0dB.dat <==
   2.0000000e+00  -1.6509587e+00   7.0000000e+01   0.0000000e+00   5.0000000e-01
   2.0000000e+00  -1.6509587e+00   6.9000000e+01   0.0000000e+00   5.0000000e-01
   2.0000000e+00  -1.6509587e+00   6.8000000e+01   0.0000000e+00   5.0000000e-01
   2.0000000e+00  -1.6509587e+00   6.7000000e+01   0.0000000e+00   5.0000000e-01
   2.0000000e+00  -1.6509587e+00   6.6000000e+01   0.0000000e+00   5.0000000e-01
   2.0000000e+00  -1.6509587e+00   6.5000000e+01   0.0000000e+00   5.0000000e-01
   2.0000000e+00  -1.6509587e+00   6.4000000e+01   0.0000000e+00   5.0000000e-01
   2.0000000e+00  -1.6509587e+00   6.3000000e+01   0.0000000e+00   5.0000000e-01
   2.0000000e+00  -1.6509587e+00   6.2000000e+01   0.0000000e+00   5.0000000e-01
   2.0000000e+00  -1.6509587e+00   6.1000000e+01   0.0000000e+00   5.0000000e-01
   2.0000000e+00  -1.6509587e+00   6.0000000e+01   0.0000000e+00   5.0000000e-01
   2.0000000e+00  -1.6509587e+00   5.9000000e+01   0.0000000e+00   5.0000000e-01
   2.0000000e+00  -1.6509587e+00   5.8000000e+01   0.0000000e+00   5.0000000e-01
   2.0000000e+00  -1.6509587e+00   5.7000000e+01   0.0000000e+00   5.0000000e-01
   2.0000000e+00  -1.6509587e+00   5.6000000e+01   0.0000000e+00   5.0000000e-01
   2.0000000e+00  -1.6509587e+00   5.5000000e+01   0.0000000e+00   5.0000000e-01
   2.0000000e+00  -1.6509587e+00   5.4000000e+01   0.0000000e+00   5.0000000e-01
   2.0000000e+00  -1.6509587e+00   5.3000000e+01   0.0000000e+00   5.0000000e-01
   2.0000000e+00  -1.6509587e+00   5.2000000e+01   0.0000000e+00   5.0000000e-01
   2.0000000e+00  -1.6509587e+00   5.1000000e+01   0.0000000e+00   5.0000000e-01
   2.0000000e+00  -1.6509587e+00   5.0000000e+01   0.0000000e+00   5.0000000e-01
   2.0000000e+00  -1.6509587e+00   4.9000000e+01   0.0000000e+00   5.0000000e-01
   2.0000000e+00  -1.6509587e+00   4.8000000e+01   0.0000000e+00   5.0000000e-01
   2.0000000e+00  -1.6509587e+00   4.7000000e+01   0.0000000e+00   5.0000000e-01
   2.0000000e+00  -1.6509587e+00   4.6000000e+01   0.0000000e+00   5.0000000e-01
   2.0000000e+00  -1.6509587e+00   4.5000000e+01   0.0000000e+00   5.0000000e-01
   2.0000000e+00  -1.6509587e+00   4.4000000e+01   0.0000000e+00   5.0000000e-01
   2.0000000e+00  -1.6509587e+00   4.3000000e+01   0.0000000e+00   5.0000000e-01
   2.0000000e+00  -1.6509587e+00   4.2000000e+01   0.0000000e+00   5.0000000e-01
   2.0000000e+00  -1.6509587e+00   4.1000000e+01   0.0000000e+00   5.0000000e-01
   2.0000000e+00  -1.6509587e+00   4.0000000e+01   0.0000000e+00   5.0000000e-01
   2.0000000e+00  -1.6509587e+00   3.9000000e+01   0.0000000e+00   5.0000000e-01
   2.0000000e+00  -1.6509587e+00   3.8000000e+01   0.0000000e+00   5.0000000e-01
   2.0000000e+00  -1.6509587e+00   3.7000000e+01   0.0000000e+00   5.0000000e-01
   2.0000000e+00  -1.6509587e+00   3.6000000e+01   0.0000000e+00   5.0000000e-01
   2.0000000e+00  -1.6509587e+00   3.5000000e+01   0.0000000e+00   5.0000000e-01
   2.0000000e+00  -1.6509587e+00   3.4000000e+01   0.0000000e+00   5.0000000e-01
   2.0000000e+00  -1.6509587e+00   3.3000000e+01   0.0000000e+00   5.0000000e-01
   2.0000000e+00  -1.6509587e+00   3.2000000e+01   0.0000000e+00   5.0000000e-01
   2.0000000e+00  -1.6509587e+00   3.1000000e+01   0.0000000e+00   5.0000000e-01
   2.0000000e+00  -1.6509587e+00   3.0000000e+01   9.1969414e-02   3.8219167e-01
   2.0000000e+00  -1.5037262e+00   2.9000000e+01   9.4305036e-02   3.7847534e-01
   2.0000000e+00  -1.3513265e+00   2.8000000e+01   9.3707537e-02   3.7699089e-01
   2.0000000e+00  -1.1933838e+00   2.7000000e+01   9.6500931e-02   3.7257926e-01
   2.0000000e+00  -1.0294797e+00   2.6000000e+01   9.8591384e-02   3.6871192e-01
   2.0000000e+00  -8.5914629e-01   2.5000000e+01   1.0066069e-01   3.6503600e-01
   2.0000000e+00  -6.8185862e-01   2.4000000e+01   1.0343725e-01   3.6051667e-01
   2.0000000e+00  -4.9702456e-01   2.3000000e+01   1.0526767e-01   3.5599152e-01
   2.0000000e+00  -3.0397301e-01   2.2000000e+01   1.0957393e-01   3.4949750e-01
   2.0000000e+00  -1.0193915e-01   2.1000000e+01   1.1576856e-01   3.4182262e-01
   2.0000000e+00   1.0995384e-01   2.0000000e+01   1.2325157e-01   3.3349875e-01
   2.0000000e+00   3.3271779e-01   1.9000000e+01   1.3601151e-01   3.2060842e-01
   2.0000000e+00   5.6752875e-01   1.8000000e+01   1.1982687e-01   3.0466472e-01
   2.0000000e+00   8.1576459e-01   1.7000000e+01   8.2631662e-01   5.9676471e-04
   2.0000000e+00   1.0790540e+00   1.6000000e+01   7.7992333e-01   5.3125000e-06
   2.0000000e+00   1.3593412e+00   1.5000000e+01   7.3121899e-01   8.0000000e-06
   2.0000000e+00   1.6589734e+00   1.4000000e+01   6.8249862e-01   1.0000000e-06
   2.0000000e+00   1.9808203e+00   1.3000000e+01   6.3374957e-01   1.0000000e-06
   2.0000000e+00   2.3284413e+00   1.2000000e+01   5.8499843e-01   4.1666667e-07
   2.0000000e+00   2.7063269e+00   1.1000000e+01   5.3624402e-01   5.0000000e-06
   2.0000000e+00   3.1202538e+00   1.0000000e+01   4.8749896e-01   1.0000000e-06
   2.0000000e+00   3.5778287e+00   9.0000000e+00   4.3874956e-01   1.0000000e-06
   2.0000000e+00   4.0893539e+00   8.0000000e+00   3.8999788e-01   6.2500000e-07
   2.0000000e+00   4.6692734e+00   7.0000000e+00   3.4124864e-01   1.0000000e-06
   2.0000000e+00   5.3387413e+00   6.0000000e+00   2.9249981e-01   1.0000000e-06
   2.0000000e+00   6.1305538e+00   5.0000000e+00   2.4374978e-01   1.0000000e-06
   2.0000000e+00   7.0996539e+00   4.0000000e+00   1.9499986e-01   1.0000000e-06
   2.0000000e+00   8.3490413e+00   3.0000000e+00   1.4624988e-01   1.0000000e-06
   2.0000000e+00   1.0109954e+01   2.0000000e+00   9.7499972e-02   1.0000000e-06


==> tikz/Data/Rep_user_flex_3.dat <==
   3.0000000e+00   3.8000000e+01   9.8293631e-02   3.6750579e-01
   3.0000000e+00   3.7000000e+01   9.9842360e-02   3.6470649e-01
   3.0000000e+00   3.6000000e+01   1.0229429e-01   3.6068194e-01
   3.0000000e+00   3.5000000e+01   1.0355309e-01   3.5801000e-01
   3.0000000e+00   3.4000000e+01   1.0840132e-01   3.5247794e-01
   3.0000000e+00   3.3000000e+01   1.0831111e-01   3.5095606e-01
   3.0000000e+00   3.2000000e+01   1.1185250e-01   3.4583219e-01
   3.0000000e+00   3.1000000e+01   1.1467678e-01   3.4162161e-01
   3.0000000e+00   3.0000000e+01   1.2060205e-01   3.3481567e-01
   3.0000000e+00   2.9000000e+01   1.2615006e-01   3.2859276e-01
   3.0000000e+00   2.8000000e+01   1.3506878e-01   3.1920643e-01
   3.0000000e+00   2.7000000e+01   1.5243376e-01   3.0512556e-01
   3.0000000e+00   2.6000000e+01   1.5096294e-01   2.8975731e-01
   3.0000000e+00   2.5000000e+01   8.1207556e-01   6.0000000e-05
   3.0000000e+00   2.4000000e+01   7.7990126e-01   2.8750000e-05
   3.0000000e+00   2.3000000e+01   7.4749380e-01   1.7391304e-06
   3.0000000e+00   2.2000000e+01   7.1495648e-01   1.4545455e-05
   3.0000000e+00   2.1000000e+01   6.8248631e-01   3.3333333e-06
   3.0000000e+00   2.0000000e+01   6.4999679e-01   1.5000000e-06
   3.0000000e+00   1.9000000e+01   6.1749166e-01   5.2631579e-06
   3.0000000e+00   1.8000000e+01   5.8499916e-01   1.0000000e-06
   3.0000000e+00   1.7000000e+01   5.5249865e-01   5.8823529e-07
   3.0000000e+00   1.6000000e+01   5.1999952e-01   1.0000000e-06
   3.0000000e+00   1.5000000e+01   4.8749796e-01   1.6666667e-06
   3.0000000e+00   1.4000000e+01   4.5499956e-01   3.5714286e-07
   3.0000000e+00   1.3000000e+01   4.2249821e-01   1.9230769e-06
   3.0000000e+00   1.2000000e+01   3.8999517e-01   5.4166667e-06
   3.0000000e+00   1.1000000e+01   3.5749950e-01   1.0000000e-06
   3.0000000e+00   1.0000000e+01   3.2499991e-01   1.0000000e-06
   3.0000000e+00   9.0000000e+00   2.9249663e-01   3.8888889e-06
   3.0000000e+00   8.0000000e+00   2.5999992e-01   1.0000000e-06
   3.0000000e+00   7.0000000e+00   2.2749960e-01   7.1428571e-07
   3.0000000e+00   6.0000000e+00   1.9499998e-01   1.0000000e-06
   3.0000000e+00   5.0000000e+00   1.6249949e-01   1.0000000e-06
   3.0000000e+00   4.0000000e+00   1.2999983e-01   1.0000000e-06
   3.0000000e+00   3.0000000e+00   9.7499997e-02   1.0000000e-06
   3.0000000e+00   2.0000000e+00   6.4999431e-02   1.0000000e-06


==> tikz/Data/Rep_user_flex_3_0dB.dat <==
   3.0000000e+00  -9.1666958e-01   7.0000000e+01   0.0000000e+00   5.0000000e-01
   3.0000000e+00  -9.1666958e-01   6.9000000e+01   0.0000000e+00   5.0000000e-01
   3.0000000e+00  -9.1666958e-01   6.8000000e+01   0.0000000e+00   5.0000000e-01
   3.0000000e+00  -9.1666958e-01   6.7000000e+01   0.0000000e+00   5.0000000e-01
   3.0000000e+00  -9.1666958e-01   6.6000000e+01   0.0000000e+00   5.0000000e-01
   3.0000000e+00  -9.1666958e-01   6.5000000e+01   0.0000000e+00   5.0000000e-01
   3.0000000e+00  -9.1666958e-01   6.4000000e+01   0.0000000e+00   5.0000000e-01
   3.0000000e+00  -9.1666958e-01   6.3000000e+01   0.0000000e+00   5.0000000e-01
   3.0000000e+00  -9.1666958e-01   6.2000000e+01   0.0000000e+00   5.0000000e-01
   3.0000000e+00  -9.1666958e-01   6.1000000e+01   0.0000000e+00   5.0000000e-01
   3.0000000e+00  -9.1666958e-01   6.0000000e+01   0.0000000e+00   5.0000000e-01
   3.0000000e+00  -9.1666958e-01   5.9000000e+01   0.0000000e+00   5.0000000e-01
   3.0000000e+00  -9.1666958e-01   5.8000000e+01   0.0000000e+00   5.0000000e-01
   3.0000000e+00  -9.1666958e-01   5.7000000e+01   0.0000000e+00   5.0000000e-01
   3.0000000e+00  -9.1666958e-01   5.6000000e+01   0.0000000e+00   5.0000000e-01
   3.0000000e+00  -9.1666958e-01   5.5000000e+01   0.0000000e+00   5.0000000e-01
   3.0000000e+00  -9.1666958e-01   5.4000000e+01   0.0000000e+00   5.0000000e-01
   3.0000000e+00  -9.1666958e-01   5.3000000e+01   0.0000000e+00   5.0000000e-01
   3.0000000e+00  -9.1666958e-01   5.2000000e+01   0.0000000e+00   5.0000000e-01
   3.0000000e+00  -9.1666958e-01   5.1000000e+01   0.0000000e+00   5.0000000e-01
   3.0000000e+00  -9.1666958e-01   5.0000000e+01   0.0000000e+00   5.0000000e-01
   3.0000000e+00  -9.1666958e-01   4.9000000e+01   0.0000000e+00   5.0000000e-01
   3.0000000e+00  -9.1666958e-01   4.8000000e+01   0.0000000e+00   5.0000000e-01
   3.0000000e+00  -9.1666958e-01   4.7000000e+01   0.0000000e+00   5.0000000e-01
   3.0000000e+00  -9.1666958e-01   4.6000000e+01   0.0000000e+00   5.0000000e-01
   3.0000000e+00  -9.1666958e-01   4.5000000e+01   0.0000000e+00   5.0000000e-01
   3.0000000e+00  -9.1666958e-01   4.4000000e+01   0.0000000e+00   5.0000000e-01
   3.0000000e+00  -9.1666958e-01   4.3000000e+01   0.0000000e+00   5.0000000e-01
   3.0000000e+00  -9.1666958e-01   4.2000000e+01   0.0000000e+00   5.0000000e-01
   3.0000000e+00  -9.1666958e-01   4.1000000e+01   0.0000000e+00   5.0000000e-01
   3.0000000e+00  -9.1666958e-01   4.0000000e+01   0.0000000e+00   5.0000000e-01
   3.0000000e+00  -9.1666958e-01   3.9000000e+01   0.0000000e+00   5.0000000e-01
   3.0000000e+00  -9.1666958e-01   3.8000000e+01   9.8293631e-02   3.6750579e-01
   3.0000000e+00  -8.0085085e-01   3.7000000e+01   9.9842360e-02   3.6470649e-01
   3.0000000e+00  -6.8185862e-01   3.6000000e+01   1.0229429e-01   3.6068194e-01
   3.0000000e+00  -5.5951405e-01   3.5000000e+01   1.0355309e-01   3.5801000e-01
   3.0000000e+00  -4.3362278e-01   3.4000000e+01   1.0840132e-01   3.5247794e-01
   3.0000000e+00  -3.0397301e-01   3.3000000e+01   1.0831111e-01   3.5095606e-01
   3.0000000e+00  -1.7033339e-01   3.2000000e+01   1.1185250e-01   3.4583219e-01
   3.0000000e+00  -3.2450548e-02   3.1000000e+01   1.1467678e-01   3.4162161e-01
   3.0000000e+00   1.0995384e-01   3.0000000e+01   1.2060205e-01   3.3481567e-01
   3.0000000e+00   2.5718641e-01   2.9000000e+01   1.2615006e-01   3.2859276e-01
   3.0000000e+00   4.0958608e-01   2.8000000e+01   1.3506878e-01   3.1920643e-01
   3.0000000e+00   5.6752875e-01   2.7000000e+01   1.5243376e-01   3.0512556e-01
   3.0000000e+00   7.3143291e-01   2.6000000e+01   1.5096294e-01   2.8975731e-01
   3.0000000e+00   9.0176630e-01   2.5000000e+01   8.1207556e-01   6.0000000e-05
   3.0000000e+00   1.0790540e+00   2.4000000e+01   7.7990126e-01   2.8750000e-05
   3.0000000e+00   1.2638880e+00   2.3000000e+01   7.4749380e-01   1.7391304e-06
   3.0000000e+00   1.4569396e+00   2.2000000e+01   7.1495648e-01   1.4545455e-05
   3.0000000e+00   1.6589734e+00   2.1000000e+01   6.8248631e-01   3.3333333e-06
   3.0000000e+00   1.8708664e+00   2.0000000e+01   6.4999679e-01   1.5000000e-06
   3.0000000e+00   2.0936304e+00   1.9000000e+01   6.1749166e-01   5.2631579e-06
   3.0000000e+00   2.3284413e+00   1.8000000e+01   5.8499916e-01   1.0000000e-06
   3.0000000e+00   2.5766772e+00   1.7000000e+01   5.5249865e-01   5.8823529e-07
   3.0000000e+00   2.8399666e+00   1.6000000e+01   5.1999952e-01   1.0000000e-06
   3.0000000e+00   3.1202538e+00   1.5000000e+01   4.8749796e-01   1.6666667e-06
   3.0000000e+00   3.4198860e+00   1.4000000e+01   4.5499956e-01   3.5714286e-07
   3.0000000e+00   3.7417329e+00   1.3000000e+01   4.2249821e-01   1.9230769e-06
   3.0000000e+00   4.0893539e+00   1.2000000e+01   3.8999517e-01   5.4166667e-06
   3.0000000e+00   4.4672395e+00   1.1000000e+01   3.5749950e-01   1.0000000e-06
   3.0000000e+00   4.8811664e+00   1.0000000e+01   3.2499991e-01   1.0000000e-06
   3.0000000e+00   5.3387413e+00   9.0000000e+00   2.9249663e-01   3.8888889e-06
   3.0000000e+00   5.8502665e+00   8.0000000e+00   2.5999992e-01   1.0000000e-06
   3.0000000e+00   6.4301860e+00   7.0000000e+00   2.2749960e-01   7.1428571e-07
   3.0000000e+00   7.0996539e+00   6.0000000e+00   1.9499998e-01   1.0000000e-06
   3.0000000e+00   7.8914663e+00   5.0000000e+00   1.6249949e-01   1.0000000e-06
   3.0000000e+00   8.8605665e+00   4.0000000e+00   1.2999983e-01   1.0000000e-06
   3.0000000e+00   1.0109954e+01   3.0000000e+00   9.7499997e-02   1.0000000e-06
   3.0000000e+00   1.1870866e+01   2.0000000e+00   6.4999431e-02   1.0000000e-06


==> tikz/Data/Rep_user_flex_4.dat <==
   4.0000000e+00   4.0000000e+01   1.1796178e-01   3.3703475e-01
   4.0000000e+00   3.9000000e+01   1.2104765e-01   3.3231205e-01
   4.0000000e+00   3.8000000e+01   1.2535253e-01   3.2711368e-01
   4.0000000e+00   3.7000000e+01   1.3249790e-01   3.2004919e-01
   4.0000000e+00   3.6000000e+01   1.4679302e-01   3.0850028e-01
   4.0000000e+00   3.5000000e+01   1.6041732e-01   2.9709086e-01
   4.0000000e+00   3.4000000e+01   8.2793338e-01   1.7500000e-04
   4.0000000e+00   3.3000000e+01   8.0430356e-01   5.9090909e-06
   4.0000000e+00   3.2000000e+01   7.7999887e-01   4.6875000e-07
   4.0000000e+00   3.1000000e+01   7.5536092e-01   3.0806452e-05
   4.0000000e+00   3.0000000e+01   7.3115560e-01   2.3666667e-05
   4.0000000e+00   2.9000000e+01   7.0679731e-01   1.1034483e-05
   4.0000000e+00   2.8000000e+01   6.8247157e-01   1.0000000e-05
   4.0000000e+00   2.7000000e+01   6.5796645e-01   3.2592593e-05
   4.0000000e+00   2.6000000e+01   6.3372775e-01   8.4615385e-06
   4.0000000e+00   2.5000000e+01   6.0937213e-01   8.0000000e-07
   4.0000000e+00   2.4000000e+01   5.8499817e-01   8.3333333e-07
   4.0000000e+00   2.3000000e+01   5.6053341e-01   1.9565217e-05
   4.0000000e+00   2.2000000e+01   5.3624919e-01   4.5454545e-07
   4.0000000e+00   2.1000000e+01   5.1186677e-01   4.7619048e-06
   4.0000000e+00   2.0000000e+01   4.8749136e-01   7.0000000e-06
   4.0000000e+00   1.9000000e+01   4.6312467e-01   1.0000000e-06
   4.0000000e+00   1.8000000e+01   4.3874883e-01   5.5555556e-07
   4.0000000e+00   1.7000000e+01   4.1437458e-01   1.0000000e-06
   4.0000000e+00   1.6000000e+01   3.8999855e-01   1.0000000e-06
   4.0000000e+00   1.5000000e+01   3.6561127e-01   8.6666667e-06
   4.0000000e+00   1.4000000e+01   3.4124926e-01   1.0000000e-06
   4.0000000e+00   1.3000000e+01   3.1684496e-01   9.2307692e-06
   4.0000000e+00   1.2000000e+01   2.9249963e-01   1.0000000e-06
   4.0000000e+00   1.1000000e+01   2.6812488e-01   1.0000000e-06
   4.0000000e+00   1.0000000e+01   2.4374902e-01   1.0000000e-06
   4.0000000e+00   9.0000000e+00   2.1937496e-01   1.0000000e-06
   4.0000000e+00   8.0000000e+00   1.9499993e-01   1.0000000e-06
   4.0000000e+00   7.0000000e+00   1.7062457e-01   1.0000000e-06
   4.0000000e+00   6.0000000e+00   1.4624971e-01   1.0000000e-06
   4.0000000e+00   5.0000000e+00   1.2187474e-01   1.0000000e-06
   4.0000000e+00   4.0000000e+00   9.7499897e-02   1.0000000e-06
   4.0000000e+00   3.0000000e+00   7.3124662e-02   1.0000000e-06
   4.0000000e+00   2.0000000e+00   4.8749999e-02   1.0000000e-06


==> tikz/Data/Rep_user_flex_4_0dB.dat <==
   4.0000000e+00   1.0995384e-01   7.0000000e+01   0.0000000e+00   5.0000000e-01
   4.0000000e+00   1.0995384e-01   6.9000000e+01   0.0000000e+00   5.0000000e-01
   4.0000000e+00   1.0995384e-01   6.8000000e+01   0.0000000e+00   5.0000000e-01
   4.0000000e+00   1.0995384e-01   6.7000000e+01   0.0000000e+00   5.0000000e-01
   4.0000000e+00   1.0995384e-01   6.6000000e+01   0.0000000e+00   5.0000000e-01
   4.0000000e+00   1.0995384e-01   6.5000000e+01   0.0000000e+00   5.0000000e-01
   4.0000000e+00   1.0995384e-01   6.4000000e+01   0.0000000e+00   5.0000000e-01
   4.0000000e+00   1.0995384e-01   6.3000000e+01   0.0000000e+00   5.0000000e-01
   4.0000000e+00   1.0995384e-01   6.2000000e+01   0.0000000e+00   5.0000000e-01
   4.0000000e+00   1.0995384e-01   6.1000000e+01   0.0000000e+00   5.0000000e-01
   4.0000000e+00   1.0995384e-01   6.0000000e+01   0.0000000e+00   5.0000000e-01
   4.0000000e+00   1.0995384e-01   5.9000000e+01   0.0000000e+00   5.0000000e-01
   4.0000000e+00   1.0995384e-01   5.8000000e+01   0.0000000e+00   5.0000000e-01
   4.0000000e+00   1.0995384e-01   5.7000000e+01   0.0000000e+00   5.0000000e-01
   4.0000000e+00   1.0995384e-01   5.6000000e+01   0.0000000e+00   5.0000000e-01
   4.0000000e+00   1.0995384e-01   5.5000000e+01   0.0000000e+00   5.0000000e-01
   4.0000000e+00   1.0995384e-01   5.4000000e+01   0.0000000e+00   5.0000000e-01
   4.0000000e+00   1.0995384e-01   5.3000000e+01   0.0000000e+00   5.0000000e-01
   4.0000000e+00   1.0995384e-01   5.2000000e+01   0.0000000e+00   5.0000000e-01
   4.0000000e+00   1.0995384e-01   5.1000000e+01   0.0000000e+00   5.0000000e-01
   4.0000000e+00   1.0995384e-01   5.0000000e+01   0.0000000e+00   5.0000000e-01
   4.0000000e+00   1.0995384e-01   4.9000000e+01   0.0000000e+00   5.0000000e-01
   4.0000000e+00   1.0995384e-01   4.8000000e+01   0.0000000e+00   5.0000000e-01
   4.0000000e+00   1.0995384e-01   4.7000000e+01   0.0000000e+00   5.0000000e-01
   4.0000000e+00   1.0995384e-01   4.6000000e+01   0.0000000e+00   5.0000000e-01
   4.0000000e+00   1.0995384e-01   4.5000000e+01   0.0000000e+00   5.0000000e-01
   4.0000000e+00   1.0995384e-01   4.4000000e+01   0.0000000e+00   5.0000000e-01
   4.0000000e+00   1.0995384e-01   4.3000000e+01   0.0000000e+00   5.0000000e-01
   4.0000000e+00   1.0995384e-01   4.2000000e+01   0.0000000e+00   5.0000000e-01
   4.0000000e+00   1.0995384e-01   4.1000000e+01   0.0000000e+00   5.0000000e-01
   4.0000000e+00   1.0995384e-01   4.0000000e+01   1.1796178e-01   3.3703475e-01
   4.0000000e+00   2.1990769e-01   3.9000000e+01   1.2104765e-01   3.3231205e-01
   4.0000000e+00   3.3271779e-01   3.8000000e+01   1.2535253e-01   3.2711368e-01
   4.0000000e+00   4.4853652e-01   3.7000000e+01   1.3249790e-01   3.2004919e-01
   4.0000000e+00   5.6752875e-01   3.6000000e+01   1.4679302e-01   3.0850028e-01
   4.0000000e+00   6.8987331e-01   3.5000000e+01   1.6041732e-01   2.9709086e-01
   4.0000000e+00   8.1576459e-01   3.4000000e+01   8.2793338e-01   1.7500000e-04
   4.0000000e+00   9.4541436e-01   3.3000000e+01   8.0430356e-01   5.9090909e-06
   4.0000000e+00   1.0790540e+00   3.2000000e+01   7.7999887e-01   4.6875000e-07
   4.0000000e+00   1.2169368e+00   3.1000000e+01   7.5536092e-01   3.0806452e-05
   4.0000000e+00   1.3593412e+00   3.0000000e+01   7.3115560e-01   2.3666667e-05
   4.0000000e+00   1.5065738e+00   2.9000000e+01   7.0679731e-01   1.1034483e-05
   4.0000000e+00   1.6589734e+00   2.8000000e+01   6.8247157e-01   1.0000000e-05
   4.0000000e+00   1.8169161e+00   2.7000000e+01   6.5796645e-01   3.2592593e-05
   4.0000000e+00   1.9808203e+00   2.6000000e+01   6.3372775e-01   8.4615385e-06
   4.0000000e+00   2.1511537e+00   2.5000000e+01   6.0937213e-01   8.0000000e-07
   4.0000000e+00   2.3284413e+00   2.4000000e+01   5.8499817e-01   8.3333333e-07
   4.0000000e+00   2.5132754e+00   2.3000000e+01   5.6053341e-01   1.9565217e-05
   4.0000000e+00   2.7063269e+00   2.2000000e+01   5.3624919e-01   4.5454545e-07
   4.0000000e+00   2.9083608e+00   2.1000000e+01   5.1186677e-01   4.7619048e-06
   4.0000000e+00   3.1202538e+00   2.0000000e+01   4.8749136e-01   7.0000000e-06
   4.0000000e+00   3.3430177e+00   1.9000000e+01   4.6312467e-01   1.0000000e-06
   4.0000000e+00   3.5778287e+00   1.8000000e+01   4.3874883e-01   5.5555556e-07
   4.0000000e+00   3.8260645e+00   1.7000000e+01   4.1437458e-01   1.0000000e-06
   4.0000000e+00   4.0893539e+00   1.6000000e+01   3.8999855e-01   1.0000000e-06
   4.0000000e+00   4.3696412e+00   1.5000000e+01   3.6561127e-01   8.6666667e-06
   4.0000000e+00   4.6692734e+00   1.4000000e+01   3.4124926e-01   1.0000000e-06
   4.0000000e+00   4.9911202e+00   1.3000000e+01   3.1684496e-01   9.2307692e-06
   4.0000000e+00   5.3387413e+00   1.2000000e+01   2.9249963e-01   1.0000000e-06
   4.0000000e+00   5.7166269e+00   1.1000000e+01   2.6812488e-01   1.0000000e-06
   4.0000000e+00   6.1305538e+00   1.0000000e+01   2.4374902e-01   1.0000000e-06
   4.0000000e+00   6.5881287e+00   9.0000000e+00   2.1937496e-01   1.0000000e-06
   4.0000000e+00   7.0996539e+00   8.0000000e+00   1.9499993e-01   1.0000000e-06
   4.0000000e+00   7.6795734e+00   7.0000000e+00   1.7062457e-01   1.0000000e-06
   4.0000000e+00   8.3490413e+00   6.0000000e+00   1.4624971e-01   1.0000000e-06
   4.0000000e+00   9.1408537e+00   5.0000000e+00   1.2187474e-01   1.0000000e-06
   4.0000000e+00   1.0109954e+01   4.0000000e+00   9.7499897e-02   1.0000000e-06
   4.0000000e+00   1.1359341e+01   3.0000000e+00   7.3124662e-02   1.0000000e-06
   4.0000000e+00   1.3120254e+01   2.0000000e+00   4.8749999e-02   1.0000000e-06


==> tikz/Data/Rep_user_flex_5.dat <==
   5.0000000e+00   5.0000000e+01   1.1848977e-01   3.3617620e-01
   5.0000000e+00   4.9000000e+01   1.2113114e-01   3.3289224e-01
   5.0000000e+00   4.8000000e+01   1.2385463e-01   3.2948500e-01
   5.0000000e+00   4.7000000e+01   1.2616045e-01   3.2604809e-01
   5.0000000e+00   4.6000000e+01   1.3533733e-01   3.1728413e-01
   5.0000000e+00   4.5000000e+01   1.4309231e-01   3.1106667e-01
   5.0000000e+00   4.4000000e+01   1.4679875e-01   3.0599955e-01
   5.0000000e+00   4.3000000e+01   1.8627065e-01   2.8064674e-01
   5.0000000e+00   4.2000000e+01   8.1886239e-01   3.0952381e-05
   5.0000000e+00   4.1000000e+01   7.9939973e-01   3.0243902e-05
   5.0000000e+00   4.0000000e+01   7.7956742e-01   5.1000000e-05
   5.0000000e+00   3.9000000e+01   7.6049253e-01   2.8205128e-06
   5.0000000e+00   3.8000000e+01   7.4067378e-01   7.3947368e-05
   5.0000000e+00   3.7000000e+01   7.2147383e-01   7.8378378e-06
   5.0000000e+00   3.6000000e+01   7.0195879e-01   1.0555556e-05
   5.0000000e+00   3.5000000e+01   6.8238902e-01   2.4571429e-05
   5.0000000e+00   3.4000000e+01   6.6299640e-01   1.4705882e-06
   5.0000000e+00   3.3000000e+01   6.4349475e-01   2.1212121e-06
   5.0000000e+00   3.2000000e+01   6.2391761e-01   1.6562500e-05
   5.0000000e+00   3.1000000e+01   6.0448314e-01   9.3548387e-06
   5.0000000e+00   3.0000000e+01   5.8499510e-01   4.6666667e-06
   5.0000000e+00   2.9000000e+01   5.6532385e-01   1.8620690e-05
   5.0000000e+00   2.8000000e+01   5.4599657e-01   1.7857143e-06
   5.0000000e+00   2.7000000e+01   5.2649954e-01   1.0000000e-06
   5.0000000e+00   2.6000000e+01   5.0699192e-01   5.7692308e-06
   5.0000000e+00   2.5000000e+01   4.8749936e-01   1.0000000e-06
   5.0000000e+00   2.4000000e+01   4.6799762e-01   1.6666667e-06


==> tikz/Data/Rep_user_flex_5_0dB.dat <==
   5.0000000e+00   1.0995384e-01   7.0000000e+01   0.0000000e+00   5.0000000e-01
   5.0000000e+00   1.0995384e-01   6.9000000e+01   0.0000000e+00   5.0000000e-01
   5.0000000e+00   1.0995384e-01   6.8000000e+01   0.0000000e+00   5.0000000e-01
   5.0000000e+00   1.0995384e-01   6.7000000e+01   0.0000000e+00   5.0000000e-01
   5.0000000e+00   1.0995384e-01   6.6000000e+01   0.0000000e+00   5.0000000e-01
   5.0000000e+00   1.0995384e-01   6.5000000e+01   0.0000000e+00   5.0000000e-01
   5.0000000e+00   1.0995384e-01   6.4000000e+01   0.0000000e+00   5.0000000e-01
   5.0000000e+00   1.0995384e-01   6.3000000e+01   0.0000000e+00   5.0000000e-01
   5.0000000e+00   1.0995384e-01   6.2000000e+01   0.0000000e+00   5.0000000e-01
   5.0000000e+00   1.0995384e-01   6.1000000e+01   0.0000000e+00   5.0000000e-01
   5.0000000e+00   1.0995384e-01   6.0000000e+01   0.0000000e+00   5.0000000e-01
   5.0000000e+00   1.0995384e-01   5.9000000e+01   0.0000000e+00   5.0000000e-01
   5.0000000e+00   1.0995384e-01   5.8000000e+01   0.0000000e+00   5.0000000e-01
   5.0000000e+00   1.0995384e-01   5.7000000e+01   0.0000000e+00   5.0000000e-01
   5.0000000e+00   1.0995384e-01   5.6000000e+01   0.0000000e+00   5.0000000e-01
   5.0000000e+00   1.0995384e-01   5.5000000e+01   0.0000000e+00   5.0000000e-01
   5.0000000e+00   1.0995384e-01   5.4000000e+01   0.0000000e+00   5.0000000e-01
   5.0000000e+00   1.0995384e-01   5.3000000e+01   0.0000000e+00   5.0000000e-01
   5.0000000e+00   1.0995384e-01   5.2000000e+01   0.0000000e+00   5.0000000e-01
   5.0000000e+00   1.0995384e-01   5.1000000e+01   0.0000000e+00   5.0000000e-01
   5.0000000e+00   1.0995384e-01   5.0000000e+01   1.1848977e-01   3.3617620e-01
   5.0000000e+00   1.9769309e-01   4.9000000e+01   1.2113114e-01   3.3289224e-01
   5.0000000e+00   2.8724151e-01   4.8000000e+01   1.2385463e-01   3.2948500e-01
   5.0000000e+00   3.7867531e-01   4.7000000e+01   1.2616045e-01   3.2604809e-01
   5.0000000e+00   4.7207557e-01   4.6000000e+01   1.3533733e-01   3.1728413e-01
   5.0000000e+00   5.6752875e-01   4.5000000e+01   1.4309231e-01   3.1106667e-01
   5.0000000e+00   6.6512712e-01   4.4000000e+01   1.4679875e-01   3.0599955e-01
   5.0000000e+00   7.6496933e-01   4.3000000e+01   1.8627065e-01   2.8064674e-01
   5.0000000e+00   8.6716098e-01   4.2000000e+01   8.1886239e-01   3.0952381e-05
   5.0000000e+00   9.7181532e-01   4.1000000e+01   7.9939973e-01   3.0243902e-05
   5.0000000e+00   1.0790540e+00   4.0000000e+01   7.7956742e-01   5.1000000e-05
   5.0000000e+00   1.1890078e+00   3.9000000e+01   7.6049253e-01   2.8205128e-06
   5.0000000e+00   1.3018179e+00   3.8000000e+01   7.4067378e-01   7.3947368e-05
   5.0000000e+00   1.4176366e+00   3.7000000e+01   7.2147383e-01   7.8378378e-06
   5.0000000e+00   1.5366289e+00   3.6000000e+01   7.0195879e-01   1.0555556e-05
   5.0000000e+00   1.6589734e+00   3.5000000e+01   6.8238902e-01   2.4571429e-05
   5.0000000e+00   1.7848647e+00   3.4000000e+01   6.6299640e-01   1.4705882e-06
   5.0000000e+00   1.9145145e+00   3.3000000e+01   6.4349475e-01   2.1212121e-06
   5.0000000e+00   2.0481541e+00   3.2000000e+01   6.2391761e-01   1.6562500e-05
   5.0000000e+00   2.1860369e+00   3.1000000e+01   6.0448314e-01   9.3548387e-06
   5.0000000e+00   2.3284413e+00   3.0000000e+01   5.8499510e-01   4.6666667e-06
   5.0000000e+00   2.4756739e+00   2.9000000e+01   5.6532385e-01   1.8620690e-05
   5.0000000e+00   2.6280736e+00   2.8000000e+01   5.4599657e-01   1.7857143e-06
   5.0000000e+00   2.7860162e+00   2.7000000e+01   5.2649954e-01   1.0000000e-06
   5.0000000e+00   2.9499204e+00   2.6000000e+01   5.0699192e-01   5.7692308e-06
   5.0000000e+00   3.1202538e+00   2.5000000e+01   4.8749936e-01   1.0000000e-06
   5.0000000e+00   3.2975415e+00   2.4000000e+01   4.6799762e-01   1.6666667e-06
   5.0000000e+00   3.4823755e+00   2.3000000e+01   4.4849636e-01   3.4782609e-06
   5.0000000e+00   3.6754271e+00   2.2000000e+01   4.2899946e-01   1.0000000e-06
   5.0000000e+00   3.8774609e+00   2.1000000e+01   4.0949969e-01   1.0000000e-06
   5.0000000e+00   4.0893539e+00   2.0000000e+01   3.8999989e-01   1.0000000e-06
   5.0000000e+00   4.3121179e+00   1.9000000e+01   3.7049180e-01   3.6842105e-06
   5.0000000e+00   4.5469288e+00   1.8000000e+01   3.5099675e-01   5.0000000e-06
   5.0000000e+00   4.7951647e+00   1.7000000e+01   3.3149312e-01   4.7058824e-06
   5.0000000e+00   5.0584541e+00   1.6000000e+01   3.1199978e-01   1.0000000e-06
   5.0000000e+00   5.3387413e+00   1.5000000e+01   2.9248283e-01   4.6666667e-06
   5.0000000e+00   5.6383735e+00   1.4000000e+01   2.7299954e-01   1.0000000e-06
   5.0000000e+00   5.9602204e+00   1.3000000e+01   2.5349917e-01   1.0000000e-06
   5.0000000e+00   6.3078414e+00   1.2000000e+01   2.3399991e-01   1.0000000e-06
   5.0000000e+00   6.6857270e+00   1.1000000e+01   2.1449996e-01   1.0000000e-06
   5.0000000e+00   7.0996539e+00   1.0000000e+01   1.9499997e-01   1.0000000e-06
   5.0000000e+00   7.5572288e+00   9.0000000e+00   1.7549998e-01   1.0000000e-06
   5.0000000e+00   8.0687540e+00   8.0000000e+00   1.5599994e-01   1.0000000e-06
   5.0000000e+00   8.6486735e+00   7.0000000e+00   1.3649963e-01   1.4285714e-06
   5.0000000e+00   9.3181414e+00   6.0000000e+00   1.1699958e-01   1.0000000e-06
   5.0000000e+00   1.0109954e+01   5.0000000e+00   9.7499717e-02   1.0000000e-06
   5.0000000e+00   1.1079054e+01   4.0000000e+00   7.7999998e-02   1.0000000e-06
   5.0000000e+00   1.2328441e+01   3.0000000e+00   5.8499417e-02   1.0000000e-06
   5.0000000e+00   1.4089354e+01   2.0000000e+00   3.8999989e-02   1.0000000e-06


==> tikz/Data/Rep_user_flex_6.dat <==
   6.0000000e+00   5.4000000e+01   1.4274083e-01   3.1107370e-01
   6.0000000e+00   5.3000000e+01   1.4972236e-01   3.0447868e-01
   6.0000000e+00   5.2000000e+01   1.5832764e-01   2.9715519e-01
   6.0000000e+00   5.1000000e+01   2.0872422e-01   2.6556216e-01
   6.0000000e+00   5.0000000e+01   8.1243931e-01   1.4600000e-05
   6.0000000e+00   4.9000000e+01   7.9593857e-01   6.7959184e-05
   6.0000000e+00   4.8000000e+01   7.7994666e-01   6.8750000e-06
   6.0000000e+00   4.7000000e+01   7.6368330e-01   1.0425532e-05
   6.0000000e+00   4.6000000e+01   7.4720209e-01   5.1304348e-05


==> tikz/Data/Rep_user_flex_6_0dB.dat <==
   6.0000000e+00   4.0958608e-01   7.0000000e+01   0.0000000e+00   5.0000000e-01
   6.0000000e+00   4.0958608e-01   6.9000000e+01   0.0000000e+00   5.0000000e-01
   6.0000000e+00   4.0958608e-01   6.8000000e+01   0.0000000e+00   5.0000000e-01
   6.0000000e+00   4.0958608e-01   6.7000000e+01   0.0000000e+00   5.0000000e-01
   6.0000000e+00   4.0958608e-01   6.6000000e+01   0.0000000e+00   5.0000000e-01
   6.0000000e+00   4.0958608e-01   6.5000000e+01   0.0000000e+00   5.0000000e-01
   6.0000000e+00   4.0958608e-01   6.4000000e+01   0.0000000e+00   5.0000000e-01
   6.0000000e+00   4.0958608e-01   6.3000000e+01   0.0000000e+00   5.0000000e-01
   6.0000000e+00   4.0958608e-01   6.2000000e+01   0.0000000e+00   5.0000000e-01
   6.0000000e+00   4.0958608e-01   6.1000000e+01   0.0000000e+00   5.0000000e-01
   6.0000000e+00   4.0958608e-01   6.0000000e+01   0.0000000e+00   5.0000000e-01
   6.0000000e+00   4.0958608e-01   5.9000000e+01   0.0000000e+00   5.0000000e-01
   6.0000000e+00   4.0958608e-01   5.8000000e+01   0.0000000e+00   5.0000000e-01
   6.0000000e+00   4.0958608e-01   5.7000000e+01   0.0000000e+00   5.0000000e-01
   6.0000000e+00   4.0958608e-01   5.6000000e+01   1.2983053e-01   3.2292232e-01
   6.0000000e+00   4.8783945e-01   5.5000000e+01   1.3797449e-01   3.1616382e-01
   6.0000000e+00   5.6752875e-01   5.4000000e+01   1.4274083e-01   3.1107370e-01
   6.0000000e+00   6.4870765e-01   5.3000000e+01   1.4972236e-01   3.0447868e-01
   6.0000000e+00   7.3143291e-01   5.2000000e+01   1.5832764e-01   2.9715519e-01
   6.0000000e+00   8.1576459e-01   5.1000000e+01   2.0872422e-01   2.6556216e-01
   6.0000000e+00   9.0176630e-01   5.0000000e+01   8.1243931e-01   1.4600000e-05
   6.0000000e+00   9.8950555e-01   4.9000000e+01   7.9593857e-01   6.7959184e-05
   6.0000000e+00   1.0790540e+00   4.8000000e+01   7.7994666e-01   6.8750000e-06
   6.0000000e+00   1.1704878e+00   4.7000000e+01   7.6368330e-01   1.0425532e-05
   6.0000000e+00   1.2638880e+00   4.6000000e+01   7.4720209e-01   5.1304348e-05
   6.0000000e+00   1.3593412e+00   4.5000000e+01   7.3088972e-01   4.3777778e-05
   6.0000000e+00   1.4569396e+00   4.4000000e+01   7.1490690e-01   1.9545455e-05
   6.0000000e+00   1.5567818e+00   4.3000000e+01   6.9869502e-01   1.5813953e-05
   6.0000000e+00   1.6589734e+00   4.2000000e+01   6.8228272e-01   3.8333333e-05
   6.0000000e+00   1.7636278e+00   4.1000000e+01   6.6624911e-01   1.0000000e-06
   6.0000000e+00   1.8708664e+00   4.0000000e+01   6.4999703e-01   1.0000000e-06
   6.0000000e+00   1.9808203e+00   3.9000000e+01   6.3374931e-01   2.5641026e-07
   6.0000000e+00   2.0936304e+00   3.8000000e+01   6.1748919e-01   5.0000000e-06
   6.0000000e+00   2.2094491e+00   3.7000000e+01   6.0124892e-01   5.4054054e-07
   6.0000000e+00   2.3284413e+00   3.6000000e+01   5.8499725e-01   2.7777778e-07
   6.0000000e+00   2.4507859e+00   3.5000000e+01   5.6868547e-01   1.2285714e-05
   6.0000000e+00   2.5766772e+00   3.4000000e+01   5.5249963e-01   1.0000000e-06
   6.0000000e+00   2.7063269e+00   3.3000000e+01   5.3624943e-01   1.0000000e-06
   6.0000000e+00   2.8399666e+00   3.2000000e+01   5.1999868e-01   3.1250000e-07
   6.0000000e+00   2.9778494e+00   3.1000000e+01   5.0372825e-01   9.6774194e-06
   6.0000000e+00   3.1202538e+00   3.0000000e+01   4.8741790e-01   1.4000000e-05
   6.0000000e+00   3.2674864e+00   2.9000000e+01   4.7124984e-01   1.0000000e-06
   6.0000000e+00   3.4198860e+00   2.8000000e+01   4.5499984e-01   1.0000000e-06
   6.0000000e+00   3.5778287e+00   2.7000000e+01   4.3874881e-01   3.7037037e-07
   6.0000000e+00   3.7417329e+00   2.6000000e+01   4.2249972e-01   1.0000000e-06
   6.0000000e+00   3.9120663e+00   2.5000000e+01   4.0624936e-01   1.0000000e-06
   6.0000000e+00   4.0893539e+00   2.4000000e+01   3.8999893e-01   4.1666667e-07
   6.0000000e+00   4.2741880e+00   2.3000000e+01   3.7374988e-01   1.0000000e-06
   6.0000000e+00   4.4672395e+00   2.2000000e+01   3.5749886e-01   9.0909091e-07
   6.0000000e+00   4.6692734e+00   2.1000000e+01   3.4120677e-01   9.5238095e-06
   6.0000000e+00   4.8811664e+00   2.0000000e+01   3.2499769e-01   2.0000000e-06
   6.0000000e+00   5.1039303e+00   1.9000000e+01   3.0874953e-01   1.0000000e-06
   6.0000000e+00   5.3387413e+00   1.8000000e+01   2.9249969e-01   1.0000000e-06
   6.0000000e+00   5.5869771e+00   1.7000000e+01   2.7624882e-01   5.8823529e-07
   6.0000000e+00   5.8502665e+00   1.6000000e+01   2.5999964e-01   6.2500000e-07
   6.0000000e+00   6.1305538e+00   1.5000000e+01   2.4374917e-01   1.0000000e-06
   6.0000000e+00   6.4301860e+00   1.4000000e+01   2.2749989e-01   1.0000000e-06
   6.0000000e+00   6.7520328e+00   1.3000000e+01   2.1124989e-01   1.0000000e-06
   6.0000000e+00   7.0996539e+00   1.2000000e+01   1.9499997e-01   1.0000000e-06
   6.0000000e+00   7.4775395e+00   1.1000000e+01   1.7874900e-01   1.0000000e-06
   6.0000000e+00   7.8914663e+00   1.0000000e+01   1.6249994e-01   1.0000000e-06
   6.0000000e+00   8.3490413e+00   9.0000000e+00   1.4624967e-01   1.0000000e-06
   6.0000000e+00   8.8605665e+00   8.0000000e+00   1.2999960e-01   1.0000000e-06
   6.0000000e+00   9.4404859e+00   7.0000000e+00   1.1374999e-01   1.0000000e-06
   6.0000000e+00   1.0109954e+01   6.0000000e+00   9.7499995e-02   1.0000000e-06
   6.0000000e+00   1.0901766e+01   5.0000000e+00   8.1249919e-02   1.0000000e-06
   6.0000000e+00   1.1870866e+01   4.0000000e+00   6.4999984e-02   1.0000000e-06
   6.0000000e+00   1.3120254e+01   3.0000000e+00   4.8749959e-02   1.0000000e-06
   6.0000000e+00   1.4881166e+01   2.0000000e+00   3.2500000e-02   1.0000000e-06


==> tikz/Data/Rep_user_flex_7.dat <==
   7.0000000e+00   5.9000000e+01   8.2115706e-01   1.8745763e-04
   7.0000000e+00   5.8000000e+01   8.0778913e-01   8.7931034e-06
   7.0000000e+00   5.7000000e+01   7.9347749e-01   1.0947368e-04
   7.0000000e+00   5.6000000e+01   7.7983353e-01   4.9464286e-05
   7.0000000e+00   5.5000000e+01   7.6594415e-01   2.7818182e-05
   7.0000000e+00   5.4000000e+01   7.5205721e-01   2.3333333e-05
   7.0000000e+00   5.3000000e+01   7.3818961e-01   6.2264151e-06
   7.0000000e+00   5.2000000e+01   7.2424321e-01   3.8461538e-06
   7.0000000e+00   5.1000000e+01   7.1034103e-01   6.4705882e-06
   7.0000000e+00   5.0000000e+01   6.9641461e-01   4.2000000e-06


==> tikz/Data/Rep_user_flex_7_0dB.dat <==
   7.0000000e+00   6.3701735e-01   7.0000000e+01   0.0000000e+00   5.0000000e-01
   7.0000000e+00   6.3701735e-01   6.9000000e+01   0.0000000e+00   5.0000000e-01
   7.0000000e+00   6.3701735e-01   6.8000000e+01   0.0000000e+00   5.0000000e-01
   7.0000000e+00   6.3701735e-01   6.7000000e+01   0.0000000e+00   5.0000000e-01
   7.0000000e+00   6.3701735e-01   6.6000000e+01   0.0000000e+00   5.0000000e-01
   7.0000000e+00   6.3701735e-01   6.5000000e+01   0.0000000e+00   5.0000000e-01
   7.0000000e+00   6.3701735e-01   6.4000000e+01   0.0000000e+00   5.0000000e-01
   7.0000000e+00   6.3701735e-01   6.3000000e+01   0.0000000e+00   5.0000000e-01
   7.0000000e+00   6.3701735e-01   6.2000000e+01   1.4967062e-01   3.0528823e-01
   7.0000000e+00   7.0763589e-01   6.1000000e+01   1.5926724e-01   2.9749066e-01
   7.0000000e+00   7.7942174e-01   6.0000000e+01   1.7196689e-01   2.8817033e-01
   7.0000000e+00   8.5241413e-01   5.9000000e+01   8.2115706e-01   1.8745763e-04
   7.0000000e+00   9.2665431e-01   5.8000000e+01   8.0778913e-01   8.7931034e-06
   7.0000000e+00   1.0021857e+00   5.7000000e+01   7.9347749e-01   1.0947368e-04
   7.0000000e+00   1.0790540e+00   5.6000000e+01   7.7983353e-01   4.9464286e-05
   7.0000000e+00   1.1573073e+00   5.5000000e+01   7.6594415e-01   2.7818182e-05
   7.0000000e+00   1.2369966e+00   5.4000000e+01   7.5205721e-01   2.3333333e-05
   7.0000000e+00   1.3181755e+00   5.3000000e+01   7.3818961e-01   6.2264151e-06
   7.0000000e+00   1.4009008e+00   5.2000000e+01   7.2424321e-01   3.8461538e-06
   7.0000000e+00   1.4852325e+00   5.1000000e+01   7.1034103e-01   6.4705882e-06
   7.0000000e+00   1.5712342e+00   5.0000000e+01   6.9641461e-01   4.2000000e-06
   7.0000000e+00   1.6589734e+00   4.9000000e+01   6.8243469e-01   1.9387755e-05
   7.0000000e+00   1.7485219e+00   4.8000000e+01   6.6852194e-01   7.7083333e-06
   7.0000000e+00   1.8399557e+00   4.7000000e+01   6.5461051e-01   6.5957447e-06
   7.0000000e+00   1.9333559e+00   4.6000000e+01   6.4070812e-01   2.3913043e-06
   7.0000000e+00   2.0288091e+00   4.5000000e+01   6.2676943e-01   6.2222222e-06
   7.0000000e+00   2.1264075e+00   4.4000000e+01   6.1284780e-01   3.6363636e-06
   7.0000000e+00   2.2262497e+00   4.3000000e+01   5.9886341e-01   1.8139535e-05
   7.0000000e+00   2.3284413e+00   4.2000000e+01   5.8499967e-01   1.0000000e-06
   7.0000000e+00   2.4330957e+00   4.1000000e+01   5.7106921e-01   1.4634146e-06
   7.0000000e+00   2.5403343e+00   4.0000000e+01   5.5714243e-01   1.0000000e-06
   7.0000000e+00   2.6502882e+00   3.9000000e+01   5.4321290e-01   7.6923077e-07
   7.0000000e+00   2.7630983e+00   3.8000000e+01   5.2928297e-01   2.1052632e-06
   7.0000000e+00   2.8789170e+00   3.7000000e+01   5.1535582e-01   8.1081081e-07
   7.0000000e+00   2.9979092e+00   3.6000000e+01   5.0142774e-01   2.7777778e-07
   7.0000000e+00   3.1202538e+00   3.5000000e+01   4.8748403e-01   6.2857143e-06
   7.0000000e+00   3.2461451e+00   3.4000000e+01   4.7356725e-01   2.6470588e-06
   7.0000000e+00   3.3757948e+00   3.3000000e+01   4.5964272e-01   1.0000000e-06
   7.0000000e+00   3.5094345e+00   3.2000000e+01   4.4570935e-01   2.5000000e-06
   7.0000000e+00   3.6473173e+00   3.1000000e+01   4.3178355e-01   1.2903226e-06
   7.0000000e+00   3.7897217e+00   3.0000000e+01   4.1785436e-01   2.0000000e-06
   7.0000000e+00   3.9369543e+00   2.9000000e+01   4.0392814e-01   1.0000000e-06
   7.0000000e+00   4.0893539e+00   2.8000000e+01   3.8999973e-01   1.0000000e-06
   7.0000000e+00   4.2472966e+00   2.7000000e+01   3.7602873e-01   5.9259259e-06
   7.0000000e+00   4.4112008e+00   2.6000000e+01   3.6214278e-01   1.0000000e-06
   7.0000000e+00   4.5815342e+00   2.5000000e+01   3.4821427e-01   1.0000000e-06
   7.0000000e+00   4.7588218e+00   2.4000000e+01   3.3428536e-01   1.0000000e-06
   7.0000000e+00   4.9436559e+00   2.3000000e+01   3.2035700e-01   1.0000000e-06
   7.0000000e+00   5.1367074e+00   2.2000000e+01   3.0642846e-01   1.0000000e-06
   7.0000000e+00   5.3387413e+00   2.1000000e+01   2.9249994e-01   1.0000000e-06
   7.0000000e+00   5.5506343e+00   2.0000000e+01   2.7857074e-01   1.0000000e-06
   7.0000000e+00   5.7733982e+00   1.9000000e+01   2.6464220e-01   1.0000000e-06
   7.0000000e+00   6.0082092e+00   1.8000000e+01   2.5071410e-01   1.0000000e-06
   7.0000000e+00   6.2564450e+00   1.7000000e+01   2.3678509e-01   1.0000000e-06
   7.0000000e+00   6.5197344e+00   1.6000000e+01   2.2285691e-01   1.0000000e-06
   7.0000000e+00   6.8000217e+00   1.5000000e+01   2.0892832e-01   1.0000000e-06
   7.0000000e+00   7.0996539e+00   1.4000000e+01   1.9499996e-01   1.0000000e-06
   7.0000000e+00   7.4215007e+00   1.3000000e+01   1.8107033e-01   1.0000000e-06
   7.0000000e+00   7.7691218e+00   1.2000000e+01   1.6714281e-01   1.0000000e-06
   7.0000000e+00   8.1470074e+00   1.1000000e+01   1.5321427e-01   1.0000000e-06
   7.0000000e+00   8.5609342e+00   1.0000000e+01   1.3928542e-01   1.0000000e-06
   7.0000000e+00   9.0185091e+00   9.0000000e+00   1.2535713e-01   1.0000000e-06
   7.0000000e+00   9.5300344e+00   8.0000000e+00   1.1142856e-01   1.0000000e-06
   7.0000000e+00   1.0109954e+01   7.0000000e+00   9.7499609e-02   1.0000000e-06
   7.0000000e+00   1.0779422e+01   6.0000000e+00   8.3571096e-02   1.0000000e-06
   7.0000000e+00   1.1571234e+01   5.0000000e+00   6.9642827e-02   1.0000000e-06
   7.0000000e+00   1.2540334e+01   4.0000000e+00   5.5714107e-02   1.0000000e-06
   7.0000000e+00   1.3789722e+01   3.0000000e+00   4.1785711e-02   1.0000000e-06
   7.0000000e+00   1.5550634e+01   2.0000000e+00   2.7857019e-02   1.0000000e-06


==> tikz/Data/Rep_user_flex_8.dat <==
   8.0000000e+00   7.0000000e+01   1.4916004e-01   3.0449914e-01
   8.0000000e+00   6.9000000e+01   1.6524997e-01   2.9213942e-01
   8.0000000e+00   6.8000000e+01   1.8669451e-01   2.7831074e-01
   8.0000000e+00   6.7000000e+01   8.1645344e-01   2.4029851e-05
   8.0000000e+00   6.6000000e+01   8.0433301e-01   1.3181818e-05
   8.0000000e+00   6.5000000e+01   7.9156890e-01   1.3446154e-04
   8.0000000e+00   6.4000000e+01   7.7986702e-01   2.5937500e-05
   8.0000000e+00   6.3000000e+01   7.6744559e-01   8.8571429e-05
   8.0000000e+00   6.2000000e+01   7.5528551e-01   8.3225806e-05
   8.0000000e+00   6.1000000e+01   7.4338041e-01   1.1147541e-05
   8.0000000e+00   6.0000000e+01   7.3122446e-01   7.6666667e-06
   8.0000000e+00   5.9000000e+01   7.1883046e-01   4.7966102e-05
   8.0000000e+00   5.8000000e+01   7.0687177e-01   6.8965517e-07
   8.0000000e+00   5.7000000e+01   6.9445446e-01   3.2280702e-05


==> tikz/Data/Rep_user_flex_8_0dB.dat <==
   8.0000000e+00   6.8987331e-01   7.0000000e+01   1.4916004e-01   3.0449914e-01
   8.0000000e+00   7.5236281e-01   6.9000000e+01   1.6524997e-01   2.9213942e-01
   8.0000000e+00   8.1576459e-01   6.8000000e+01   1.8669451e-01   2.7831074e-01
   8.0000000e+00   8.8010569e-01   6.7000000e+01   8.1645344e-01   2.4029851e-05
   8.0000000e+00   9.4541436e-01   6.6000000e+01   8.0433301e-01   1.3181818e-05
   8.0000000e+00   1.0117201e+00   6.5000000e+01   7.9156890e-01   1.3446154e-04
   8.0000000e+00   1.0790540e+00   6.4000000e+01   7.7986702e-01   2.5937500e-05
   8.0000000e+00   1.1474482e+00   6.3000000e+01   7.6744559e-01   8.8571429e-05
   8.0000000e+00   1.2169368e+00   6.2000000e+01   7.5528551e-01   8.3225806e-05
   8.0000000e+00   1.2875554e+00   6.1000000e+01   7.4338041e-01   1.1147541e-05
   8.0000000e+00   1.3593412e+00   6.0000000e+01   7.3122446e-01   7.6666667e-06
   8.0000000e+00   1.4323336e+00   5.9000000e+01   7.1883046e-01   4.7966102e-05
   8.0000000e+00   1.5065738e+00   5.8000000e+01   7.0687177e-01   6.8965517e-07
   8.0000000e+00   1.5821052e+00   5.7000000e+01   6.9445446e-01   3.2280702e-05
   8.0000000e+00   1.6589734e+00   5.6000000e+01   6.8230332e-01   2.8750000e-05
   8.0000000e+00   1.7372268e+00   5.5000000e+01   6.7026620e-01   1.4181818e-05
   8.0000000e+00   1.8169161e+00   5.4000000e+01   6.5811358e-01   2.2222222e-06
   8.0000000e+00   1.8980950e+00   5.3000000e+01   6.4583434e-01   1.3018868e-05
   8.0000000e+00   1.9808203e+00   5.2000000e+01   6.3373479e-01   5.9615385e-06
   8.0000000e+00   2.0651520e+00   5.1000000e+01   6.2153733e-01   8.4313725e-06
   8.0000000e+00   2.1511537e+00   5.0000000e+01   6.0937448e-01   2.0000000e-07
   8.0000000e+00   2.2388929e+00   4.9000000e+01   5.9715918e-01   6.1224490e-06
   8.0000000e+00   2.3284413e+00   4.8000000e+01   5.8499608e-01   1.6666667e-06
   8.0000000e+00   2.4198751e+00   4.7000000e+01   5.7281054e-01   1.0638298e-06
   8.0000000e+00   2.5132754e+00   4.6000000e+01   5.6062007e-01   2.6086957e-06
   8.0000000e+00   2.6087286e+00   4.5000000e+01   5.4843489e-01   1.5555556e-06
   8.0000000e+00   2.7063269e+00   4.4000000e+01   5.3624850e-01   6.8181818e-07
   8.0000000e+00   2.8061692e+00   4.3000000e+01   5.2406233e-01   1.0000000e-06
   8.0000000e+00   2.9083608e+00   4.2000000e+01   5.1185794e-01   7.1428571e-06
   8.0000000e+00   3.0130151e+00   4.1000000e+01   4.9968728e-01   1.0000000e-06
   8.0000000e+00   3.1202538e+00   4.0000000e+01   4.8749945e-01   5.0000000e-07
   8.0000000e+00   3.2302076e+00   3.9000000e+01   4.7531200e-01   1.0000000e-06
   8.0000000e+00   3.3430177e+00   3.8000000e+01   4.6312287e-01   2.6315789e-07
   8.0000000e+00   3.4588365e+00   3.7000000e+01   4.5093700e-01   1.0000000e-06
   8.0000000e+00   3.5778287e+00   3.6000000e+01   4.3874939e-01   5.5555556e-07
   8.0000000e+00   3.7001733e+00   3.5000000e+01   4.2651289e-01   7.4285714e-06
   8.0000000e+00   3.8260645e+00   3.4000000e+01   4.1437464e-01   2.9411765e-07
   8.0000000e+00   3.9557143e+00   3.3000000e+01   4.0218626e-01   3.0303030e-07
   8.0000000e+00   4.0893539e+00   3.2000000e+01   3.8999972e-01   1.0000000e-06
   8.0000000e+00   4.2272368e+00   3.1000000e+01   3.7781160e-01   3.2258065e-07
   8.0000000e+00   4.3696412e+00   3.0000000e+01   3.6562466e-01   1.0000000e-06
   8.0000000e+00   4.5168737e+00   2.9000000e+01   3.5343729e-01   1.0000000e-06
   8.0000000e+00   4.6692734e+00   2.8000000e+01   3.4124962e-01   3.5714286e-07
   8.0000000e+00   4.8272161e+00   2.7000000e+01   3.2906146e-01   1.8518519e-06
   8.0000000e+00   4.9911202e+00   2.6000000e+01   3.1687446e-01   1.0000000e-06
   8.0000000e+00   5.1614536e+00   2.5000000e+01   3.0466056e-01   4.8000000e-06
   8.0000000e+00   5.3387413e+00   2.4000000e+01   2.9249995e-01   1.0000000e-06
   8.0000000e+00   5.5235754e+00   2.3000000e+01   2.8031216e-01   1.0000000e-06
   8.0000000e+00   5.7166269e+00   2.2000000e+01   2.6812459e-01   1.0000000e-06
   8.0000000e+00   5.9186608e+00   2.1000000e+01   2.5593705e-01   1.0000000e-06
   8.0000000e+00   6.1305538e+00   2.0000000e+01   2.4374997e-01   1.0000000e-06
   8.0000000e+00   6.3533177e+00   1.9000000e+01   2.3156193e-01   1.0000000e-06
   8.0000000e+00   6.5881287e+00   1.8000000e+01   2.1937484e-01   1.0000000e-06
   8.0000000e+00   6.8363645e+00   1.7000000e+01   2.0718732e-01   1.0000000e-06
   8.0000000e+00   7.0996539e+00   1.6000000e+01   1.9499973e-01   1.0000000e-06
   8.0000000e+00   7.3799411e+00   1.5000000e+01   1.8281214e-01   1.0000000e-06
   8.0000000e+00   7.6795734e+00   1.4000000e+01   1.7062448e-01   1.0000000e-06
   8.0000000e+00   8.0014202e+00   1.3000000e+01   1.5843749e-01   1.0000000e-06
   8.0000000e+00   8.3490413e+00   1.2000000e+01   1.4624997e-01   1.0000000e-06
   8.0000000e+00   8.7269269e+00   1.1000000e+01   1.3406229e-01   1.0000000e-06
   8.0000000e+00   9.1408537e+00   1.0000000e+01   1.2187461e-01   1.0000000e-06
   8.0000000e+00   9.5984286e+00   9.0000000e+00   1.0968737e-01   1.0000000e-06
   8.0000000e+00   1.0109954e+01   8.0000000e+00   9.7499715e-02   1.0000000e-06
   8.0000000e+00   1.0689873e+01   7.0000000e+00   8.5312500e-02   1.0000000e-06
   8.0000000e+00   1.1359341e+01   6.0000000e+00   7.3124899e-02   1.0000000e-06
   8.0000000e+00   1.2151154e+01   5.0000000e+00   6.0937496e-02   1.0000000e-06
   8.0000000e+00   1.3120254e+01   4.0000000e+00   4.8750000e-02   1.0000000e-06
   8.0000000e+00   1.4369641e+01   3.0000000e+00   3.6562500e-02   1.0000000e-06
   8.0000000e+00   1.6130554e+01   2.0000000e+00   2.4374951e-02   1.0000000e-06


==> tikz/Data/Rep_user_flex_tot.dat <==
   1.0000000e+00  -3.1122391e+00   7.0000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   6.9000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   6.8000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   6.7000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   6.6000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   6.5000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   6.4000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   6.3000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   6.2000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   6.1000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   6.0000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   5.9000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   5.8000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   5.7000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   5.6000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   5.5000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   5.4000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   5.3000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   5.2000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   5.1000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   5.0000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   4.9000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   4.8000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   4.7000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   4.6000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   4.5000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   4.4000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   4.3000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   4.2000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   4.1000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   4.0000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   3.9000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   3.8000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   3.7000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   3.6000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   3.5000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   3.4000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   3.3000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   3.2000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   3.1000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   3.0000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   2.9000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   2.8000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   2.7000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   2.6000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   2.5000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   2.4000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   2.3000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   2.2000000e+01   0.0000000e+00   5.0000000e-01
   1.0000000e+00  -3.1122391e+00   2.1000000e+01   8.4550687e-02   4.0460786e-01
   1.0000000e+00  -2.9003461e+00   2.0000000e+01   8.6935425e-02   4.0071750e-01
   1.0000000e+00  -2.6775822e+00   1.9000000e+01   8.8300841e-02   3.9743684e-01
   1.0000000e+00  -2.4427712e+00   1.8000000e+01   8.7997722e-02   3.9466139e-01
   1.0000000e+00  -2.1945354e+00   1.7000000e+01   9.0259708e-02   3.9035206e-01
   1.0000000e+00  -1.9312460e+00   1.6000000e+01   8.9796106e-02   3.8760000e-01
   1.0000000e+00  -1.6509587e+00   1.5000000e+01   9.3841199e-02   3.8115000e-01
   1.0000000e+00  -1.3513265e+00   1.4000000e+01   9.5820197e-02   3.7601357e-01
   1.0000000e+00  -1.0294797e+00   1.3000000e+01   1.0417577e-01   3.6565077e-01
   1.0000000e+00  -6.8185862e-01   1.2000000e+01   1.0437072e-01   3.5992292e-01
   1.0000000e+00  -3.0397301e-01   1.1000000e+01   1.1483201e-01   3.4679773e-01
   1.0000000e+00   1.0995384e-01   1.0000000e+01   6.3405190e-02   3.2700400e-01
   1.0000000e+00   5.6752875e-01   9.0000000e+00   1.3935190e-01   2.7509167e-01
   1.0000000e+00   1.0790540e+00   8.0000000e+00   7.7999837e-01   6.2500000e-07
   1.0000000e+00   1.6589734e+00   7.0000000e+00   6.8247888e-01   6.4285714e-06
   1.0000000e+00   2.3284413e+00   6.0000000e+00   5.8499869e-01   1.0000000e-06
   1.0000000e+00   3.1202538e+00   5.0000000e+00   4.8748218e-01   9.0000000e-06
   1.0000000e+00   4.0893539e+00   4.0000000e+00   3.8999959e-01   1.0000000e-06
   1.0000000e+00   5.3387413e+00   3.0000000e+00   2.9249873e-01   1.0000000e-06
   1.0000000e+00   7.0996539e+00   2.0000000e+00   1.9499860e-01   1.0000000e-06

   2.0000000e+00  -1.6509587e+00   7.0000000e+01   0.0000000e+00   5.0000000e-01
   2.0000000e+00  -1.6509587e+00   6.9000000e+01   0.0000000e+00   5.0000000e-01
   2.0000000e+00  -1.6509587e+00   6.8000000e+01   0.0000000e+00   5.0000000e-01
   2.0000000e+00  -1.6509587e+00   6.7000000e+01   0.0000000e+00   5.0000000e-01
   2.0000000e+00  -1.6509587e+00   6.6000000e+01   0.0000000e+00   5.0000000e-01
   2.0000000e+00  -1.6509587e+00   6.5000000e+01   0.0000000e+00   5.0000000e-01
   2.0000000e+00  -1.6509587e+00   6.4000000e+01   0.0000000e+00   5.0000000e-01
   2.0000000e+00  -1.6509587e+00   6.3000000e+01   0.0000000e+00   5.0000000e-01
   2.0000000e+00  -1.6509587e+00   6.2000000e+01   0.0000000e+00   5.0000000e-01
   2.0000000e+00  -1.6509587e+00   6.1000000e+01   0.0000000e+00   5.0000000e-01
   2.0000000e+00  -1.6509587e+00   6.0000000e+01   0.0000000e+00   5.0000000e-01
   2.0000000e+00  -1.6509587e+00   5.9000000e+01   0.0000000e+00   5.0000000e-01
   2.0000000e+00  -1.6509587e+00   5.8000000e+01   0.0000000e+00   5.0000000e-01
   2.0000000e+00  -1.6509587e+00   5.7000000e+01   0.0000000e+00   5.0000000e-01
   2.0000000e+00  -1.6509587e+00   5.6000000e+01   0.0000000e+00   5.0000000e-01
   2.0000000e+00  -1.6509587e+00   5.5000000e+01   0.0000000e+00   5.0000000e-01
   2.0000000e+00  -1.6509587e+00   5.4000000e+01   0.0000000e+00   5.0000000e-01
   2.0000000e+00  -1.6509587e+00   5.3000000e+01   0.0000000e+00   5.0000000e-01
   2.0000000e+00  -1.6509587e+00   5.2000000e+01   0.0000000e+00   5.0000000e-01
   2.0000000e+00  -1.6509587e+00   5.1000000e+01   0.0000000e+00   5.0000000e-01
   2.0000000e+00  -1.6509587e+00   5.0000000e+01   0.0000000e+00   5.0000000e-01
   2.0000000e+00  -1.6509587e+00   4.9000000e+01   0.0000000e+00   5.0000000e-01
   2.0000000e+00  -1.6509587e+00   4.8000000e+01   0.0000000e+00   5.0000000e-01
   2.0000000e+00  -1.6509587e+00   4.7000000e+01   0.0000000e+00   5.0000000e-01
   2.0000000e+00  -1.6509587e+00   4.6000000e+01   0.0000000e+00   5.0000000e-01
   2.0000000e+00  -1.6509587e+00   4.5000000e+01   0.0000000e+00   5.0000000e-01
   2.0000000e+00  -1.6509587e+00   4.4000000e+01   0.0000000e+00   5.0000000e-01
   2.0000000e+00  -1.6509587e+00   4.3000000e+01   0.0000000e+00   5.0000000e-01
   2.0000000e+00  -1.6509587e+00   4.2000000e+01   0.0000000e+00   5.0000000e-01
   2.0000000e+00  -1.6509587e+00   4.1000000e+01   0.0000000e+00   5.0000000e-01
   2.0000000e+00  -1.6509587e+00   4.0000000e+01   0.0000000e+00   5.0000000e-01
   2.0000000e+00  -1.6509587e+00   3.9000000e+01   0.0000000e+00   5.0000000e-01
   2.0000000e+00  -1.6509587e+00   3.8000000e+01   0.0000000e+00   5.0000000e-01
   2.0000000e+00  -1.6509587e+00   3.7000000e+01   0.0000000e+00   5.0000000e-01
   2.0000000e+00  -1.6509587e+00   3.6000000e+01   0.0000000e+00   5.0000000e-01
   2.0000000e+00  -1.6509587e+00   3.5000000e+01   0.0000000e+00   5.0000000e-01
   2.0000000e+00  -1.6509587e+00   3.4000000e+01   0.0000000e+00   5.0000000e-01
   2.0000000e+00  -1.6509587e+00   3.3000000e+01   0.0000000e+00   5.0000000e-01
   2.0000000e+00  -1.6509587e+00   3.2000000e+01   0.0000000e+00   5.0000000e-01
   2.0000000e+00  -1.6509587e+00   3.1000000e+01   0.0000000e+00   5.0000000e-01
   2.0000000e+00  -1.6509587e+00   3.0000000e+01   9.1969414e-02   3.8219167e-01
   2.0000000e+00  -1.5037262e+00   2.9000000e+01   9.4305036e-02   3.7847534e-01
   2.0000000e+00  -1.3513265e+00   2.8000000e+01   9.3707537e-02   3.7699089e-01
   2.0000000e+00  -1.1933838e+00   2.7000000e+01   9.6500931e-02   3.7257926e-01
   2.0000000e+00  -1.0294797e+00   2.6000000e+01   9.8591384e-02   3.6871192e-01
   2.0000000e+00  -8.5914629e-01   2.5000000e+01   1.0066069e-01   3.6503600e-01
   2.0000000e+00  -6.8185862e-01   2.4000000e+01   1.0343725e-01   3.6051667e-01
   2.0000000e+00  -4.9702456e-01   2.3000000e+01   1.0526767e-01   3.5599152e-01
   2.0000000e+00  -3.0397301e-01   2.2000000e+01   1.0957393e-01   3.4949750e-01
   2.0000000e+00  -1.0193915e-01   2.1000000e+01   1.1576856e-01   3.4182262e-01
   2.0000000e+00   1.0995384e-01   2.0000000e+01   1.2325157e-01   3.3349875e-01
   2.0000000e+00   3.3271779e-01   1.9000000e+01   1.3601151e-01   3.2060842e-01
   2.0000000e+00   5.6752875e-01   1.8000000e+01   1.1982687e-01   3.0466472e-01
   2.0000000e+00   8.1576459e-01   1.7000000e+01   8.2631662e-01   5.9676471e-04
   2.0000000e+00   1.0790540e+00   1.6000000e+01   7.7992333e-01   5.3125000e-06
   2.0000000e+00   1.3593412e+00   1.5000000e+01   7.3121899e-01   8.0000000e-06
   2.0000000e+00   1.6589734e+00   1.4000000e+01   6.8249862e-01   1.0000000e-06
   2.0000000e+00   1.9808203e+00   1.3000000e+01   6.3374957e-01   1.0000000e-06
   2.0000000e+00   2.3284413e+00   1.2000000e+01   5.8499843e-01   4.1666667e-07
   2.0000000e+00   2.7063269e+00   1.1000000e+01   5.3624402e-01   5.0000000e-06
   2.0000000e+00   3.1202538e+00   1.0000000e+01   4.8749896e-01   1.0000000e-06
   2.0000000e+00   3.5778287e+00   9.0000000e+00   4.3874956e-01   1.0000000e-06
   2.0000000e+00   4.0893539e+00   8.0000000e+00   3.8999788e-01   6.2500000e-07
   2.0000000e+00   4.6692734e+00   7.0000000e+00   3.4124864e-01   1.0000000e-06
   2.0000000e+00   5.3387413e+00   6.0000000e+00   2.9249981e-01   1.0000000e-06
   2.0000000e+00   6.1305538e+00   5.0000000e+00   2.4374978e-01   1.0000000e-06
   2.0000000e+00   7.0996539e+00   4.0000000e+00   1.9499986e-01   1.0000000e-06
   2.0000000e+00   8.3490413e+00   3.0000000e+00   1.4624988e-01   1.0000000e-06
   2.0000000e+00   1.0109954e+01   2.0000000e+00   9.7499972e-02   1.0000000e-06

   3.0000000e+00  -9.1666958e-01   7.0000000e+01   0.0000000e+00   5.0000000e-01
   3.0000000e+00  -9.1666958e-01   6.9000000e+01   0.0000000e+00   5.0000000e-01
   3.0000000e+00  -9.1666958e-01   6.8000000e+01   0.0000000e+00   5.0000000e-01
   3.0000000e+00  -9.1666958e-01   6.7000000e+01   0.0000000e+00   5.0000000e-01
   3.0000000e+00  -9.1666958e-01   6.6000000e+01   0.0000000e+00   5.0000000e-01
   3.0000000e+00  -9.1666958e-01   6.5000000e+01   0.0000000e+00   5.0000000e-01
   3.0000000e+00  -9.1666958e-01   6.4000000e+01   0.0000000e+00   5.0000000e-01
   3.0000000e+00  -9.1666958e-01   6.3000000e+01   0.0000000e+00   5.0000000e-01
   3.0000000e+00  -9.1666958e-01   6.2000000e+01   0.0000000e+00   5.0000000e-01
   3.0000000e+00  -9.1666958e-01   6.1000000e+01   0.0000000e+00   5.0000000e-01
   3.0000000e+00  -9.1666958e-01   6.0000000e+01   0.0000000e+00   5.0000000e-01
   3.0000000e+00  -9.1666958e-01   5.9000000e+01   0.0000000e+00   5.0000000e-01
   3.0000000e+00  -9.1666958e-01   5.8000000e+01   0.0000000e+00   5.0000000e-01
   3.0000000e+00  -9.1666958e-01   5.7000000e+01   0.0000000e+00   5.0000000e-01
   3.0000000e+00  -9.1666958e-01   5.6000000e+01   0.0000000e+00   5.0000000e-01
   3.0000000e+00  -9.1666958e-01   5.5000000e+01   0.0000000e+00   5.0000000e-01
   3.0000000e+00  -9.1666958e-01   5.4000000e+01   0.0000000e+00   5.0000000e-01
   3.0000000e+00  -9.1666958e-01   5.3000000e+01   0.0000000e+00   5.0000000e-01
   3.0000000e+00  -9.1666958e-01   5.2000000e+01   0.0000000e+00   5.0000000e-01
   3.0000000e+00  -9.1666958e-01   5.1000000e+01   0.0000000e+00   5.0000000e-01
   3.0000000e+00  -9.1666958e-01   5.0000000e+01   0.0000000e+00   5.0000000e-01
   3.0000000e+00  -9.1666958e-01   4.9000000e+01   0.0000000e+00   5.0000000e-01
   3.0000000e+00  -9.1666958e-01   4.8000000e+01   0.0000000e+00   5.0000000e-01
   3.0000000e+00  -9.1666958e-01   4.7000000e+01   0.0000000e+00   5.0000000e-01
   3.0000000e+00  -9.1666958e-01   4.6000000e+01   0.0000000e+00   5.0000000e-01
   3.0000000e+00  -9.1666958e-01   4.5000000e+01   0.0000000e+00   5.0000000e-01
   3.0000000e+00  -9.1666958e-01   4.4000000e+01   0.0000000e+00   5.0000000e-01
   3.0000000e+00  -9.1666958e-01   4.3000000e+01   0.0000000e+00   5.0000000e-01
   3.0000000e+00  -9.1666958e-01   4.2000000e+01   0.0000000e+00   5.0000000e-01
   3.0000000e+00  -9.1666958e-01   4.1000000e+01   0.0000000e+00   5.0000000e-01
   3.0000000e+00  -9.1666958e-01   4.0000000e+01   0.0000000e+00   5.0000000e-01
   3.0000000e+00  -9.1666958e-01   3.9000000e+01   0.0000000e+00   5.0000000e-01
   3.0000000e+00  -9.1666958e-01   3.8000000e+01   9.8293631e-02   3.6750579e-01
   3.0000000e+00  -8.0085085e-01   3.7000000e+01   9.9842360e-02   3.6470649e-01
   3.0000000e+00  -6.8185862e-01   3.6000000e+01   1.0229429e-01   3.6068194e-01
   3.0000000e+00  -5.5951405e-01   3.5000000e+01   1.0355309e-01   3.5801000e-01
   3.0000000e+00  -4.3362278e-01   3.4000000e+01   1.0840132e-01   3.5247794e-01
   3.0000000e+00  -3.0397301e-01   3.3000000e+01   1.0831111e-01   3.5095606e-01
   3.0000000e+00  -1.7033339e-01   3.2000000e+01   1.1185250e-01   3.4583219e-01
   3.0000000e+00  -3.2450548e-02   3.1000000e+01   1.1467678e-01   3.4162161e-01
   3.0000000e+00   1.0995384e-01   3.0000000e+01   1.2060205e-01   3.3481567e-01
   3.0000000e+00   2.5718641e-01   2.9000000e+01   1.2615006e-01   3.2859276e-01
   3.0000000e+00   4.0958608e-01   2.8000000e+01   1.3506878e-01   3.1920643e-01
   3.0000000e+00   5.6752875e-01   2.7000000e+01   1.5243376e-01   3.0512556e-01
   3.0000000e+00   7.3143291e-01   2.6000000e+01   1.5096294e-01   2.8975731e-01
   3.0000000e+00   9.0176630e-01   2.5000000e+01   8.1207556e-01   6.0000000e-05
   3.0000000e+00   1.0790540e+00   2.4000000e+01   7.7990126e-01   2.8750000e-05
   3.0000000e+00   1.2638880e+00   2.3000000e+01   7.4749380e-01   1.7391304e-06
   3.0000000e+00   1.4569396e+00   2.2000000e+01   7.1495648e-01   1.4545455e-05
   3.0000000e+00   1.6589734e+00   2.1000000e+01   6.8248631e-01   3.3333333e-06
   3.0000000e+00   1.8708664e+00   2.0000000e+01   6.4999679e-01   1.5000000e-06
   3.0000000e+00   2.0936304e+00   1.9000000e+01   6.1749166e-01   5.2631579e-06
   3.0000000e+00   2.3284413e+00   1.8000000e+01   5.8499916e-01   1.0000000e-06
   3.0000000e+00   2.5766772e+00   1.7000000e+01   5.5249865e-01   5.8823529e-07
   3.0000000e+00   2.8399666e+00   1.6000000e+01   5.1999952e-01   1.0000000e-06
   3.0000000e+00   3.1202538e+00   1.5000000e+01   4.8749796e-01   1.6666667e-06
   3.0000000e+00   3.4198860e+00   1.4000000e+01   4.5499956e-01   3.5714286e-07
   3.0000000e+00   3.7417329e+00   1.3000000e+01   4.2249821e-01   1.9230769e-06
   3.0000000e+00   4.0893539e+00   1.2000000e+01   3.8999517e-01   5.4166667e-06
   3.0000000e+00   4.4672395e+00   1.1000000e+01   3.5749950e-01   1.0000000e-06
   3.0000000e+00   4.8811664e+00   1.0000000e+01   3.2499991e-01   1.0000000e-06
   3.0000000e+00   5.3387413e+00   9.0000000e+00   2.9249663e-01   3.8888889e-06
   3.0000000e+00   5.8502665e+00   8.0000000e+00   2.5999992e-01   1.0000000e-06
   3.0000000e+00   6.4301860e+00   7.0000000e+00   2.2749960e-01   7.1428571e-07
   3.0000000e+00   7.0996539e+00   6.0000000e+00   1.9499998e-01   1.0000000e-06
   3.0000000e+00   7.8914663e+00   5.0000000e+00   1.6249949e-01   1.0000000e-06
   3.0000000e+00   8.8605665e+00   4.0000000e+00   1.2999983e-01   1.0000000e-06
   3.0000000e+00   1.0109954e+01   3.0000000e+00   9.7499997e-02   1.0000000e-06
   3.0000000e+00   1.1870866e+01   2.0000000e+00   6.4999431e-02   1.0000000e-06

   4.0000000e+00   1.0995384e-01   7.0000000e+01   0.0000000e+00   5.0000000e-01
   4.0000000e+00   1.0995384e-01   6.9000000e+01   0.0000000e+00   5.0000000e-01
   4.0000000e+00   1.0995384e-01   6.8000000e+01   0.0000000e+00   5.0000000e-01
   4.0000000e+00   1.0995384e-01   6.7000000e+01   0.0000000e+00   5.0000000e-01
   4.0000000e+00   1.0995384e-01   6.6000000e+01   0.0000000e+00   5.0000000e-01
   4.0000000e+00   1.0995384e-01   6.5000000e+01   0.0000000e+00   5.0000000e-01
   4.0000000e+00   1.0995384e-01   6.4000000e+01   0.0000000e+00   5.0000000e-01
   4.0000000e+00   1.0995384e-01   6.3000000e+01   0.0000000e+00   5.0000000e-01
   4.0000000e+00   1.0995384e-01   6.2000000e+01   0.0000000e+00   5.0000000e-01
   4.0000000e+00   1.0995384e-01   6.1000000e+01   0.0000000e+00   5.0000000e-01
   4.0000000e+00   1.0995384e-01   6.0000000e+01   0.0000000e+00   5.0000000e-01
   4.0000000e+00   1.0995384e-01   5.9000000e+01   0.0000000e+00   5.0000000e-01
   4.0000000e+00   1.0995384e-01   5.8000000e+01   0.0000000e+00   5.0000000e-01
   4.0000000e+00   1.0995384e-01   5.7000000e+01   0.0000000e+00   5.0000000e-01
   4.0000000e+00   1.0995384e-01   5.6000000e+01   0.0000000e+00   5.0000000e-01
   4.0000000e+00   1.0995384e-01   5.5000000e+01   0.0000000e+00   5.0000000e-01
   4.0000000e+00   1.0995384e-01   5.4000000e+01   0.0000000e+00   5.0000000e-01
   4.0000000e+00   1.0995384e-01   5.3000000e+01   0.0000000e+00   5.0000000e-01
   4.0000000e+00   1.0995384e-01   5.2000000e+01   0.0000000e+00   5.0000000e-01
   4.0000000e+00   1.0995384e-01   5.1000000e+01   0.0000000e+00   5.0000000e-01
   4.0000000e+00   1.0995384e-01   5.0000000e+01   0.0000000e+00   5.0000000e-01
   4.0000000e+00   1.0995384e-01   4.9000000e+01   0.0000000e+00   5.0000000e-01
   4.0000000e+00   1.0995384e-01   4.8000000e+01   0.0000000e+00   5.0000000e-01
   4.0000000e+00   1.0995384e-01   4.7000000e+01   0.0000000e+00   5.0000000e-01
   4.0000000e+00   1.0995384e-01   4.6000000e+01   0.0000000e+00   5.0000000e-01
   4.0000000e+00   1.0995384e-01   4.5000000e+01   0.0000000e+00   5.0000000e-01
   4.0000000e+00   1.0995384e-01   4.4000000e+01   0.0000000e+00   5.0000000e-01
   4.0000000e+00   1.0995384e-01   4.3000000e+01   0.0000000e+00   5.0000000e-01
   4.0000000e+00   1.0995384e-01   4.2000000e+01   0.0000000e+00   5.0000000e-01
   4.0000000e+00   1.0995384e-01   4.1000000e+01   0.0000000e+00   5.0000000e-01
   4.0000000e+00   1.0995384e-01   4.0000000e+01   1.1796178e-01   3.3703475e-01
   4.0000000e+00   2.1990769e-01   3.9000000e+01   1.2104765e-01   3.3231205e-01
   4.0000000e+00   3.3271779e-01   3.8000000e+01   1.2535253e-01   3.2711368e-01
   4.0000000e+00   4.4853652e-01   3.7000000e+01   1.3249790e-01   3.2004919e-01
   4.0000000e+00   5.6752875e-01   3.6000000e+01   1.4679302e-01   3.0850028e-01
   4.0000000e+00   6.8987331e-01   3.5000000e+01   1.6041732e-01   2.9709086e-01
   4.0000000e+00   8.1576459e-01   3.4000000e+01   8.2793338e-01   1.7500000e-04
   4.0000000e+00   9.4541436e-01   3.3000000e+01   8.0430356e-01   5.9090909e-06
   4.0000000e+00   1.0790540e+00   3.2000000e+01   7.7999887e-01   4.6875000e-07
   4.0000000e+00   1.2169368e+00   3.1000000e+01   7.5536092e-01   3.0806452e-05
   4.0000000e+00   1.3593412e+00   3.0000000e+01   7.3115560e-01   2.3666667e-05
   4.0000000e+00   1.5065738e+00   2.9000000e+01   7.0679731e-01   1.1034483e-05
   4.0000000e+00   1.6589734e+00   2.8000000e+01   6.8247157e-01   1.0000000e-05
   4.0000000e+00   1.8169161e+00   2.7000000e+01   6.5796645e-01   3.2592593e-05
   4.0000000e+00   1.9808203e+00   2.6000000e+01   6.3372775e-01   8.4615385e-06
   4.0000000e+00   2.1511537e+00   2.5000000e+01   6.0937213e-01   8.0000000e-07
   4.0000000e+00   2.3284413e+00   2.4000000e+01   5.8499817e-01   8.3333333e-07
   4.0000000e+00   2.5132754e+00   2.3000000e+01   5.6053341e-01   1.9565217e-05
   4.0000000e+00   2.7063269e+00   2.2000000e+01   5.3624919e-01   4.5454545e-07
   4.0000000e+00   2.9083608e+00   2.1000000e+01   5.1186677e-01   4.7619048e-06
   4.0000000e+00   3.1202538e+00   2.0000000e+01   4.8749136e-01   7.0000000e-06
   4.0000000e+00   3.3430177e+00   1.9000000e+01   4.6312467e-01   1.0000000e-06
   4.0000000e+00   3.5778287e+00   1.8000000e+01   4.3874883e-01   5.5555556e-07
   4.0000000e+00   3.8260645e+00   1.7000000e+01   4.1437458e-01   1.0000000e-06
   4.0000000e+00   4.0893539e+00   1.6000000e+01   3.8999855e-01   1.0000000e-06
   4.0000000e+00   4.3696412e+00   1.5000000e+01   3.6561127e-01   8.6666667e-06
   4.0000000e+00   4.6692734e+00   1.4000000e+01   3.4124926e-01   1.0000000e-06
   4.0000000e+00   4.9911202e+00   1.3000000e+01   3.1684496e-01   9.2307692e-06
   4.0000000e+00   5.3387413e+00   1.2000000e+01   2.9249963e-01   1.0000000e-06
   4.0000000e+00   5.7166269e+00   1.1000000e+01   2.6812488e-01   1.0000000e-06
   4.0000000e+00   6.1305538e+00   1.0000000e+01   2.4374902e-01   1.0000000e-06
   4.0000000e+00   6.5881287e+00   9.0000000e+00   2.1937496e-01   1.0000000e-06
   4.0000000e+00   7.0996539e+00   8.0000000e+00   1.9499993e-01   1.0000000e-06
   4.0000000e+00   7.6795734e+00   7.0000000e+00   1.7062457e-01   1.0000000e-06
   4.0000000e+00   8.3490413e+00   6.0000000e+00   1.4624971e-01   1.0000000e-06
   4.0000000e+00   9.1408537e+00   5.0000000e+00   1.2187474e-01   1.0000000e-06
   4.0000000e+00   1.0109954e+01   4.0000000e+00   9.7499897e-02   1.0000000e-06
   4.0000000e+00   1.1359341e+01   3.0000000e+00   7.3124662e-02   1.0000000e-06
   4.0000000e+00   1.3120254e+01   2.0000000e+00   4.8749999e-02   1.0000000e-06

   5.0000000e+00   1.0995384e-01   7.0000000e+01   0.0000000e+00   5.0000000e-01
   5.0000000e+00   1.0995384e-01   6.9000000e+01   0.0000000e+00   5.0000000e-01
   5.0000000e+00   1.0995384e-01   6.8000000e+01   0.0000000e+00   5.0000000e-01
   5.0000000e+00   1.0995384e-01   6.7000000e+01   0.0000000e+00   5.0000000e-01
   5.0000000e+00   1.0995384e-01   6.6000000e+01   0.0000000e+00   5.0000000e-01
   5.0000000e+00   1.0995384e-01   6.5000000e+01   0.0000000e+00   5.0000000e-01
   5.0000000e+00   1.0995384e-01   6.4000000e+01   0.0000000e+00   5.0000000e-01
   5.0000000e+00   1.0995384e-01   6.3000000e+01   0.0000000e+00   5.0000000e-01
   5.0000000e+00   1.0995384e-01   6.2000000e+01   0.0000000e+00   5.0000000e-01
   5.0000000e+00   1.0995384e-01   6.1000000e+01   0.0000000e+00   5.0000000e-01
   5.0000000e+00   1.0995384e-01   6.0000000e+01   0.0000000e+00   5.0000000e-01
   5.0000000e+00   1.0995384e-01   5.9000000e+01   0.0000000e+00   5.0000000e-01
   5.0000000e+00   1.0995384e-01   5.8000000e+01   0.0000000e+00   5.0000000e-01
   5.0000000e+00   1.0995384e-01   5.7000000e+01   0.0000000e+00   5.0000000e-01
   5.0000000e+00   1.0995384e-01   5.6000000e+01   0.0000000e+00   5.0000000e-01
   5.0000000e+00   1.0995384e-01   5.5000000e+01   0.0000000e+00   5.0000000e-01
   5.0000000e+00   1.0995384e-01   5.4000000e+01   0.0000000e+00   5.0000000e-01
   5.0000000e+00   1.0995384e-01   5.3000000e+01   0.0000000e+00   5.0000000e-01
   5.0000000e+00   1.0995384e-01   5.2000000e+01   0.0000000e+00   5.0000000e-01
   5.0000000e+00   1.0995384e-01   5.1000000e+01   0.0000000e+00   5.0000000e-01
   5.0000000e+00   1.0995384e-01   5.0000000e+01   1.1848977e-01   3.3617620e-01
   5.0000000e+00   1.9769309e-01   4.9000000e+01   1.2113114e-01   3.3289224e-01
   5.0000000e+00   2.8724151e-01   4.8000000e+01   1.2385463e-01   3.2948500e-01
   5.0000000e+00   3.7867531e-01   4.7000000e+01   1.2616045e-01   3.2604809e-01
   5.0000000e+00   4.7207557e-01   4.6000000e+01   1.3533733e-01   3.1728413e-01
   5.0000000e+00   5.6752875e-01   4.5000000e+01   1.4309231e-01   3.1106667e-01
   5.0000000e+00   6.6512712e-01   4.4000000e+01   1.4679875e-01   3.0599955e-01
   5.0000000e+00   7.6496933e-01   4.3000000e+01   1.8627065e-01   2.8064674e-01
   5.0000000e+00   8.6716098e-01   4.2000000e+01   8.1886239e-01   3.0952381e-05
   5.0000000e+00   9.7181532e-01   4.1000000e+01   7.9939973e-01   3.0243902e-05
   5.0000000e+00   1.0790540e+00   4.0000000e+01   7.7956742e-01   5.1000000e-05
   5.0000000e+00   1.1890078e+00   3.9000000e+01   7.6049253e-01   2.8205128e-06
   5.0000000e+00   1.3018179e+00   3.8000000e+01   7.4067378e-01   7.3947368e-05
   5.0000000e+00   1.4176366e+00   3.7000000e+01   7.2147383e-01   7.8378378e-06
   5.0000000e+00   1.5366289e+00   3.6000000e+01   7.0195879e-01   1.0555556e-05
   5.0000000e+00   1.6589734e+00   3.5000000e+01   6.8238902e-01   2.4571429e-05
   5.0000000e+00   1.7848647e+00   3.4000000e+01   6.6299640e-01   1.4705882e-06
   5.0000000e+00   1.9145145e+00   3.3000000e+01   6.4349475e-01   2.1212121e-06
   5.0000000e+00   2.0481541e+00   3.2000000e+01   6.2391761e-01   1.6562500e-05
   5.0000000e+00   2.1860369e+00   3.1000000e+01   6.0448314e-01   9.3548387e-06
   5.0000000e+00   2.3284413e+00   3.0000000e+01   5.8499510e-01   4.6666667e-06
   5.0000000e+00   2.4756739e+00   2.9000000e+01   5.6532385e-01   1.8620690e-05
   5.0000000e+00   2.6280736e+00   2.8000000e+01   5.4599657e-01   1.7857143e-06
   5.0000000e+00   2.7860162e+00   2.7000000e+01   5.2649954e-01   1.0000000e-06
   5.0000000e+00   2.9499204e+00   2.6000000e+01   5.0699192e-01   5.7692308e-06
   5.0000000e+00   3.1202538e+00   2.5000000e+01   4.8749936e-01   1.0000000e-06
   5.0000000e+00   3.2975415e+00   2.4000000e+01   4.6799762e-01   1.6666667e-06
   5.0000000e+00   3.4823755e+00   2.3000000e+01   4.4849636e-01   3.4782609e-06
   5.0000000e+00   3.6754271e+00   2.2000000e+01   4.2899946e-01   1.0000000e-06
   5.0000000e+00   3.8774609e+00   2.1000000e+01   4.0949969e-01   1.0000000e-06
   5.0000000e+00   4.0893539e+00   2.0000000e+01   3.8999989e-01   1.0000000e-06
   5.0000000e+00   4.3121179e+00   1.9000000e+01   3.7049180e-01   3.6842105e-06
   5.0000000e+00   4.5469288e+00   1.8000000e+01   3.5099675e-01   5.0000000e-06
   5.0000000e+00   4.7951647e+00   1.7000000e+01   3.3149312e-01   4.7058824e-06
   5.0000000e+00   5.0584541e+00   1.6000000e+01   3.1199978e-01   1.0000000e-06
   5.0000000e+00   5.3387413e+00   1.5000000e+01   2.9248283e-01   4.6666667e-06
   5.0000000e+00   5.6383735e+00   1.4000000e+01   2.7299954e-01   1.0000000e-06
   5.0000000e+00   5.9602204e+00   1.3000000e+01   2.5349917e-01   1.0000000e-06
   5.0000000e+00   6.3078414e+00   1.2000000e+01   2.3399991e-01   1.0000000e-06
   5.0000000e+00   6.6857270e+00   1.1000000e+01   2.1449996e-01   1.0000000e-06
   5.0000000e+00   7.0996539e+00   1.0000000e+01   1.9499997e-01   1.0000000e-06
   5.0000000e+00   7.5572288e+00   9.0000000e+00   1.7549998e-01   1.0000000e-06
   5.0000000e+00   8.0687540e+00   8.0000000e+00   1.5599994e-01   1.0000000e-06
   5.0000000e+00   8.6486735e+00   7.0000000e+00   1.3649963e-01   1.4285714e-06
   5.0000000e+00   9.3181414e+00   6.0000000e+00   1.1699958e-01   1.0000000e-06
   5.0000000e+00   1.0109954e+01   5.0000000e+00   9.7499717e-02   1.0000000e-06
   5.0000000e+00   1.1079054e+01   4.0000000e+00   7.7999998e-02   1.0000000e-06
   5.0000000e+00   1.2328441e+01   3.0000000e+00   5.8499417e-02   1.0000000e-06
   5.0000000e+00   1.4089354e+01   2.0000000e+00   3.8999989e-02   1.0000000e-06

   6.0000000e+00   4.0958608e-01   7.0000000e+01   0.0000000e+00   5.0000000e-01
   6.0000000e+00   4.0958608e-01   6.9000000e+01   0.0000000e+00   5.0000000e-01
   6.0000000e+00   4.0958608e-01   6.8000000e+01   0.0000000e+00   5.0000000e-01
   6.0000000e+00   4.0958608e-01   6.7000000e+01   0.0000000e+00   5.0000000e-01
   6.0000000e+00   4.0958608e-01   6.6000000e+01   0.0000000e+00   5.0000000e-01
   6.0000000e+00   4.0958608e-01   6.5000000e+01   0.0000000e+00   5.0000000e-01
   6.0000000e+00   4.0958608e-01   6.4000000e+01   0.0000000e+00   5.0000000e-01
   6.0000000e+00   4.0958608e-01   6.3000000e+01   0.0000000e+00   5.0000000e-01
   6.0000000e+00   4.0958608e-01   6.2000000e+01   0.0000000e+00   5.0000000e-01
   6.0000000e+00   4.0958608e-01   6.1000000e+01   0.0000000e+00   5.0000000e-01
   6.0000000e+00   4.0958608e-01   6.0000000e+01   0.0000000e+00   5.0000000e-01
   6.0000000e+00   4.0958608e-01   5.9000000e+01   0.0000000e+00   5.0000000e-01
   6.0000000e+00   4.0958608e-01   5.8000000e+01   0.0000000e+00   5.0000000e-01
   6.0000000e+00   4.0958608e-01   5.7000000e+01   0.0000000e+00   5.0000000e-01
   6.0000000e+00   4.0958608e-01   5.6000000e+01   1.2983053e-01   3.2292232e-01
   6.0000000e+00   4.8783945e-01   5.5000000e+01   1.3797449e-01   3.1616382e-01
   6.0000000e+00   5.6752875e-01   5.4000000e+01   1.4274083e-01   3.1107370e-01
   6.0000000e+00   6.4870765e-01   5.3000000e+01   1.4972236e-01   3.0447868e-01
   6.0000000e+00   7.3143291e-01   5.2000000e+01   1.5832764e-01   2.9715519e-01
   6.0000000e+00   8.1576459e-01   5.1000000e+01   2.0872422e-01   2.6556216e-01
   6.0000000e+00   9.0176630e-01   5.0000000e+01   8.1243931e-01   1.4600000e-05
   6.0000000e+00   9.8950555e-01   4.9000000e+01   7.9593857e-01   6.7959184e-05
   6.0000000e+00   1.0790540e+00   4.8000000e+01   7.7994666e-01   6.8750000e-06
   6.0000000e+00   1.1704878e+00   4.7000000e+01   7.6368330e-01   1.0425532e-05
   6.0000000e+00   1.2638880e+00   4.6000000e+01   7.4720209e-01   5.1304348e-05
   6.0000000e+00   1.3593412e+00   4.5000000e+01   7.3088972e-01   4.3777778e-05
   6.0000000e+00   1.4569396e+00   4.4000000e+01   7.1490690e-01   1.9545455e-05
   6.0000000e+00   1.5567818e+00   4.3000000e+01   6.9869502e-01   1.5813953e-05
   6.0000000e+00   1.6589734e+00   4.2000000e+01   6.8228272e-01   3.8333333e-05
   6.0000000e+00   1.7636278e+00   4.1000000e+01   6.6624911e-01   1.0000000e-06
   6.0000000e+00   1.8708664e+00   4.0000000e+01   6.4999703e-01   1.0000000e-06
   6.0000000e+00   1.9808203e+00   3.9000000e+01   6.3374931e-01   2.5641026e-07
   6.0000000e+00   2.0936304e+00   3.8000000e+01   6.1748919e-01   5.0000000e-06
   6.0000000e+00   2.2094491e+00   3.7000000e+01   6.0124892e-01   5.4054054e-07
   6.0000000e+00   2.3284413e+00   3.6000000e+01   5.8499725e-01   2.7777778e-07
   6.0000000e+00   2.4507859e+00   3.5000000e+01   5.6868547e-01   1.2285714e-05
   6.0000000e+00   2.5766772e+00   3.4000000e+01   5.5249963e-01   1.0000000e-06
   6.0000000e+00   2.7063269e+00   3.3000000e+01   5.3624943e-01   1.0000000e-06
   6.0000000e+00   2.8399666e+00   3.2000000e+01   5.1999868e-01   3.1250000e-07
   6.0000000e+00   2.9778494e+00   3.1000000e+01   5.0372825e-01   9.6774194e-06
   6.0000000e+00   3.1202538e+00   3.0000000e+01   4.8741790e-01   1.4000000e-05
   6.0000000e+00   3.2674864e+00   2.9000000e+01   4.7124984e-01   1.0000000e-06
   6.0000000e+00   3.4198860e+00   2.8000000e+01   4.5499984e-01   1.0000000e-06
   6.0000000e+00   3.5778287e+00   2.7000000e+01   4.3874881e-01   3.7037037e-07
   6.0000000e+00   3.7417329e+00   2.6000000e+01   4.2249972e-01   1.0000000e-06
   6.0000000e+00   3.9120663e+00   2.5000000e+01   4.0624936e-01   1.0000000e-06
   6.0000000e+00   4.0893539e+00   2.4000000e+01   3.8999893e-01   4.1666667e-07
   6.0000000e+00   4.2741880e+00   2.3000000e+01   3.7374988e-01   1.0000000e-06
   6.0000000e+00   4.4672395e+00   2.2000000e+01   3.5749886e-01   9.0909091e-07
   6.0000000e+00   4.6692734e+00   2.1000000e+01   3.4120677e-01   9.5238095e-06
   6.0000000e+00   4.8811664e+00   2.0000000e+01   3.2499769e-01   2.0000000e-06
   6.0000000e+00   5.1039303e+00   1.9000000e+01   3.0874953e-01   1.0000000e-06
   6.0000000e+00   5.3387413e+00   1.8000000e+01   2.9249969e-01   1.0000000e-06
   6.0000000e+00   5.5869771e+00   1.7000000e+01   2.7624882e-01   5.8823529e-07
   6.0000000e+00   5.8502665e+00   1.6000000e+01   2.5999964e-01   6.2500000e-07
   6.0000000e+00   6.1305538e+00   1.5000000e+01   2.4374917e-01   1.0000000e-06
   6.0000000e+00   6.4301860e+00   1.4000000e+01   2.2749989e-01   1.0000000e-06
   6.0000000e+00   6.7520328e+00   1.3000000e+01   2.1124989e-01   1.0000000e-06
   6.0000000e+00   7.0996539e+00   1.2000000e+01   1.9499997e-01   1.0000000e-06
   6.0000000e+00   7.4775395e+00   1.1000000e+01   1.7874900e-01   1.0000000e-06
   6.0000000e+00   7.8914663e+00   1.0000000e+01   1.6249994e-01   1.0000000e-06
   6.0000000e+00   8.3490413e+00   9.0000000e+00   1.4624967e-01   1.0000000e-06
   6.0000000e+00   8.8605665e+00   8.0000000e+00   1.2999960e-01   1.0000000e-06
   6.0000000e+00   9.4404859e+00   7.0000000e+00   1.1374999e-01   1.0000000e-06
   6.0000000e+00   1.0109954e+01   6.0000000e+00   9.7499995e-02   1.0000000e-06
   6.0000000e+00   1.0901766e+01   5.0000000e+00   8.1249919e-02   1.0000000e-06
   6.0000000e+00   1.1870866e+01   4.0000000e+00   6.4999984e-02   1.0000000e-06
   6.0000000e+00   1.3120254e+01   3.0000000e+00   4.8749959e-02   1.0000000e-06
   6.0000000e+00   1.4881166e+01   2.0000000e+00   3.2500000e-02   1.0000000e-06

   7.0000000e+00   6.3701735e-01   7.0000000e+01   0.0000000e+00   5.0000000e-01
   7.0000000e+00   6.3701735e-01   6.9000000e+01   0.0000000e+00   5.0000000e-01
   7.0000000e+00   6.3701735e-01   6.8000000e+01   0.0000000e+00   5.0000000e-01
   7.0000000e+00   6.3701735e-01   6.7000000e+01   0.0000000e+00   5.0000000e-01
   7.0000000e+00   6.3701735e-01   6.6000000e+01   0.0000000e+00   5.0000000e-01
   7.0000000e+00   6.3701735e-01   6.5000000e+01   0.0000000e+00   5.0000000e-01
   7.0000000e+00   6.3701735e-01   6.4000000e+01   0.0000000e+00   5.0000000e-01
   7.0000000e+00   6.3701735e-01   6.3000000e+01   0.0000000e+00   5.0000000e-01
   7.0000000e+00   6.3701735e-01   6.2000000e+01   1.4967062e-01   3.0528823e-01
   7.0000000e+00   7.0763589e-01   6.1000000e+01   1.5926724e-01   2.9749066e-01
   7.0000000e+00   7.7942174e-01   6.0000000e+01   1.7196689e-01   2.8817033e-01
   7.0000000e+00   8.5241413e-01   5.9000000e+01   8.2115706e-01   1.8745763e-04
   7.0000000e+00   9.2665431e-01   5.8000000e+01   8.0778913e-01   8.7931034e-06
   7.0000000e+00   1.0021857e+00   5.7000000e+01   7.9347749e-01   1.0947368e-04
   7.0000000e+00   1.0790540e+00   5.6000000e+01   7.7983353e-01   4.9464286e-05
   7.0000000e+00   1.1573073e+00   5.5000000e+01   7.6594415e-01   2.7818182e-05
   7.0000000e+00   1.2369966e+00   5.4000000e+01   7.5205721e-01   2.3333333e-05
   7.0000000e+00   1.3181755e+00   5.3000000e+01   7.3818961e-01   6.2264151e-06
   7.0000000e+00   1.4009008e+00   5.2000000e+01   7.2424321e-01   3.8461538e-06
   7.0000000e+00   1.4852325e+00   5.1000000e+01   7.1034103e-01   6.4705882e-06
   7.0000000e+00   1.5712342e+00   5.0000000e+01   6.9641461e-01   4.2000000e-06
   7.0000000e+00   1.6589734e+00   4.9000000e+01   6.8243469e-01   1.9387755e-05
   7.0000000e+00   1.7485219e+00   4.8000000e+01   6.6852194e-01   7.7083333e-06
   7.0000000e+00   1.8399557e+00   4.7000000e+01   6.5461051e-01   6.5957447e-06
   7.0000000e+00   1.9333559e+00   4.6000000e+01   6.4070812e-01   2.3913043e-06
   7.0000000e+00   2.0288091e+00   4.5000000e+01   6.2676943e-01   6.2222222e-06
   7.0000000e+00   2.1264075e+00   4.4000000e+01   6.1284780e-01   3.6363636e-06
   7.0000000e+00   2.2262497e+00   4.3000000e+01   5.9886341e-01   1.8139535e-05
   7.0000000e+00   2.3284413e+00   4.2000000e+01   5.8499967e-01   1.0000000e-06
   7.0000000e+00   2.4330957e+00   4.1000000e+01   5.7106921e-01   1.4634146e-06
   7.0000000e+00   2.5403343e+00   4.0000000e+01   5.5714243e-01   1.0000000e-06
   7.0000000e+00   2.6502882e+00   3.9000000e+01   5.4321290e-01   7.6923077e-07
   7.0000000e+00   2.7630983e+00   3.8000000e+01   5.2928297e-01   2.1052632e-06
   7.0000000e+00   2.8789170e+00   3.7000000e+01   5.1535582e-01   8.1081081e-07
   7.0000000e+00   2.9979092e+00   3.6000000e+01   5.0142774e-01   2.7777778e-07
   7.0000000e+00   3.1202538e+00   3.5000000e+01   4.8748403e-01   6.2857143e-06
   7.0000000e+00   3.2461451e+00   3.4000000e+01   4.7356725e-01   2.6470588e-06
   7.0000000e+00   3.3757948e+00   3.3000000e+01   4.5964272e-01   1.0000000e-06
   7.0000000e+00   3.5094345e+00   3.2000000e+01   4.4570935e-01   2.5000000e-06
   7.0000000e+00   3.6473173e+00   3.1000000e+01   4.3178355e-01   1.2903226e-06
   7.0000000e+00   3.7897217e+00   3.0000000e+01   4.1785436e-01   2.0000000e-06
   7.0000000e+00   3.9369543e+00   2.9000000e+01   4.0392814e-01   1.0000000e-06
   7.0000000e+00   4.0893539e+00   2.8000000e+01   3.8999973e-01   1.0000000e-06
   7.0000000e+00   4.2472966e+00   2.7000000e+01   3.7602873e-01   5.9259259e-06
   7.0000000e+00   4.4112008e+00   2.6000000e+01   3.6214278e-01   1.0000000e-06
   7.0000000e+00   4.5815342e+00   2.5000000e+01   3.4821427e-01   1.0000000e-06
   7.0000000e+00   4.7588218e+00   2.4000000e+01   3.3428536e-01   1.0000000e-06
   7.0000000e+00   4.9436559e+00   2.3000000e+01   3.2035700e-01   1.0000000e-06
   7.0000000e+00   5.1367074e+00   2.2000000e+01   3.0642846e-01   1.0000000e-06
   7.0000000e+00   5.3387413e+00   2.1000000e+01   2.9249994e-01   1.0000000e-06
   7.0000000e+00   5.5506343e+00   2.0000000e+01   2.7857074e-01   1.0000000e-06
   7.0000000e+00   5.7733982e+00   1.9000000e+01   2.6464220e-01   1.0000000e-06
   7.0000000e+00   6.0082092e+00   1.8000000e+01   2.5071410e-01   1.0000000e-06
   7.0000000e+00   6.2564450e+00   1.7000000e+01   2.3678509e-01   1.0000000e-06
   7.0000000e+00   6.5197344e+00   1.6000000e+01   2.2285691e-01   1.0000000e-06
   7.0000000e+00   6.8000217e+00   1.5000000e+01   2.0892832e-01   1.0000000e-06
   7.0000000e+00   7.0996539e+00   1.4000000e+01   1.9499996e-01   1.0000000e-06
   7.0000000e+00   7.4215007e+00   1.3000000e+01   1.8107033e-01   1.0000000e-06
   7.0000000e+00   7.7691218e+00   1.2000000e+01   1.6714281e-01   1.0000000e-06
   7.0000000e+00   8.1470074e+00   1.1000000e+01   1.5321427e-01   1.0000000e-06
   7.0000000e+00   8.5609342e+00   1.0000000e+01   1.3928542e-01   1.0000000e-06
   7.0000000e+00   9.0185091e+00   9.0000000e+00   1.2535713e-01   1.0000000e-06
   7.0000000e+00   9.5300344e+00   8.0000000e+00   1.1142856e-01   1.0000000e-06
   7.0000000e+00   1.0109954e+01   7.0000000e+00   9.7499609e-02   1.0000000e-06
   7.0000000e+00   1.0779422e+01   6.0000000e+00   8.3571096e-02   1.0000000e-06
   7.0000000e+00   1.1571234e+01   5.0000000e+00   6.9642827e-02   1.0000000e-06
   7.0000000e+00   1.2540334e+01   4.0000000e+00   5.5714107e-02   1.0000000e-06
   7.0000000e+00   1.3789722e+01   3.0000000e+00   4.1785711e-02   1.0000000e-06
   7.0000000e+00   1.5550634e+01   2.0000000e+00   2.7857019e-02   1.0000000e-06

   8.0000000e+00   6.8987331e-01   7.0000000e+01   1.4916004e-01   3.0449914e-01
   8.0000000e+00   7.5236281e-01   6.9000000e+01   1.6524997e-01   2.9213942e-01
   8.0000000e+00   8.1576459e-01   6.8000000e+01   1.8669451e-01   2.7831074e-01
   8.0000000e+00   8.8010569e-01   6.7000000e+01   8.1645344e-01   2.4029851e-05
   8.0000000e+00   9.4541436e-01   6.6000000e+01   8.0433301e-01   1.3181818e-05
   8.0000000e+00   1.0117201e+00   6.5000000e+01   7.9156890e-01   1.3446154e-04
   8.0000000e+00   1.0790540e+00   6.4000000e+01   7.7986702e-01   2.5937500e-05
   8.0000000e+00   1.1474482e+00   6.3000000e+01   7.6744559e-01   8.8571429e-05
   8.0000000e+00   1.2169368e+00   6.2000000e+01   7.5528551e-01   8.3225806e-05
   8.0000000e+00   1.2875554e+00   6.1000000e+01   7.4338041e-01   1.1147541e-05
   8.0000000e+00   1.3593412e+00   6.0000000e+01   7.3122446e-01   7.6666667e-06
   8.0000000e+00   1.4323336e+00   5.9000000e+01   7.1883046e-01   4.7966102e-05
   8.0000000e+00   1.5065738e+00   5.8000000e+01   7.0687177e-01   6.8965517e-07
   8.0000000e+00   1.5821052e+00   5.7000000e+01   6.9445446e-01   3.2280702e-05
   8.0000000e+00   1.6589734e+00   5.6000000e+01   6.8230332e-01   2.8750000e-05
   8.0000000e+00   1.7372268e+00   5.5000000e+01   6.7026620e-01   1.4181818e-05
   8.0000000e+00   1.8169161e+00   5.4000000e+01   6.5811358e-01   2.2222222e-06
   8.0000000e+00   1.8980950e+00   5.3000000e+01   6.4583434e-01   1.3018868e-05
   8.0000000e+00   1.9808203e+00   5.2000000e+01   6.3373479e-01   5.9615385e-06
   8.0000000e+00   2.0651520e+00   5.1000000e+01   6.2153733e-01   8.4313725e-06
   8.0000000e+00   2.1511537e+00   5.0000000e+01   6.0937448e-01   2.0000000e-07
   8.0000000e+00   2.2388929e+00   4.9000000e+01   5.9715918e-01   6.1224490e-06
   8.0000000e+00   2.3284413e+00   4.8000000e+01   5.8499608e-01   1.6666667e-06
   8.0000000e+00   2.4198751e+00   4.7000000e+01   5.7281054e-01   1.0638298e-06
   8.0000000e+00   2.5132754e+00   4.6000000e+01   5.6062007e-01   2.6086957e-06
   8.0000000e+00   2.6087286e+00   4.5000000e+01   5.4843489e-01   1.5555556e-06
   8.0000000e+00   2.7063269e+00   4.4000000e+01   5.3624850e-01   6.8181818e-07
   8.0000000e+00   2.8061692e+00   4.3000000e+01   5.2406233e-01   1.0000000e-06
   8.0000000e+00   2.9083608e+00   4.2000000e+01   5.1185794e-01   7.1428571e-06
   8.0000000e+00   3.0130151e+00   4.1000000e+01   4.9968728e-01   1.0000000e-06
   8.0000000e+00   3.1202538e+00   4.0000000e+01   4.8749945e-01   5.0000000e-07
   8.0000000e+00   3.2302076e+00   3.9000000e+01   4.7531200e-01   1.0000000e-06
   8.0000000e+00   3.3430177e+00   3.8000000e+01   4.6312287e-01   2.6315789e-07
   8.0000000e+00   3.4588365e+00   3.7000000e+01   4.5093700e-01   1.0000000e-06
   8.0000000e+00   3.5778287e+00   3.6000000e+01   4.3874939e-01   5.5555556e-07
   8.0000000e+00   3.7001733e+00   3.5000000e+01   4.2651289e-01   7.4285714e-06
   8.0000000e+00   3.8260645e+00   3.4000000e+01   4.1437464e-01   2.9411765e-07
   8.0000000e+00   3.9557143e+00   3.3000000e+01   4.0218626e-01   3.0303030e-07
   8.0000000e+00   4.0893539e+00   3.2000000e+01   3.8999972e-01   1.0000000e-06
   8.0000000e+00   4.2272368e+00   3.1000000e+01   3.7781160e-01   3.2258065e-07
   8.0000000e+00   4.3696412e+00   3.0000000e+01   3.6562466e-01   1.0000000e-06
   8.0000000e+00   4.5168737e+00   2.9000000e+01   3.5343729e-01   1.0000000e-06
   8.0000000e+00   4.6692734e+00   2.8000000e+01   3.4124962e-01   3.5714286e-07
   8.0000000e+00   4.8272161e+00   2.7000000e+01   3.2906146e-01   1.8518519e-06
   8.0000000e+00   4.9911202e+00   2.6000000e+01   3.1687446e-01   1.0000000e-06
   8.0000000e+00   5.1614536e+00   2.5000000e+01   3.0466056e-01   4.8000000e-06
   8.0000000e+00   5.3387413e+00   2.4000000e+01   2.9249995e-01   1.0000000e-06
   8.0000000e+00   5.5235754e+00   2.3000000e+01   2.8031216e-01   1.0000000e-06
   8.0000000e+00   5.7166269e+00   2.2000000e+01   2.6812459e-01   1.0000000e-06
   8.0000000e+00   5.9186608e+00   2.1000000e+01   2.5593705e-01   1.0000000e-06
   8.0000000e+00   6.1305538e+00   2.0000000e+01   2.4374997e-01   1.0000000e-06
   8.0000000e+00   6.3533177e+00   1.9000000e+01   2.3156193e-01   1.0000000e-06
   8.0000000e+00   6.5881287e+00   1.8000000e+01   2.1937484e-01   1.0000000e-06
   8.0000000e+00   6.8363645e+00   1.7000000e+01   2.0718732e-01   1.0000000e-06
   8.0000000e+00   7.0996539e+00   1.6000000e+01   1.9499973e-01   1.0000000e-06
   8.0000000e+00   7.3799411e+00   1.5000000e+01   1.8281214e-01   1.0000000e-06
   8.0000000e+00   7.6795734e+00   1.4000000e+01   1.7062448e-01   1.0000000e-06
   8.0000000e+00   8.0014202e+00   1.3000000e+01   1.5843749e-01   1.0000000e-06
   8.0000000e+00   8.3490413e+00   1.2000000e+01   1.4624997e-01   1.0000000e-06
   8.0000000e+00   8.7269269e+00   1.1000000e+01   1.3406229e-01   1.0000000e-06
   8.0000000e+00   9.1408537e+00   1.0000000e+01   1.2187461e-01   1.0000000e-06
   8.0000000e+00   9.5984286e+00   9.0000000e+00   1.0968737e-01   1.0000000e-06
   8.0000000e+00   1.0109954e+01   8.0000000e+00   9.7499715e-02   1.0000000e-06
   8.0000000e+00   1.0689873e+01   7.0000000e+00   8.5312500e-02   1.0000000e-06
   8.0000000e+00   1.1359341e+01   6.0000000e+00   7.3124899e-02   1.0000000e-06
   8.0000000e+00   1.2151154e+01   5.0000000e+00   6.0937496e-02   1.0000000e-06
   8.0000000e+00   1.3120254e+01   4.0000000e+00   4.8750000e-02   1.0000000e-06
   8.0000000e+00   1.4369641e+01   3.0000000e+00   3.6562500e-02   1.0000000e-06
   8.0000000e+00   1.6130554e+01   2.0000000e+00   2.4374951e-02   1.0000000e-06


==> tikz/Data/SC_LDPC1.dat <==
   0.0000000e+00   2.6132838e-01
   5.5000000e-01   2.4162334e-01
   1.1000000e+00   1.7247968e-01
   1.2000000e+00   1.7000000e-01
   1.3000000e+00   1.4590000e-01
   1.4000000e+00   2.0300000e-02
   1.6500000e+00   1.0000000e-10
   2.2000000e+00   0.0000000e+00


==> tikz/Jet_light_colormap1.dat <==
rgb = (  1.00000000,   1.00000000,   1.00000000),rgb = (  0.99607843,   0.99607843,   0.99816176),rgb = (  0.99215686,   0.99215686,   0.99644608),rgb = (  0.98823529,   0.98823529,   0.99485294),rgb = (  0.98431373,   0.98431373,   0.99338235),rgb = (  0.98039216,   0.98039216,   0.99203431),rgb = (  0.97647059,   0.97647059,   0.99080882),rgb = (  0.97254902,   0.97254902,   0.98970588),rgb = (  0.96862745,   0.96862745,   0.98872549),rgb = (  0.96470588,   0.96470588,   0.98786765),rgb = (  0.96078431,   0.96078431,   0.98713235),rgb = (  0.95686275,   0.95686275,   0.98651961),rgb = (  0.95294118,   0.95294118,   0.98602941),rgb = (  0.94901961,   0.94901961,   0.98566176),rgb = (  0.94509804,   0.94509804,   0.98541667),rgb = (  0.94117647,   0.94117647,   0.98529412),rgb = (  0.93725490,   0.93725490,   0.98529412),rgb = (  0.93333333,   0.93333333,   0.98541667),rgb = (  0.92941176,   0.92941176,   0.98566176),rgb = (  0.92549020,   0.92549020,   0.98602941),rgb = (  0.92156863,   0.92156863,   0.98651961),rgb = (  0.91764706,   0.91764706,   0.98713235),rgb = (  0.91372549,   0.91372549,   0.98786765),rgb = (  0.90980392,   0.90980392,   0.98872549),rgb = (  0.90588235,   0.90588235,   0.98970588),rgb = (  0.90196078,   0.90196078,   0.99080882),rgb = (  0.89803922,   0.89803922,   0.99203431),rgb = (  0.89411765,   0.89411765,   0.99338235),rgb = (  0.89019608,   0.89019608,   0.99485294),rgb = (  0.88627451,   0.88627451,   0.99644608),rgb = (  0.88235294,   0.88235294,   0.99816176),rgb = (  0.87843137,   0.87843137,   1.00000000),rgb = (  0.87450980,   0.87647059,   1.00000000),rgb = (  0.87058824,   0.87463235,   1.00000000),rgb = (  0.86666667,   0.87291667,   1.00000000),rgb = (  0.86274510,   0.87132353,   1.00000000),rgb = (  0.85882353,   0.86985294,   1.00000000),rgb = (  0.85490196,   0.86850490,   1.00000000),rgb = (  0.85098039,   0.86727941,   1.00000000),rgb = (  0.84705882,   0.86617647,   1.00000000),rgb = (  0.84313725,   0.86519608,   1.00000000),rgb = (  0.83921569,   0.86433824,   1.00000000),rgb = (  0.83529412,   0.86360294,   1.00000000),rgb = (  0.83137255,   0.86299020,   1.00000000),rgb = (  0.82745098,   0.86250000,   1.00000000),rgb = (  0.82352941,   0.86213235,   1.00000000),rgb = (  0.81960784,   0.86188725,   1.00000000),rgb = (  0.81568627,   0.86176471,   1.00000000),rgb = (  0.81176471,   0.86176471,   1.00000000),rgb = (  0.80784314,   0.86188725,   1.00000000),rgb = (  0.80392157,   0.86213235,   1.00000000),rgb = (  0.80000000,   0.86250000,   1.00000000),rgb = (  0.79607843,   0.86299020,   1.00000000),rgb = (  0.79215686,   0.86360294,   1.00000000),rgb = (  0.78823529,   0.86433824,   1.00000000),rgb = (  0.78431373,   0.86519608,   1.00000000),rgb = (  0.78039216,   0.86617647,   1.00000000),rgb = (  0.77647059,   0.86727941,   1.00000000),rgb = (  0.77254902,   0.86850490,   1.00000000),rgb = (  0.76862745,   0.86985294,   1.00000000),rgb = (  0.76470588,   0.87132353,   1.00000000),rgb = (  0.76078431,   0.87291667,   1.00000000),rgb = (  0.75686275,   0.87463235,   1.00000000),rgb = (  0.75294118,   0.87647059,   1.00000000),rgb = (  0.74901961,   0.87843137,   1.00000000),rgb = (  0.74509804,   0.88051471,   1.00000000),rgb = (  0.74117647,   0.88272059,   1.00000000),rgb = (  0.73725490,   0.88504902,   1.00000000),rgb = (  0.73333333,   0.88750000,   1.00000000),rgb = (  0.72941176,   0.89007353,   1.00000000),rgb = (  0.72549020,   0.89276961,   1.00000000),rgb = (  0.72156863,   0.89558824,   1.00000000),rgb = (  0.71764706,   0.89852941,   1.00000000),rgb = (  0.71372549,   0.90159314,   1.00000000),rgb = (  0.70980392,   0.90477941,   1.00000000),rgb = (  0.70588235,   0.90808824,   1.00000000),rgb = (  0.70196078,   0.91151961,   1.00000000),rgb = (  0.69803922,   0.91507353,   1.00000000),rgb = (  0.69411765,   0.91875000,   1.00000000),rgb = (  0.69019608,   0.92254902,   1.00000000),rgb = (  0.68627451,   0.92647059,   1.00000000),rgb = (  0.68235294,   0.93051471,   1.00000000),rgb = (  0.67843137,   0.93468137,   1.00000000),rgb = (  0.67450980,   0.93897059,   1.00000000),rgb = (  0.67058824,   0.94338235,   1.00000000),rgb = (  0.66666667,   0.94791667,   1.00000000),rgb = (  0.66274510,   0.95257353,   1.00000000),rgb = (  0.65882353,   0.95735294,   1.00000000),rgb = (  0.65490196,   0.96225490,   1.00000000),rgb = (  0.65098039,   0.96727941,   1.00000000),rgb = (  0.64705882,   0.97242647,   1.00000000),rgb = (  0.64313725,   0.97769608,   1.00000000),rgb = (  0.63921569,   0.98308824,   1.00000000),rgb = (  0.63529412,   0.98860294,   1.00000000),rgb = (  0.63137255,   0.99424020,   1.00000000),rgb = (  0.62745098,   1.00000000,   1.00000000),rgb = (  0.62941176,   1.00000000,   0.99411765),rgb = (  0.63149510,   1.00000000,   0.98811275),rgb = (  0.63370098,   1.00000000,   0.98198529),rgb = (  0.63602941,   1.00000000,   0.97573529),rgb = (  0.63848039,   1.00000000,   0.96936275),rgb = (  0.64105392,   1.00000000,   0.96286765),rgb = (  0.64375000,   1.00000000,   0.95625000),rgb = (  0.64656863,   1.00000000,   0.94950980),rgb = (  0.64950980,   1.00000000,   0.94264706),rgb = (  0.65257353,   1.00000000,   0.93566176),rgb = (  0.65575980,   1.00000000,   0.92855392),rgb = (  0.65906863,   1.00000000,   0.92132353),rgb = (  0.66250000,   1.00000000,   0.91397059),rgb = (  0.66605392,   1.00000000,   0.90649510),rgb = (  0.66973039,   1.00000000,   0.89889706),rgb = (  0.67352941,   1.00000000,   0.89117647),rgb = (  0.67745098,   1.00000000,   0.88333333),rgb = (  0.68149510,   1.00000000,   0.87536765),rgb = (  0.68566176,   1.00000000,   0.86727941),rgb = (  0.68995098,   1.00000000,   0.85906863),rgb = (  0.69436275,   1.00000000,   0.85073529),rgb = (  0.69889706,   1.00000000,   0.84227941),rgb = (  0.70355392,   1.00000000,   0.83370098),rgb = (  0.70833333,   1.00000000,   0.82500000),rgb = (  0.71323529,   1.00000000,   0.81617647),rgb = (  0.71825980,   1.00000000,   0.80723039),rgb = (  0.72340686,   1.00000000,   0.79816176),rgb = (  0.72867647,   1.00000000,   0.78897059),rgb = (  0.73406863,   1.00000000,   0.77965686),rgb = (  0.73958333,   1.00000000,   0.77022059),rgb = (  0.74522059,   1.00000000,   0.76066176),rgb = (  0.75098039,   1.00000000,   0.75098039),rgb = (  0.75686275,   1.00000000,   0.74117647),rgb = (  0.76286765,   1.00000000,   0.73125000),rgb = (  0.76899510,   1.00000000,   0.72120098),rgb = (  0.77524510,   1.00000000,   0.71102941),rgb = (  0.78161765,   1.00000000,   0.70073529),rgb = (  0.78811275,   1.00000000,   0.69031863),rgb = (  0.79473039,   1.00000000,   0.67977941),rgb = (  0.80147059,   1.00000000,   0.66911765),rgb = (  0.80833333,   1.00000000,   0.65833333),rgb = (  0.81531863,   1.00000000,   0.64742647),rgb = (  0.82242647,   1.00000000,   0.63639706),rgb = (  0.82965686,   1.00000000,   0.62524510),rgb = (  0.83700980,   1.00000000,   0.61397059),rgb = (  0.84448529,   1.00000000,   0.60257353),rgb = (  0.85208333,   1.00000000,   0.59105392),rgb = (  0.85980392,   1.00000000,   0.57941176),rgb = (  0.86764706,   1.00000000,   0.56764706),rgb = (  0.87561275,   1.00000000,   0.55575980),rgb = (  0.88370098,   1.00000000,   0.54375000),rgb = (  0.89191176,   1.00000000,   0.53161765),rgb = (  0.90024510,   1.00000000,   0.51936275),rgb = (  0.90870098,   1.00000000,   0.50698529),rgb = (  0.91727941,   1.00000000,   0.49448529),rgb = (  0.92598039,   1.00000000,   0.48186275),rgb = (  0.93480392,   1.00000000,   0.46911765),rgb = (  0.94375000,   1.00000000,   0.45625000),rgb = (  0.95281863,   1.00000000,   0.44325980),rgb = (  0.96200980,   1.00000000,   0.43014706),rgb = (  0.97132353,   1.00000000,   0.41691176),rgb = (  0.98075980,   1.00000000,   0.40355392),rgb = (  0.99031863,   1.00000000,   0.39007353),rgb = (  1.00000000,   1.00000000,   0.37647059),rgb = (  1.00000000,   0.99019608,   0.37254902),rgb = (  1.00000000,   0.98026961,   0.36862745),rgb = (  1.00000000,   0.97022059,   0.36470588),rgb = (  1.00000000,   0.96004902,   0.36078431),rgb = (  1.00000000,   0.94975490,   0.35686275),rgb = (  1.00000000,   0.93933824,   0.35294118),rgb = (  1.00000000,   0.92879902,   0.34901961),rgb = (  1.00000000,   0.91813725,   0.34509804),rgb = (  1.00000000,   0.90735294,   0.34117647),rgb = (  1.00000000,   0.89644608,   0.33725490),rgb = (  1.00000000,   0.88541667,   0.33333333),rgb = (  1.00000000,   0.87426471,   0.32941176),rgb = (  1.00000000,   0.86299020,   0.32549020),rgb = (  1.00000000,   0.85159314,   0.32156863),rgb = (  1.00000000,   0.84007353,   0.31764706),rgb = (  1.00000000,   0.82843137,   0.31372549),rgb = (  1.00000000,   0.81666667,   0.30980392),rgb = (  1.00000000,   0.80477941,   0.30588235),rgb = (  1.00000000,   0.79276961,   0.30196078),rgb = (  1.00000000,   0.78063725,   0.29803922),rgb = (  1.00000000,   0.76838235,   0.29411765),rgb = (  1.00000000,   0.75600490,   0.29019608),rgb = (  1.00000000,   0.74350490,   0.28627451),rgb = (  1.00000000,   0.73088235,   0.28235294),rgb = (  1.00000000,   0.71813725,   0.27843137),rgb = (  1.00000000,   0.70526961,   0.27450980),rgb = (  1.00000000,   0.69227941,   0.27058824),rgb = (  1.00000000,   0.67916667,   0.26666667),rgb = (  1.00000000,   0.66593137,   0.26274510),rgb = (  1.00000000,   0.65257353,   0.25882353),rgb = (  1.00000000,   0.63909314,   0.25490196),rgb = (  1.00000000,   0.62549020,   0.25098039),rgb = (  1.00000000,   0.61176471,   0.24705882),rgb = (  1.00000000,   0.59791667,   0.24313725),rgb = (  1.00000000,   0.58394608,   0.23921569),rgb = (  1.00000000,   0.56985294,   0.23529412),rgb = (  1.00000000,   0.55563725,   0.23137255),rgb = (  1.00000000,   0.54129902,   0.22745098),rgb = (  1.00000000,   0.52683824,   0.22352941),rgb = (  1.00000000,   0.51225490,   0.21960784),rgb = (  1.00000000,   0.49754902,   0.21568627),rgb = (  1.00000000,   0.48272059,   0.21176471),rgb = (  1.00000000,   0.46776961,   0.20784314),rgb = (  1.00000000,   0.45269608,   0.20392157),rgb = (  1.00000000,   0.43750000,   0.20000000),rgb = (  1.00000000,   0.42218137,   0.19607843),rgb = (  1.00000000,   0.40674020,   0.19215686),rgb = (  1.00000000,   0.39117647,   0.18823529),rgb = (  1.00000000,   0.37549020,   0.18431373),rgb = (  1.00000000,   0.35968137,   0.18039216),rgb = (  1.00000000,   0.34375000,   0.17647059),rgb = (  1.00000000,   0.32769608,   0.17254902),rgb = (  1.00000000,   0.31151961,   0.16862745),rgb = (  1.00000000,   0.29522059,   0.16470588),rgb = (  1.00000000,   0.27879902,   0.16078431),rgb = (  1.00000000,   0.26225490,   0.15686275),rgb = (  1.00000000,   0.24558824,   0.15294118),rgb = (  1.00000000,   0.22879902,   0.14901961),rgb = (  1.00000000,   0.21188725,   0.14509804),rgb = (  1.00000000,   0.19485294,   0.14117647),rgb = (  1.00000000,   0.17769608,   0.13725490),rgb = (  1.00000000,   0.16041667,   0.13333333),rgb = (  1.00000000,   0.14301471,   0.12941176),rgb = (  1.00000000,   0.12549020,   0.12549020),rgb = (  0.98627451,   0.12156863,   0.12156863),rgb = (  0.97242647,   0.11764706,   0.11764706),rgb = (  0.95845588,   0.11372549,   0.11372549),rgb = (  0.94436275,   0.10980392,   0.10980392),rgb = (  0.93014706,   0.10588235,   0.10588235),rgb = (  0.91580882,   0.10196078,   0.10196078),rgb = (  0.90134804,   0.09803922,   0.09803922),rgb = (  0.88676471,   0.09411765,   0.09411765),rgb = (  0.87205882,   0.09019608,   0.09019608),rgb = (  0.85723039,   0.08627451,   0.08627451),rgb = (  0.84227941,   0.08235294,   0.08235294),rgb = (  0.82720588,   0.07843137,   0.07843137),rgb = (  0.81200980,   0.07450980,   0.07450980),rgb = (  0.79669118,   0.07058824,   0.07058824),rgb = (  0.78125000,   0.06666667,   0.06666667),rgb = (  0.76568627,   0.06274510,   0.06274510),rgb = (  0.75000000,   0.05882353,   0.05882353),rgb = (  0.73419118,   0.05490196,   0.05490196),rgb = (  0.71825980,   0.05098039,   0.05098039),rgb = (  0.70220588,   0.04705882,   0.04705882),rgb = (  0.68602941,   0.04313725,   0.04313725),rgb = (  0.66973039,   0.03921569,   0.03921569),rgb = (  0.65330882,   0.03529412,   0.03529412),rgb = (  0.63676471,   0.03137255,   0.03137255),rgb = (  0.62009804,   0.02745098,   0.02745098),rgb = (  0.60330882,   0.02352941,   0.02352941),rgb = (  0.58639706,   0.01960784,   0.01960784),rgb = (  0.56936275,   0.01568627,   0.01568627),rgb = (  0.55220588,   0.01176471,   0.01176471),rgb = (  0.53492647,   0.00784314,   0.00784314),rgb = (  0.51752451,   0.00392157,   0.00392157),rgb = (  0.50000000,   0.00000000,   0.00000000)

